Practical Bayes-Optimal Membership Inference Attacks

We develop practical and theoretically grounded membership inference attacks (MIAs) against both independent and identically distributed (i.i.d.) data and graph-structured data. Building on the Bayesian decision-theoretic framework of Sablayrolles et al., we derive the Bayes-optimal membership inference rule for node-level MIAs against graph neural networks, addressing key open questions about optimal query strategies in the graph setting. We introduce BASE and G-BASE, tractable approximations of the Bayes-optimal membership inference. G-BASE achieves superior performance compared to previously proposed classifier-based node-level MIA attacks. BASE, which is also applicable to non-graph data, matches or exceeds the performance of prior state-of-the-art MIAs, such as LiRA and RMIA, at a significantly lower computational cost. Finally, we show that BASE and RMIA are equivalent under a specific hyperparameter setting, providing a principled, Bayes-optimal justification for the RMIA attack.

==> data_2/amazon-photo/graphsage/roc_MLP-attack-0hop_mean.csv <==
fpr,tpr_mean,tpr_std
0.0001,0.0,0.0
0.00010092621909870473,0.0007845188284518826,0.0006718217875870883
0.00010186101701559753,0.0007845188284518826,0.0006718217875870883
0.00010280447320933097,0.0007845188284518826,0.0006718217875870883
0.00010375666787451859,0.0007845188284518826,0.0006718217875870883
0.00010471768194855202,0.0007845188284518826,0.0006718217875870883
0.0001056875971184804,0.0007845188284518826,0.0006718217875870883
0.00010666649582795387,0.0007845188284518826,0.0006718217875870883
0.00010765446128423159,0.0007845188284518826,0.0006718217875870883
0.00010865157746525384,0.0007845188284518826,0.0006718217875870883
0.00010965792912678099,0.0007845188284518826,0.0006718217875870883
0.00011067360180959734,0.0007845188284518826,0.0006718217875870883
0.00011169868184678226,0.0007845188284518826,0.0006718217875870883
0.00011273325637104872,0.0007845188284518826,0.0006718217875870883
0.00011377741332214914,0.0007845188284518826,0.0006718217875870883
0.00011483124145435111,0.0007845188284518826,0.0006718217875870883
0.00011589483034398106,0.0007845188284518826,0.0006718217875870883
0.00011696827039703847,0.0007845188284518826,0.0006718217875870883
0.00011805165285688056,0.0007845188284518826,0.0006718217875870883
0.0001191450698119776,0.0007845188284518826,0.0006718217875870883
0.00012024861420374123,0.0007845188284518826,0.0006718217875870883
0.00012136237983442405,0.0007845188284518826,0.0006718217875870883
0.00012248646137509307,0.0007845188284518826,0.0006718217875870883
0.00012362095437367691,0.0007845188284518826,0.0006718217875870883
0.00012476595526308696,0.0007845188284518826,0.0006718217875870883
0.0001259215613694151,0.0007845188284518826,0.0006718217875870883
0.0001270878709202058,0.0007845188284518826,0.0006718217875870883
0.000128264983052806,0.0007845188284518826,0.0006718217875870883
0.0001294529978227916,0.0007845188284518826,0.0006718217875870883
0.00013065201621247213,0.0007845188284518826,0.0006718217875870883
0.00013186214013947485,0.0007845188284518826,0.0006718217875870883
0.00013308347246540747,0.0007845188284518826,0.0006718217875870883
0.00013431611700460153,0.0007845188284518826,0.0006718217875870883
0.0001355601785329369,0.0007845188284518826,0.0006718217875870883
0.0001368157627967472,0.0007845188284518826,0.0006718217875870883
0.00013808297652180923,0.0007845188284518826,0.0006718217875870883
0.0001393619274224142,0.0007845188284518826,0.0006718217875870883
0.00014065272421052364,0.0007845188284518826,0.0006718217875870883
0.00014195547660501016,0.0007845188284518826,0.0006718217875870883
0.0001432702953409831,0.0007845188284518826,0.0006718217875870883
0.00014459729217920195,0.0007845188284518826,0.0006718217875870883
0.00014593657991557562,0.0007845188284518826,0.0006718217875870883
0.00014728827239075018,0.0007845188284518826,0.0006718217875870883
0.0001486524844997857,0.0007845188284518826,0.0006718217875870883
0.00015002933220192182,0.0007845188284518826,0.0006718217875870883
0.0001514189325304352,0.0007845188284518826,0.0006718217875870883
0.00015282140360258693,0.0007845188284518826,0.0006718217875870883
0.0001542368646296629,0.0007845188284518826,0.0006718217875870883
0.00015566543592710622,0.0007845188284518826,0.0006718217875870883
0.00015710723892474503,0.0007845188284518826,0.0006718217875870883
0.00015856239617711372,0.0007845188284518826,0.0006718217875870883
0.00016003103137387001,0.0007845188284518826,0.0006718217875870883
0.00016151326935030913,0.0007845188284518826,0.0006718217875870883
0.0001630092360979741,0.0007845188284518826,0.0006718217875870883
0.00016451905877536624,0.0007845188284518826,0.0006718217875870883
0.00016604286571875296,0.0007845188284518826,0.0006718217875870883
0.0001675807864530767,0.0007845188284518826,0.0006718217875870883
0.00016913295170296487,0.0007845188284518826,0.0006718217875870883
0.0001706994934038408,0.0007845188284518826,0.0006718217875870883
0.0001722805447131394,0.0007845188284518826,0.0006718217875870883
0.00017387624002162505,0.0007845188284518826,0.0006718217875870883
0.00017548671496481503,0.0007845188284518826,0.0006718217875870883
0.00017711210643450888,0.0007845188284518826,0.0006718217875870883
0.00017875255259042355,0.0007845188284518826,0.0006718217875870883
0.00018040819287193827,0.0007845188284518826,0.0006718217875870883
0.00018207916800994624,0.0007845188284518826,0.0006718217875870883
0.00018376562003881704,0.0007845188284518826,0.0006718217875870883
0.00018546769230846994,0.0007845188284518826,0.0006718217875870883
0.00018718552949655793,0.0007845188284518826,0.0006718217875870883
0.00018891927762076664,0.0007845188284518826,0.0006718217875870883
0.0001906690840512252,0.0007845188284518826,0.0006718217875870883
0.00019243509752303302,0.0007845188284518826,0.0006718217875870883
0.00019421746814890265,0.0007845188284518826,0.0006718217875870883
0.00019601634743191858,0.0007845188284518826,0.0006718217875870883
0.00019783188827841644,0.0007845188284518826,0.0006718217875870883
0.00019966424501097934,0.0007845188284518826,0.0006718217875870883
0.00020151357338155586,0.0007845188284518826,0.0006718217875870883
0.0002033800305846982,0.0007845188284518826,0.0006718217875870883
0.00020526377527092522,0.0007845188284518826,0.0006718217875870883
0.0002071649675602069,0.0007845188284518826,0.0006718217875870883
0.000209083769055575,0.0007845188284518826,0.0006718217875870883
0.00021102034285685965,0.0007845188284518826,0.0006718217875870883
0.0002129748535745521,0.0007845188284518826,0.0006718217875870883
0.00021494746734379805,0.0007845188284518826,0.0006718217875870883
0.00021693835183851843,0.0007845188284518826,0.0006718217875870883
0.00021894767628566206,0.0007845188284518826,0.0006718217875870883
0.00022097561147959031,0.0007845188284518826,0.0006718217875870883
0.00022302232979659386,0.0007845188284518826,0.0006718217875870883
0.00022508800520954617,0.0007845188284518826,0.0006718217875870883
0.0002271728133026905,0.0007845188284518826,0.0006718217875870883
0.00022927693128656486,0.0007845188284518826,0.0006718217875870883
0.0002314005380130654,0.0007845188284518826,0.0006718217875870883
0.00023354381399064793,0.0007845188284518826,0.0006718217875870883
0.00023570694139967278,0.0007845188284518826,0.0006718217875870883
0.00023789010410788934,0.0007845188284518826,0.0006718217875870883
0.00024009348768606518,0.0007845188284518826,0.0006718217875870883
0.00024231727942376007,0.0007845188284518826,0.0006718217875870883
0.00024456166834524467,0.0007845188284518826,0.0006718217875870883
0.00024682684522556923,0.0007845188284518826,0.0006718217875870883
0.00024911300260677886,0.0007845188284518826,0.0006718217875870883
0.0002514203348142797,0.0007845188284518826,0.0006718217875870883
0.00025374903797335715,0.0007845188284518826,0.0006718217875870883
0.00025609931002584595,0.0007845188284518826,0.0006718217875870883
0.00025847135074695635,0.0007845188284518826,0.0006718217875870883
0.0002608653617622548,0.0007845188284518826,0.0006718217875870883
0.000263281546564802,0.0007845188284518826,0.0006718217875870883
0.00026572011053245065,0.0007845188284518826,0.0006718217875870883
0.00026818126094530154,0.0007845188284518826,0.0006718217875870883
0.0002706652070033241,0.0007845188284518826,0.0006718217875870883
0.0002731721598441376,0.0007845188284518826,0.0006718217875870883
0.0002757023325609583,0.0007845188284518826,0.0006718217875870883
0.0002782559402207126,0.0007845188284518826,0.0006718217875870883
0.00028083319988231727,0.0007845188284518826,0.0006718217875870883
0.0002834343306151309,0.0007845188284518826,0.0006718217875870883
0.0002860595535175742,0.0007845188284518826,0.0006718217875870883
0.00028870909173592344,0.0007845188284518826,0.0006718217875870883
0.00029138317048327885,0.0007845188284518826,0.0006718217875870883
0.00029408201705870637,0.0007845188284518826,0.0006718217875870883
0.00029680586086656025,0.0007845188284518826,0.0006718217875870883
0.00029955493343598134,0.0007845188284518826,0.0006718217875870883
0.0003023294684405776,0.0007845188284518826,0.0006718217875870883
0.00030512970171828706,0.0007845188284518826,0.0006718217875870883
0.00030795587129142264,0.0007845188284518826,0.0006718217875870883
0.00031080821738690636,0.0007845188284518826,0.0006718217875870883
0.00031368698245668765,0.0007845188284518826,0.0006718217875870883
0.00031659241119835204,0.0007845188284518826,0.0006718217875870883
0.00031952475057592136,0.0007845188284518826,0.0006718217875870883
0.0003224842498408442,0.0007845188284518826,0.0006718217875870883
0.0003254711605531848,0.0007845188284518826,0.0006718217875870883
0.00032848573660300434,0.0007845188284518826,0.0006718217875870883
0.0003315282342319423,0.0007845188284518826,0.0006718217875870883
0.00033459891205499747,0.0007845188284518826,0.0006718217875870883
0.0003376980310825091,0.0007845188284518826,0.0006718217875870883
0.0003408258547423452,0.0007845188284518826,0.0006718217875870883
0.00034398264890229247,0.0007845188284518826,0.0006718217875870883
0.00034716868189265597,0.0007845188284518826,0.0006718217875870883
0.00035038422452906756,0.0007845188284518826,0.0006718217875870883
0.00035362955013550426,0.0007845188284518826,0.0006718217875870883
0.000356904934567523,0.0007845188284518826,0.0006718217875870883
0.000360210656235707,0.0007845188284518826,0.0006718217875870883
0.00036354699612933176,0.0007845188284518826,0.0006718217875870883
0.00036691423784024937,0.0007845188284518826,0.0006718217875870883
0.0003703126675869927,0.0007845188284518826,0.0006718217875870883
0.0003737425742391064,0.0007845188284518826,0.0006718217875870883
0.00037720424934169976,0.0007845188284518826,0.0006718217875870883
0.0003806979871402284,0.0007845188284518826,0.0006718217875870883
0.0003842240846055061,0.0007845188284518826,0.0006718217875870883
0.00038778284145894574,0.0007845188284518826,0.0006718217875870883
0.0003913745601980384,0.0007845188284518826,0.0006718217875870883
0.0003949995461220643,0.0007845188284518826,0.0006718217875870883
0.00039865810735804387,0.0007845188284518826,0.0006718217875870883
0.0004023505548869293,0.0007845188284518826,0.0006718217875870883
0.00040607720257003656,0.0007845188284518826,0.0006718217875870883
0.0004098383671757261,0.0007845188284518826,0.0006718217875870883
0.0004136343684063274,0.0007845188284518826,0.0006718217875870883
0.0004174655289253135,0.0007845188284518826,0.0006718217875870883
0.0004213321743847289,0.0007845188284518826,0.0006718217875870883
0.0004252346334528682,0.0007845188284518826,0.0006718217875870883
0.00042917323784221574,0.0007845188284518826,0.0006718217875870883
0.0004331483223376398,0.0007845188284518826,0.0006718217875870883
0.0004371602248248502,0.0007845188284518826,0.0006718217875870883
0.000441209286319119,0.0007845188284518826,0.0006718217875870883
0.0004452958509942655,0.0007845188284518826,0.0006718217875870883
0.00044942026621191424,0.0007845188284518826,0.0006718217875870883
0.0004535828825510186,0.0007845188284518826,0.0006718217875870883
0.00045778405383766163,0.0007845188284518826,0.0006718217875870883
0.0004620241371751313,0.0007845188284518826,0.0006718217875870883
0.0004663034929742731,0.0007845188284518826,0.0006718217875870883
0.00047062248498412813,0.0007845188284518826,0.0006718217875870883
0.00047498148032285,0.0007845188284518826,0.0006718217875870883
0.0004793808495089107,0.0007845188284518826,0.0006718217875870883
0.00048382096649259574,0.0007845188284518826,0.0006718217875870883
0.000488302208687788,0.0007845188284518826,0.0006718217875870883
0.0004928249570040513,0.0007845188284518826,0.0006718217875870883
0.0004973895958790063,0.0007845188284518826,0.0006718217875870883
0.000501996513311008,0.0007845188284518826,0.0006718217875870883
0.0005066461008921268,0.0007845188284518826,0.0006718217875870883
0.0005113387538414326,0.0007845188284518826,0.0006718217875870883
0.0005160748710385908,0.0007845188284518826,0.0006718217875870883
0.000520854855057766,0.0007845188284518826,0.0006718217875870883
0.0005256791122018419,0.001412133891213389,0.0010983263598326359
0.0005305480525369575,0.001412133891213389,0.0010983263598326359
0.0005354620899273607,0.001412133891213389,0.0010983263598326359
0.0005404216420705915,0.001412133891213389,0.0010983263598326359
0.0005454271305329836,0.001412133891213389,0.0010983263598326359
0.0005504789807854967,0.001412133891213389,0.0010983263598326359
0.0005555776222398878,0.001412133891213389,0.0010983263598326359
0.0005607234882852032,0.001412133891213389,0.0010983263598326359
0.0005659170163246243,0.001412133891213389,0.0010983263598326359
0.0005711586478126435,0.001412133891213389,0.0010983263598326359
0.0005764488282925873,0.001412133891213389,0.0010983263598326359
0.0005817880074344935,0.001412133891213389,0.0010983263598326359
0.0005871766390733255,0.001412133891213389,0.0010983263598326359
0.0005926151812475553,0.001412133891213389,0.0010983263598326359
0.0005981040962380944,0.001412133891213389,0.0010983263598326359
0.0006036438506075864,0.001412133891213389,0.0010983263598326359
0.0006092349152400712,0.001412133891213389,0.0010983263598326359
0.0006148777653810023,0.001412133891213389,0.0010983263598326359
0.0006205728806776501,0.001412133891213389,0.0010983263598326359
0.0006263207452198692,0.001412133891213389,0.0010983263598326359
0.0006321218475812448,0.001412133891213389,0.0010983263598326359
0.0006379766808606282,0.001412133891213389,0.0010983263598326359
0.000643885742724042,0.001412133891213389,0.0010983263598326359
0.0006498495354469888,0.001412133891213389,0.0010983263598326359
0.0006558685659571436,0.001412133891213389,0.0010983263598326359
0.0006619433458774394,0.001412133891213389,0.0010983263598326359
0.0006680743915695614,0.001412133891213389,0.0010983263598326359
0.0006742622241778342,0.001412133891213389,0.0010983263598326359
0.0006805073696735206,0.001412133891213389,0.0010983263598326359
0.0006868103588995307,0.001412133891213389,0.0010983263598326359
0.0006931717276155408,0.001412133891213389,0.0010983263598326359
0.0006995920165435374,0.001412133891213389,0.0010983263598326359
0.0007060717714137773,0.001412133891213389,0.0010983263598326359
0.0007126115430111746,0.001412133891213389,0.0010983263598326359
0.0007192118872221193,0.001412133891213389,0.0010983263598326359
0.0007258733650817253,0.001412133891213389,0.0010983263598326359
0.000732596542821523,0.001412133891213389,0.0010983263598326359
0.0007393819919175866,0.001412133891213389,0.0010983263598326359
0.0007462302891391107,0.001412133891213389,0.0010983263598326359
0.0007531420165974376,0.001412133891213389,0.0010983263598326359
0.0007601177617955331,0.001412133891213389,0.0010983263598326359
0.0007671581176779302,0.001412133891213389,0.0010983263598326359
0.000774263682681127,0.001412133891213389,0.0010983263598326359
0.0007814350607844542,0.001412133891213389,0.0010983263598326359
0.0007886728615614156,0.001412133891213389,0.0010983263598326359
0.0007959777002314986,0.001412133891213389,0.0010983263598326359
0.0008033501977124734,0.001412133891213389,0.0010983263598326359
0.0008107909806731687,0.001412133891213389,0.0010983263598326359
0.000818300681586739,0.001412133891213389,0.0010983263598326359
0.0008258799387844272,0.001412133891213389,0.0010983263598326359
0.0008335293965098195,0.001412133891213389,0.0010983263598326359
0.0008412497049736118,0.001412133891213389,0.0010983263598326359
0.0008490415204088747,0.001412133891213389,0.0010983263598326359
0.0008569055051268347,0.001412133891213389,0.0010983263598326359
0.0008648423275731727,0.001412133891213389,0.0010983263598326359
0.000872852662384838,0.001412133891213389,0.0010983263598326359
0.0008809371904473991,0.001412133891213389,0.0010983263598326359
0.0008890965989529158,0.001412133891213389,0.0010983263598326359
0.000897331581458352,0.001412133891213389,0.0010983263598326359
0.0009056428379445294,0.001412133891213389,0.0010983263598326359
0.0009140310748756232,0.001412133891213389,0.0010983263598326359
0.0009224970052592174,0.001412133891213389,0.0010983263598326359
0.0009310413487069075,0.001412133891213389,0.0010983263598326359
0.000939664831495469,0.001412133891213389,0.0010983263598326359
0.0009483681866285928,0.001412133891213389,0.0010983263598326359
0.0009571521538991865,0.001412133891213389,0.0010983263598326359
0.0009660174799522646,0.001412133891213389,0.0010983263598326359
0.0009749649183484086,0.001412133891213389,0.0010983263598326359
0.0009839952296278227,0.001412133891213389,0.0010983263598326359
0.00099310918137498,0.001412133891213389,0.0010983263598326359
0.0010023075482838654,0.001412133891213389,0.0010983263598326359
0.0010115911122238297,0.001412133891213389,0.0010983263598326359
0.0010209606623060466,0.001412133891213389,0.0010983263598326359
0.0010304169949505876,0.001412133891213389,0.0010983263598326359
0.0010399609139541202,0.001412133891213389,0.0010983263598326359
0.0010495932305582276,0.002615062761506276,0.001998428156332929
0.00105931476351837,0.002615062761506276,0.001998428156332929
0.001069126339173476,0.002615062761506276,0.001998428156332929
0.0010790287915161836,0.002615062761506276,0.001998428156332929
0.0010890229622637305,0.002615062761506276,0.001998428156332929
0.0010991097009294972,0.002615062761506276,0.001998428156332929
0.0011092898648952228,0.002615062761506276,0.001998428156332929
0.0011195643194838783,0.002615062761506276,0.001998428156332929
0.0011299339380332217,0.002615062761506276,0.001998428156332929
0.0011403996019700331,0.002615062761506276,0.001998428156332929
0.0011509622008850323,0.002615062761506276,0.001998428156332929
0.0011616226326085018,0.002615062761506276,0.001998428156332929
0.0011723818032865986,0.002615062761506276,0.001998428156332929
0.001183240627458378,0.002615062761506276,0.001998428156332929
0.0011942000281335325,0.002615062761506276,0.001998428156332929
0.0012052609368708425,0.002615062761506276,0.001998428156332929
0.001216424293857368,0.002615062761506276,0.001998428156332929
0.001227691047988359,0.002615062761506276,0.001998428156332929
0.0012390621569479156,0.002615062761506276,0.001998428156332929
0.0012505385872903913,0.002615062761506276,0.001998428156332929
0.0012621213145225473,0.002615062761506276,0.001998428156332929
0.0012738113231864786,0.002615062761506276,0.001998428156332929
0.0012856096069432965,0.002615062761506276,0.001998428156332929
0.0012975171686575868,0.002615062761506276,0.001998428156332929
0.0013095350204826678,0.002615062761506276,0.001998428156332929
0.001321664183946605,0.002615062761506276,0.001998428156332929
0.0013339056900390587,0.002615062761506276,0.001998428156332929
0.001346260579298911,0.002615062761506276,0.001998428156332929
0.0013587299019027091,0.002615062761506276,0.001998428156332929
0.0013713147177539457,0.002615062761506276,0.001998428156332929
0.0013840160965731315,0.002615062761506276,0.001998428156332929
0.0013968351179887398,0.002615062761506276,0.001998428156332929
0.0014097728716289677,0.002615062761506276,0.001998428156332929
0.001422830457214352,0.002615062761506276,0.001998428156332929
0.0014360089846512606,0.002615062761506276,0.001998428156332929
0.0014493095741262166,0.002615062761506276,0.001998428156332929
0.00146273335620113,0.002615062761506276,0.001998428156332929
0.001476281471909391,0.002615062761506276,0.001998428156332929
0.0014899550728528536,0.002615062761506276,0.001998428156332929
0.0015037553212997384,0.002615062761506276,0.001998428156332929
0.0015176833902834053,0.002615062761506276,0.001998428156332929
0.0015317404637020797,0.002615062761506276,0.001998428156332929
0.0015459277364194785,0.002615062761506276,0.001998428156332929
0.001560246414366368,0.002615062761506276,0.001998428156332929
0.0015746977146430868,0.0036610878661087866,0.0021050849160562874
0.001589282865622978,0.0036610878661087866,0.0021050849160562874
0.00160400310705682,0.0036610878661087866,0.0021050849160562874
0.0016188596901781992,0.0036610878661087866,0.0021050849160562874
0.0016338538778098604,0.0036610878661087866,0.0021050849160562874
0.001648986944471065,0.0036610878661087866,0.0021050849160562874
0.0016642601764859037,0.0036610878661087866,0.0021050849160562874
0.0016796748720926532,0.0036610878661087866,0.0021050849160562874
0.0016952323415541214,0.0036610878661087866,0.0021050849160562874
0.0017109339072690134,0.0036610878661087866,0.0021050849160562874
0.001726780903884356,0.0036610878661087866,0.0021050849160562874
0.0017427746784089192,0.0036610878661087866,0.0021050849160562874
0.0017589165903277326,0.0036610878661087866,0.0021050849160562874
0.001775208011717636,0.0036610878661087866,0.0021050849160562874
0.0017916503273638995,0.0036610878661087866,0.0021050849160562874
0.0018082449348779518,0.0036610878661087866,0.0021050849160562874
0.0018249932448161524,0.0036610878661087866,0.0021050849160562874
0.0018418966807997109,0.0036610878661087866,0.0021050849160562874
0.0018589566796356884,0.0036610878661087866,0.0021050849160562874
0.0018761746914391195,0.0036610878661087866,0.0021050849160562874
0.0018935521797562953,0.0036610878661087866,0.0021050849160562874
0.001911090621689138,0.0036610878661087866,0.0021050849160562874
0.0019287915080207778,0.0036610878661087866,0.0021050849160562874
0.0019466563433422632,0.0036610878661087866,0.0021050849160562874
0.0019646866461804444,0.0036610878661087866,0.0021050849160562874
0.0019828839491270716,0.0036610878661087866,0.0021050849160562874
0.002001249798969037,0.0036610878661087866,0.0021050849160562874
0.0020197857568198785,0.0036610878661087866,0.0021050849160562874
0.002038493398252464,0.0036610878661087866,0.0021050849160562874
0.0020573743134329114,0.0036610878661087866,0.0021050849160562874
0.0020764301072557748,0.0036610878661087866,0.0021050849160562874
0.002095662399480433,0.004654811715481171,0.0017417181804755975
0.0021150728248687948,0.004654811715481171,0.0017417181804755975
0.0021346630333242455,0.004654811715481171,0.0017417181804755975
0.002154434690031882,0.004654811715481171,0.0017417181804755975
0.00217438947560008,0.004654811715481171,0.0017417181804755975
0.0021945290862033138,0.004654811715481171,0.0017417181804755975
0.0022148552337263594,0.004654811715481171,0.0017417181804755975
0.0022353696459097966,0.004654811715481171,0.0017417181804755975
0.002256074066496859,0.004654811715481171,0.0017417181804755975
0.00227697025538168,0.004654811715481171,0.0017417181804755975
0.002298059988758851,0.004654811715481171,0.0017417181804755975
0.0023193450592744274,0.004654811715481171,0.0017417181804755975
0.0023408272761782944,0.004654811715481171,0.0017417181804755975
0.002362508465477945,0.004654811715481171,0.0017417181804755975
0.0023843904700937206,0.004654811715481171,0.0017417181804755975
0.002406475150015424,0.004654811715481171,0.0017417181804755975
0.0024287643824604504,0.004654811715481171,0.0017417181804755975
0.0024512600620333396,0.004654811715481171,0.0017417181804755975
0.0024739641008868114,0.004654811715481171,0.0017417181804755975
0.0024968784288843266,0.004654811715481171,0.0017417181804755975
0.002520004993764092,0.004654811715481171,0.0017417181804755975
0.002543345761304648,0.004654811715481171,0.0017417181804755975
0.002566902715491952,0.004654811715481171,0.0017417181804755975
0.002590677858688006,0.004654811715481171,0.0017417181804755975
0.002614673211801092,0.004654811715481171,0.0017417181804755975
0.00263889081445751,0.005177824267782427,0.0018034455700383543
0.002663332725174981,0.005177824267782427,0.0018034455700383543
0.0026880010215376074,0.005177824267782427,0.0018034455700383543
0.0027128978003724646,0.005177824267782427,0.0018034455700383543
0.0027380251779278576,0.005177824267782427,0.0018034455700383543
0.00276338529005317,0.005177824267782427,0.0018034455700383543
0.0027889802923804397,0.005177824267782427,0.0018034455700383543
0.002814812360507581,0.005177824267782427,0.0018034455700383543
0.0028408836901833013,0.005177824267782427,0.0018034455700383543
0.00286719649749377,0.005177824267782427,0.0018034455700383543
0.0028937530190509503,0.005177824267782427,0.0018034455700383543
0.002920555512182745,0.005177824267782427,0.0018034455700383543
0.0029476062551248585,0.005177824267782427,0.0018034455700383543
0.0029749075472144406,0.005177824267782427,0.0018034455700383543
0.003002461709085549,0.005177824267782427,0.0018034455700383543
0.003030271082866396,0.005177824267782427,0.0018034455700383543
0.003058338032378432,0.005177824267782427,0.0018034455700383543
0.0030866649433372744,0.005177824267782427,0.0018034455700383543
0.003115254223555488,0.005177824267782427,0.0018034455700383543
0.0031441083031472647,0.005648535564853557,0.0017627928395766439
0.0031732296347349765,0.005648535564853557,0.0017627928395766439
0.00320262069365765,0.005648535564853557,0.0017627928395766439
0.003232283978181381,0.005648535564853557,0.0017627928395766439
0.00326222200971167,0.005648535564853557,0.0017627928395766439
0.003292437333007769,0.005648535564853557,0.0017627928395766439
0.0033229325163989716,0.005648535564853557,0.0017627928395766439
0.0033537101520029287,0.005648535564853557,0.0017627928395766439
0.0033847728559459832,0.005648535564853557,0.0017627928395766439
0.0034161232685855285,0.005648535564853557,0.0017627928395766439
0.0034477640547344642,0.005648535564853557,0.0017627928395766439
0.0034796979038876916,0.005648535564853557,0.0017627928395766439
0.003511927530450728,0.005648535564853557,0.0017627928395766439
0.0035444556739704356,0.005648535564853557,0.0017627928395766439
0.0035772850993678732,0.005648535564853557,0.0017627928395766439
0.0036104185971733375,0.005648535564853557,0.0017627928395766439
0.0036438589837635444,0.005648535564853557,0.0017627928395766439
0.0036776091016010306,0.006276150627615063,0.0020657340646581066
0.003711671819475767,0.006276150627615063,0.0020657340646581066
0.003746050032748993,0.006276150627615063,0.0020657340646581066
0.0037807466635993493,0.006276150627615063,0.0020657340646581066
0.0038157646612712484,0.006276150627615063,0.0020657340646581066
0.003851107002325569,0.006276150627615063,0.0020657340646581066
0.0038867766908926675,0.006276150627615063,0.0020657340646581066
0.0039227767589277195,0.006276150627615063,0.0020657340646581066
0.0039591102664684585,0.006276150627615063,0.0020657340646581066
0.003995780301895269,0.006276150627615063,0.0020657340646581066
0.004032789982193705,0.006276150627615063,0.0020657340646581066
0.004070142453219439,0.006276150627615063,0.0020657340646581066
0.004107840889965647,0.006276150627615063,0.0020657340646581066
0.004145888496832911,0.006276150627615063,0.0020657340646581066
0.004184288507901585,0.007008368200836819,0.002294112154755367
0.0042230441872066725,0.007008368200836819,0.002294112154755367
0.0042621588290153245,0.007008368200836819,0.002294112154755367
0.004301635758106795,0.007008368200836819,0.002294112154755367
0.004341478330055093,0.007008368200836819,0.002294112154755367
0.004381689931514195,0.007008368200836819,0.002294112154755367
0.004422273980505897,0.007008368200836819,0.002294112154755367
0.004463233926710397,0.007008368200836819,0.002294112154755367
0.004504573251759458,0.007008368200836819,0.002294112154755367
0.0045462954695324,0.007008368200836819,0.002294112154755367
0.0045884041264547615,0.007008368200836819,0.002294112154755367
0.004630902801799737,0.007008368200836819,0.002294112154755367
0.004673795107992464,0.007008368200836819,0.002294112154755367
0.004717084690917017,0.007426778242677824,0.002153897519034937
0.004760775230226368,0.007426778242677824,0.002153897519034937
0.004804870439655134,0.007426778242677824,0.002153897519034937
0.004849374067335233,0.007426778242677824,0.002153897519034937
0.004894289896114532,0.007426778242677824,0.002153897519034937
0.004939621743878321,0.007426778242677824,0.002153897519034937
0.004985373463873894,0.007426778242677824,0.002153897519034937
0.005031548945038057,0.007426778242677824,0.002153897519034937
0.0050781521123276704,0.007426778242677824,0.002153897519034937
0.005125186927053333,0.007426778242677824,0.002153897519034937
0.0051726573872160194,0.007426778242677824,0.002153897519034937
0.005220567527846975,0.007426778242677824,0.002153897519034937
0.005268921421350677,0.008368200836820083,0.002012069462517923
0.0053177231778509665,0.008368200836820083,0.002012069462517923
0.0053669769455404765,0.008368200836820083,0.002012069462517923
0.005416686911033152,0.008368200836820083,0.002012069462517923
0.00546685729972018,0.008368200836820083,0.002012069462517923
0.005517492376129128,0.008368200836820083,0.002012069462517923
0.005568596444286409,0.008368200836820083,0.002012069462517923
0.005620173848083188,0.008368200836820083,0.002012069462517923
0.005672228971644543,0.008368200836820083,0.002012069462517923
0.005724766239702178,0.008368200836820083,0.002012069462517923
0.005777790117970507,0.009205020920502094,0.0020283179319733596
0.005831305113526219,0.009205020920502094,0.0020283179319733596
0.00588531577519145,0.009205020920502094,0.0020283179319733596
0.0059398266939203566,0.009205020920502094,0.0020283179319733596
0.005994842503189409,0.009205020920502094,0.0020283179319733596
0.006050367879391224,0.009205020920502094,0.0020283179319733596
0.0061064075422320365,0.009205020920502094,0.0020283179319733596
0.006162966255132942,0.009205020920502094,0.0020283179319733596
0.006220048825634711,0.009205020920502094,0.0020283179319733596
0.0062776601058065,0.009780334728033474,0.0016381234062098145
0.006335804992658254,0.009780334728033474,0.0016381234062098145
0.006394488428556937,0.009780334728033474,0.0016381234062098145
0.006453715401646702,0.009780334728033474,0.0016381234062098145
0.0065134909462728026,0.009780334728033474,0.0016381234062098145
0.006573820143409586,0.009780334728033474,0.0016381234062098145
0.006634708121092351,0.009780334728033474,0.0016381234062098145
0.006696160054853215,0.009780334728033474,0.0016381234062098145
0.00675818116816111,0.009780334728033474,0.0016381234062098145
0.006820776732865685,0.01087866108786611,0.002089433509983073
0.0068839520696454964,0.01087866108786611,0.002089433509983073
0.00694771254846024,0.01087866108786611,0.002089433509983073
0.007012063589007177,0.01087866108786611,0.002089433509983073
0.0070770106611818895,0.01087866108786611,0.002089433509983073
0.007142559285543126,0.01087866108786611,0.002089433509983073
0.007208715033782135,0.01087866108786611,0.002089433509983073
0.007275483529196233,0.01087866108786611,0.002089433509983073
0.007342870447166758,0.011140167364016736,0.0020927038727764184
0.00741088151564157,0.011140167364016736,0.0020927038727764184
0.007479522515621821,0.011140167364016736,0.0020927038727764184
0.007548799281653432,0.011140167364016736,0.0020927038727764184
0.007618717702322999,0.011140167364016736,0.0020927038727764184
0.007689283720758305,0.011140167364016736,0.0020927038727764184
0.007760503335133571,0.011140167364016736,0.0020927038727764184
0.007832382599179196,0.011140167364016736,0.0020927038727764184
0.00790492762269642,0.011401673640167363,0.0020497822115340403
0.007978144572076629,0.011401673640167363,0.0020497822115340403
0.00805203967082547,0.011401673640167363,0.0020497822115340403
0.008126619200091946,0.011401673640167363,0.0020497822115340403
0.008201889499202203,0.011401673640167363,0.0020497822115340403
0.008277856966198472,0.011401673640167363,0.0020497822115340403
0.008354528058382871,0.011401673640167363,0.0020497822115340403
0.008431909292866252,0.011872384937238493,0.0024086985229434003
0.008510007247122246,0.011872384937238493,0.0024086985229434003
0.00858882855954625,0.011872384937238493,0.0024086985229434003
0.008668379930019773,0.011872384937238493,0.0024086985229434003
0.008748668120479914,0.011872384937238493,0.0024086985229434003
0.008829699955494083,0.011872384937238493,0.0024086985229434003
0.008911482322840203,0.012238493723849376,0.002679131480097426
0.008994022174092044,0.012238493723849376,0.002679131480097426
0.009077326525210224,0.012238493723849376,0.002679131480097426
0.00916140245713852,0.012238493723849376,0.002679131480097426
0.009246257116405733,0.012238493723849376,0.002679131480097426
0.009331897715733239,0.012238493723849376,0.002679131480097426
0.009418331534647951,0.013179916317991633,0.003561097182123265
0.009505565920101192,0.013179916317991633,0.003561097182123265
0.009593608287093146,0.013179916317991633,0.003561097182123265
0.009682466119303124,0.013179916317991633,0.003561097182123265
0.009772146969725724,0.013179916317991633,0.003561097182123265
0.009862658461312821,0.013179916317991633,0.003561097182123265
0.009954008287621519,0.013859832635983263,0.003736887171108003
0.010046204213468132,0.013859832635983263,0.003736887171108003
0.010139254075588154,0.013859832635983263,0.003736887171108003
0.01023316578330245,0.013859832635983263,0.003736887171108003
0.010327947319189514,0.013859832635983263,0.003736887171108003
0.010423606739764012,0.013859832635983263,0.003736887171108003
0.01052015217616159,0.014435146443514643,0.0036849194464034594
0.010617591834830001,0.014435146443514643,0.0036849194464034594
0.010715933998226712,0.014435146443514643,0.0036849194464034594
0.010815187025522881,0.014435146443514643,0.0036849194464034594
0.01091535935331391,0.014435146443514643,0.0036849194464034594
0.01101645949633657,0.015585774058577407,0.003877354182604736
0.01111849604819271,0.015585774058577407,0.003877354182604736
0.011221477682079803,0.015585774058577407,0.003877354182604736
0.011325413151528114,0.015585774058577407,0.003877354182604736
0.011430311291144786,0.015585774058577407,0.003877354182604736
0.011536181017364784,0.01579497907949791,0.0038773541826047364
0.011643031329208768,0.01579497907949791,0.0038773541826047364
0.011750871309048075,0.01579497907949791,0.0038773541826047364
0.011859710123376693,0.01579497907949791,0.0038773541826047364
0.011969557023590429,0.01579497907949791,0.0038773541826047364
0.01208042134677329,0.016370292887029285,0.003914216996248464
0.012192312516491107,0.016370292887029285,0.003914216996248464
0.012305240043592616,0.016370292887029285,0.003914216996248464
0.012419213527017834,0.016370292887029285,0.003914216996248464
0.012534242654613994,0.016370292887029285,0.003914216996248464
0.012650337203959038,0.016684100418410043,0.004147657718181348
0.012767507043192657,0.016684100418410043,0.004147657718181348
0.01288576213185518,0.016684100418410043,0.004147657718181348
0.013005112521734086,0.016684100418410043,0.004147657718181348
0.013125568357718428,0.017154811715481173,0.003954196270174853
0.013247139878661175,0.017154811715481173,0.003954196270174853
0.013369837418249465,0.017154811715481173,0.003954196270174853
0.013493671405883065,0.017154811715481173,0.003954196270174853
0.013618652367560814,0.017573221757322177,0.0037144939130888503
0.013744790926775366,0.017573221757322177,0.0037144939130888503
0.01387209780541621,0.017573221757322177,0.0037144939130888503
0.014000583824680975,0.017573221757322177,0.0037144939130888503
0.014130259905995337,0.01793933054393305,0.003764600609399186
0.014261137071941283,0.01793933054393305,0.003764600609399186
0.014393226447194065,0.01793933054393305,0.003764600609399186
0.014526539259467812,0.01793933054393305,0.003764600609399186
0.014661086840469845,0.018619246861924687,0.0034550511642078966
0.014796880626863964,0.018619246861924687,0.0034550511642078966
0.014933932161242518,0.018619246861924687,0.0034550511642078966
0.015072253093107555,0.018619246861924687,0.0034550511642078966
0.015211855179861048,0.01903765690376569,0.003707122415621203
0.015352750287804227,0.01903765690376569,0.003707122415621203
0.015494950393146316,0.01903765690376569,0.003707122415621203
0.015638467583022463,0.01903765690376569,0.003707122415621203
0.01578331405652118,0.01929916317991632,0.0038607396514561874
0.01592950212572123,0.01929916317991632,0.0038607396514561874
0.016077044216738237,0.01929916317991632,0.0038607396514561874
0.016225952870780873,0.019665271966527197,0.003794635386447083
0.016376240745216875,0.019665271966527197,0.003794635386447083
0.016527920614648955,0.019665271966527197,0.003794635386447083
0.016681005372000592,0.019665271966527197,0.003794635386447083
0.016835508029612024,0.019926778242677825,0.0038179916317991635
0.01699144172034626,0.019926778242677825,0.0038179916317991635
0.01714881969870539,0.019926778242677825,0.0038179916317991635
0.01730765534195726,0.020083682008368204,0.0036923352708625084
0.017467962151272456,0.020083682008368204,0.0036923352708625084
0.017629753752872058,0.020083682008368204,0.0036923352708625084
0.017793043899185772,0.020606694560669457,0.0039292133830529175
0.01795784647002095,0.020606694560669457,0.0039292133830529175
0.018124175473742378,0.020606694560669457,0.0039292133830529175
0.01829204504846294,0.020606694560669457,0.0039292133830529175
0.018461469463245474,0.021338912133891212,0.00368937072982184
0.018632463119315597,0.021338912133891212,0.00368937072982184
0.018805040551285814,0.021338912133891212,0.00368937072982184
0.018979216428391014,0.022280334728033473,0.003970764204205504
0.01915500555573528,0.022280334728033473,0.003970764204205504
0.019332422875550453,0.022280334728033473,0.003970764204205504
0.019511483468466165,0.023012552301255228,0.0039417246195432585
0.019692202554791715,0.023012552301255228,0.0039417246195432585
0.01987459549580984,0.02384937238493724,0.004626222675208365
0.02005867779508234,0.02384937238493724,0.004626222675208365
0.020244465099768037,0.02384937238493724,0.004626222675208365
0.020431973201952704,0.024372384937238496,0.0046556931138635755
0.020621218039991424,0.024372384937238496,0.0046556931138635755
0.02081221569986339,0.024372384937238496,0.0046556931138635755
0.021004982416539152,0.025209205020920507,0.00455831769236421
0.02119953457536071,0.025209205020920507,0.00455831769236421
0.021395888713434216,0.025209205020920507,0.00455831769236421
0.021594061521035653,0.02567991631799163,0.004538170000948758
0.02179406984302956,0.02567991631799163,0.004538170000948758
0.021995930680300747,0.02604602510460251,0.004411944918193126
0.022199661191199548,0.02604602510460251,0.004411944918193126
0.022405278693000182,0.02604602510460251,0.004411944918193126
0.022612800663372772,0.027458158995815902,0.004512783128893402
0.022822244741868985,0.027458158995815902,0.004512783128893402
0.023033628731421313,0.0276673640167364,0.004440681495214929
0.02324697059985648,0.0276673640167364,0.004440681495214929
0.023462288481422625,0.0276673640167364,0.004440681495214929
0.02367960067833076,0.028085774058577408,0.004994975241676063
0.023898925662310503,0.028085774058577408,0.004994975241676063
0.02412028207618007,0.028451882845188285,0.004907407575623388
0.024343688735431104,0.028451882845188285,0.004907407575623388
0.024569164629827903,0.028451882845188285,0.004907407575623388
0.024796728925021577,0.029550209205020928,0.004766306104863715
0.025026400964179192,0.029550209205020928,0.004766306104863715
0.025258200269627846,0.030857740585774063,0.005343949696420419
0.025492146544514233,0.030857740585774063,0.005343949696420419
0.025728259674479323,0.03106694560669456,0.0056145342679161684
0.025966559729348696,0.03106694560669456,0.0056145342679161684
0.026207066964838526,0.031799163179916316,0.004977145294297204
0.0264498018242772,0.031799163179916316,0.004977145294297204
0.02669478494034321,0.032426778242677826,0.0048671088385488885
0.026942037136818822,0.032426778242677826,0.0048671088385488885
0.02719157943036019,0.032426778242677826,0.0048671088385488885
0.027443433032283655,0.03321129707112971,0.004840339184696592
0.02769761935036891,0.03321129707112971,0.004840339184696592
0.027954159990678566,0.03373430962343096,0.004885340400698065
0.028213076759394707,0.03373430962343096,0.004885340400698065
0.02847439166467248,0.034205020920502094,0.004995796626050022
0.028738126918510663,0.034205020920502094,0.004995796626050022
0.029004304938639917,0.03472803347280335,0.005006735541328166
0.02927294835042816,0.03472803347280335,0.005006735541328166
0.0295440799888038,0.03519874476987448,0.004994975241676062
0.029817722900196734,0.035460251046025106,0.0050966224749288
0.030093900344497212,0.035460251046025106,0.0050966224749288
0.030372635797033115,0.035826359832635976,0.005220964780671737
0.030653952950565267,0.035826359832635976,0.005220964780671737
0.030937875717301368,0.03629707112970711,0.0053908362873326884
0.03122442823092858,0.03629707112970711,0.0053908362873326884
0.03151363484866479,0.03655857740585774,0.005422457334009529
0.0318055201533292,0.03655857740585774,0.005422457334009529
0.032100108955431715,0.03702928870292887,0.005353155473608363
0.03239742629528195,0.03702928870292887,0.005353155473608363
0.03269749744511768,0.03812761506276151,0.005067827007011405
0.03300034791125285,0.03833682008368201,0.005060264694324998
0.03330600343624589,0.03833682008368201,0.005060264694324998
0.03361449000108765,0.03906903765690377,0.005146028914823451
0.03392583382740992,0.03906903765690377,0.005146028914823451
0.034240061379714255,0.0397489539748954,0.004950694379162859
0.034557199367621395,0.04011506276150627,0.0052460531531509265
0.03487727474814178,0.04011506276150627,0.0052460531531509265
0.03520031472796679,0.04084728033472803,0.004668894122692848
0.0355263467657814,0.04084728033472803,0.004668894122692848
0.03585539857459817,0.041213389121338914,0.005064317337619332
0.0361874981241128,0.041736401673640164,0.0054844044890871675
0.03652267364308175,0.041736401673640164,0.0054844044890871675
0.03686095362172158,0.04246861924686192,0.006017145195928726
0.03720236681413066,0.04257322175732218,0.005987066117679575
0.03754694224073337,0.04257322175732218,0.005987066117679575
0.037894709190746674,0.04335774058577406,0.006163786694630541
0.03824569722466999,0.04372384937238493,0.006122598588561463
0.038599936176797675,0.04372384937238493,0.006122598588561463
0.03895745615775501,0.044037656903765696,0.006129742813382265
0.0393182875570577,0.04450836820083682,0.0062080069810393915
0.03968246104569482,0.04450836820083682,0.0062080069810393915
0.04005000757873611,0.0452928870292887,0.0061315275689342455
0.04042095839796306,0.0458682008368201,0.006726559573876947
0.04079534503452449,0.04633891213389122,0.006864029170093271
0.04117319931161679,0.04633891213389122,0.006864029170093271
0.04155455334718875,0.04670502092050209,0.0066816772606294985
0.04193943955667186,0.04754184100418409,0.006740371825739554
0.04232789065573549,0.04754184100418409,0.006740371825739554
0.042719939663067766,0.04837866108786611,0.006771952308737303
0.04311561990318229,0.048535564853556486,0.006802380957275779
0.0435149650092505,0.04905857740585774,0.0066437006310461994
0.04391800892596086,0.04905857740585774,0.0066437006310461994
0.044324785912403956,0.04911087866108787,0.006600948861045948
0.04473533054498463,0.04968619246861925,0.006477759081753572
0.04514967772036102,0.049947698744769876,0.006393815082427347
0.04556786265841064,0.05031380753138075,0.006697011842054022
0.045989920905224385,0.05031380753138075,0.006697011842054022
0.046415888336127774,0.05125523012552301,0.0070169497201876254
0.04684580115873045,0.05167364016736402,0.007174237740369141
0.04727969591600391,0.05219665271966527,0.007008368200836821
0.047717609489387455,0.05261506276150627,0.007072089014177979
0.048159579101923505,0.05334728033472804,0.007344556352109605
0.04860564232142134,0.05334728033472804,0.007344556352109605
0.04905583706365046,0.05371338912133892,0.007729446072244976
0.04951020159556351,0.05460251046025104,0.007452515954207898
0.04996877453854884,0.05538702928870294,0.00738707787198048
0.050431594871713586,0.05611924686192469,0.007618948443097793
0.0508987019351968,0.056799163179916325,0.00749278230922436
0.05137013543351344,0.05706066945606695,0.007398178476126571
0.05184593543892913,0.057949790794979084,0.007907008865675422
0.05232614239486662,0.05815899581589958,0.007975898552597593
0.05281079711934331,0.05815899581589958,0.007975898552597593
0.05329994080844088,0.05836820083682008,0.008059146562451137
0.05379361503980703,0.05899581589958158,0.0084747402094264
0.05429186177618943,0.059571129707112966,0.0085090461482989
0.05479472336900287,0.06040794979079499,0.008543694596273209
0.055302242561929005,0.06093096234309624,0.008352659470012224
0.055814462494549605,0.061610878661087866,0.00808828385867084
0.05633142670601358,0.06176778242677824,0.008066779857756569
0.05685317913873753,0.06239539748953975,0.008625902546660829
0.05737976414214134,0.062918410041841,0.008549455685664401
0.05791122647641758,0.063336820083682,0.008753080323737256
0.058447611316336315,0.06349372384937238,0.008670658508556705
0.05898896425508499,0.06396443514644351,0.008745576878140243
0.0595353313081437,0.06448744769874476,0.009004477925631657
0.06008675891719687,0.06469665271966527,0.0091131841882085
0.060643293954080614,0.0653765690376569,0.009022535001191557
0.061204983724766966,0.06657949790794979,0.009244311590974342
0.061771875973384946,0.06689330543933056,0.009427147106719705
0.06234401888627864,0.06710251046025105,0.009350229950436951
0.06292146109610344,0.06746861924686193,0.009253036617653835
0.06350425168595962,0.06804393305439331,0.00922772613407952
0.0640924401935645,0.06841004184100419,0.009393282142528723
0.06468607661546327,0.06929916317991633,0.00908070895072107
0.06528521141127848,0.06966527196652719,0.009148385106312228
0.0658898955079995,0.06982217573221758,0.008999008142369718
0.06650018030431118,0.07065899581589959,0.008966119369377636
0.0671161176749628,0.07123430962343096,0.009290799454304041
0.06773775997517752,0.07222803347280335,0.00967912413689131
0.06836516004510239,0.07285564853556485,0.009723111410578907
0.06899837121430018,0.0737970711297071,0.009628119878244095
0.06963744730628223,0.07452928870292887,0.009607642360268932
0.07028244264308345,0.07526150627615061,0.009605364385699046
0.07093341204987996,0.0756276150627615,0.00964444222540544
0.07159041085964889,0.075836820083682,0.009506751269875952
0.07225349491787214,0.07735355648535565,0.009727049259610637
0.07292272058728312,0.07824267782426778,0.009644442225405442
0.07359814475265763,0.0785041841004184,0.009482118047420602
0.07427982482564918,0.0792887029288703,0.00956755655002437
0.07496781874966876,0.0803347280334728,0.009461179978042678
0.07566218500481055,0.08070083682008368,0.009262048766167243
0.07636298261282241,0.08206066945606695,0.009008729905461142
0.07707027114212295,0.0823744769874477,0.008980751471374702
0.0777841107128649,0.0830020920502092,0.008485223862791167
0.07850456200204509,0.08430962343096235,0.008606059904634575
0.07923168624866253,0.08551255230125523,0.007974012044576009
0.07996554525892346,0.08614016736401672,0.0080620311012266
0.080706201411495,0.08713389121338912,0.007859818993376231
0.08145371766280746,0.08807531380753138,0.00792566809184712
0.0822081575524054,0.08906903765690377,0.00803824523732229
0.08296958520834907,0.0897489539748954,0.00828013281471268
0.0837380653526649,0.0911610878661088,0.008823424821506934
0.08451366330684713,0.09168410041841005,0.00870167782487034
0.08529644499741025,0.09246861924686192,0.008691455262694976
0.08608647696149245,0.09325313807531381,0.008823424821506934
0.08688382635251184,0.09372384937238494,0.008797811152014345
0.08768856094587427,0.09440376569037658,0.0085051876077317
0.08850074914473438,0.0959205020920502,0.008648546698156649
0.08932045998580969,0.09633891213389122,0.008945808264947824
0.09014776314524918,0.09722803347280336,0.009036016287242201
0.09098272894455559,0.09822175732217572,0.008985471331591737
0.09182542835656282,0.0987970711297071,0.008781161141190427
0.09267593301146883,0.09979079497907951,0.00904312750901715
0.09353431520292387,0.10047071129707115,0.008871039135341915
0.09440064789417603,0.10109832635983265,0.008823424821506934
0.0952750047242729,0.10214435146443515,0.008361824191808217
0.09615746001432096,0.10256276150627615,0.008304049344602037
0.09704808877380307,0.10319037656903766,0.008436729082534691
0.09794696670695395,0.10439330543933054,0.008276828559497218
0.09885417021919574,0.10502092050209204,0.008763543140808154
0.09976977642363201,0.10538702928870292,0.009065634722281784
0.1006938631476027,0.10627615062761504,0.009169291632138546
0.10162650893929952,0.10763598326359831,0.00983152312762275
0.10256779307444219,0.10899581589958159,0.009638768022275337
0.10351779556301763,0.1094665271966527,0.009669510608559459
0.10447659715608042,0.11093096234309623,0.009757934206818268
0.10544427935261684,0.11192468619246862,0.009820944709664325
0.10642092440647247,0.11297071129707112,0.01035776150202952
0.10740661533334334,0.11401673640167365,0.010024937830843685
0.10840143591783309,0.11474895397489542,0.010044564658524829
0.10940547072057424,0.11569037656903766,0.010143747215398036
0.11041880508541602,0.11657949790794982,0.009642314790531568
0.11144152514667881,0.11778242677824269,0.010154528116746102
0.1124737178364752,0.11856694560669456,0.009714667787660624
0.1135154708920999,0.11971757322175731,0.010351024917692637
0.11456687286348714,0.12065899581589959,0.010574817166739907
0.11562801312073753,0.12118200836820084,0.010378999285191561
0.11669898186171475,0.12228033472803349,0.010076105245608154
0.11777987011971193,0.123326359832636,0.010428298478131485
0.11887076977119033,0.12468619246861926,0.010403086477563245
0.11997177354358843,0.12552301255230128,0.010488977291975208
0.12108297502320395,0.12688284518828452,0.010397826282820532
0.12220446866314887,0.12813807531380753,0.010613418350289998
0.1233363497913776,0.12881799163179913,0.010759450022191112
0.12447871461879062,0.13059623430962342,0.010312900441325107
0.125631660247412,0.13190376569037657,0.01032814063430722
0.1267952846786434,0.13253138075313806,0.010358289676298852
0.12796968682159415,0.13373430962343097,0.010807646592737663
0.1291549665014884,0.1346757322175732,0.010708993320838528
0.1303512244681509,0.1364016736401674,0.010892733093677668
0.1315585624045704,0.13713389121338915,0.01061290287306342
0.1327770829355429,0.13760460251046028,0.010340448884976034
0.13400688963639507,0.13938284518828453,0.011416179210840356
0.13524808704178753,0.14027196652719665,0.011424682170031137
0.1365007806546014,0.1411610878661088,0.011167144737308904
0.13776507695490536,0.14215481171548117,0.011017579386995468
0.13904108340900698,0.14335774058577405,0.010969432414950702
0.1403289084785873,0.14466527196652718,0.01052594434150149
0.14162866162991988,0.14581589958158994,0.010135654014022808
0.1429404533431761,0.1483786610878661,0.01047344878714899
0.14426439512181574,0.14942468619246863,0.010418457301904199
0.14560059950206486,0.15057531380753136,0.01038005344554623
0.14694918006248173,0.15151673640167362,0.009904289131016443
0.14831025143361043,0.1534518828451883,0.01072673116593663
0.14968392930772556,0.15507322175732216,0.010813213371179475
0.1510703304486654,0.15601464435146445,0.010772154237193831
0.1524695727017573,0.1574267782426778,0.01119784409294781
0.15388177500383463,0.15899581589958162,0.011107092354390847
0.155307057393346,0.16030334728033474,0.011266642151222415
0.1567455410205595,0.16166317991631798,0.011194057096053606
0.15819734815786,0.1631799163179916,0.011285442643733204
0.1596626022101425,0.16459205020920503,0.011200408750453616
0.161141427725302,0.1662133891213389,0.011081943630250236
0.16263395040481923,0.1672071129707113,0.01103060627459368
0.16414029711444664,0.16882845188284518,0.011391112532259806
0.16566059589499135,0.17149581589958157,0.011597324253169831
0.16719497597319902,0.1731694560669456,0.011714663935931235
0.16874356777273758,0.17442468619246862,0.011305421716117824
0.17030650292528443,0.1763075313807531,0.011184278276483302
0.17188391428171457,0.17866108786610882,0.01092132365174625
0.17347593592339308,0.18080543933054394,0.010546324735388857
0.17508270317357252,0.18242677824267783,0.011197355520156166
0.17670435260889467,0.18362970711297072,0.011483550208296226
0.1783410220710008,0.1846234309623431,0.011256318872229797
0.17999285067824763,0.18634937238493726,0.010631572954242545
0.18165997883753268,0.1877092050209205,0.010986874281977636
0.18334254825622906,0.189173640167364,0.010827875704924661
0.18504070195423022,0.19126569037656901,0.010759450022191116
0.1867545842761076,0.1932531380753138,0.010896373776067041
0.18848434090337954,0.19524058577405856,0.0105151540318057
0.1902301188668944,0.19691422594142258,0.010881300975155675
0.1919920665593285,0.19895397489539746,0.010297372054108852
0.1937703337477989,0.20130753138075314,0.010508388192537904
0.19556507158659492,0.2026673640167364,0.01038216144515074
0.19737643263002555,0.20517782426778242,0.010084924357920794
0.19920457084538692,0.20643305439330545,0.010462996501630921
0.2010496416260499,0.20805439330543934,0.010633502471004619
0.2029118018046678,0.21004184100418413,0.01120077508215988
0.20479120966650854,0.21202928870292886,0.011716415085310336
0.2066880249629082,0.2147489539748954,0.01131980897868014
0.20860240892485027,0.21673640167364017,0.012056999191145444
0.2105345242766706,0.21861924686192466,0.012889898745909628
0.21248453524988828,0.22196652719665275,0.012270636901265999
0.21445260759716675,0.2239539748953975,0.011635824534506295
0.21643890860640203,0.22557531380753137,0.010769614593100354
0.21844360711494262,0.22761506276150625,0.011314007914592977
0.22046687352394098,0.2292887029288703,0.011225170230373479
0.22250887981283693,0.23111924686192467,0.011523973647488103
0.2245697995539774,0.23352510460251047,0.011851168996306498
0.22664980792736927,0.23577405857740588,0.011277683658530177
0.22874908173557018,0.23739539748953975,0.011649099330187106
0.23086779941871696,0.23922594142259418,0.012248324199782654
0.23300614106969247,0.24252092050209204,0.01252186424857455
0.23516428844943485,0.24456066945606697,0.012343982664432806
0.23734242500238661,0.24675732217573226,0.012207162269138531
0.23954073587208768,0.24879707112970711,0.01191057026212927
0.24175940791691308,0.2507845188284519,0.012079778523479226
0.243998629725955,0.2517782426778242,0.011887926899728354
0.24625859163505467,0.25392259414225943,0.011566147959036254
0.24853948574297985,0.2570606694560669,0.01227966201032834
0.25084150592775384,0.25878661087866106,0.012827782491194368
0.25316484786313553,0.2615585774058577,0.012524922197606321
0.2555097090352507,0.2631276150627615,0.01245264220954672
0.25787628875938007,0.26584728033472804,0.012420970037198163
0.26026478819690047,0.26762552301255227,0.012615448726722545
0.26267541037238357,0.26992677824267786,0.013271437073601504
0.2651083601908539,0.2726464435146444,0.013780264220012425
0.26756384445520454,0.2747384937238494,0.013546025104602512
0.27004207188377727,0.27662133891213386,0.01395267710525078
0.2725432531281028,0.27918410041841,0.013799604672837223
0.27506760079080644,0.28091004184100427,0.01369943502042525
0.2776153294436801,0.2848326359832636,0.013910954113628022
0.28018665564591955,0.2875523012552301,0.013555613640034636
0.2827817979625341,0.2903765690376569,0.013282459564309599
0.28540097698292377,0.29372384937238494,0.01312375962321746
0.28804441533962977,0.2966004184100418,0.013304374348842234
0.29071233772725785,0.2995292887029289,0.012608942116555492
0.2934049709215787,0.30251046025104605,0.012412488438060212
0.29612254379880343,0.30512552301255236,0.012633108099285976
0.29886528735503826,0.3079497907949791,0.012245197177122925
0.30163343472591975,0.3099372384937239,0.012332897708566022
0.3044272212064303,0.3134937238493724,0.012995993715897368
0.30724688427090036,0.3158995815899582,0.013630473748336331
0.31009266359319265,0.3176255230125523,0.014069037656903769
0.312964801067075,0.3204497907949791,0.01405542107549843
0.3158635408267819,0.32369246861924683,0.013850355961230623
0.3187891292677646,0.326255230125523,0.014027660765054569
0.32174181506763716,0.3289748953974896,0.014101954772712089
0.3247218492073129,0.3307008368200837,0.014033996897671859
0.3277294849923382,0.3332635983263598,0.014364861331899972
0.33076497807442423,0.33619246861924684,0.014230939929133612
0.3338285864731761,0.3398012552301255,0.013961692489195737
0.3369205705980267,0.3433054393305439,0.014411250004023065
0.34004119327037063,0.3471234309623431,0.014657514257779627
0.34319071974590426,0.34989539748953974,0.015109542070660394
0.34636941773717345,0.35413179916317994,0.014211031597241273
0.3495775574363275,0.35706066945606696,0.013690646544432174
0.3528154115380883,0.3604602510460251,0.013581821332043102
0.3560832552629278,0.3647489539748953,0.013542288785374194
0.3593813663804626,0.36825313807531374,0.013090890303524784
0.36271002523306484,0.37170502092050206,0.013264427366089213
0.36606951475969024,0.37447698744769875,0.013556017219046588
0.36946012051993027,0.37756276150627616,0.012535837354798294
0.37288213071828336,0.38096234309623433,0.013008616499054824
0.3763358362286533,0.3838912133891213,0.012396611172331463
0.37982153061907364,0.3880753138075314,0.012110874866558477
0.3833395101766601,0.39074267782426786,0.011840084718208169
0.38689007393279756,0.395397489539749,0.012182937234697197
0.390473523688556,0.4,0.013734034770215345
0.39409016404034475,0.40319037656903767,0.013681452556110299
0.39774030240580366,0.4073221757322176,0.014467325118599265
0.4014242490499322,0.4110355648535565,0.015061399432837403
0.40514231711146476,0.416265690376569,0.015144713284517131
0.408894822629486,0.42013598326359836,0.016100039058370725
0.4126820845702952,0.42384937238493725,0.014300735574508894
0.4165044248545185,0.42740585774058576,0.014099626885150181
0.4203621683844714,0.43091004184100423,0.01399378702670657
0.4242556430717777,0.43389121338912134,0.013576583840864076
0.42818517986524113,0.43828451882845193,0.013438471421134811
0.4321511127789762,0.4426255230125523,0.013412085595473496
0.4361537789208006,0.4478033472803348,0.014052988154734191
0.44019351852088745,0.45073221757322174,0.013583835214015
0.4442706749606883,0.45549163179916324,0.01353066931445474
0.4483855948021186,0.4589435146443514,0.012615882381417478
0.45253862781701665,0.4631799163179916,0.012875460084330449
0.4567301270168747,0.46825313807531377,0.012370214342023216
0.46096044868284336,0.47233263598326347,0.012406426602916448
0.46522995239601894,0.47630753138075316,0.012301473150092062
0.4695390010680058,0.48158995815899586,0.011955842729899207
0.4738879609717651,0.48593096234309624,0.013279679051184051
0.4782772017727485,0.4902719665271967,0.013963945425728864
0.4827070965603183,0.49424686192468625,0.013916458886663253
0.4871780218794631,0.49864016736401673,0.013113333844531241
0.4916903577628026,0.5024581589958159,0.013354856947682566
0.4962444877628913,0.506694560669456,0.013214323820022454
0.5008407989848213,0.5110355648535565,0.013345431627848915
0.5054796821191241,0.515847280334728,0.013582324830530118
0.5101615314749833,0.5201359832635984,0.013859832635983262
0.5148867450137492,0.5240585774058577,0.013309616196583659
0.5196557243827657,0.5290271966527197,0.013556521675916013
0.5244688749495119,0.5333682008368201,0.013456372032803615
0.5293266058360562,0.5390167364016736,0.01268496836699229
0.5342293299538352,0.5447698744769875,0.012370546032067175
0.53917746403875,0.5491108786610879,0.012057566363150357
0.5441714286865893,0.554602510460251,0.012172155077056063
0.5492116483887789,0.5582635983263597,0.01233067952158274
0.5542985515684669,0.5627092050209205,0.012087022633362752
0.5594325706169377,0.5685146443514645,0.01165977866611295
0.5646141419303667,0.5737970711297071,0.011585524921353223
0.5698437059469142,0.578765690376569,0.012465266601574527
0.5751217071841613,0.5849372384937239,0.011774637705705047
0.5804485942768978,0.5903765690376569,0.010127554345154506
0.5858248200152536,0.5963912133891214,0.009417276353777957
0.5912508413831875,0.6002615062761507,0.010868220972029621
0.5967271195973316,0.605857740585774,0.010575205169351235
0.6022541201461928,0.6120292887029289,0.01219819564366744
0.6078323128297229,0.6167887029288702,0.012058927467124057
0.6134621717992506,0.6216004184100419,0.01017995264719988
0.6191441755977841,0.628389312957268,0.008075206104001607
0.6248788072006894,0.6341004184100417,0.00815698398112213
0.6306665540567405,0.6386506276150627,0.007577186657150267
0.6365079081295572,0.6448221757322175,0.007069187485487792
0.642403365939419,0.6504184100418411,0.006545810814712159
0.6483534286054721,0.6566422594142258,0.0073566507592603145
0.6543586018883236,0.6616108786610879,0.00775047428989233
0.6604193962330305,0.6660564853556485,0.006860242229194034
0.6665363268124913,0.6716004184100417,0.008234583084294768
0.6727099135712337,0.6773535564853556,0.008317215232364566
0.6789406812696106,0.6838389121338911,0.008401639519259266
0.6852291595284065,0.6908995815899581,0.008934181187692129
0.6915758828738525,0.697071129707113,0.009267215714135118
0.697981390783066,0.7039225941422593,0.010023436979299858
0.7044462277299037,0.7102510460251046,0.009675025418038496
0.7109709432312431,0.717520920502092,0.010234087458287864
0.7175560918936928,0.7233786610878662,0.010989363717429453
0.7242022334607315,0.7300732217573221,0.010234087458287846
0.730909932860291,0.7359832635983264,0.009665973819361285
0.737679760252773,0.7419456066945608,0.009762838712692458
0.7445122910795136,0.7485355648535565,0.009812027722503171
0.751408106111697,0.7558054393305439,0.01065829775862451
0.7583677914997191,0.7627615062761506,0.01036884751175419
0.7653919388230148,0.7692468619246863,0.00974489024072717
0.77248114514034,0.7760983263598327,0.010231414256001575
0.7796360130405229,0.7831066945606695,0.009211704733941506
0.7868571506936851,0.7905857740585773,0.00878972349729948
0.794145171902934,0.7978556485355648,0.008527671148943495
0.8015006961565405,0.8042887029288703,0.008663083674400935
0.8089243486805938,0.811192468619247,0.007557486137317346
0.8164167604921464,0.8171548117154812,0.007796922658403438
0.823978568452852,0.8255753138075314,0.010262913675189536
0.8316104153230962,0.8322175732217574,0.009184195727720008
0.8393129498166364,0.839121338912134,0.008925604175728793
0.8470868266557402,0.8465481171548118,0.0075110138372452735
0.8549327066268376,0.8538702928870293,0.005411095044509437
0.8628512566366896,0.8616676993073955,0.006484690074485369
0.8708431497690724,0.8696790285350218,0.005757597897570472
0.8789090653419954,0.8771966527196652,0.006191903174455521
0.8870496889654403,0.8863493723849374,0.005272059921468028
0.8952657125996392,0.8945606694560668,0.004554715702317417
0.9035578346138929,0.9026150627615062,0.005469421113975475
0.9119267598459299,0.910460251046025,0.004865984665110062
0.9203731996618221,0.9184623430962343,0.004997165299982172
0.9288978720164498,0.9278242677824267,0.003516262827190716
0.9375015015145289,0.9367677824267782,0.0035584076763962493
0.9461848194722002,0.9469665271966526,0.00522593974761372
0.9549485639791966,0.9544979079497908,0.005081572301879139
0.9637934799615786,0.963702928870293,0.005867072662083753
0.9727203192450538,0.9731171548117155,0.005720715026726061
0.9817298406188841,0.9817468619246863,0.004303029952317294
0.9908228099003797,0.9901150627615063,0.004160827009037396
1.0,1.0,0.0


==> data_2/amazon-photo/graphsage/roc_MLP-attack-comb_mean.csv <==
fpr,tpr_mean,tpr_std
0.0001,0.0,0.0
0.00010092621909870473,0.0007845188284518826,0.0008514027508420348
0.00010186101701559753,0.0007845188284518826,0.0008514027508420348
0.00010280447320933097,0.0007845188284518826,0.0008514027508420348
0.00010375666787451859,0.0007845188284518826,0.0008514027508420348
0.00010471768194855202,0.0007845188284518826,0.0008514027508420348
0.0001056875971184804,0.0007845188284518826,0.0008514027508420348
0.00010666649582795387,0.0007845188284518826,0.0008514027508420348
0.00010765446128423159,0.0007845188284518826,0.0008514027508420348
0.00010865157746525384,0.0007845188284518826,0.0008514027508420348
0.00010965792912678099,0.0007845188284518826,0.0008514027508420348
0.00011067360180959734,0.0007845188284518826,0.0008514027508420348
0.00011169868184678226,0.0007845188284518826,0.0008514027508420348
0.00011273325637104872,0.0007845188284518826,0.0008514027508420348
0.00011377741332214914,0.0007845188284518826,0.0008514027508420348
0.00011483124145435111,0.0007845188284518826,0.0008514027508420348
0.00011589483034398106,0.0007845188284518826,0.0008514027508420348
0.00011696827039703847,0.0007845188284518826,0.0008514027508420348
0.00011805165285688056,0.0007845188284518826,0.0008514027508420348
0.0001191450698119776,0.0007845188284518826,0.0008514027508420348
0.00012024861420374123,0.0007845188284518826,0.0008514027508420348
0.00012136237983442405,0.0007845188284518826,0.0008514027508420348
0.00012248646137509307,0.0007845188284518826,0.0008514027508420348
0.00012362095437367691,0.0007845188284518826,0.0008514027508420348
0.00012476595526308696,0.0007845188284518826,0.0008514027508420348
0.0001259215613694151,0.0007845188284518826,0.0008514027508420348
0.0001270878709202058,0.0007845188284518826,0.0008514027508420348
0.000128264983052806,0.0007845188284518826,0.0008514027508420348
0.0001294529978227916,0.0007845188284518826,0.0008514027508420348
0.00013065201621247213,0.0007845188284518826,0.0008514027508420348
0.00013186214013947485,0.0007845188284518826,0.0008514027508420348
0.00013308347246540747,0.0007845188284518826,0.0008514027508420348
0.00013431611700460153,0.0007845188284518826,0.0008514027508420348
0.0001355601785329369,0.0007845188284518826,0.0008514027508420348
0.0001368157627967472,0.0007845188284518826,0.0008514027508420348
0.00013808297652180923,0.0007845188284518826,0.0008514027508420348
0.0001393619274224142,0.0007845188284518826,0.0008514027508420348
0.00014065272421052364,0.0007845188284518826,0.0008514027508420348
0.00014195547660501016,0.0007845188284518826,0.0008514027508420348
0.0001432702953409831,0.0007845188284518826,0.0008514027508420348
0.00014459729217920195,0.0007845188284518826,0.0008514027508420348
0.00014593657991557562,0.0007845188284518826,0.0008514027508420348
0.00014728827239075018,0.0007845188284518826,0.0008514027508420348
0.0001486524844997857,0.0007845188284518826,0.0008514027508420348
0.00015002933220192182,0.0007845188284518826,0.0008514027508420348
0.0001514189325304352,0.0007845188284518826,0.0008514027508420348
0.00015282140360258693,0.0007845188284518826,0.0008514027508420348
0.0001542368646296629,0.0007845188284518826,0.0008514027508420348
0.00015566543592710622,0.0007845188284518826,0.0008514027508420348
0.00015710723892474503,0.0007845188284518826,0.0008514027508420348
0.00015856239617711372,0.0007845188284518826,0.0008514027508420348
0.00016003103137387001,0.0007845188284518826,0.0008514027508420348
0.00016151326935030913,0.0007845188284518826,0.0008514027508420348
0.0001630092360979741,0.0007845188284518826,0.0008514027508420348
0.00016451905877536624,0.0007845188284518826,0.0008514027508420348
0.00016604286571875296,0.0007845188284518826,0.0008514027508420348
0.0001675807864530767,0.0007845188284518826,0.0008514027508420348
0.00016913295170296487,0.0007845188284518826,0.0008514027508420348
0.0001706994934038408,0.0007845188284518826,0.0008514027508420348
0.0001722805447131394,0.0007845188284518826,0.0008514027508420348
0.00017387624002162505,0.0007845188284518826,0.0008514027508420348
0.00017548671496481503,0.0007845188284518826,0.0008514027508420348
0.00017711210643450888,0.0007845188284518826,0.0008514027508420348
0.00017875255259042355,0.0007845188284518826,0.0008514027508420348
0.00018040819287193827,0.0007845188284518826,0.0008514027508420348
0.00018207916800994624,0.0007845188284518826,0.0008514027508420348
0.00018376562003881704,0.0007845188284518826,0.0008514027508420348
0.00018546769230846994,0.0007845188284518826,0.0008514027508420348
0.00018718552949655793,0.0007845188284518826,0.0008514027508420348
0.00018891927762076664,0.0007845188284518826,0.0008514027508420348
0.0001906690840512252,0.0007845188284518826,0.0008514027508420348
0.00019243509752303302,0.0007845188284518826,0.0008514027508420348
0.00019421746814890265,0.0007845188284518826,0.0008514027508420348
0.00019601634743191858,0.0007845188284518826,0.0008514027508420348
0.00019783188827841644,0.0007845188284518826,0.0008514027508420348
0.00019966424501097934,0.0007845188284518826,0.0008514027508420348
0.00020151357338155586,0.0007845188284518826,0.0008514027508420348
0.0002033800305846982,0.0007845188284518826,0.0008514027508420348
0.00020526377527092522,0.0007845188284518826,0.0008514027508420348
0.0002071649675602069,0.0007845188284518826,0.0008514027508420348
0.000209083769055575,0.0007845188284518826,0.0008514027508420348
0.00021102034285685965,0.0007845188284518826,0.0008514027508420348
0.0002129748535745521,0.0007845188284518826,0.0008514027508420348
0.00021494746734379805,0.0007845188284518826,0.0008514027508420348
0.00021693835183851843,0.0007845188284518826,0.0008514027508420348
0.00021894767628566206,0.0007845188284518826,0.0008514027508420348
0.00022097561147959031,0.0007845188284518826,0.0008514027508420348
0.00022302232979659386,0.0007845188284518826,0.0008514027508420348
0.00022508800520954617,0.0007845188284518826,0.0008514027508420348
0.0002271728133026905,0.0007845188284518826,0.0008514027508420348
0.00022927693128656486,0.0007845188284518826,0.0008514027508420348
0.0002314005380130654,0.0007845188284518826,0.0008514027508420348
0.00023354381399064793,0.0007845188284518826,0.0008514027508420348
0.00023570694139967278,0.0007845188284518826,0.0008514027508420348
0.00023789010410788934,0.0007845188284518826,0.0008514027508420348
0.00024009348768606518,0.0007845188284518826,0.0008514027508420348
0.00024231727942376007,0.0007845188284518826,0.0008514027508420348
0.00024456166834524467,0.0007845188284518826,0.0008514027508420348
0.00024682684522556923,0.0007845188284518826,0.0008514027508420348
0.00024911300260677886,0.0007845188284518826,0.0008514027508420348
0.0002514203348142797,0.0007845188284518826,0.0008514027508420348
0.00025374903797335715,0.0007845188284518826,0.0008514027508420348
0.00025609931002584595,0.0007845188284518826,0.0008514027508420348
0.00025847135074695635,0.0007845188284518826,0.0008514027508420348
0.0002608653617622548,0.0007845188284518826,0.0008514027508420348
0.000263281546564802,0.0007845188284518826,0.0008514027508420348
0.00026572011053245065,0.0007845188284518826,0.0008514027508420348
0.00026818126094530154,0.0007845188284518826,0.0008514027508420348
0.0002706652070033241,0.0007845188284518826,0.0008514027508420348
0.0002731721598441376,0.0007845188284518826,0.0008514027508420348
0.0002757023325609583,0.0007845188284518826,0.0008514027508420348
0.0002782559402207126,0.0007845188284518826,0.0008514027508420348
0.00028083319988231727,0.0007845188284518826,0.0008514027508420348
0.0002834343306151309,0.0007845188284518826,0.0008514027508420348
0.0002860595535175742,0.0007845188284518826,0.0008514027508420348
0.00028870909173592344,0.0007845188284518826,0.0008514027508420348
0.00029138317048327885,0.0007845188284518826,0.0008514027508420348
0.00029408201705870637,0.0007845188284518826,0.0008514027508420348
0.00029680586086656025,0.0007845188284518826,0.0008514027508420348
0.00029955493343598134,0.0007845188284518826,0.0008514027508420348
0.0003023294684405776,0.0007845188284518826,0.0008514027508420348
0.00030512970171828706,0.0007845188284518826,0.0008514027508420348
0.00030795587129142264,0.0007845188284518826,0.0008514027508420348
0.00031080821738690636,0.0007845188284518826,0.0008514027508420348
0.00031368698245668765,0.0007845188284518826,0.0008514027508420348
0.00031659241119835204,0.0007845188284518826,0.0008514027508420348
0.00031952475057592136,0.0007845188284518826,0.0008514027508420348
0.0003224842498408442,0.0007845188284518826,0.0008514027508420348
0.0003254711605531848,0.0007845188284518826,0.0008514027508420348
0.00032848573660300434,0.0007845188284518826,0.0008514027508420348
0.0003315282342319423,0.0007845188284518826,0.0008514027508420348
0.00033459891205499747,0.0007845188284518826,0.0008514027508420348
0.0003376980310825091,0.0007845188284518826,0.0008514027508420348
0.0003408258547423452,0.0007845188284518826,0.0008514027508420348
0.00034398264890229247,0.0007845188284518826,0.0008514027508420348
0.00034716868189265597,0.0007845188284518826,0.0008514027508420348
0.00035038422452906756,0.0007845188284518826,0.0008514027508420348
0.00035362955013550426,0.0007845188284518826,0.0008514027508420348
0.000356904934567523,0.0007845188284518826,0.0008514027508420348
0.000360210656235707,0.0007845188284518826,0.0008514027508420348
0.00036354699612933176,0.0007845188284518826,0.0008514027508420348
0.00036691423784024937,0.0007845188284518826,0.0008514027508420348
0.0003703126675869927,0.0007845188284518826,0.0008514027508420348
0.0003737425742391064,0.0007845188284518826,0.0008514027508420348
0.00037720424934169976,0.0007845188284518826,0.0008514027508420348
0.0003806979871402284,0.0007845188284518826,0.0008514027508420348
0.0003842240846055061,0.0007845188284518826,0.0008514027508420348
0.00038778284145894574,0.0007845188284518826,0.0008514027508420348
0.0003913745601980384,0.0007845188284518826,0.0008514027508420348
0.0003949995461220643,0.0007845188284518826,0.0008514027508420348
0.00039865810735804387,0.0007845188284518826,0.0008514027508420348
0.0004023505548869293,0.0007845188284518826,0.0008514027508420348
0.00040607720257003656,0.0007845188284518826,0.0008514027508420348
0.0004098383671757261,0.0007845188284518826,0.0008514027508420348
0.0004136343684063274,0.0007845188284518826,0.0008514027508420348
0.0004174655289253135,0.0007845188284518826,0.0008514027508420348
0.0004213321743847289,0.0007845188284518826,0.0008514027508420348
0.0004252346334528682,0.0007845188284518826,0.0008514027508420348
0.00042917323784221574,0.0007845188284518826,0.0008514027508420348
0.0004331483223376398,0.0007845188284518826,0.0008514027508420348
0.0004371602248248502,0.0007845188284518826,0.0008514027508420348
0.000441209286319119,0.0007845188284518826,0.0008514027508420348
0.0004452958509942655,0.0007845188284518826,0.0008514027508420348
0.00044942026621191424,0.0007845188284518826,0.0008514027508420348
0.0004535828825510186,0.0007845188284518826,0.0008514027508420348
0.00045778405383766163,0.0007845188284518826,0.0008514027508420348
0.0004620241371751313,0.0007845188284518826,0.0008514027508420348
0.0004663034929742731,0.0007845188284518826,0.0008514027508420348
0.00047062248498412813,0.0007845188284518826,0.0008514027508420348
0.00047498148032285,0.0007845188284518826,0.0008514027508420348
0.0004793808495089107,0.0007845188284518826,0.0008514027508420348
0.00048382096649259574,0.0007845188284518826,0.0008514027508420348
0.000488302208687788,0.0007845188284518826,0.0008514027508420348
0.0004928249570040513,0.0007845188284518826,0.0008514027508420348
0.0004973895958790063,0.0007845188284518826,0.0008514027508420348
0.000501996513311008,0.0007845188284518826,0.0008514027508420348
0.0005066461008921268,0.0007845188284518826,0.0008514027508420348
0.0005113387538414326,0.0007845188284518826,0.0008514027508420348
0.0005160748710385908,0.0007845188284518826,0.0008514027508420348
0.000520854855057766,0.0007845188284518826,0.0008514027508420348
0.0005256791122018419,0.001412133891213389,0.0014802271650716427
0.0005305480525369575,0.001412133891213389,0.0014802271650716427
0.0005354620899273607,0.001412133891213389,0.0014802271650716427
0.0005404216420705915,0.001412133891213389,0.0014802271650716427
0.0005454271305329836,0.001412133891213389,0.0014802271650716427
0.0005504789807854967,0.001412133891213389,0.0014802271650716427
0.0005555776222398878,0.001412133891213389,0.0014802271650716427
0.0005607234882852032,0.001412133891213389,0.0014802271650716427
0.0005659170163246243,0.001412133891213389,0.0014802271650716427
0.0005711586478126435,0.001412133891213389,0.0014802271650716427
0.0005764488282925873,0.001412133891213389,0.0014802271650716427
0.0005817880074344935,0.001412133891213389,0.0014802271650716427
0.0005871766390733255,0.001412133891213389,0.0014802271650716427
0.0005926151812475553,0.001412133891213389,0.0014802271650716427
0.0005981040962380944,0.001412133891213389,0.0014802271650716427
0.0006036438506075864,0.001412133891213389,0.0014802271650716427
0.0006092349152400712,0.001412133891213389,0.0014802271650716427
0.0006148777653810023,0.001412133891213389,0.0014802271650716427
0.0006205728806776501,0.001412133891213389,0.0014802271650716427
0.0006263207452198692,0.001412133891213389,0.0014802271650716427
0.0006321218475812448,0.001412133891213389,0.0014802271650716427
0.0006379766808606282,0.001412133891213389,0.0014802271650716427
0.000643885742724042,0.001412133891213389,0.0014802271650716427
0.0006498495354469888,0.001412133891213389,0.0014802271650716427
0.0006558685659571436,0.001412133891213389,0.0014802271650716427
0.0006619433458774394,0.001412133891213389,0.0014802271650716427
0.0006680743915695614,0.001412133891213389,0.0014802271650716427
0.0006742622241778342,0.001412133891213389,0.0014802271650716427
0.0006805073696735206,0.001412133891213389,0.0014802271650716427
0.0006868103588995307,0.001412133891213389,0.0014802271650716427
0.0006931717276155408,0.001412133891213389,0.0014802271650716427
0.0006995920165435374,0.001412133891213389,0.0014802271650716427
0.0007060717714137773,0.001412133891213389,0.0014802271650716427
0.0007126115430111746,0.001412133891213389,0.0014802271650716427
0.0007192118872221193,0.001412133891213389,0.0014802271650716427
0.0007258733650817253,0.001412133891213389,0.0014802271650716427
0.000732596542821523,0.001412133891213389,0.0014802271650716427
0.0007393819919175866,0.001412133891213389,0.0014802271650716427
0.0007462302891391107,0.001412133891213389,0.0014802271650716427
0.0007531420165974376,0.001412133891213389,0.0014802271650716427
0.0007601177617955331,0.001412133891213389,0.0014802271650716427
0.0007671581176779302,0.001412133891213389,0.0014802271650716427
0.000774263682681127,0.001412133891213389,0.0014802271650716427
0.0007814350607844542,0.001412133891213389,0.0014802271650716427
0.0007886728615614156,0.001412133891213389,0.0014802271650716427
0.0007959777002314986,0.001412133891213389,0.0014802271650716427
0.0008033501977124734,0.001412133891213389,0.0014802271650716427
0.0008107909806731687,0.001412133891213389,0.0014802271650716427
0.000818300681586739,0.001412133891213389,0.0014802271650716427
0.0008258799387844272,0.001412133891213389,0.0014802271650716427
0.0008335293965098195,0.001412133891213389,0.0014802271650716427
0.0008412497049736118,0.001412133891213389,0.0014802271650716427
0.0008490415204088747,0.001412133891213389,0.0014802271650716427
0.0008569055051268347,0.001412133891213389,0.0014802271650716427
0.0008648423275731727,0.001412133891213389,0.0014802271650716427
0.000872852662384838,0.001412133891213389,0.0014802271650716427
0.0008809371904473991,0.001412133891213389,0.0014802271650716427
0.0008890965989529158,0.001412133891213389,0.0014802271650716427
0.000897331581458352,0.001412133891213389,0.0014802271650716427
0.0009056428379445294,0.001412133891213389,0.0014802271650716427
0.0009140310748756232,0.001412133891213389,0.0014802271650716427
0.0009224970052592174,0.001412133891213389,0.0014802271650716427
0.0009310413487069075,0.001412133891213389,0.0014802271650716427
0.000939664831495469,0.001412133891213389,0.0014802271650716427
0.0009483681866285928,0.001412133891213389,0.0014802271650716427
0.0009571521538991865,0.001412133891213389,0.0014802271650716427
0.0009660174799522646,0.001412133891213389,0.0014802271650716427
0.0009749649183484086,0.001412133891213389,0.0014802271650716427
0.0009839952296278227,0.001412133891213389,0.0014802271650716427
0.00099310918137498,0.001412133891213389,0.0014802271650716427
0.0010023075482838654,0.001412133891213389,0.0014802271650716427
0.0010115911122238297,0.001412133891213389,0.0014802271650716427
0.0010209606623060466,0.001412133891213389,0.0014802271650716427
0.0010304169949505876,0.001412133891213389,0.0014802271650716427
0.0010399609139541202,0.001412133891213389,0.0014802271650716427
0.0010495932305582276,0.0016736401673640162,0.0014755999978730003
0.00105931476351837,0.0016736401673640162,0.0014755999978730003
0.001069126339173476,0.0016736401673640162,0.0014755999978730003
0.0010790287915161836,0.0016736401673640162,0.0014755999978730003
0.0010890229622637305,0.0016736401673640162,0.0014755999978730003
0.0010991097009294972,0.0016736401673640162,0.0014755999978730003
0.0011092898648952228,0.0016736401673640162,0.0014755999978730003
0.0011195643194838783,0.0016736401673640162,0.0014755999978730003
0.0011299339380332217,0.0016736401673640162,0.0014755999978730003
0.0011403996019700331,0.0016736401673640162,0.0014755999978730003
0.0011509622008850323,0.0016736401673640162,0.0014755999978730003
0.0011616226326085018,0.0016736401673640162,0.0014755999978730003
0.0011723818032865986,0.0016736401673640162,0.0014755999978730003
0.001183240627458378,0.0016736401673640162,0.0014755999978730003
0.0011942000281335325,0.0016736401673640162,0.0014755999978730003
0.0012052609368708425,0.0016736401673640162,0.0014755999978730003
0.001216424293857368,0.0016736401673640162,0.0014755999978730003
0.001227691047988359,0.0016736401673640162,0.0014755999978730003
0.0012390621569479156,0.0016736401673640162,0.0014755999978730003
0.0012505385872903913,0.0016736401673640162,0.0014755999978730003
0.0012621213145225473,0.0016736401673640162,0.0014755999978730003
0.0012738113231864786,0.0016736401673640162,0.0014755999978730003
0.0012856096069432965,0.0016736401673640162,0.0014755999978730003
0.0012975171686575868,0.0016736401673640162,0.0014755999978730003
0.0013095350204826678,0.0016736401673640162,0.0014755999978730003
0.001321664183946605,0.0016736401673640162,0.0014755999978730003
0.0013339056900390587,0.0016736401673640162,0.0014755999978730003
0.001346260579298911,0.0016736401673640162,0.0014755999978730003
0.0013587299019027091,0.0016736401673640162,0.0014755999978730003
0.0013713147177539457,0.0016736401673640162,0.0014755999978730003
0.0013840160965731315,0.0016736401673640162,0.0014755999978730003
0.0013968351179887398,0.0016736401673640162,0.0014755999978730003
0.0014097728716289677,0.0016736401673640162,0.0014755999978730003
0.001422830457214352,0.0016736401673640162,0.0014755999978730003
0.0014360089846512606,0.0016736401673640162,0.0014755999978730003
0.0014493095741262166,0.0016736401673640162,0.0014755999978730003
0.00146273335620113,0.0016736401673640162,0.0014755999978730003
0.001476281471909391,0.0016736401673640162,0.0014755999978730003
0.0014899550728528536,0.0016736401673640162,0.0014755999978730003
0.0015037553212997384,0.0016736401673640162,0.0014755999978730003
0.0015176833902834053,0.0016736401673640162,0.0014755999978730003
0.0015317404637020797,0.0016736401673640162,0.0014755999978730003
0.0015459277364194785,0.0016736401673640162,0.0014755999978730003
0.001560246414366368,0.0016736401673640162,0.0014755999978730003
0.0015746977146430868,0.0023535564853556486,0.0015733900582103894
0.001589282865622978,0.0023535564853556486,0.0015733900582103894
0.00160400310705682,0.0023535564853556486,0.0015733900582103894
0.0016188596901781992,0.0023535564853556486,0.0015733900582103894
0.0016338538778098604,0.0023535564853556486,0.0015733900582103894
0.001648986944471065,0.0023535564853556486,0.0015733900582103894
0.0016642601764859037,0.0023535564853556486,0.0015733900582103894
0.0016796748720926532,0.0023535564853556486,0.0015733900582103894
0.0016952323415541214,0.0023535564853556486,0.0015733900582103894
0.0017109339072690134,0.0023535564853556486,0.0015733900582103894
0.001726780903884356,0.0023535564853556486,0.0015733900582103894
0.0017427746784089192,0.0023535564853556486,0.0015733900582103894
0.0017589165903277326,0.0023535564853556486,0.0015733900582103894
0.001775208011717636,0.0023535564853556486,0.0015733900582103894
0.0017916503273638995,0.0023535564853556486,0.0015733900582103894
0.0018082449348779518,0.0023535564853556486,0.0015733900582103894
0.0018249932448161524,0.0023535564853556486,0.0015733900582103894
0.0018418966807997109,0.0023535564853556486,0.0015733900582103894
0.0018589566796356884,0.0023535564853556486,0.0015733900582103894
0.0018761746914391195,0.0023535564853556486,0.0015733900582103894
0.0018935521797562953,0.0023535564853556486,0.0015733900582103894
0.001911090621689138,0.0023535564853556486,0.0015733900582103894
0.0019287915080207778,0.0023535564853556486,0.0015733900582103894
0.0019466563433422632,0.0023535564853556486,0.0015733900582103894
0.0019646866461804444,0.0023535564853556486,0.0015733900582103894
0.0019828839491270716,0.0023535564853556486,0.0015733900582103894
0.002001249798969037,0.0023535564853556486,0.0015733900582103894
0.0020197857568198785,0.0023535564853556486,0.0015733900582103894
0.002038493398252464,0.0023535564853556486,0.0015733900582103894
0.0020573743134329114,0.0023535564853556486,0.0015733900582103894
0.0020764301072557748,0.0023535564853556486,0.0015733900582103894
0.002095662399480433,0.0029288702928870294,0.0020417595497848468
0.0021150728248687948,0.0029288702928870294,0.0020417595497848468
0.0021346630333242455,0.0029288702928870294,0.0020417595497848468
0.002154434690031882,0.0029288702928870294,0.0020417595497848468
0.00217438947560008,0.0029288702928870294,0.0020417595497848468
0.0021945290862033138,0.0029288702928870294,0.0020417595497848468
0.0022148552337263594,0.0029288702928870294,0.0020417595497848468
0.0022353696459097966,0.0029288702928870294,0.0020417595497848468
0.002256074066496859,0.0029288702928870294,0.0020417595497848468
0.00227697025538168,0.0029288702928870294,0.0020417595497848468
0.002298059988758851,0.0029288702928870294,0.0020417595497848468
0.0023193450592744274,0.0029288702928870294,0.0020417595497848468
0.0023408272761782944,0.0029288702928870294,0.0020417595497848468
0.002362508465477945,0.0029288702928870294,0.0020417595497848468
0.0023843904700937206,0.0029288702928870294,0.0020417595497848468
0.002406475150015424,0.0029288702928870294,0.0020417595497848468
0.0024287643824604504,0.0029288702928870294,0.0020417595497848468
0.0024512600620333396,0.0029288702928870294,0.0020417595497848468
0.0024739641008868114,0.0029288702928870294,0.0020417595497848468
0.0024968784288843266,0.0029288702928870294,0.0020417595497848468
0.002520004993764092,0.0029288702928870294,0.0020417595497848468
0.002543345761304648,0.0029288702928870294,0.0020417595497848468
0.002566902715491952,0.0029288702928870294,0.0020417595497848468
0.002590677858688006,0.0029288702928870294,0.0020417595497848468
0.002614673211801092,0.0029288702928870294,0.0020417595497848468
0.00263889081445751,0.004236401673640167,0.002174751347938472
0.002663332725174981,0.004236401673640167,0.002174751347938472
0.0026880010215376074,0.004236401673640167,0.002174751347938472
0.0027128978003724646,0.004236401673640167,0.002174751347938472
0.0027380251779278576,0.004236401673640167,0.002174751347938472
0.00276338529005317,0.004236401673640167,0.002174751347938472
0.0027889802923804397,0.004236401673640167,0.002174751347938472
0.002814812360507581,0.004236401673640167,0.002174751347938472
0.0028408836901833013,0.004236401673640167,0.002174751347938472
0.00286719649749377,0.004236401673640167,0.002174751347938472
0.0028937530190509503,0.004236401673640167,0.002174751347938472
0.002920555512182745,0.004236401673640167,0.002174751347938472
0.0029476062551248585,0.004236401673640167,0.002174751347938472
0.0029749075472144406,0.004236401673640167,0.002174751347938472
0.003002461709085549,0.004236401673640167,0.002174751347938472
0.003030271082866396,0.004236401673640167,0.002174751347938472
0.003058338032378432,0.004236401673640167,0.002174751347938472
0.0030866649433372744,0.004236401673640167,0.002174751347938472
0.003115254223555488,0.004236401673640167,0.002174751347938472
0.0031441083031472647,0.004916317991631799,0.0022214184708781695
0.0031732296347349765,0.004916317991631799,0.0022214184708781695
0.00320262069365765,0.004916317991631799,0.0022214184708781695
0.003232283978181381,0.004916317991631799,0.0022214184708781695
0.00326222200971167,0.004916317991631799,0.0022214184708781695
0.003292437333007769,0.004916317991631799,0.0022214184708781695
0.0033229325163989716,0.004916317991631799,0.0022214184708781695
0.0033537101520029287,0.004916317991631799,0.0022214184708781695
0.0033847728559459832,0.004916317991631799,0.0022214184708781695
0.0034161232685855285,0.004916317991631799,0.0022214184708781695
0.0034477640547344642,0.004916317991631799,0.0022214184708781695
0.0034796979038876916,0.004916317991631799,0.0022214184708781695
0.003511927530450728,0.004916317991631799,0.0022214184708781695
0.0035444556739704356,0.004916317991631799,0.0022214184708781695
0.0035772850993678732,0.004916317991631799,0.0022214184708781695
0.0036104185971733375,0.004916317991631799,0.0022214184708781695
0.0036438589837635444,0.004916317991631799,0.0022214184708781695
0.0036776091016010306,0.0051778242677824275,0.002212163805706757
0.003711671819475767,0.0051778242677824275,0.002212163805706757
0.003746050032748993,0.0051778242677824275,0.002212163805706757
0.0037807466635993493,0.0051778242677824275,0.002212163805706757
0.0038157646612712484,0.0051778242677824275,0.002212163805706757
0.003851107002325569,0.0051778242677824275,0.002212163805706757
0.0038867766908926675,0.0051778242677824275,0.002212163805706757
0.0039227767589277195,0.0051778242677824275,0.002212163805706757
0.0039591102664684585,0.0051778242677824275,0.002212163805706757
0.003995780301895269,0.0051778242677824275,0.002212163805706757
0.004032789982193705,0.0051778242677824275,0.002212163805706757
0.004070142453219439,0.0051778242677824275,0.002212163805706757
0.004107840889965647,0.0051778242677824275,0.002212163805706757
0.004145888496832911,0.0051778242677824275,0.002212163805706757
0.004184288507901585,0.0066945606694560665,0.002462050689527159
0.0042230441872066725,0.0066945606694560665,0.002462050689527159
0.0042621588290153245,0.0066945606694560665,0.002462050689527159
0.004301635758106795,0.0066945606694560665,0.002462050689527159
0.004341478330055093,0.0066945606694560665,0.002462050689527159
0.004381689931514195,0.0066945606694560665,0.002462050689527159
0.004422273980505897,0.0066945606694560665,0.002462050689527159
0.004463233926710397,0.0066945606694560665,0.002462050689527159
0.004504573251759458,0.0066945606694560665,0.002462050689527159
0.0045462954695324,0.0066945606694560665,0.002462050689527159
0.0045884041264547615,0.0066945606694560665,0.002462050689527159
0.004630902801799737,0.0066945606694560665,0.002462050689527159
0.004673795107992464,0.0066945606694560665,0.002462050689527159
0.004717084690917017,0.007269874476987447,0.0022367578222116215
0.004760775230226368,0.007269874476987447,0.0022367578222116215
0.004804870439655134,0.007269874476987447,0.0022367578222116215
0.004849374067335233,0.007269874476987447,0.0022367578222116215
0.004894289896114532,0.007269874476987447,0.0022367578222116215
0.004939621743878321,0.007269874476987447,0.0022367578222116215
0.004985373463873894,0.007269874476987447,0.0022367578222116215
0.005031548945038057,0.007269874476987447,0.0022367578222116215
0.0050781521123276704,0.007269874476987447,0.0022367578222116215
0.005125186927053333,0.007269874476987447,0.0022367578222116215
0.0051726573872160194,0.007269874476987447,0.0022367578222116215
0.005220567527846975,0.007269874476987447,0.0022367578222116215
0.005268921421350677,0.007949790794979077,0.0021916659874222765
0.0053177231778509665,0.007949790794979077,0.0021916659874222765
0.0053669769455404765,0.007949790794979077,0.0021916659874222765
0.005416686911033152,0.007949790794979077,0.0021916659874222765
0.00546685729972018,0.007949790794979077,0.0021916659874222765
0.005517492376129128,0.007949790794979077,0.0021916659874222765
0.005568596444286409,0.007949790794979077,0.0021916659874222765
0.005620173848083188,0.007949790794979077,0.0021916659874222765
0.005672228971644543,0.007949790794979077,0.0021916659874222765
0.005724766239702178,0.007949790794979077,0.0021916659874222765
0.005777790117970507,0.008629707112970711,0.0026176765180423007
0.005831305113526219,0.008629707112970711,0.0026176765180423007
0.00588531577519145,0.008629707112970711,0.0026176765180423007
0.0059398266939203566,0.008629707112970711,0.0026176765180423007
0.005994842503189409,0.008629707112970711,0.0026176765180423007
0.006050367879391224,0.008629707112970711,0.0026176765180423007
0.0061064075422320365,0.008629707112970711,0.0026176765180423007
0.006162966255132942,0.008629707112970711,0.0026176765180423007
0.006220048825634711,0.008629707112970711,0.0026176765180423007
0.0062776601058065,0.009414225941422594,0.002874190724693323
0.006335804992658254,0.009414225941422594,0.002874190724693323
0.006394488428556937,0.009414225941422594,0.002874190724693323
0.006453715401646702,0.009414225941422594,0.002874190724693323
0.0065134909462728026,0.009414225941422594,0.002874190724693323
0.006573820143409586,0.009414225941422594,0.002874190724693323
0.006634708121092351,0.009414225941422594,0.002874190724693323
0.006696160054853215,0.009414225941422594,0.002874190724693323
0.00675818116816111,0.009414225941422594,0.002874190724693323
0.006820776732865685,0.009780334728033472,0.0033656172684510812
0.0068839520696454964,0.009780334728033472,0.0033656172684510812
0.00694771254846024,0.009780334728033472,0.0033656172684510812
0.007012063589007177,0.009780334728033472,0.0033656172684510812
0.0070770106611818895,0.009780334728033472,0.0033656172684510812
0.007142559285543126,0.009780334728033472,0.0033656172684510812
0.007208715033782135,0.009780334728033472,0.0033656172684510812
0.007275483529196233,0.009780334728033472,0.0033656172684510812
0.007342870447166758,0.01040794979079498,0.0037529567365921002
0.00741088151564157,0.01040794979079498,0.0037529567365921002
0.007479522515621821,0.01040794979079498,0.0037529567365921002
0.007548799281653432,0.01040794979079498,0.0037529567365921002
0.007618717702322999,0.01040794979079498,0.0037529567365921002
0.007689283720758305,0.01040794979079498,0.0037529567365921002
0.007760503335133571,0.01040794979079498,0.0037529567365921002
0.007832382599179196,0.01040794979079498,0.0037529567365921002
0.00790492762269642,0.010983263598326359,0.00424253133696093
0.007978144572076629,0.010983263598326359,0.00424253133696093
0.00805203967082547,0.010983263598326359,0.00424253133696093
0.008126619200091946,0.010983263598326359,0.00424253133696093
0.008201889499202203,0.010983263598326359,0.00424253133696093
0.008277856966198472,0.010983263598326359,0.00424253133696093
0.008354528058382871,0.010983263598326359,0.00424253133696093
0.008431909292866252,0.011663179916317991,0.0045897145249872
0.008510007247122246,0.011663179916317991,0.0045897145249872
0.00858882855954625,0.011663179916317991,0.0045897145249872
0.008668379930019773,0.011663179916317991,0.0045897145249872
0.008748668120479914,0.011663179916317991,0.0045897145249872
0.008829699955494083,0.011663179916317991,0.0045897145249872
0.008911482322840203,0.012186192468619248,0.0043761495074809515
0.008994022174092044,0.012186192468619248,0.0043761495074809515
0.009077326525210224,0.012186192468619248,0.0043761495074809515
0.00916140245713852,0.012186192468619248,0.0043761495074809515
0.009246257116405733,0.012186192468619248,0.0043761495074809515
0.009331897715733239,0.012186192468619248,0.0043761495074809515
0.009418331534647951,0.01317991631799163,0.004215364368119223
0.009505565920101192,0.01317991631799163,0.004215364368119223
0.009593608287093146,0.01317991631799163,0.004215364368119223
0.009682466119303124,0.01317991631799163,0.004215364368119223
0.009772146969725724,0.01317991631799163,0.004215364368119223
0.009862658461312821,0.01317991631799163,0.004215364368119223
0.009954008287621519,0.01354602510460251,0.00393095343600702
0.010046204213468132,0.01354602510460251,0.00393095343600702
0.010139254075588154,0.01354602510460251,0.00393095343600702
0.01023316578330245,0.01354602510460251,0.00393095343600702
0.010327947319189514,0.01354602510460251,0.00393095343600702
0.010423606739764012,0.01354602510460251,0.00393095343600702
0.01052015217616159,0.013964435146443516,0.004051575398925589
0.010617591834830001,0.013964435146443516,0.004051575398925589
0.010715933998226712,0.013964435146443516,0.004051575398925589
0.010815187025522881,0.013964435146443516,0.004051575398925589
0.01091535935331391,0.013964435146443516,0.004051575398925589
0.01101645949633657,0.014644351464435146,0.004044480110707365
0.01111849604819271,0.014644351464435146,0.004044480110707365
0.011221477682079803,0.014644351464435146,0.004044480110707365
0.011325413151528114,0.014644351464435146,0.004044480110707365
0.011430311291144786,0.014644351464435146,0.004044480110707365
0.011536181017364784,0.015376569037656907,0.004326802903754485
0.011643031329208768,0.015376569037656907,0.004326802903754485
0.011750871309048075,0.015376569037656907,0.004326802903754485
0.011859710123376693,0.015376569037656907,0.004326802903754485
0.011969557023590429,0.015376569037656907,0.004326802903754485
0.01208042134677329,0.01610878661087866,0.004189327279184266
0.012192312516491107,0.01610878661087866,0.004189327279184266
0.012305240043592616,0.01610878661087866,0.004189327279184266
0.012419213527017834,0.01610878661087866,0.004189327279184266
0.012534242654613994,0.01610878661087866,0.004189327279184266
0.012650337203959038,0.016527196652719667,0.004275927497064791
0.012767507043192657,0.016527196652719667,0.004275927497064791
0.01288576213185518,0.016527196652719667,0.004275927497064791
0.013005112521734086,0.016527196652719667,0.004275927497064791
0.013125568357718428,0.017364016736401672,0.004659217040025123
0.013247139878661175,0.017364016736401672,0.004659217040025123
0.013369837418249465,0.017364016736401672,0.004659217040025123
0.013493671405883065,0.017364016736401672,0.004659217040025123
0.013618652367560814,0.017677824267782426,0.004576285115947146
0.013744790926775366,0.017677824267782426,0.004576285115947146
0.01387209780541621,0.017677824267782426,0.004576285115947146
0.014000583824680975,0.017677824267782426,0.004576285115947146
0.014130259905995337,0.019037656903765694,0.004560717438617498
0.014261137071941283,0.019037656903765694,0.004560717438617498
0.014393226447194065,0.019037656903765694,0.004560717438617498
0.014526539259467812,0.019037656903765694,0.004560717438617498
0.014661086840469845,0.019560669456066944,0.005044834958906901
0.014796880626863964,0.019560669456066944,0.005044834958906901
0.014933932161242518,0.019560669456066944,0.005044834958906901
0.015072253093107555,0.019560669456066944,0.005044834958906901
0.015211855179861048,0.02024058577405858,0.004923268033258874
0.015352750287804227,0.02024058577405858,0.004923268033258874
0.015494950393146316,0.02024058577405858,0.004923268033258874
0.015638467583022463,0.02024058577405858,0.004923268033258874
0.01578331405652118,0.021025104602510458,0.005718802063948387
0.01592950212572123,0.021025104602510458,0.005718802063948387
0.016077044216738237,0.021025104602510458,0.005718802063948387
0.016225952870780873,0.02149581589958159,0.005702755809221626
0.016376240745216875,0.02149581589958159,0.005702755809221626
0.016527920614648955,0.02149581589958159,0.005702755809221626
0.016681005372000592,0.02149581589958159,0.005702755809221626
0.016835508029612024,0.021809623430962342,0.005599166322211744
0.01699144172034626,0.021809623430962342,0.005599166322211744
0.01714881969870539,0.021809623430962342,0.005599166322211744
0.01730765534195726,0.022123430962343094,0.005810149244778426
0.017467962151272456,0.022123430962343094,0.005810149244778426
0.017629753752872058,0.022123430962343094,0.005810149244778426
0.017793043899185772,0.022698744769874473,0.006131527568934245
0.01795784647002095,0.022698744769874473,0.006131527568934245
0.018124175473742378,0.022698744769874473,0.006131527568934245
0.01829204504846294,0.022698744769874473,0.006131527568934245
0.018461469463245474,0.023326359832635982,0.006263935113631745
0.018632463119315597,0.023326359832635982,0.006263935113631745
0.018805040551285814,0.023326359832635982,0.006263935113631745
0.018979216428391014,0.023901673640167365,0.006698032899225343
0.01915500555573528,0.023901673640167365,0.006698032899225343
0.019332422875550453,0.023901673640167365,0.006698032899225343
0.019511483468466165,0.02442468619246862,0.006397236751055393
0.019692202554791715,0.02442468619246862,0.006397236751055393
0.01987459549580984,0.025156903765690374,0.006551032342651697
0.02005867779508234,0.025156903765690374,0.006551032342651697
0.020244465099768037,0.025156903765690374,0.006551032342651697
0.020431973201952704,0.02588912133891213,0.006727372844291462
0.020621218039991424,0.02588912133891213,0.006727372844291462
0.02081221569986339,0.02588912133891213,0.006727372844291462
0.021004982416539152,0.02625523012552301,0.006902180621892729
0.02119953457536071,0.02625523012552301,0.006902180621892729
0.021395888713434216,0.02625523012552301,0.006902180621892729
0.021594061521035653,0.026673640167364017,0.007250848044193878
0.02179406984302956,0.026673640167364017,0.007250848044193878
0.021995930680300747,0.027248953974895396,0.007493694939075033
0.022199661191199548,0.027248953974895396,0.007493694939075033
0.022405278693000182,0.027248953974895396,0.007493694939075033
0.022612800663372772,0.02777196652719665,0.007018703738392795
0.022822244741868985,0.02777196652719665,0.007018703738392795
0.023033628731421313,0.028504184100418405,0.007623255570276378
0.02324697059985648,0.028504184100418405,0.007623255570276378
0.023462288481422625,0.028504184100418405,0.007623255570276378
0.02367960067833076,0.029445606694560665,0.007136965741973321
0.023898925662310503,0.029445606694560665,0.007136965741973321
0.02412028207618007,0.030177824267782427,0.006974132642217063
0.024343688735431104,0.030177824267782427,0.006974132642217063
0.024569164629827903,0.030177824267782427,0.006974132642217063
0.024796728925021577,0.030282426778242676,0.0069205846225593995
0.025026400964179192,0.030282426778242676,0.0069205846225593995
0.025258200269627846,0.03064853556485355,0.007326657325455004
0.025492146544514233,0.03064853556485355,0.007326657325455004
0.025728259674479323,0.031171548117154814,0.007315448194521281
0.025966559729348696,0.031171548117154814,0.007315448194521281
0.026207066964838526,0.031328451882845186,0.007282656353245118
0.0264498018242772,0.031328451882845186,0.007282656353245118
0.02669478494034321,0.031799163179916316,0.007250093494210651
0.026942037136818822,0.031799163179916316,0.007250093494210651
0.02719157943036019,0.031799163179916316,0.007250093494210651
0.027443433032283655,0.03185146443514644,0.007222309100550498
0.02769761935036891,0.03185146443514644,0.007222309100550498
0.027954159990678566,0.03226987447698745,0.007171377541020778
0.028213076759394707,0.03226987447698745,0.007171377541020778
0.02847439166467248,0.03274058577405857,0.007430460516810896
0.028738126918510663,0.03274058577405857,0.007430460516810896
0.029004304938639917,0.03326359832635983,0.007056600408168591
0.02927294835042816,0.03326359832635983,0.007056600408168591
0.0295440799888038,0.03373430962343096,0.0070179242288681346
0.029817722900196734,0.034361924686192466,0.007235931113367311
0.030093900344497212,0.034361924686192466,0.007235931113367311
0.030372635797033115,0.03478033472803347,0.007441680199464573
0.030653952950565267,0.03478033472803347,0.007441680199464573
0.030937875717301368,0.035303347280334726,0.007386337238544493
0.03122442823092858,0.035303347280334726,0.007386337238544493
0.03151363484866479,0.035669456066945604,0.007696641062404666
0.0318055201533292,0.035669456066945604,0.007696641062404666
0.032100108955431715,0.0358786610878661,0.007786390541400179
0.03239742629528195,0.0358786610878661,0.007786390541400179
0.03269749744511768,0.03624476987447698,0.0079664615451217
0.03300034791125285,0.03655857740585774,0.007991830322404409
0.03330600343624589,0.03655857740585774,0.007991830322404409
0.03361449000108765,0.037133891213389114,0.008136165892313831
0.03392583382740992,0.037133891213389114,0.008136165892313831
0.034240061379714255,0.037343096234309626,0.007994396989240793
0.034557199367621395,0.03802301255230126,0.008129607247376942
0.03487727474814178,0.03802301255230126,0.008129607247376942
0.03520031472796679,0.03865062761506277,0.008665135845822278
0.0355263467657814,0.03865062761506277,0.008665135845822278
0.03585539857459817,0.03938284518828452,0.008253164590482993
0.0361874981241128,0.03964435146443515,0.008331509519556433
0.03652267364308175,0.03964435146443515,0.008331509519556433
0.03686095362172158,0.0401673640167364,0.008357734039932292
0.03720236681413066,0.0405857740585774,0.00869271407293587
0.03754694224073337,0.0405857740585774,0.00869271407293587
0.037894709190746674,0.041265690376569034,0.009327969558733237
0.03824569722466999,0.04178870292887029,0.009114384752609615
0.038599936176797675,0.04178870292887029,0.009114384752609615
0.03895745615775501,0.04215481171548117,0.008959252345340528
0.0393182875570577,0.04273012552301255,0.00874244854176954
0.03968246104569482,0.04273012552301255,0.00874244854176954
0.04005000757873611,0.043410041841004186,0.008704663690948345
0.04042095839796306,0.04398535564853556,0.008790501479749125
0.04079534503452449,0.0446652719665272,0.0089164053644879
0.04117319931161679,0.0446652719665272,0.0089164053644879
0.04155455334718875,0.045345188284518834,0.009122184569834808
0.04193943955667186,0.04592050209205021,0.009425260850228564
0.04232789065573549,0.04592050209205021,0.009425260850228564
0.042719939663067766,0.046809623430962344,0.009607642360268932
0.04311561990318229,0.04722803347280335,0.010049601473060313
0.0435149650092505,0.04837866108786611,0.010025619961816534
0.04391800892596086,0.04837866108786611,0.010025619961816534
0.044324785912403956,0.049215481171548114,0.010196598851590842
0.04473533054498463,0.04947698744769874,0.010403086477563248
0.04514967772036102,0.049738493723849364,0.010345738252766112
0.04556786265841064,0.04994769874476986,0.010429478795255654
0.045989920905224385,0.04994769874476986,0.010429478795255654
0.046415888336127774,0.05073221757322176,0.010049465376130084
0.04684580115873045,0.05141213389121339,0.010208931721768892
0.04727969591600391,0.05209205020920502,0.010376758838863413
0.047717609489387455,0.05251046025104603,0.010273436396210641
0.048159579101923505,0.05303347280334728,0.010009099342180491
0.04860564232142134,0.05303347280334728,0.010009099342180491
0.04905583706365046,0.05350418410041842,0.009964864703656295
0.04951020159556351,0.054707112970711305,0.01031860158299202
0.04996877453854884,0.0553347280334728,0.010532698903316134
0.050431594871713586,0.055857740585774064,0.01045449632496606
0.0508987019351968,0.056746861924686184,0.010838480874660614
0.05137013543351344,0.05753138075313809,0.01046286578198546
0.05184593543892913,0.058263598326359835,0.010329199985111002
0.05232614239486662,0.05910041841004184,0.010667404840152267
0.05281079711934331,0.05910041841004184,0.010667404840152267
0.05329994080844088,0.05988493723849372,0.010881300975155671
0.05379361503980703,0.060251046025104595,0.010887709465179293
0.05429186177618943,0.06082635983263598,0.01093596610264195
0.05479472336900287,0.06093096234309623,0.01097641248764346
0.055302242561929005,0.06124476987447698,0.01107614146817416
0.055814462494549605,0.061924686192468624,0.011293196298130359
0.05633142670601358,0.062081589958159,0.011258870209776301
0.05685317913873753,0.063336820083682,0.010699282495899761
0.05737976414214134,0.06391213389121339,0.010776597174217176
0.05791122647641758,0.06443514644351464,0.010955334084336453
0.058447611316336315,0.06579497907949791,0.010054363705018266
0.05898896425508499,0.06663179916317993,0.00993778901800303
0.0595353313081437,0.06710251046025105,0.010326154058629394
0.06008675891719687,0.06757322175732218,0.010143747215398038
0.060643293954080614,0.06820083682008368,0.010739474085640357
0.061204983724766966,0.06945606694560669,0.011094278559415582
0.061771875973384946,0.06982217573221758,0.011060819028533786
0.06234401888627864,0.07102510460251046,0.010594845369861106
0.06292146109610344,0.07165271966527197,0.010341903730797691
0.06350425168595962,0.07191422594142259,0.010376890643214306
0.0640924401935645,0.07228033472803347,0.010402034651416526
0.06468607661546327,0.07264644351464435,0.010167046545313018
0.06528521141127848,0.07306485355648534,0.010304940088848882
0.0658898955079995,0.07405857740585772,0.01025744826119771
0.06650018030431118,0.07515690376569037,0.010520355562648319
0.0671161176749628,0.075836820083682,0.010341903730797694
0.06773775997517752,0.07646443514644351,0.010059803495334018
0.06836516004510239,0.0768828451882845,0.009906912546068262
0.06899837121430018,0.07761506276150629,0.00979081733001776
0.06963744730628223,0.07897489539748954,0.009601234179228986
0.07028244264308345,0.07981171548117155,0.00956183672136104
0.07093341204987996,0.08038702928870294,0.009709034626195594
0.07159041085964889,0.0807008368200837,0.009655355678543347
0.07225349491787214,0.08200836820083682,0.009136417041132902
0.07292272058728312,0.08242677824267783,0.00899885615648666
0.07359814475265763,0.08263598326359832,0.00904070729553636
0.07427982482564918,0.08410041841004183,0.009480242728344936
0.07496781874966876,0.08457112970711297,0.00933559092913692
0.07566218500481055,0.0850418410041841,0.009200265032341434
0.07636298261282241,0.08624476987447699,0.008895673259992822
0.07707027114212295,0.08666317991631799,0.009068048282768427
0.0777841107128649,0.08739539748953974,0.008956962167387448
0.07850456200204509,0.0881276150627615,0.00876806795129157
0.07923168624866253,0.08870292887029288,0.00879905474678372
0.07996554525892346,0.0889644351464435,0.008926370315435085
0.080706201411495,0.08964435146443514,0.009131625423107708
0.08145371766280746,0.09032426778242678,0.009649687892736916
0.0822081575524054,0.09173640167364017,0.00961319266183099
0.08296958520834907,0.09194560669456067,0.009549241038516489
0.0837380653526649,0.09299163179916317,0.010312237313318113
0.08451366330684713,0.09351464435146443,0.010470183568809403
0.08529644499741025,0.09476987447698744,0.010457112499858737
0.08608647696149245,0.09534518828451884,0.010373726876588815
0.08688382635251184,0.09612970711297072,0.010378340380596202
0.08768856094587427,0.09639121338912135,0.010304940088848882
0.08850074914473438,0.09717573221757322,0.010386244476875776
0.08932045998580969,0.09764644351464435,0.01040794979079498
0.09014776314524918,0.09848326359832636,0.010595490810611865
0.09098272894455559,0.09895397489539749,0.010446643869243846
0.09182542835656282,0.10026150627615063,0.009843340785493813
0.09267593301146883,0.10094142259414227,0.010011285451050544
0.09353431520292387,0.10120292887029289,0.009943430134495146
0.09440064789417603,0.1026673640167364,0.010230344779503896
0.0952750047242729,0.10366108786610877,0.009925670430356866
0.09615746001432096,0.10402719665271967,0.009927461607528033
0.09704808877380307,0.10496861924686192,0.009515523128367953
0.09794696670695395,0.1059100418410042,0.009504593015369376
0.09885417021919574,0.10763598326359831,0.009803660681054377
0.09976977642363201,0.10794979079497909,0.009860416555049763
0.1006938631476027,0.10899581589958159,0.009890885062763682
0.10162650893929952,0.10972803347280333,0.009837086146869244
0.10256779307444219,0.11082635983263597,0.009499411203914537
0.10351779556301763,0.11114016736401673,0.009356663863962875
0.10447659715608042,0.11244769874476987,0.00886965143334731
0.10544427935261684,0.11338912133891213,0.008590152789810799
0.10642092440647247,0.11422594142259415,0.00874291786358446
0.10740661533334334,0.11501046025104603,0.009002655033799975
0.10840143591783309,0.11610878661087867,0.008888136312237657
0.10940547072057424,0.11715481171548117,0.008670027525147322
0.11041880508541602,0.11809623430962343,0.008361006321503163
0.11144152514667881,0.11908995815899584,0.008533443056075004
0.1124737178364752,0.11971757322175733,0.008151113293460624
0.1135154708920999,0.12160041841004184,0.007997988939030472
0.11456687286348714,0.12301255230125525,0.0082024644017219
0.11562801312073753,0.12442468619246863,0.007902337174963251
0.11669898186171475,0.12526150627615062,0.0075402739799275385
0.11777987011971193,0.12620292887029289,0.007590171801138552
0.11887076977119033,0.12698744769874476,0.007560381171377677
0.11997177354358843,0.1278765690376569,0.007308153040001111
0.12108297502320395,0.12839958158995818,0.007705343554127053
0.12220446866314887,0.12944560669456068,0.007608888998129626
0.1233363497913776,0.12986401673640166,0.007711730963530728
0.12447871461879062,0.13221757322175728,0.00823906638808168
0.125631660247412,0.13310669456066945,0.00817724731467866
0.1267952846786434,0.13451882845188284,0.008215793081949347
0.12796968682159415,0.13530334728033472,0.008552654614043071
0.1291549665014884,0.13587866108786611,0.008574216163733541
0.1303512244681509,0.13682008368200835,0.008692714072935873
0.1315585624045704,0.13781380753138076,0.008928821520730433
0.1327770829355429,0.13859832635983263,0.009558403181222312
0.13400688963639507,0.14016736401673638,0.009660878568216583
0.13524808704178753,0.14131799163179914,0.009694232003429006
0.1365007806546014,0.14257322175732218,0.009547522157926825
0.13776507695490536,0.14461297071129708,0.009536198460262376
0.13904108340900698,0.1457112970711297,0.00935651768778802
0.1403289084785873,0.14754184100418413,0.009108380348155028
0.14162866162991988,0.14837866108786613,0.008783030003542995
0.1429404533431761,0.149581589958159,0.008770407454499824
0.14426439512181574,0.1506276150627615,0.008792212798821279
0.14560059950206486,0.151673640167364,0.008654237988231403
0.14694918006248173,0.15219665271966526,0.008751673917720457
0.14831025143361043,0.15366108786610883,0.009046151865313535
0.14968392930772556,0.15580543933054394,0.008914104178457248
0.1510703304486654,0.15711297071129707,0.009247713851590098
0.1524695727017573,0.1587866108786611,0.01013133499645629
0.15388177500383463,0.16051255230125522,0.010348381922828366
0.155307057393346,0.16108786610878661,0.010008552740353786
0.1567455410205595,0.16286610878661087,0.010825728156536197
0.15819734815786,0.16453974895397488,0.010742020855598526
0.1596626022101425,0.16589958158995816,0.010980274548441554
0.161141427725302,0.1669979079497908,0.01168801416305253
0.16263395040481923,0.16793933054393306,0.011478785150638307
0.16414029711444664,0.16929916317991633,0.011615236281305494
0.16566059589499135,0.1713389121338912,0.012297358703168174
0.16719497597319902,0.17369246861924686,0.012463620666918954
0.16874356777273758,0.1756799163179916,0.012704899661620514
0.17030650292528443,0.17798117154811716,0.012447369110645418
0.17188391428171457,0.17881799163179915,0.012505250906012844
0.17347593592339308,0.17991631799163177,0.012347970812508786
0.17508270317357252,0.1816422594142259,0.012961956317785562
0.17670435260889467,0.18342050209205019,0.01300199106589705
0.1783410220710008,0.18566945606694557,0.013859339219132115
0.17999285067824763,0.18781380753138074,0.013985965881730485
0.18165997883753268,0.18964435146443515,0.01384986220676233
0.18334254825622906,0.19079497907949788,0.014307619938533692
0.18504070195423022,0.19262552301255229,0.014569537679565718
0.1867545842761076,0.19508368200836818,0.015167364016736401
0.18848434090337954,0.19675732217573222,0.015168806741367908
0.1902301188668944,0.19869246861924686,0.014745707972428117
0.1919920665593285,0.20094142259414224,0.014818524898591121
0.1937703337477989,0.2023012552301255,0.015036588138967712
0.19556507158659492,0.2036610878661088,0.015151484978959268
0.19737643263002555,0.2051255230125523,0.014945352507127342
0.19920457084538692,0.20664225941422595,0.014874995577351792
0.2010496416260499,0.2094142259414226,0.014528456528096043
0.2029118018046678,0.210826359832636,0.014141566947222078
0.20479120966650854,0.21328451882845187,0.014031560262187423
0.2066880249629082,0.21506276150627612,0.013992516388124706
0.20860240892485027,0.21725941422594142,0.013822183806572765
0.2105345242766706,0.22039748953974897,0.015140648814096137
0.21248453524988828,0.22222803347280334,0.014719714183519632
0.21445260759716675,0.2253138075313808,0.014338177119881512
0.21643890860640203,0.2268305439330544,0.015067936262440768
0.21844360711494262,0.22918410041841003,0.015276622778459403
0.22046687352394098,0.23158995815899583,0.015358769192552494
0.22250887981283693,0.23373430962343095,0.015088617539889753
0.2245697995539774,0.2356694560669456,0.015089977156528388
0.22664980792736927,0.23922594142259407,0.015387950133011733
0.22874908173557018,0.24032426778242671,0.015138932376727114
0.23086779941871696,0.24142259414225942,0.014845082738205785
0.23300614106969247,0.2434623430962343,0.014874627784957876
0.23516428844943485,0.24503138075313805,0.014409446681735567
0.23734242500238661,0.24764644351464432,0.013634988396127264
0.23954073587208768,0.25,0.014065051308762856
0.24175940791691308,0.2519874476987448,0.013716097667912971
0.243998629725955,0.2549163179916318,0.012728023844692238
0.24625859163505467,0.2575313807531381,0.012604928032741672
0.24853948574297985,0.25993723849372385,0.012420859923679839
0.25084150592775384,0.2618723849372385,0.012821916996688412
0.25316484786313553,0.26495815899581593,0.012326241950084959
0.2555097090352507,0.2673640167364017,0.012065163895645374
0.25787628875938007,0.2698744769874477,0.011875955631368182
0.26026478819690047,0.2718096234309623,0.012200998422000295
0.26267541037238357,0.274581589958159,0.011866738745516142
0.2651083601908539,0.2764644351464435,0.01250032824624601
0.26756384445520454,0.27955020920502094,0.012259597189718136
0.27004207188377727,0.2816945606694561,0.011688365212450045
0.2725432531281028,0.28394351464435147,0.011649099330187101
0.27506760079080644,0.28587866108786614,0.01173740849953873
0.2776153294436801,0.28922594142259417,0.012180691738920193
0.28018665564591955,0.29131799163179917,0.011673846371208595
0.2827817979625341,0.2930962343096234,0.0116414652351048
0.28540097698292377,0.2961297071129707,0.012309809026131739
0.28804441533962977,0.29837866108786615,0.01229079497907949
0.29071233772725785,0.30151673640167365,0.011855784386997022
0.2934049709215787,0.30397489539748956,0.012040198799981762
0.29612254379880343,0.30711297071129706,0.012851217698222018
0.29886528735503826,0.30978033472803346,0.012725552102018416
0.30163343472591975,0.313336820083682,0.013467852497409016
0.3044272212064303,0.31684100418410044,0.013401373839422203
0.30724688427090036,0.31893305439330544,0.013348198444309012
0.31009266359319265,0.32139121338912136,0.014300831213370885
0.312964801067075,0.3252092050209205,0.014311443154255019
0.3158635408267819,0.3274058577405857,0.014563810198470308
0.3187891292677646,0.3307008368200837,0.01501519759629431
0.32174181506763716,0.3331066945606695,0.01455150257901034
0.3247218492073129,0.3356171548117155,0.014321474239540801
0.3277294849923382,0.3394351464435147,0.014550656635192002
0.33076497807442423,0.3434623430962343,0.013823865861066487
0.3338285864731761,0.34691422594142257,0.013608481081284648
0.3369205705980267,0.3499476987447699,0.013826635857688651
0.34004119327037063,0.3522489539748954,0.0147471919479238
0.34319071974590426,0.3557008368200837,0.014858435906665246
0.34636941773717345,0.35883891213389124,0.014131892074060692
0.3495775574363275,0.3617154811715481,0.014181647138527398
0.3528154115380883,0.3648535564853556,0.014235552377373503
0.3560832552629278,0.3688284518828452,0.015210226551710072
0.3593813663804626,0.37259414225941423,0.015209147467848495
0.36271002523306484,0.37552301255230125,0.015742590944866543
0.36606951475969024,0.378765690376569,0.01563238936106392
0.36946012051993027,0.3821129707112971,0.015536554221505572
0.37288213071828336,0.38404811715481174,0.01586384237493547
0.3763358362286533,0.3865062761506276,0.015763428268275564
0.37982153061907364,0.3901673640167364,0.016414597098823456
0.3833395101766601,0.3938807531380753,0.01662563041833163
0.38689007393279756,0.3985355648535565,0.01663147022121488
0.390473523688556,0.40177824267782436,0.016324025276535502
0.39409016404034475,0.4054393305439331,0.017388574658873435
0.39774030240580366,0.4085774058577406,0.017380707308316035
0.4014242490499322,0.4125,0.016517677068774644
0.40514231711146476,0.4147489539748953,0.01613389880900531
0.408894822629486,0.4172594142259414,0.016024681270832213
0.4126820845702952,0.4219142259414226,0.016299289921523248
0.4165044248545185,0.42615062761506284,0.01645919754218831
0.4203621683844714,0.4293933054393306,0.01681304365670158
0.4242556430717777,0.43315899581589956,0.01746548715438218
0.42818517986524113,0.4364539748953975,0.018185876721040512
0.4321511127789762,0.4408472803347281,0.018319555226851678
0.4361537789208006,0.44419456066945606,0.017632660611078706
0.44019351852088745,0.44905857740585775,0.017359290076040514
0.4442706749606883,0.45360878661087867,0.017269000127389123
0.4483855948021186,0.45842050209205015,0.01700273507255465
0.45253862781701665,0.4619246861924687,0.016424259702870824
0.4567301270168747,0.46595188284518824,0.01629660450720679
0.46096044868284336,0.47086820083682007,0.015817217435299062
0.46522995239601894,0.47432008368200834,0.016041145412419886
0.4695390010680058,0.4785041841004184,0.015313553882482197
0.4738879609717651,0.4824267782426778,0.015010004658285062
0.4782772017727485,0.48671548117154806,0.015227122215260892
0.4827070965603183,0.49100418410041835,0.013660142726504924
0.4871780218794631,0.49492677824267783,0.013754434646167999
0.4916903577628026,0.49984309623430967,0.012947175468123179
0.4962444877628913,0.5040271966527198,0.013060765965474952
0.5008407989848213,0.5087866108786611,0.011847821713773209
0.5054796821191241,0.5128661087866109,0.010662788137112758
0.5101615314749833,0.518357740585774,0.010372144631390237
0.5148867450137492,0.5231694560669456,0.010270373931708465
0.5196557243827657,0.5279811715481172,0.010903902363176224
0.5244688749495119,0.5330543933054394,0.012193709858334414
0.5293266058360562,0.5389121338912135,0.012641766251285318
0.5342293299538352,0.5426255230125523,0.012313030718612497
0.53917746403875,0.5473326359832636,0.012513560334334593
0.5441714286865893,0.5532949790794979,0.012123178253040337
0.5492116483887789,0.5586820083682008,0.013309205145881851
0.5542985515684669,0.5638503572488969,0.013140062268137175
0.5594325706169377,0.568723849372385,0.014040135343566958
0.5646141419303667,0.5748430962343096,0.013725368097668698
0.5698437059469142,0.580805439330544,0.012628885097964825
0.5751217071841613,0.5863493723849373,0.012575053473185256
0.5804485942768978,0.5915794979079497,0.011879294986483277
0.5858248200152536,0.5974895397489539,0.01140167364016735
0.5912508413831875,0.6044456066945606,0.01077215423719383
0.5967271195973316,0.609623430962343,0.010971302512721583
0.6022541201461928,0.6146443514644352,0.012486315402778723
0.6078323128297229,0.6202928870292888,0.01393806373316935
0.6134621717992506,0.6244769874476989,0.014066996009955516
0.6191441755977841,0.6307008368200837,0.01285898448874935
0.6248788072006894,0.6367677824267782,0.013989485938077929
0.6306665540567405,0.6429916317991632,0.014817417288940116
0.6365079081295572,0.6492677824267781,0.013820204656831585
0.642403365939419,0.6549686192468619,0.013582324830530094
0.6483534286054721,0.6610878661087866,0.012296913815636471
0.6543586018883236,0.6676255230125523,0.012328571874280716
0.6604193962330305,0.6733263598326361,0.012047920807815348
0.6665363268124913,0.6791317991631799,0.0131405277472815
0.6727099135712337,0.6856694560669455,0.012528306913400141
0.6789406812696106,0.6917364016736401,0.013485612689797585
0.6852291595284065,0.6969142259414225,0.013606872917717137
0.6915758828738525,0.7015690376569038,0.013250293605514616
0.697981390783066,0.707060669456067,0.013490175817151845
0.7044462277299037,0.7140690376569038,0.013694642005416514
0.7109709432312431,0.718723849372385,0.012440224893153575
0.7175560918936928,0.7255230125523011,0.011600508015092468
0.7242022334607315,0.7328974895397489,0.012541509482254744
0.730909932860291,0.7392782426778242,0.014117948608983332
0.737679760252773,0.7448221757322175,0.012116407292472117
0.7445122910795136,0.7510983263598325,0.010871744059405875
0.751408106111697,0.7579497907949792,0.010380975748044424
0.7583677914997191,0.7652719665271965,0.01020021982681389
0.7653919388230148,0.7725941422594144,0.010341374719634366
0.77248114514034,0.778294979079498,0.012291240088085516
0.7796360130405229,0.7851987447698743,0.011755688811334332
0.7868571506936851,0.7921548117154812,0.011596734571708888
0.794145171902934,0.8001569037656904,0.012302362579310737
0.8015006961565405,0.8087866108786612,0.01236169791847385
0.8089243486805938,0.815010460251046,0.013389632083616241
0.8164167604921464,0.821600418410042,0.013326971505178293
0.823978568452852,0.8293933054393305,0.013393206751187632
0.8316104153230962,0.8385460251046025,0.013278855083630794
0.8393129498166364,0.8464435146443515,0.012962272865823982
0.8470868266557402,0.8546548117154812,0.012268964856222826
0.8549327066268376,0.861244769874477,0.012070264031379913
0.8628512566366896,0.868723849372385,0.011408389254825227
0.8708431497690724,0.8779811715481172,0.010805115290802848
0.8789090653419954,0.886244769874477,0.011159303500707039
0.8870496889654403,0.8946652719665273,0.011001180842860713
0.8952657125996392,0.9029811715481172,0.009998298423184053
0.9035578346138929,0.9097280334728033,0.009987211934962346
0.9119267598459299,0.9176778242677825,0.009544656669054711
0.9203731996618221,0.9267259414225943,0.008379470706134314
0.9288978720164498,0.9353033472803348,0.007175190886786929
0.9375015015145289,0.9424163179916318,0.007069187485487763
0.9461848194722002,0.9515167364016737,0.0076833018322915786
0.9549485639791966,0.9596757322175732,0.007331322738572453
0.9637934799615786,0.9677824267782427,0.008136838274934903
0.9727203192450538,0.976673640167364,0.0075726727187189515
0.9817298406188841,0.9851464435146443,0.005355199052790888
0.9908228099003797,0.9928347280334728,0.0029030730306229993
1.0,1.0,0.0


==> data_2/amazon-photo/graphsage/roc_base-offline_mean.csv <==
fpr,tpr_mean,tpr_std
0.0001,0.0,0.0
0.00010092621909870473,0.0016213389121338914,0.0019908855973508662
0.00010186101701559753,0.0016213389121338914,0.0019908855973508662
0.00010280447320933097,0.0016213389121338914,0.0019908855973508662
0.00010375666787451859,0.0016213389121338914,0.0019908855973508662
0.00010471768194855202,0.0016213389121338914,0.0019908855973508662
0.0001056875971184804,0.0016213389121338914,0.0019908855973508662
0.00010666649582795387,0.0016213389121338914,0.0019908855973508662
0.00010765446128423159,0.0016213389121338914,0.0019908855973508662
0.00010865157746525384,0.0016213389121338914,0.0019908855973508662
0.00010965792912678099,0.0016213389121338914,0.0019908855973508662
0.00011067360180959734,0.0016213389121338914,0.0019908855973508662
0.00011169868184678226,0.0016213389121338914,0.0019908855973508662
0.00011273325637104872,0.0016213389121338914,0.0019908855973508662
0.00011377741332214914,0.0016213389121338914,0.0019908855973508662
0.00011483124145435111,0.0016213389121338914,0.0019908855973508662
0.00011589483034398106,0.0016213389121338914,0.0019908855973508662
0.00011696827039703847,0.0016213389121338914,0.0019908855973508662
0.00011805165285688056,0.0016213389121338914,0.0019908855973508662
0.0001191450698119776,0.0016213389121338914,0.0019908855973508662
0.00012024861420374123,0.0016213389121338914,0.0019908855973508662
0.00012136237983442405,0.0016213389121338914,0.0019908855973508662
0.00012248646137509307,0.0016213389121338914,0.0019908855973508662
0.00012362095437367691,0.0016213389121338914,0.0019908855973508662
0.00012476595526308696,0.0016213389121338914,0.0019908855973508662
0.0001259215613694151,0.0016213389121338914,0.0019908855973508662
0.0001270878709202058,0.0016213389121338914,0.0019908855973508662
0.000128264983052806,0.0016213389121338914,0.0019908855973508662
0.0001294529978227916,0.0016213389121338914,0.0019908855973508662
0.00013065201621247213,0.0016213389121338914,0.0019908855973508662
0.00013186214013947485,0.0016213389121338914,0.0019908855973508662
0.00013308347246540747,0.0016213389121338914,0.0019908855973508662
0.00013431611700460153,0.0016213389121338914,0.0019908855973508662
0.0001355601785329369,0.0016213389121338914,0.0019908855973508662
0.0001368157627967472,0.0016213389121338914,0.0019908855973508662
0.00013808297652180923,0.0016213389121338914,0.0019908855973508662
0.0001393619274224142,0.0016213389121338914,0.0019908855973508662
0.00014065272421052364,0.0016213389121338914,0.0019908855973508662
0.00014195547660501016,0.0016213389121338914,0.0019908855973508662
0.0001432702953409831,0.0016213389121338914,0.0019908855973508662
0.00014459729217920195,0.0016213389121338914,0.0019908855973508662
0.00014593657991557562,0.0016213389121338914,0.0019908855973508662
0.00014728827239075018,0.0016213389121338914,0.0019908855973508662
0.0001486524844997857,0.0016213389121338914,0.0019908855973508662
0.00015002933220192182,0.0016213389121338914,0.0019908855973508662
0.0001514189325304352,0.0016213389121338914,0.0019908855973508662
0.00015282140360258693,0.0016213389121338914,0.0019908855973508662
0.0001542368646296629,0.0016213389121338914,0.0019908855973508662
0.00015566543592710622,0.0016213389121338914,0.0019908855973508662
0.00015710723892474503,0.0016213389121338914,0.0019908855973508662
0.00015856239617711372,0.0016213389121338914,0.0019908855973508662
0.00016003103137387001,0.0016213389121338914,0.0019908855973508662
0.00016151326935030913,0.0016213389121338914,0.0019908855973508662
0.0001630092360979741,0.0016213389121338914,0.0019908855973508662
0.00016451905877536624,0.0016213389121338914,0.0019908855973508662
0.00016604286571875296,0.0016213389121338914,0.0019908855973508662
0.0001675807864530767,0.0016213389121338914,0.0019908855973508662
0.00016913295170296487,0.0016213389121338914,0.0019908855973508662
0.0001706994934038408,0.0016213389121338914,0.0019908855973508662
0.0001722805447131394,0.0016213389121338914,0.0019908855973508662
0.00017387624002162505,0.0016213389121338914,0.0019908855973508662
0.00017548671496481503,0.0016213389121338914,0.0019908855973508662
0.00017711210643450888,0.0016213389121338914,0.0019908855973508662
0.00017875255259042355,0.0016213389121338914,0.0019908855973508662
0.00018040819287193827,0.0016213389121338914,0.0019908855973508662
0.00018207916800994624,0.0016213389121338914,0.0019908855973508662
0.00018376562003881704,0.0016213389121338914,0.0019908855973508662
0.00018546769230846994,0.0016213389121338914,0.0019908855973508662
0.00018718552949655793,0.0016213389121338914,0.0019908855973508662
0.00018891927762076664,0.0016213389121338914,0.0019908855973508662
0.0001906690840512252,0.0016213389121338914,0.0019908855973508662
0.00019243509752303302,0.0016213389121338914,0.0019908855973508662
0.00019421746814890265,0.0016213389121338914,0.0019908855973508662
0.00019601634743191858,0.0016213389121338914,0.0019908855973508662
0.00019783188827841644,0.0016213389121338914,0.0019908855973508662
0.00019966424501097934,0.0016213389121338914,0.0019908855973508662
0.00020151357338155586,0.0016213389121338914,0.0019908855973508662
0.0002033800305846982,0.0016213389121338914,0.0019908855973508662
0.00020526377527092522,0.0016213389121338914,0.0019908855973508662
0.0002071649675602069,0.0016213389121338914,0.0019908855973508662
0.000209083769055575,0.0016213389121338914,0.0019908855973508662
0.00021102034285685965,0.0016213389121338914,0.0019908855973508662
0.0002129748535745521,0.0016213389121338914,0.0019908855973508662
0.00021494746734379805,0.0016213389121338914,0.0019908855973508662
0.00021693835183851843,0.0016213389121338914,0.0019908855973508662
0.00021894767628566206,0.0016213389121338914,0.0019908855973508662
0.00022097561147959031,0.0016213389121338914,0.0019908855973508662
0.00022302232979659386,0.0016213389121338914,0.0019908855973508662
0.00022508800520954617,0.0016213389121338914,0.0019908855973508662
0.0002271728133026905,0.0016213389121338914,0.0019908855973508662
0.00022927693128656486,0.0016213389121338914,0.0019908855973508662
0.0002314005380130654,0.0016213389121338914,0.0019908855973508662
0.00023354381399064793,0.0016213389121338914,0.0019908855973508662
0.00023570694139967278,0.0016213389121338914,0.0019908855973508662
0.00023789010410788934,0.0016213389121338914,0.0019908855973508662
0.00024009348768606518,0.0016213389121338914,0.0019908855973508662
0.00024231727942376007,0.0016213389121338914,0.0019908855973508662
0.00024456166834524467,0.0016213389121338914,0.0019908855973508662
0.00024682684522556923,0.0016213389121338914,0.0019908855973508662
0.00024911300260677886,0.0016213389121338914,0.0019908855973508662
0.0002514203348142797,0.0016213389121338914,0.0019908855973508662
0.00025374903797335715,0.0016213389121338914,0.0019908855973508662
0.00025609931002584595,0.0016213389121338914,0.0019908855973508662
0.00025847135074695635,0.0016213389121338914,0.0019908855973508662
0.0002608653617622548,0.0016213389121338914,0.0019908855973508662
0.000263281546564802,0.0016213389121338914,0.0019908855973508662
0.00026572011053245065,0.0016213389121338914,0.0019908855973508662
0.00026818126094530154,0.0016213389121338914,0.0019908855973508662
0.0002706652070033241,0.0016213389121338914,0.0019908855973508662
0.0002731721598441376,0.0016213389121338914,0.0019908855973508662
0.0002757023325609583,0.0016213389121338914,0.0019908855973508662
0.0002782559402207126,0.0016213389121338914,0.0019908855973508662
0.00028083319988231727,0.0016213389121338914,0.0019908855973508662
0.0002834343306151309,0.0016213389121338914,0.0019908855973508662
0.0002860595535175742,0.0016213389121338914,0.0019908855973508662
0.00028870909173592344,0.0016213389121338914,0.0019908855973508662
0.00029138317048327885,0.0016213389121338914,0.0019908855973508662
0.00029408201705870637,0.0016213389121338914,0.0019908855973508662
0.00029680586086656025,0.0016213389121338914,0.0019908855973508662
0.00029955493343598134,0.0016213389121338914,0.0019908855973508662
0.0003023294684405776,0.0016213389121338914,0.0019908855973508662
0.00030512970171828706,0.0016213389121338914,0.0019908855973508662
0.00030795587129142264,0.0016213389121338914,0.0019908855973508662
0.00031080821738690636,0.0016213389121338914,0.0019908855973508662
0.00031368698245668765,0.0016213389121338914,0.0019908855973508662
0.00031659241119835204,0.0016213389121338914,0.0019908855973508662
0.00031952475057592136,0.0016213389121338914,0.0019908855973508662
0.0003224842498408442,0.0016213389121338914,0.0019908855973508662
0.0003254711605531848,0.0016213389121338914,0.0019908855973508662
0.00032848573660300434,0.0016213389121338914,0.0019908855973508662
0.0003315282342319423,0.0016213389121338914,0.0019908855973508662
0.00033459891205499747,0.0016213389121338914,0.0019908855973508662
0.0003376980310825091,0.0016213389121338914,0.0019908855973508662
0.0003408258547423452,0.0016213389121338914,0.0019908855973508662
0.00034398264890229247,0.0016213389121338914,0.0019908855973508662
0.00034716868189265597,0.0016213389121338914,0.0019908855973508662
0.00035038422452906756,0.0016213389121338914,0.0019908855973508662
0.00035362955013550426,0.0016213389121338914,0.0019908855973508662
0.000356904934567523,0.0016213389121338914,0.0019908855973508662
0.000360210656235707,0.0016213389121338914,0.0019908855973508662
0.00036354699612933176,0.0016213389121338914,0.0019908855973508662
0.00036691423784024937,0.0016213389121338914,0.0019908855973508662
0.0003703126675869927,0.0016213389121338914,0.0019908855973508662
0.0003737425742391064,0.0016213389121338914,0.0019908855973508662
0.00037720424934169976,0.0016213389121338914,0.0019908855973508662
0.0003806979871402284,0.0016213389121338914,0.0019908855973508662
0.0003842240846055061,0.0016213389121338914,0.0019908855973508662
0.00038778284145894574,0.0016213389121338914,0.0019908855973508662
0.0003913745601980384,0.0016213389121338914,0.0019908855973508662
0.0003949995461220643,0.0016213389121338914,0.0019908855973508662
0.00039865810735804387,0.0016213389121338914,0.0019908855973508662
0.0004023505548869293,0.0016213389121338914,0.0019908855973508662
0.00040607720257003656,0.0016213389121338914,0.0019908855973508662
0.0004098383671757261,0.0016213389121338914,0.0019908855973508662
0.0004136343684063274,0.0016213389121338914,0.0019908855973508662
0.0004174655289253135,0.0016213389121338914,0.0019908855973508662
0.0004213321743847289,0.0016213389121338914,0.0019908855973508662
0.0004252346334528682,0.0016213389121338914,0.0019908855973508662
0.00042917323784221574,0.0016213389121338914,0.0019908855973508662
0.0004331483223376398,0.0016213389121338914,0.0019908855973508662
0.0004371602248248502,0.0016213389121338914,0.0019908855973508662
0.000441209286319119,0.0016213389121338914,0.0019908855973508662
0.0004452958509942655,0.0016213389121338914,0.0019908855973508662
0.00044942026621191424,0.0016213389121338914,0.0019908855973508662
0.0004535828825510186,0.0016213389121338914,0.0019908855973508662
0.00045778405383766163,0.0016213389121338914,0.0019908855973508662
0.0004620241371751313,0.0016213389121338914,0.0019908855973508662
0.0004663034929742731,0.0016213389121338914,0.0019908855973508662
0.00047062248498412813,0.0016213389121338914,0.0019908855973508662
0.00047498148032285,0.0016213389121338914,0.0019908855973508662
0.0004793808495089107,0.0016213389121338914,0.0019908855973508662
0.00048382096649259574,0.0016213389121338914,0.0019908855973508662
0.000488302208687788,0.0016213389121338914,0.0019908855973508662
0.0004928249570040513,0.0016213389121338914,0.0019908855973508662
0.0004973895958790063,0.0016213389121338914,0.0019908855973508662
0.000501996513311008,0.0016213389121338914,0.0019908855973508662
0.0005066461008921268,0.0016213389121338914,0.0019908855973508662
0.0005113387538414326,0.0016213389121338914,0.0019908855973508662
0.0005160748710385908,0.0016213389121338914,0.0019908855973508662
0.000520854855057766,0.0016213389121338914,0.0019908855973508662
0.0005256791122018419,0.002196652719665272,0.0017314796398793773
0.0005305480525369575,0.002196652719665272,0.0017314796398793773
0.0005354620899273607,0.002196652719665272,0.0017314796398793773
0.0005404216420705915,0.002196652719665272,0.0017314796398793773
0.0005454271305329836,0.002196652719665272,0.0017314796398793773
0.0005504789807854967,0.002196652719665272,0.0017314796398793773
0.0005555776222398878,0.002196652719665272,0.0017314796398793773
0.0005607234882852032,0.002196652719665272,0.0017314796398793773
0.0005659170163246243,0.002196652719665272,0.0017314796398793773
0.0005711586478126435,0.002196652719665272,0.0017314796398793773
0.0005764488282925873,0.002196652719665272,0.0017314796398793773
0.0005817880074344935,0.002196652719665272,0.0017314796398793773
0.0005871766390733255,0.002196652719665272,0.0017314796398793773
0.0005926151812475553,0.002196652719665272,0.0017314796398793773
0.0005981040962380944,0.002196652719665272,0.0017314796398793773
0.0006036438506075864,0.002196652719665272,0.0017314796398793773
0.0006092349152400712,0.002196652719665272,0.0017314796398793773
0.0006148777653810023,0.002196652719665272,0.0017314796398793773
0.0006205728806776501,0.002196652719665272,0.0017314796398793773
0.0006263207452198692,0.002196652719665272,0.0017314796398793773
0.0006321218475812448,0.002196652719665272,0.0017314796398793773
0.0006379766808606282,0.002196652719665272,0.0017314796398793773
0.000643885742724042,0.002196652719665272,0.0017314796398793773
0.0006498495354469888,0.002196652719665272,0.0017314796398793773
0.0006558685659571436,0.002196652719665272,0.0017314796398793773
0.0006619433458774394,0.002196652719665272,0.0017314796398793773
0.0006680743915695614,0.002196652719665272,0.0017314796398793773
0.0006742622241778342,0.002196652719665272,0.0017314796398793773
0.0006805073696735206,0.002196652719665272,0.0017314796398793773
0.0006868103588995307,0.002196652719665272,0.0017314796398793773
0.0006931717276155408,0.002196652719665272,0.0017314796398793773
0.0006995920165435374,0.002196652719665272,0.0017314796398793773
0.0007060717714137773,0.002196652719665272,0.0017314796398793773
0.0007126115430111746,0.002196652719665272,0.0017314796398793773
0.0007192118872221193,0.002196652719665272,0.0017314796398793773
0.0007258733650817253,0.002196652719665272,0.0017314796398793773
0.000732596542821523,0.002196652719665272,0.0017314796398793773
0.0007393819919175866,0.002196652719665272,0.0017314796398793773
0.0007462302891391107,0.002196652719665272,0.0017314796398793773
0.0007531420165974376,0.002196652719665272,0.0017314796398793773
0.0007601177617955331,0.002196652719665272,0.0017314796398793773
0.0007671581176779302,0.002196652719665272,0.0017314796398793773
0.000774263682681127,0.002196652719665272,0.0017314796398793773
0.0007814350607844542,0.002196652719665272,0.0017314796398793773
0.0007886728615614156,0.002196652719665272,0.0017314796398793773
0.0007959777002314986,0.002196652719665272,0.0017314796398793773
0.0008033501977124734,0.002196652719665272,0.0017314796398793773
0.0008107909806731687,0.002196652719665272,0.0017314796398793773
0.000818300681586739,0.002196652719665272,0.0017314796398793773
0.0008258799387844272,0.002196652719665272,0.0017314796398793773
0.0008335293965098195,0.002196652719665272,0.0017314796398793773
0.0008412497049736118,0.002196652719665272,0.0017314796398793773
0.0008490415204088747,0.002196652719665272,0.0017314796398793773
0.0008569055051268347,0.002196652719665272,0.0017314796398793773
0.0008648423275731727,0.002196652719665272,0.0017314796398793773
0.000872852662384838,0.002196652719665272,0.0017314796398793773
0.0008809371904473991,0.002196652719665272,0.0017314796398793773
0.0008890965989529158,0.002196652719665272,0.0017314796398793773
0.000897331581458352,0.002196652719665272,0.0017314796398793773
0.0009056428379445294,0.002196652719665272,0.0017314796398793773
0.0009140310748756232,0.002196652719665272,0.0017314796398793773
0.0009224970052592174,0.002196652719665272,0.0017314796398793773
0.0009310413487069075,0.002196652719665272,0.0017314796398793773
0.000939664831495469,0.002196652719665272,0.0017314796398793773
0.0009483681866285928,0.002196652719665272,0.0017314796398793773
0.0009571521538991865,0.002196652719665272,0.0017314796398793773
0.0009660174799522646,0.002196652719665272,0.0017314796398793773
0.0009749649183484086,0.002196652719665272,0.0017314796398793773
0.0009839952296278227,0.002196652719665272,0.0017314796398793773
0.00099310918137498,0.002196652719665272,0.0017314796398793773
0.0010023075482838654,0.002196652719665272,0.0017314796398793773
0.0010115911122238297,0.002196652719665272,0.0017314796398793773
0.0010209606623060466,0.002196652719665272,0.0017314796398793773
0.0010304169949505876,0.002196652719665272,0.0017314796398793773
0.0010399609139541202,0.002196652719665272,0.0017314796398793773
0.0010495932305582276,0.003922594142259414,0.0029516634015737367
0.00105931476351837,0.003922594142259414,0.0029516634015737367
0.001069126339173476,0.003922594142259414,0.0029516634015737367
0.0010790287915161836,0.003922594142259414,0.0029516634015737367
0.0010890229622637305,0.003922594142259414,0.0029516634015737367
0.0010991097009294972,0.003922594142259414,0.0029516634015737367
0.0011092898648952228,0.003922594142259414,0.0029516634015737367
0.0011195643194838783,0.003922594142259414,0.0029516634015737367
0.0011299339380332217,0.003922594142259414,0.0029516634015737367
0.0011403996019700331,0.003922594142259414,0.0029516634015737367
0.0011509622008850323,0.003922594142259414,0.0029516634015737367
0.0011616226326085018,0.003922594142259414,0.0029516634015737367
0.0011723818032865986,0.003922594142259414,0.0029516634015737367
0.001183240627458378,0.003922594142259414,0.0029516634015737367
0.0011942000281335325,0.003922594142259414,0.0029516634015737367
0.0012052609368708425,0.003922594142259414,0.0029516634015737367
0.001216424293857368,0.003922594142259414,0.0029516634015737367
0.001227691047988359,0.003922594142259414,0.0029516634015737367
0.0012390621569479156,0.003922594142259414,0.0029516634015737367
0.0012505385872903913,0.003922594142259414,0.0029516634015737367
0.0012621213145225473,0.003922594142259414,0.0029516634015737367
0.0012738113231864786,0.003922594142259414,0.0029516634015737367
0.0012856096069432965,0.003922594142259414,0.0029516634015737367
0.0012975171686575868,0.003922594142259414,0.0029516634015737367
0.0013095350204826678,0.003922594142259414,0.0029516634015737367
0.001321664183946605,0.003922594142259414,0.0029516634015737367
0.0013339056900390587,0.003922594142259414,0.0029516634015737367
0.001346260579298911,0.003922594142259414,0.0029516634015737367
0.0013587299019027091,0.003922594142259414,0.0029516634015737367
0.0013713147177539457,0.003922594142259414,0.0029516634015737367
0.0013840160965731315,0.003922594142259414,0.0029516634015737367
0.0013968351179887398,0.003922594142259414,0.0029516634015737367
0.0014097728716289677,0.003922594142259414,0.0029516634015737367
0.001422830457214352,0.003922594142259414,0.0029516634015737367
0.0014360089846512606,0.003922594142259414,0.0029516634015737367
0.0014493095741262166,0.003922594142259414,0.0029516634015737367
0.00146273335620113,0.003922594142259414,0.0029516634015737367
0.001476281471909391,0.003922594142259414,0.0029516634015737367
0.0014899550728528536,0.003922594142259414,0.0029516634015737367
0.0015037553212997384,0.003922594142259414,0.0029516634015737367
0.0015176833902834053,0.003922594142259414,0.0029516634015737367
0.0015317404637020797,0.003922594142259414,0.0029516634015737367
0.0015459277364194785,0.003922594142259414,0.0029516634015737367
0.001560246414366368,0.003922594142259414,0.0029516634015737367
0.0015746977146430868,0.004445606694560669,0.0027994610232369528
0.001589282865622978,0.004445606694560669,0.0027994610232369528
0.00160400310705682,0.004445606694560669,0.0027994610232369528
0.0016188596901781992,0.004445606694560669,0.0027994610232369528
0.0016338538778098604,0.004445606694560669,0.0027994610232369528
0.001648986944471065,0.004445606694560669,0.0027994610232369528
0.0016642601764859037,0.004445606694560669,0.0027994610232369528
0.0016796748720926532,0.004445606694560669,0.0027994610232369528
0.0016952323415541214,0.004445606694560669,0.0027994610232369528
0.0017109339072690134,0.004445606694560669,0.0027994610232369528
0.001726780903884356,0.004445606694560669,0.0027994610232369528
0.0017427746784089192,0.004445606694560669,0.0027994610232369528
0.0017589165903277326,0.004445606694560669,0.0027994610232369528
0.001775208011717636,0.004445606694560669,0.0027994610232369528
0.0017916503273638995,0.004445606694560669,0.0027994610232369528
0.0018082449348779518,0.004445606694560669,0.0027994610232369528
0.0018249932448161524,0.004445606694560669,0.0027994610232369528
0.0018418966807997109,0.004445606694560669,0.0027994610232369528
0.0018589566796356884,0.004445606694560669,0.0027994610232369528
0.0018761746914391195,0.004445606694560669,0.0027994610232369528
0.0018935521797562953,0.004445606694560669,0.0027994610232369528
0.001911090621689138,0.004445606694560669,0.0027994610232369528
0.0019287915080207778,0.004445606694560669,0.0027994610232369528
0.0019466563433422632,0.004445606694560669,0.0027994610232369528
0.0019646866461804444,0.004445606694560669,0.0027994610232369528
0.0019828839491270716,0.004445606694560669,0.0027994610232369528
0.002001249798969037,0.004445606694560669,0.0027994610232369528
0.0020197857568198785,0.004445606694560669,0.0027994610232369528
0.002038493398252464,0.004445606694560669,0.0027994610232369528
0.0020573743134329114,0.004445606694560669,0.0027994610232369528
0.0020764301072557748,0.004445606694560669,0.0027994610232369528
0.002095662399480433,0.0052824267782426776,0.0030176509909522298
0.0021150728248687948,0.0052824267782426776,0.0030176509909522298
0.0021346630333242455,0.0052824267782426776,0.0030176509909522298
0.002154434690031882,0.0052824267782426776,0.0030176509909522298
0.00217438947560008,0.0052824267782426776,0.0030176509909522298
0.0021945290862033138,0.0052824267782426776,0.0030176509909522298
0.0022148552337263594,0.0052824267782426776,0.0030176509909522298
0.0022353696459097966,0.0052824267782426776,0.0030176509909522298
0.002256074066496859,0.0052824267782426776,0.0030176509909522298
0.00227697025538168,0.0052824267782426776,0.0030176509909522298
0.002298059988758851,0.0052824267782426776,0.0030176509909522298
0.0023193450592744274,0.0052824267782426776,0.0030176509909522298
0.0023408272761782944,0.0052824267782426776,0.0030176509909522298
0.002362508465477945,0.0052824267782426776,0.0030176509909522298
0.0023843904700937206,0.0052824267782426776,0.0030176509909522298
0.002406475150015424,0.0052824267782426776,0.0030176509909522298
0.0024287643824604504,0.0052824267782426776,0.0030176509909522298
0.0024512600620333396,0.0052824267782426776,0.0030176509909522298
0.0024739641008868114,0.0052824267782426776,0.0030176509909522298
0.0024968784288843266,0.0052824267782426776,0.0030176509909522298
0.002520004993764092,0.0052824267782426776,0.0030176509909522298
0.002543345761304648,0.0052824267782426776,0.0030176509909522298
0.002566902715491952,0.0052824267782426776,0.0030176509909522298
0.002590677858688006,0.0052824267782426776,0.0030176509909522298
0.002614673211801092,0.0052824267782426776,0.0030176509909522298
0.00263889081445751,0.006642259414225941,0.0028459765398353115
0.002663332725174981,0.006642259414225941,0.0028459765398353115
0.0026880010215376074,0.006642259414225941,0.0028459765398353115
0.0027128978003724646,0.006642259414225941,0.0028459765398353115
0.0027380251779278576,0.006642259414225941,0.0028459765398353115
0.00276338529005317,0.006642259414225941,0.0028459765398353115
0.0027889802923804397,0.006642259414225941,0.0028459765398353115
0.002814812360507581,0.006642259414225941,0.0028459765398353115
0.0028408836901833013,0.006642259414225941,0.0028459765398353115
0.00286719649749377,0.006642259414225941,0.0028459765398353115
0.0028937530190509503,0.006642259414225941,0.0028459765398353115
0.002920555512182745,0.006642259414225941,0.0028459765398353115
0.0029476062551248585,0.006642259414225941,0.0028459765398353115
0.0029749075472144406,0.006642259414225941,0.0028459765398353115
0.003002461709085549,0.006642259414225941,0.0028459765398353115
0.003030271082866396,0.006642259414225941,0.0028459765398353115
0.003058338032378432,0.006642259414225941,0.0028459765398353115
0.0030866649433372744,0.006642259414225941,0.0028459765398353115
0.003115254223555488,0.006642259414225941,0.0028459765398353115
0.0031441083031472647,0.007217573221757323,0.0029935330588397877
0.0031732296347349765,0.007217573221757323,0.0029935330588397877
0.00320262069365765,0.007217573221757323,0.0029935330588397877
0.003232283978181381,0.007217573221757323,0.0029935330588397877
0.00326222200971167,0.007217573221757323,0.0029935330588397877
0.003292437333007769,0.007217573221757323,0.0029935330588397877
0.0033229325163989716,0.007217573221757323,0.0029935330588397877
0.0033537101520029287,0.007217573221757323,0.0029935330588397877
0.0033847728559459832,0.007217573221757323,0.0029935330588397877
0.0034161232685855285,0.007217573221757323,0.0029935330588397877
0.0034477640547344642,0.007217573221757323,0.0029935330588397877
0.0034796979038876916,0.007217573221757323,0.0029935330588397877
0.003511927530450728,0.007217573221757323,0.0029935330588397877
0.0035444556739704356,0.007217573221757323,0.0029935330588397877
0.0035772850993678732,0.007217573221757323,0.0029935330588397877
0.0036104185971733375,0.007217573221757323,0.0029935330588397877
0.0036438589837635444,0.007217573221757323,0.0029935330588397877
0.0036776091016010306,0.007688284518828452,0.0031210311187940777
0.003711671819475767,0.007688284518828452,0.0031210311187940777
0.003746050032748993,0.007688284518828452,0.0031210311187940777
0.0037807466635993493,0.007688284518828452,0.0031210311187940777
0.0038157646612712484,0.007688284518828452,0.0031210311187940777
0.003851107002325569,0.007688284518828452,0.0031210311187940777
0.0038867766908926675,0.007688284518828452,0.0031210311187940777
0.0039227767589277195,0.007688284518828452,0.0031210311187940777
0.0039591102664684585,0.007688284518828452,0.0031210311187940777
0.003995780301895269,0.007688284518828452,0.0031210311187940777
0.004032789982193705,0.007688284518828452,0.0031210311187940777
0.004070142453219439,0.007688284518828452,0.0031210311187940777
0.004107840889965647,0.007688284518828452,0.0031210311187940777
0.004145888496832911,0.007688284518828452,0.0031210311187940777
0.004184288507901585,0.008368200836820085,0.0034613791020448323
0.0042230441872066725,0.008368200836820085,0.0034613791020448323
0.0042621588290153245,0.008368200836820085,0.0034613791020448323
0.004301635758106795,0.008368200836820085,0.0034613791020448323
0.004341478330055093,0.008368200836820085,0.0034613791020448323
0.004381689931514195,0.008368200836820085,0.0034613791020448323
0.004422273980505897,0.008368200836820085,0.0034613791020448323
0.004463233926710397,0.008368200836820085,0.0034613791020448323
0.004504573251759458,0.008368200836820085,0.0034613791020448323
0.0045462954695324,0.008368200836820085,0.0034613791020448323
0.0045884041264547615,0.008368200836820085,0.0034613791020448323
0.004630902801799737,0.008368200836820085,0.0034613791020448323
0.004673795107992464,0.008368200836820085,0.0034613791020448323
0.004717084690917017,0.009205020920502092,0.0038233612724889255
0.004760775230226368,0.009205020920502092,0.0038233612724889255
0.004804870439655134,0.009205020920502092,0.0038233612724889255
0.004849374067335233,0.009205020920502092,0.0038233612724889255
0.004894289896114532,0.009205020920502092,0.0038233612724889255
0.004939621743878321,0.009205020920502092,0.0038233612724889255
0.004985373463873894,0.009205020920502092,0.0038233612724889255
0.005031548945038057,0.009205020920502092,0.0038233612724889255
0.0050781521123276704,0.009205020920502092,0.0038233612724889255
0.005125186927053333,0.009205020920502092,0.0038233612724889255
0.0051726573872160194,0.009205020920502092,0.0038233612724889255
0.005220567527846975,0.009205020920502092,0.0038233612724889255
0.005268921421350677,0.009623430962343096,0.003751134116535797
0.0053177231778509665,0.009623430962343096,0.003751134116535797
0.0053669769455404765,0.009623430962343096,0.003751134116535797
0.005416686911033152,0.009623430962343096,0.003751134116535797
0.00546685729972018,0.009623430962343096,0.003751134116535797
0.005517492376129128,0.009623430962343096,0.003751134116535797
0.005568596444286409,0.009623430962343096,0.003751134116535797
0.005620173848083188,0.009623430962343096,0.003751134116535797
0.005672228971644543,0.009623430962343096,0.003751134116535797
0.005724766239702178,0.009623430962343096,0.003751134116535797
0.005777790117970507,0.00993723849372385,0.003735056709488938
0.005831305113526219,0.00993723849372385,0.003735056709488938
0.00588531577519145,0.00993723849372385,0.003735056709488938
0.0059398266939203566,0.00993723849372385,0.003735056709488938
0.005994842503189409,0.00993723849372385,0.003735056709488938
0.006050367879391224,0.00993723849372385,0.003735056709488938
0.0061064075422320365,0.00993723849372385,0.003735056709488938
0.006162966255132942,0.00993723849372385,0.003735056709488938
0.006220048825634711,0.00993723849372385,0.003735056709488938
0.0062776601058065,0.010303347280334727,0.0038151247332294737
0.006335804992658254,0.010303347280334727,0.0038151247332294737
0.006394488428556937,0.010303347280334727,0.0038151247332294737
0.006453715401646702,0.010303347280334727,0.0038151247332294737
0.0065134909462728026,0.010303347280334727,0.0038151247332294737
0.006573820143409586,0.010303347280334727,0.0038151247332294737
0.006634708121092351,0.010303347280334727,0.0038151247332294737
0.006696160054853215,0.010303347280334727,0.0038151247332294737
0.00675818116816111,0.010303347280334727,0.0038151247332294737
0.006820776732865685,0.010774058577405857,0.004469845317828764
0.0068839520696454964,0.010774058577405857,0.004469845317828764
0.00694771254846024,0.010774058577405857,0.004469845317828764
0.007012063589007177,0.010774058577405857,0.004469845317828764
0.0070770106611818895,0.010774058577405857,0.004469845317828764
0.007142559285543126,0.010774058577405857,0.004469845317828764
0.007208715033782135,0.010774058577405857,0.004469845317828764
0.007275483529196233,0.010774058577405857,0.004469845317828764
0.007342870447166758,0.01155857740585774,0.004471374986713702
0.00741088151564157,0.01155857740585774,0.004471374986713702
0.007479522515621821,0.01155857740585774,0.004471374986713702
0.007548799281653432,0.01155857740585774,0.004471374986713702
0.007618717702322999,0.01155857740585774,0.004471374986713702
0.007689283720758305,0.01155857740585774,0.004471374986713702
0.007760503335133571,0.01155857740585774,0.004471374986713702
0.007832382599179196,0.01155857740585774,0.004471374986713702
0.00790492762269642,0.012186192468619244,0.0045538147596318485
0.007978144572076629,0.012186192468619244,0.0045538147596318485
0.00805203967082547,0.012186192468619244,0.0045538147596318485
0.008126619200091946,0.012186192468619244,0.0045538147596318485
0.008201889499202203,0.012186192468619244,0.0045538147596318485
0.008277856966198472,0.012186192468619244,0.0045538147596318485
0.008354528058382871,0.012186192468619244,0.0045538147596318485
0.008431909292866252,0.012918410041841005,0.004462802087864402
0.008510007247122246,0.012918410041841005,0.004462802087864402
0.00858882855954625,0.012918410041841005,0.004462802087864402
0.008668379930019773,0.012918410041841005,0.004462802087864402
0.008748668120479914,0.012918410041841005,0.004462802087864402
0.008829699955494083,0.012918410041841005,0.004462802087864402
0.008911482322840203,0.014278242677824265,0.0052824267782426776
0.008994022174092044,0.014278242677824265,0.0052824267782426776
0.009077326525210224,0.014278242677824265,0.0052824267782426776
0.00916140245713852,0.014278242677824265,0.0052824267782426776
0.009246257116405733,0.014278242677824265,0.0052824267782426776
0.009331897715733239,0.014278242677824265,0.0052824267782426776
0.009418331534647951,0.014853556485355648,0.005599899085491285
0.009505565920101192,0.014853556485355648,0.005599899085491285
0.009593608287093146,0.014853556485355648,0.005599899085491285
0.009682466119303124,0.014853556485355648,0.005599899085491285
0.009772146969725724,0.014853556485355648,0.005599899085491285
0.009862658461312821,0.014853556485355648,0.005599899085491285
0.009954008287621519,0.01521966527196653,0.0056157521448242514
0.010046204213468132,0.01521966527196653,0.0056157521448242514
0.010139254075588154,0.01521966527196653,0.0056157521448242514
0.01023316578330245,0.01521966527196653,0.0056157521448242514
0.010327947319189514,0.01521966527196653,0.0056157521448242514
0.010423606739764012,0.01521966527196653,0.0056157521448242514
0.01052015217616159,0.01563807531380753,0.005750522417949551
0.010617591834830001,0.01563807531380753,0.005750522417949551
0.010715933998226712,0.01563807531380753,0.005750522417949551
0.010815187025522881,0.01563807531380753,0.005750522417949551
0.01091535935331391,0.01563807531380753,0.005750522417949551
0.01101645949633657,0.016317991631799162,0.005593056228156841
0.01111849604819271,0.016317991631799162,0.005593056228156841
0.011221477682079803,0.016317991631799162,0.005593056228156841
0.011325413151528114,0.016317991631799162,0.005593056228156841
0.011430311291144786,0.016317991631799162,0.005593056228156841
0.011536181017364784,0.01689330543933054,0.005954308981885329
0.011643031329208768,0.01689330543933054,0.005954308981885329
0.011750871309048075,0.01689330543933054,0.005954308981885329
0.011859710123376693,0.01689330543933054,0.005954308981885329
0.011969557023590429,0.01689330543933054,0.005954308981885329
0.01208042134677329,0.017730125523012553,0.005942352526081793
0.012192312516491107,0.017730125523012553,0.005942352526081793
0.012305240043592616,0.017730125523012553,0.005942352526081793
0.012419213527017834,0.017730125523012553,0.005942352526081793
0.012534242654613994,0.017730125523012553,0.005942352526081793
0.012650337203959038,0.01835774058577406,0.005937747478485233
0.012767507043192657,0.01835774058577406,0.005937747478485233
0.01288576213185518,0.01835774058577406,0.005937747478485233
0.013005112521734086,0.01835774058577406,0.005937747478485233
0.013125568357718428,0.019089958158995817,0.005959819255894244
0.013247139878661175,0.019089958158995817,0.005959819255894244
0.013369837418249465,0.019089958158995817,0.005959819255894244
0.013493671405883065,0.019089958158995817,0.005959819255894244
0.013618652367560814,0.0198744769874477,0.005657245725100401
0.013744790926775366,0.0198744769874477,0.005657245725100401
0.01387209780541621,0.0198744769874477,0.005657245725100401
0.014000583824680975,0.0198744769874477,0.005657245725100401
0.014130259905995337,0.0202928870292887,0.005509286226888573
0.014261137071941283,0.0202928870292887,0.005509286226888573
0.014393226447194065,0.0202928870292887,0.005509286226888573
0.014526539259467812,0.0202928870292887,0.005509286226888573
0.014661086840469845,0.021234309623430963,0.005560683623431805
0.014796880626863964,0.021234309623430963,0.005560683623431805
0.014933932161242518,0.021234309623430963,0.005560683623431805
0.015072253093107555,0.021234309623430963,0.005560683623431805
0.015211855179861048,0.021809623430962342,0.005167247555139076
0.015352750287804227,0.021809623430962342,0.005167247555139076
0.015494950393146316,0.021809623430962342,0.005167247555139076
0.015638467583022463,0.021809623430962342,0.005167247555139076
0.01578331405652118,0.022384937238493725,0.005573458914124359
0.01592950212572123,0.022384937238493725,0.005573458914124359
0.016077044216738237,0.022384937238493725,0.005573458914124359
0.016225952870780873,0.023430962343096235,0.005332676609427148
0.016376240745216875,0.023430962343096235,0.005332676609427148
0.016527920614648955,0.023430962343096235,0.005332676609427148
0.016681005372000592,0.023430962343096235,0.005332676609427148
0.016835508029612024,0.023797071129707116,0.0055461529462576585
0.01699144172034626,0.023797071129707116,0.0055461529462576585
0.01714881969870539,0.023797071129707116,0.0055461529462576585
0.01730765534195726,0.024686192468619243,0.005578364697059993
0.017467962151272456,0.024686192468619243,0.005578364697059993
0.017629753752872058,0.024686192468619243,0.005578364697059993
0.017793043899185772,0.02510460251046025,0.005374574300696706
0.01795784647002095,0.02510460251046025,0.005374574300696706
0.018124175473742378,0.02510460251046025,0.005374574300696706
0.01829204504846294,0.02510460251046025,0.005374574300696706
0.018461469463245474,0.025784518828451886,0.005108684234750516
0.018632463119315597,0.025784518828451886,0.005108684234750516
0.018805040551285814,0.025784518828451886,0.005108684234750516
0.018979216428391014,0.026307531380753136,0.005193648950974202
0.01915500555573528,0.026307531380753136,0.005193648950974202
0.019332422875550453,0.026307531380753136,0.005193648950974202
0.019511483468466165,0.026673640167364017,0.005394894124781434
0.019692202554791715,0.026673640167364017,0.005394894124781434
0.01987459549580984,0.027510460251046025,0.005744573312864427
0.02005867779508234,0.027510460251046025,0.005744573312864427
0.020244465099768037,0.027510460251046025,0.005744573312864427
0.020431973201952704,0.027824267782426783,0.006084953795920079
0.020621218039991424,0.027824267782426783,0.006084953795920079
0.02081221569986339,0.027824267782426783,0.006084953795920079
0.021004982416539152,0.02850418410041841,0.0060055415927838815
0.02119953457536071,0.02850418410041841,0.0060055415927838815
0.021395888713434216,0.02850418410041841,0.0060055415927838815
0.021594061521035653,0.029393305439330546,0.006426034541174757
0.02179406984302956,0.029393305439330546,0.006426034541174757
0.021995930680300747,0.029759414225941427,0.006416023310691341
0.022199661191199548,0.029759414225941427,0.006416023310691341
0.022405278693000182,0.029759414225941427,0.006416023310691341
0.022612800663372772,0.030543933054393308,0.006100218958921896
0.022822244741868985,0.030543933054393308,0.006100218958921896
0.023033628731421313,0.030700836820083684,0.00596807512768389
0.02324697059985648,0.030700836820083684,0.00596807512768389
0.023462288481422625,0.030700836820083684,0.00596807512768389
0.02367960067833076,0.031328451882845186,0.005969908215380557
0.023898925662310503,0.031328451882845186,0.005969908215380557
0.02412028207618007,0.031956066945606695,0.006334500377286983
0.024343688735431104,0.031956066945606695,0.006334500377286983
0.024569164629827903,0.031956066945606695,0.006334500377286983
0.024796728925021577,0.03274058577405858,0.006482824448680405
0.025026400964179192,0.03274058577405858,0.006482824448680405
0.025258200269627846,0.03352510460251046,0.0069991899558066225
0.025492146544514233,0.03352510460251046,0.0069991899558066225
0.025728259674479323,0.03415271966527197,0.006763059923930292
0.025966559729348696,0.03415271966527197,0.006763059923930292
0.026207066964838526,0.03446652719665272,0.0071154699645668085
0.0264498018242772,0.03446652719665272,0.0071154699645668085
0.02669478494034321,0.03493723849372385,0.007234985968950035
0.026942037136818822,0.03493723849372385,0.007234985968950035
0.02719157943036019,0.03493723849372385,0.007234985968950035
0.027443433032283655,0.03535564853556485,0.007474506311694496
0.02769761935036891,0.03535564853556485,0.007474506311694496
0.027954159990678566,0.03572175732217573,0.007586567046090472
0.028213076759394707,0.03572175732217573,0.007586567046090472
0.02847439166467248,0.03598326359832636,0.007689529685978706
0.028738126918510663,0.03598326359832636,0.007689529685978706
0.029004304938639917,0.03676778242677824,0.007708183056201096
0.02927294835042816,0.03676778242677824,0.007708183056201096
0.0295440799888038,0.03776150627615062,0.007969036382736784
0.029817722900196734,0.03838912133891213,0.007901471743941948
0.030093900344497212,0.03838912133891213,0.007901471743941948
0.030372635797033115,0.03885983263598326,0.007757706103709184
0.030653952950565267,0.03885983263598326,0.007757706103709184
0.030937875717301368,0.039905857740585776,0.007813919554685326
0.03122442823092858,0.039905857740585776,0.007813919554685326
0.03151363484866479,0.040742677824267784,0.008161174743917034
0.0318055201533292,0.040742677824267784,0.008161174743917034
0.032100108955431715,0.041370292887029286,0.007864168115007713
0.03239742629528195,0.041370292887029286,0.007864168115007713
0.03269749744511768,0.04163179916317991,0.00786329848311831
0.03300034791125285,0.04231171548117155,0.007857208364881138
0.03330600343624589,0.04231171548117155,0.007857208364881138
0.03361449000108765,0.04330543933054394,0.007739172097528835
0.03392583382740992,0.04330543933054394,0.007739172097528835
0.034240061379714255,0.04372384937238494,0.007536463882027216
0.034557199367621395,0.044246861924686194,0.007426778242677824
0.03487727474814178,0.044246861924686194,0.007426778242677824
0.03520031472796679,0.044665271966527205,0.007068220044571612
0.0355263467657814,0.044665271966527205,0.007068220044571612
0.03585539857459817,0.044979079497907956,0.007197838522526684
0.0361874981241128,0.04576359832635984,0.007456368948422205
0.03652267364308175,0.04576359832635984,0.007456368948422205
0.03686095362172158,0.046600418410041845,0.007641891736004189
0.03720236681413066,0.04748953974895397,0.007927738628241178
0.03754694224073337,0.04748953974895397,0.007927738628241178
0.037894709190746674,0.048587866108786605,0.008346762549350115
0.03824569722466999,0.049006276150627616,0.008338893501712238
0.038599936176797675,0.049006276150627616,0.008338893501712238
0.03895745615775501,0.04937238493723849,0.0083590431062791
0.0393182875570577,0.05047071129707113,0.00796027853678196
0.03968246104569482,0.05047071129707113,0.00796027853678196
0.04005000757873611,0.05099372384937238,0.007761936234129618
0.04042095839796306,0.05177824267782426,0.007990289926555528
0.04079534503452449,0.05261506276150627,0.008472803347280336
0.04117319931161679,0.05261506276150627,0.008472803347280336
0.04155455334718875,0.05355648535564854,0.008934793516344195
0.04193943955667186,0.05402719665271967,0.00870167782487034
0.04232789065573549,0.05402719665271967,0.00870167782487034
0.042719939663067766,0.05455020920502092,0.008848191509487582
0.04311561990318229,0.05486401673640168,0.008601767882656186
0.0435149650092505,0.05517782426778243,0.008559688048302505
0.04391800892596086,0.05517782426778243,0.008559688048302505
0.044324785912403956,0.05564853556485355,0.008459879600667679
0.04473533054498463,0.05643305439330544,0.008771810856923096
0.04514967772036102,0.057688284518828445,0.009555684086978105
0.04556786265841064,0.05815899581589958,0.009761717900024442
0.045989920905224385,0.05815899581589958,0.009761717900024442
0.046415888336127774,0.05852510460251046,0.009738291482738824
0.04684580115873045,0.058786610878661084,0.009888119077904997
0.04727969591600391,0.059100418410041836,0.010082075949808776
0.047717609489387455,0.05936192468619246,0.00997912883859279
0.048159579101923505,0.06030334728033473,0.010184788219004986
0.04860564232142134,0.06030334728033473,0.010184788219004986
0.04905583706365046,0.06093096234309623,0.01009360026294372
0.04951020159556351,0.06145397489539749,0.01044782211384257
0.04996877453854884,0.0622907949790795,0.010969432414950698
0.050431594871713586,0.06349372384937238,0.010160991167013297
0.0508987019351968,0.06422594142259415,0.009980636353034781
0.05137013543351344,0.06490585774058578,0.009777537469445189
0.05184593543892913,0.06548117154811715,0.009526297129730101
0.05232614239486662,0.0659518828451883,0.00933383270369679
0.05281079711934331,0.0659518828451883,0.00933383270369679
0.05329994080844088,0.06657949790794979,0.009440485227529842
0.05379361503980703,0.06720711297071129,0.009675732217573221
0.05429186177618943,0.0676255230125523,0.009829436183703582
0.05479472336900287,0.06799163179916318,0.009737027380627816
0.055302242561929005,0.06835774058577405,0.00967233910876872
0.055814462494549605,0.06867154811715481,0.009829436183703582
0.05633142670601358,0.06945606694560669,0.009460023425263094
0.05685317913873753,0.06982217573221758,0.009426566760307757
0.05737976414214134,0.07024058577405858,0.009320928916493186
0.05791122647641758,0.0707112970711297,0.00939036958714491
0.058447611316336315,0.07128661087866109,0.008970999388445275
0.05898896425508499,0.07191422594142258,0.009394592497859436
0.0595353313081437,0.07269874476987447,0.00974545163083859
0.06008675891719687,0.073326359832636,0.009428162626982215
0.060643293954080614,0.073744769874477,0.009422938785435939
0.061204983724766966,0.07489539748953976,0.00974208280491636
0.061771875973384946,0.07520920502092052,0.009831523127622746
0.06234401888627864,0.07573221757322177,0.010138352465659771
0.06292146109610344,0.07656903765690377,0.010598459331791078
0.06350425168595962,0.07677824267782427,0.010550862768974269
0.0640924401935645,0.07756276150627614,0.01079244987561566
0.06468607661546327,0.07813807531380752,0.011038415027843446
0.06528521141127848,0.0787133891213389,0.01089386309083185
0.0658898955079995,0.07918410041841004,0.010818145166399912
0.06650018030431118,0.08106694560669456,0.01110709235439085
0.0671161176749628,0.08185146443514643,0.011554316789860566
0.06773775997517752,0.08253138075313808,0.011682747156267544
0.06836516004510239,0.08300209205020921,0.011636412235062489
0.06899837121430018,0.08342050209205021,0.011853476916288715
0.06963744730628223,0.08420502092050208,0.011767201287370658
0.07028244264308345,0.08472803347280336,0.011829799391315428
0.07093341204987996,0.0850418410041841,0.012185631283431286
0.07159041085964889,0.08582635983263598,0.012430656207105694
0.07225349491787214,0.08687238493723849,0.012275651669917561
0.07292272058728312,0.0875,0.011960989479993817
0.07359814475265763,0.08865062761506277,0.011828065028536458
0.07427982482564918,0.09001046025104603,0.01194130549300015
0.07496781874966876,0.09053347280334728,0.012141215687186097
0.07566218500481055,0.09137029288702928,0.012192027263329184
0.07636298261282241,0.09252092050209205,0.012962800428710229
0.07707027114212295,0.09273012552301255,0.012845362904786673
0.0777841107128649,0.09351464435146442,0.012912797554376442
0.07850456200204509,0.09492677824267783,0.013227668856149155
0.07923168624866253,0.09560669456066948,0.013616016816128017
0.07996554525892346,0.09628661087866111,0.013378186728744558
0.080706201411495,0.09748953974895398,0.014218247981210207
0.08145371766280746,0.09811715481171548,0.013869598675016984
0.0822081575524054,0.09911087866108785,0.01342472466240332
0.08296958520834907,0.09979079497907951,0.013064430617151346
0.0837380653526649,0.10094142259414225,0.013108743875024326
0.08451366330684713,0.10156903765690377,0.013125010160132318
0.08529644499741025,0.1026673640167364,0.012813380575245378
0.08608647696149245,0.10292887029288703,0.012782923245328561
0.08688382635251184,0.10413179916317991,0.01320738735683191
0.08768856094587427,0.10475941422594144,0.013458912802217168
0.08850074914473438,0.10559623430962344,0.013935021441305099
0.08932045998580969,0.10596234309623431,0.014005022270534429
0.09014776314524918,0.10763598326359833,0.01383919281049475
0.09098272894455559,0.10826359832635983,0.01422555684934285
0.09182542835656282,0.10930962343096236,0.013945911742649982
0.09267593301146883,0.11030334728033472,0.013877978174662828
0.09353431520292387,0.1106694560669456,0.013961986371099234
0.09440064789417603,0.11166317991631798,0.014293178082198207
0.0952750047242729,0.11302301255230125,0.014095066991661073
0.09615746001432096,0.11359832635983262,0.014538996398452846
0.09704808877380307,0.1147489539748954,0.015073653662957504
0.09794696670695395,0.11584728033472802,0.014687715980293689
0.09885417021919574,0.11720711297071132,0.01429164696417641
0.09976977642363201,0.11835774058577406,0.014441303792598696
0.1006938631476027,0.11940376569037658,0.015037042926301617
0.10162650893929952,0.12044979079497908,0.01474496592867345
0.10256779307444219,0.1217050209205021,0.014302361348186578
0.10351779556301763,0.12290794979079497,0.014260126904813927
0.10447659715608042,0.12353556485355648,0.014091864482621102
0.10544427935261684,0.12473849372384938,0.01425485079437777
0.10642092440647247,0.12531380753138074,0.013903086371290825
0.10740661533334334,0.12594142259414226,0.014056880625837488
0.10840143591783309,0.12771966527196654,0.014527703387610414
0.10940547072057424,0.12939330543933053,0.015596300957626522
0.11041880508541602,0.1305439330543933,0.015403940571484044
0.11144152514667881,0.13211297071129705,0.01579671081420906
0.1124737178364752,0.1336297071129707,0.016806941435155737
0.1135154708920999,0.135826359832636,0.01670376328505841
0.11456687286348714,0.13739539748953974,0.016844008801854077
0.11562801312073753,0.13823221757322174,0.01659038355467205
0.11669898186171475,0.13933054393305438,0.016348137586984647
0.11777987011971193,0.14095188284518828,0.016171578564169942
0.11887076977119033,0.14273012552301254,0.016100718650155093
0.11997177354358843,0.14341004184100417,0.016238339555026876
0.12108297502320395,0.14492677824267783,0.01603261687974034
0.12220446866314887,0.14576359832635982,0.016376307262036347
0.1233363497913776,0.14675732217573223,0.016205288838995767
0.12447871461879062,0.14869246861924684,0.016501108189712423
0.125631660247412,0.14963389121338913,0.01679261284780284
0.1267952846786434,0.1509937238493724,0.016999195316553646
0.12796968682159415,0.1522489539748954,0.016591043061288276
0.1291549665014884,0.15334728033472803,0.016678771069451672
0.1303512244681509,0.15502092050209204,0.015622587172118963
0.1315585624045704,0.15585774058577406,0.015739115375568224
0.1327770829355429,0.15747907949790793,0.015413260666262998
0.13400688963639507,0.15936192468619242,0.01546039613001718
0.13524808704178753,0.160826359832636,0.016301303691945518
0.1365007806546014,0.16276150627615063,0.01641759644660126
0.13776507695490536,0.1652719665271966,0.016026729546071716
0.13904108340900698,0.16610878661087866,0.01614101812675735
0.1403289084785873,0.16757322175732217,0.016314638642750307
0.14162866162991988,0.16903765690376568,0.016454210964213963
0.1429404533431761,0.1705020920502092,0.01676742678752203
0.14426439512181574,0.1718619246861925,0.01698011621169184
0.14560059950206486,0.17322175732217573,0.017117458567960476
0.14694918006248173,0.17442468619246862,0.016813450392725658
0.14831025143361043,0.17547071129707112,0.016351567351059186
0.14968392930772556,0.1768305439330544,0.016373634479218947
0.1510703304486654,0.17777196652719668,0.01616514958911373
0.1524695727017573,0.17970711297071132,0.016612051116363595
0.15388177500383463,0.18085774058577406,0.016789924876345865
0.155307057393346,0.18143305439330543,0.017272801325265694
0.1567455410205595,0.18357740585774057,0.01644789246183723
0.15819734815786,0.18519874476987447,0.016529927347103603
0.1596626022101425,0.18666317991631795,0.01660422769264821
0.161141427725302,0.18817991631799164,0.016734440261635817
0.16263395040481923,0.18948744769874476,0.016284178705483213
0.16414029711444664,0.19142259414225943,0.015792900747190464
0.16566059589499135,0.1924163179916318,0.015962511035161244
0.16719497597319902,0.1947175732217573,0.015618822197419826
0.16874356777273758,0.19597280334728032,0.015091517907308916
0.17030650292528443,0.19733263598326362,0.015518673479204237
0.17188391428171457,0.19937238493723847,0.016103012060683423
0.17347593592339308,0.20099372384937236,0.016884559312172205
0.17508270317357252,0.20319037656903766,0.01671554990271844
0.17670435260889467,0.20481171548117155,0.01602536405833421
0.1783410220710008,0.20622384937238497,0.01595153988245078
0.17999285067824763,0.20852510460251045,0.016527610423293548
0.18165997883753268,0.209989539748954,0.01615634789868566
0.18334254825622906,0.21171548117154812,0.015809865799087094
0.18504070195423022,0.21307531380753136,0.016076490474644583
0.1867545842761076,0.21448744769874478,0.016030910628737283
0.18848434090337954,0.21626569037656904,0.016511382853341708
0.1902301188668944,0.21773012552301255,0.01683913617852825
0.1919920665593285,0.2204497907949791,0.016749880163622128
0.1937703337477989,0.22207112970711296,0.016850746941448193
0.19556507158659492,0.22348326359832632,0.01667426028991249
0.19737643263002555,0.22510460251046024,0.01654605406898453
0.19920457084538692,0.2267259414225941,0.016878401913319994
0.2010496416260499,0.2299686192468619,0.01751592384881586
0.2029118018046678,0.2315899581589958,0.017808251000025456
0.20479120966650854,0.23436192468619246,0.017471202800456824
0.2066880249629082,0.23587866108786612,0.01741875226432409
0.20860240892485027,0.2375,0.017843008421457255
0.2105345242766706,0.2399058577405858,0.017640415594745797
0.21248453524988828,0.24236401673640168,0.017580069397084376
0.21445260759716675,0.24503138075313807,0.01757859115519865
0.21643890860640203,0.24597280334728033,0.017481533196665323
0.21844360711494262,0.2477510460251046,0.01786384572597475
0.22046687352394098,0.24916317991631795,0.017612714638911686
0.22250887981283693,0.2509414225941422,0.017832810728975804
0.2245697995539774,0.2530857740585774,0.018374719466448128
0.22664980792736927,0.2560146443514645,0.018931681796797346
0.22874908173557018,0.25753138075313814,0.018905583528851376
0.23086779941871696,0.2602510460251046,0.018289293537031907
0.23300614106969247,0.2626569037656904,0.018629527978107838
0.23516428844943485,0.2653242677824268,0.018257633331688682
0.23734242500238661,0.26746861924686194,0.018481224121638305
0.23954073587208768,0.27013598326359833,0.018475376768868134
0.24175940791691308,0.27275104602510464,0.019322111063385362
0.243998629725955,0.2744769874476988,0.01924487210016146
0.24625859163505467,0.27656903765690377,0.018717420181357233
0.24853948574297985,0.2785041841004184,0.01857283777094514
0.25084150592775384,0.28049163179916314,0.018383054225457638
0.25316484786313553,0.2837866108786611,0.018022620971615298
0.2555097090352507,0.28525104602510465,0.01790537120214467
0.25787628875938007,0.2875,0.017606268116325683
0.26026478819690047,0.2896443514644351,0.017851208351457603
0.26267541037238357,0.29314853556485354,0.017676354200963577
0.2651083601908539,0.29487447698744773,0.01702291369576432
0.26756384445520454,0.29722803347280335,0.0168748360765497
0.27004207188377727,0.29921548117154806,0.01657619781577686
0.2725432531281028,0.30151673640167365,0.01571171840049249
0.27506760079080644,0.3040794979079498,0.014577327195479713
0.2776153294436801,0.3064853556485356,0.015350217935437581
0.28018665564591955,0.309152719665272,0.01560901148853335
0.2827817979625341,0.312081589958159,0.015309266223086931
0.28540097698292377,0.31464435146443515,0.014815571088844617
0.28804441533962977,0.3170502092050209,0.015549929296147187
0.29071233772725785,0.31929916317991636,0.01573954986370135
0.2934049709215787,0.3222280334728034,0.016742039453156
0.29612254379880343,0.3257845188284519,0.01652827243466632
0.29886528735503826,0.32871338912133885,0.016240781961531635
0.30163343472591975,0.33216527196652723,0.015631776904332213
0.3044272212064303,0.3353556485355649,0.016325700893221794
0.30724688427090036,0.338336820083682,0.016544814109994706
0.31009266359319265,0.3414225941422594,0.01639091633399083
0.312964801067075,0.34581589958159,0.01784354498067257
0.3158635408267819,0.3486401673640167,0.018235370979190188
0.3187891292677646,0.35135983263598325,0.018191215655504914
0.32174181506763716,0.35439330543933056,0.017894674037399538
0.3247218492073129,0.35632845188284523,0.017379526898562883
0.3277294849923382,0.3598849372384937,0.017392742911802147
0.33076497807442423,0.3636506276150627,0.01826362528574985
0.3338285864731761,0.36710251046025105,0.019367642790544436
0.3369205705980267,0.37003138075313813,0.01900810675032508
0.34004119327037063,0.3736401673640168,0.019061206639965203
0.34319071974590426,0.3765690376569038,0.018402313897237635
0.34636941773717345,0.37923640167364014,0.017853736541968045
0.3495775574363275,0.3824267782426778,0.017918504690681045
0.3528154115380883,0.3853556485355648,0.01727493913150388
0.3560832552629278,0.3888598326359833,0.017127762760307284
0.3593813663804626,0.3946724462614772,0.017082284987699377
0.36271002523306484,0.39864016736401675,0.017805178651952972
0.36606951475969024,0.40235355648535565,0.01785005905557934
0.36946012051993027,0.4085774058577406,0.01748270671908648
0.37288213071828336,0.41213389121338917,0.018670888845996048
0.3763358362286533,0.4151150627615062,0.018609327549107598
0.37982153061907364,0.41903765690376565,0.017189219499285754
0.3833395101766601,0.42280334728033475,0.016821501740843847
0.38689007393279756,0.4260460251046025,0.016154570052344094
0.390473523688556,0.42928870292887034,0.016197860021651005
0.39409016404034475,0.4332635983263599,0.0160849957448301
0.39774030240580366,0.43765690376569044,0.015396125098723096
0.4014242490499322,0.4414748953974896,0.01496666010587807
0.40514231711146476,0.4462343096234309,0.01606389441042047
0.408894822629486,0.44968619246861924,0.016080913776550992
0.4126820845702952,0.45465481171548117,0.015901731989572798
0.4165044248545185,0.45847280334728036,0.015370163468106846
0.4203621683844714,0.462918410041841,0.014889699823502796
0.4242556430717777,0.4683054393305439,0.014183575853347969
0.42818517986524113,0.472907949790795,0.014495658745874482
0.4321511127789762,0.476673640167364,0.013728855347841426
0.4361537789208006,0.4805962343096234,0.013796928381039289
0.44019351852088745,0.4841004184100418,0.014277763720567355
0.4442706749606883,0.48776150627615056,0.014931435882891617
0.4483855948021186,0.4920502092050209,0.014263579302129938
0.45253862781701665,0.496234309623431,0.015274832080562179
0.4567301270168747,0.49984309623430967,0.01625054791669052
0.46096044868284336,0.5044979079497909,0.016443235169620287
0.46522995239601894,0.5091527196652719,0.015111804892782424
0.4695390010680058,0.5132845188284519,0.015836488447415586
0.4738879609717651,0.5185708044653773,0.01598737251523918
0.4782772017727485,0.5217816950726724,0.015644098386313244
0.4827070965603183,0.5276150627615063,0.01620123717908438
0.4871780218794631,0.5332112970711298,0.01508462862413022
0.4916903577628026,0.5389702910064058,0.015158850802411568
0.4962444877628913,0.5430962343096235,0.014916772778222514
0.5008407989848213,0.5486924686192469,0.014898882607896582
0.5054796821191241,0.5529015246972679,0.013865233796165879
0.5101615314749833,0.5578153163274145,0.013420066734203292
0.5148867450137492,0.5622384937238494,0.014072828501123133
0.5196557243827657,0.5668410041841004,0.013898363588035737
0.5244688749495119,0.5713912133891212,0.012815942098700486
0.5293266058360562,0.5772489539748953,0.014030098077772576
0.5342293299538352,0.5816945606694561,0.013118756283491885
0.53917746403875,0.5855648535564854,0.013550366019055104
0.5441714286865893,0.5898250926594539,0.014230136737255287
0.5492116483887789,0.5946652719665272,0.014039745680762302
0.5542985515684669,0.6006799163179917,0.014885657603776812
0.5594325706169377,0.6061715481171548,0.015843050790924844
0.5646141419303667,0.6109309623430962,0.016061595414343953
0.5698437059469142,0.615847280334728,0.01686867512852524
0.5751217071841613,0.6195083682008369,0.017164456034804786
0.5804485942768978,0.6248430962343096,0.01865483939987521
0.5858248200152536,0.6297594142259415,0.019223041585890832
0.5912508413831875,0.6353556485355648,0.019904458777138305
0.5967271195973316,0.6396443514644351,0.020131567738442515
0.6022541201461928,0.6476987447698745,0.01992698415206763
0.6078323128297229,0.6533995815899581,0.020245450422515306
0.6134621717992506,0.6587311544184188,0.018136013264040095
0.6191441755977841,0.6639644351464435,0.016592361995879313
0.6248788072006894,0.6687238493723849,0.015430554478676578
0.6306665540567405,0.6745292887029288,0.015172863668912582
0.6365079081295572,0.680857740585774,0.016069002112983163
0.642403365939419,0.6860878661087866,0.016940763293571526
0.6483534286054721,0.6911087866108787,0.016590630872725384
0.6543586018883236,0.6966004184100419,0.016385324685244358
0.6604193962330305,0.701621338912134,0.017272484590727114
0.6665363268124913,0.7077405857740586,0.017492092064170853
0.6727099135712337,0.7133891213389122,0.018436470664686417
0.6789406812696106,0.7198221757322175,0.01805272358792628
0.6852291595284065,0.7260983263598325,0.01863576731711062
0.6915758828738525,0.7324790794979081,0.017772040407568426
0.697981390783066,0.7384937238493723,0.01776549772558765
0.7044462277299037,0.7442991631799163,0.01730286466789781
0.7109709432312431,0.7508891213389122,0.017742463709123493
0.7175560918936928,0.7568514644351464,0.018124403668346934
0.7242022334607315,0.7628661087866109,0.01743005539615123
0.730909932860291,0.7686715481171549,0.017392113805562964
0.737679760252773,0.7734309623430962,0.017872648308820124
0.7445122910795136,0.7805439330543933,0.01731511235934889
0.751408106111697,0.7875,0.01632947040210986
0.7583677914997191,0.794089958158996,0.016169548637669322
0.7653919388230148,0.7995815899581591,0.01597338902839883
0.77248114514034,0.8053347280334728,0.01529451822631473
0.7796360130405229,0.8111401673640166,0.01486947773623261
0.7868571506936851,0.8185146443514644,0.014901728122071661
0.794145171902934,0.8255753138075315,0.013610892970369366
0.8015006961565405,0.8313284518828452,0.012397162807048478
0.8089243486805938,0.8372384937238493,0.010985255846410661
0.8164167604921464,0.8440899581589958,0.011001802445227757
0.823978568452852,0.8513598326359831,0.01001347108265633
0.8316104153230962,0.8586820083682006,0.01042305100712136
0.8393129498166364,0.8644351464435147,0.010920321741405014
0.8470868266557402,0.871286610878661,0.010757924508214608
0.8549327066268376,0.8778242677824268,0.0109012679491153
0.8628512566366896,0.8844142259414227,0.01106514605992292
0.8708431497690724,0.8914748953974895,0.012500437659745947
0.8789090653419954,0.8971757322175733,0.011795527497079879
0.8870496889654403,0.904550209205021,0.012493871153780782
0.8952657125996392,0.9127092050209205,0.010911927130841456
0.9035578346138929,0.9196652719665271,0.011610878661087872
0.9119267598459299,0.9278242677824269,0.010995709226793233
0.9203731996618221,0.935407949790795,0.010891351826831019
0.9288978720164498,0.9430962343096233,0.01005164270588721
0.9375015015145289,0.9497907949790797,0.009031625718863994
0.9461848194722002,0.9570083682008368,0.008419689921590255
0.9549485639791966,0.9631276150627617,0.006329316307365366
0.9637934799615786,0.9712866108786612,0.006269391409080694
0.9727203192450538,0.9785041841004183,0.005678721835919271
0.9817298406188841,0.9857217573221758,0.003907222321259364
0.9908228099003797,0.9924686192468618,0.0028855887498187784
1.0,1.0,0.0


==> data_2/amazon-photo/graphsage/roc_base_mean.csv <==
fpr,tpr_mean,tpr_std
0.0001,0.0,0.0
0.00010092621909870473,0.0005230125523012552,0.0005230125523012552
0.00010186101701559753,0.0005230125523012552,0.0005230125523012552
0.00010280447320933097,0.0005230125523012552,0.0005230125523012552
0.00010375666787451859,0.0005230125523012552,0.0005230125523012552
0.00010471768194855202,0.0005230125523012552,0.0005230125523012552
0.0001056875971184804,0.0005230125523012552,0.0005230125523012552
0.00010666649582795387,0.0005230125523012552,0.0005230125523012552
0.00010765446128423159,0.0005230125523012552,0.0005230125523012552
0.00010865157746525384,0.0005230125523012552,0.0005230125523012552
0.00010965792912678099,0.0005230125523012552,0.0005230125523012552
0.00011067360180959734,0.0005230125523012552,0.0005230125523012552
0.00011169868184678226,0.0005230125523012552,0.0005230125523012552
0.00011273325637104872,0.0005230125523012552,0.0005230125523012552
0.00011377741332214914,0.0005230125523012552,0.0005230125523012552
0.00011483124145435111,0.0005230125523012552,0.0005230125523012552
0.00011589483034398106,0.0005230125523012552,0.0005230125523012552
0.00011696827039703847,0.0005230125523012552,0.0005230125523012552
0.00011805165285688056,0.0005230125523012552,0.0005230125523012552
0.0001191450698119776,0.0005230125523012552,0.0005230125523012552
0.00012024861420374123,0.0005230125523012552,0.0005230125523012552
0.00012136237983442405,0.0005230125523012552,0.0005230125523012552
0.00012248646137509307,0.0005230125523012552,0.0005230125523012552
0.00012362095437367691,0.0005230125523012552,0.0005230125523012552
0.00012476595526308696,0.0005230125523012552,0.0005230125523012552
0.0001259215613694151,0.0005230125523012552,0.0005230125523012552
0.0001270878709202058,0.0005230125523012552,0.0005230125523012552
0.000128264983052806,0.0005230125523012552,0.0005230125523012552
0.0001294529978227916,0.0005230125523012552,0.0005230125523012552
0.00013065201621247213,0.0005230125523012552,0.0005230125523012552
0.00013186214013947485,0.0005230125523012552,0.0005230125523012552
0.00013308347246540747,0.0005230125523012552,0.0005230125523012552
0.00013431611700460153,0.0005230125523012552,0.0005230125523012552
0.0001355601785329369,0.0005230125523012552,0.0005230125523012552
0.0001368157627967472,0.0005230125523012552,0.0005230125523012552
0.00013808297652180923,0.0005230125523012552,0.0005230125523012552
0.0001393619274224142,0.0005230125523012552,0.0005230125523012552
0.00014065272421052364,0.0005230125523012552,0.0005230125523012552
0.00014195547660501016,0.0005230125523012552,0.0005230125523012552
0.0001432702953409831,0.0005230125523012552,0.0005230125523012552
0.00014459729217920195,0.0005230125523012552,0.0005230125523012552
0.00014593657991557562,0.0005230125523012552,0.0005230125523012552
0.00014728827239075018,0.0005230125523012552,0.0005230125523012552
0.0001486524844997857,0.0005230125523012552,0.0005230125523012552
0.00015002933220192182,0.0005230125523012552,0.0005230125523012552
0.0001514189325304352,0.0005230125523012552,0.0005230125523012552
0.00015282140360258693,0.0005230125523012552,0.0005230125523012552
0.0001542368646296629,0.0005230125523012552,0.0005230125523012552
0.00015566543592710622,0.0005230125523012552,0.0005230125523012552
0.00015710723892474503,0.0005230125523012552,0.0005230125523012552
0.00015856239617711372,0.0005230125523012552,0.0005230125523012552
0.00016003103137387001,0.0005230125523012552,0.0005230125523012552
0.00016151326935030913,0.0005230125523012552,0.0005230125523012552
0.0001630092360979741,0.0005230125523012552,0.0005230125523012552
0.00016451905877536624,0.0005230125523012552,0.0005230125523012552
0.00016604286571875296,0.0005230125523012552,0.0005230125523012552
0.0001675807864530767,0.0005230125523012552,0.0005230125523012552
0.00016913295170296487,0.0005230125523012552,0.0005230125523012552
0.0001706994934038408,0.0005230125523012552,0.0005230125523012552
0.0001722805447131394,0.0005230125523012552,0.0005230125523012552
0.00017387624002162505,0.0005230125523012552,0.0005230125523012552
0.00017548671496481503,0.0005230125523012552,0.0005230125523012552
0.00017711210643450888,0.0005230125523012552,0.0005230125523012552
0.00017875255259042355,0.0005230125523012552,0.0005230125523012552
0.00018040819287193827,0.0005230125523012552,0.0005230125523012552
0.00018207916800994624,0.0005230125523012552,0.0005230125523012552
0.00018376562003881704,0.0005230125523012552,0.0005230125523012552
0.00018546769230846994,0.0005230125523012552,0.0005230125523012552
0.00018718552949655793,0.0005230125523012552,0.0005230125523012552
0.00018891927762076664,0.0005230125523012552,0.0005230125523012552
0.0001906690840512252,0.0005230125523012552,0.0005230125523012552
0.00019243509752303302,0.0005230125523012552,0.0005230125523012552
0.00019421746814890265,0.0005230125523012552,0.0005230125523012552
0.00019601634743191858,0.0005230125523012552,0.0005230125523012552
0.00019783188827841644,0.0005230125523012552,0.0005230125523012552
0.00019966424501097934,0.0005230125523012552,0.0005230125523012552
0.00020151357338155586,0.0005230125523012552,0.0005230125523012552
0.0002033800305846982,0.0005230125523012552,0.0005230125523012552
0.00020526377527092522,0.0005230125523012552,0.0005230125523012552
0.0002071649675602069,0.0005230125523012552,0.0005230125523012552
0.000209083769055575,0.0005230125523012552,0.0005230125523012552
0.00021102034285685965,0.0005230125523012552,0.0005230125523012552
0.0002129748535745521,0.0005230125523012552,0.0005230125523012552
0.00021494746734379805,0.0005230125523012552,0.0005230125523012552
0.00021693835183851843,0.0005230125523012552,0.0005230125523012552
0.00021894767628566206,0.0005230125523012552,0.0005230125523012552
0.00022097561147959031,0.0005230125523012552,0.0005230125523012552
0.00022302232979659386,0.0005230125523012552,0.0005230125523012552
0.00022508800520954617,0.0005230125523012552,0.0005230125523012552
0.0002271728133026905,0.0005230125523012552,0.0005230125523012552
0.00022927693128656486,0.0005230125523012552,0.0005230125523012552
0.0002314005380130654,0.0005230125523012552,0.0005230125523012552
0.00023354381399064793,0.0005230125523012552,0.0005230125523012552
0.00023570694139967278,0.0005230125523012552,0.0005230125523012552
0.00023789010410788934,0.0005230125523012552,0.0005230125523012552
0.00024009348768606518,0.0005230125523012552,0.0005230125523012552
0.00024231727942376007,0.0005230125523012552,0.0005230125523012552
0.00024456166834524467,0.0005230125523012552,0.0005230125523012552
0.00024682684522556923,0.0005230125523012552,0.0005230125523012552
0.00024911300260677886,0.0005230125523012552,0.0005230125523012552
0.0002514203348142797,0.0005230125523012552,0.0005230125523012552
0.00025374903797335715,0.0005230125523012552,0.0005230125523012552
0.00025609931002584595,0.0005230125523012552,0.0005230125523012552
0.00025847135074695635,0.0005230125523012552,0.0005230125523012552
0.0002608653617622548,0.0005230125523012552,0.0005230125523012552
0.000263281546564802,0.0005230125523012552,0.0005230125523012552
0.00026572011053245065,0.0005230125523012552,0.0005230125523012552
0.00026818126094530154,0.0005230125523012552,0.0005230125523012552
0.0002706652070033241,0.0005230125523012552,0.0005230125523012552
0.0002731721598441376,0.0005230125523012552,0.0005230125523012552
0.0002757023325609583,0.0005230125523012552,0.0005230125523012552
0.0002782559402207126,0.0005230125523012552,0.0005230125523012552
0.00028083319988231727,0.0005230125523012552,0.0005230125523012552
0.0002834343306151309,0.0005230125523012552,0.0005230125523012552
0.0002860595535175742,0.0005230125523012552,0.0005230125523012552
0.00028870909173592344,0.0005230125523012552,0.0005230125523012552
0.00029138317048327885,0.0005230125523012552,0.0005230125523012552
0.00029408201705870637,0.0005230125523012552,0.0005230125523012552
0.00029680586086656025,0.0005230125523012552,0.0005230125523012552
0.00029955493343598134,0.0005230125523012552,0.0005230125523012552
0.0003023294684405776,0.0005230125523012552,0.0005230125523012552
0.00030512970171828706,0.0005230125523012552,0.0005230125523012552
0.00030795587129142264,0.0005230125523012552,0.0005230125523012552
0.00031080821738690636,0.0005230125523012552,0.0005230125523012552
0.00031368698245668765,0.0005230125523012552,0.0005230125523012552
0.00031659241119835204,0.0005230125523012552,0.0005230125523012552
0.00031952475057592136,0.0005230125523012552,0.0005230125523012552
0.0003224842498408442,0.0005230125523012552,0.0005230125523012552
0.0003254711605531848,0.0005230125523012552,0.0005230125523012552
0.00032848573660300434,0.0005230125523012552,0.0005230125523012552
0.0003315282342319423,0.0005230125523012552,0.0005230125523012552
0.00033459891205499747,0.0005230125523012552,0.0005230125523012552
0.0003376980310825091,0.0005230125523012552,0.0005230125523012552
0.0003408258547423452,0.0005230125523012552,0.0005230125523012552
0.00034398264890229247,0.0005230125523012552,0.0005230125523012552
0.00034716868189265597,0.0005230125523012552,0.0005230125523012552
0.00035038422452906756,0.0005230125523012552,0.0005230125523012552
0.00035362955013550426,0.0005230125523012552,0.0005230125523012552
0.000356904934567523,0.0005230125523012552,0.0005230125523012552
0.000360210656235707,0.0005230125523012552,0.0005230125523012552
0.00036354699612933176,0.0005230125523012552,0.0005230125523012552
0.00036691423784024937,0.0005230125523012552,0.0005230125523012552
0.0003703126675869927,0.0005230125523012552,0.0005230125523012552
0.0003737425742391064,0.0005230125523012552,0.0005230125523012552
0.00037720424934169976,0.0005230125523012552,0.0005230125523012552
0.0003806979871402284,0.0005230125523012552,0.0005230125523012552
0.0003842240846055061,0.0005230125523012552,0.0005230125523012552
0.00038778284145894574,0.0005230125523012552,0.0005230125523012552
0.0003913745601980384,0.0005230125523012552,0.0005230125523012552
0.0003949995461220643,0.0005230125523012552,0.0005230125523012552
0.00039865810735804387,0.0005230125523012552,0.0005230125523012552
0.0004023505548869293,0.0005230125523012552,0.0005230125523012552
0.00040607720257003656,0.0005230125523012552,0.0005230125523012552
0.0004098383671757261,0.0005230125523012552,0.0005230125523012552
0.0004136343684063274,0.0005230125523012552,0.0005230125523012552
0.0004174655289253135,0.0005230125523012552,0.0005230125523012552
0.0004213321743847289,0.0005230125523012552,0.0005230125523012552
0.0004252346334528682,0.0005230125523012552,0.0005230125523012552
0.00042917323784221574,0.0005230125523012552,0.0005230125523012552
0.0004331483223376398,0.0005230125523012552,0.0005230125523012552
0.0004371602248248502,0.0005230125523012552,0.0005230125523012552
0.000441209286319119,0.0005230125523012552,0.0005230125523012552
0.0004452958509942655,0.0005230125523012552,0.0005230125523012552
0.00044942026621191424,0.0005230125523012552,0.0005230125523012552
0.0004535828825510186,0.0005230125523012552,0.0005230125523012552
0.00045778405383766163,0.0005230125523012552,0.0005230125523012552
0.0004620241371751313,0.0005230125523012552,0.0005230125523012552
0.0004663034929742731,0.0005230125523012552,0.0005230125523012552
0.00047062248498412813,0.0005230125523012552,0.0005230125523012552
0.00047498148032285,0.0005230125523012552,0.0005230125523012552
0.0004793808495089107,0.0005230125523012552,0.0005230125523012552
0.00048382096649259574,0.0005230125523012552,0.0005230125523012552
0.000488302208687788,0.0005230125523012552,0.0005230125523012552
0.0004928249570040513,0.0005230125523012552,0.0005230125523012552
0.0004973895958790063,0.0005230125523012552,0.0005230125523012552
0.000501996513311008,0.0005230125523012552,0.0005230125523012552
0.0005066461008921268,0.0005230125523012552,0.0005230125523012552
0.0005113387538414326,0.0005230125523012552,0.0005230125523012552
0.0005160748710385908,0.0005230125523012552,0.0005230125523012552
0.000520854855057766,0.0005230125523012552,0.0005230125523012552
0.0005256791122018419,0.001412133891213389,0.0016213389121338912
0.0005305480525369575,0.001412133891213389,0.0016213389121338912
0.0005354620899273607,0.001412133891213389,0.0016213389121338912
0.0005404216420705915,0.001412133891213389,0.0016213389121338912
0.0005454271305329836,0.001412133891213389,0.0016213389121338912
0.0005504789807854967,0.001412133891213389,0.0016213389121338912
0.0005555776222398878,0.001412133891213389,0.0016213389121338912
0.0005607234882852032,0.001412133891213389,0.0016213389121338912
0.0005659170163246243,0.001412133891213389,0.0016213389121338912
0.0005711586478126435,0.001412133891213389,0.0016213389121338912
0.0005764488282925873,0.001412133891213389,0.0016213389121338912
0.0005817880074344935,0.001412133891213389,0.0016213389121338912
0.0005871766390733255,0.001412133891213389,0.0016213389121338912
0.0005926151812475553,0.001412133891213389,0.0016213389121338912
0.0005981040962380944,0.001412133891213389,0.0016213389121338912
0.0006036438506075864,0.001412133891213389,0.0016213389121338912
0.0006092349152400712,0.001412133891213389,0.0016213389121338912
0.0006148777653810023,0.001412133891213389,0.0016213389121338912
0.0006205728806776501,0.001412133891213389,0.0016213389121338912
0.0006263207452198692,0.001412133891213389,0.0016213389121338912
0.0006321218475812448,0.001412133891213389,0.0016213389121338912
0.0006379766808606282,0.001412133891213389,0.0016213389121338912
0.000643885742724042,0.001412133891213389,0.0016213389121338912
0.0006498495354469888,0.001412133891213389,0.0016213389121338912
0.0006558685659571436,0.001412133891213389,0.0016213389121338912
0.0006619433458774394,0.001412133891213389,0.0016213389121338912
0.0006680743915695614,0.001412133891213389,0.0016213389121338912
0.0006742622241778342,0.001412133891213389,0.0016213389121338912
0.0006805073696735206,0.001412133891213389,0.0016213389121338912
0.0006868103588995307,0.001412133891213389,0.0016213389121338912
0.0006931717276155408,0.001412133891213389,0.0016213389121338912
0.0006995920165435374,0.001412133891213389,0.0016213389121338912
0.0007060717714137773,0.001412133891213389,0.0016213389121338912
0.0007126115430111746,0.001412133891213389,0.0016213389121338912
0.0007192118872221193,0.001412133891213389,0.0016213389121338912
0.0007258733650817253,0.001412133891213389,0.0016213389121338912
0.000732596542821523,0.001412133891213389,0.0016213389121338912
0.0007393819919175866,0.001412133891213389,0.0016213389121338912
0.0007462302891391107,0.001412133891213389,0.0016213389121338912
0.0007531420165974376,0.001412133891213389,0.0016213389121338912
0.0007601177617955331,0.001412133891213389,0.0016213389121338912
0.0007671581176779302,0.001412133891213389,0.0016213389121338912
0.000774263682681127,0.001412133891213389,0.0016213389121338912
0.0007814350607844542,0.001412133891213389,0.0016213389121338912
0.0007886728615614156,0.001412133891213389,0.0016213389121338912
0.0007959777002314986,0.001412133891213389,0.0016213389121338912
0.0008033501977124734,0.001412133891213389,0.0016213389121338912
0.0008107909806731687,0.001412133891213389,0.0016213389121338912
0.000818300681586739,0.001412133891213389,0.0016213389121338912
0.0008258799387844272,0.001412133891213389,0.0016213389121338912
0.0008335293965098195,0.001412133891213389,0.0016213389121338912
0.0008412497049736118,0.001412133891213389,0.0016213389121338912
0.0008490415204088747,0.001412133891213389,0.0016213389121338912
0.0008569055051268347,0.001412133891213389,0.0016213389121338912
0.0008648423275731727,0.001412133891213389,0.0016213389121338912
0.000872852662384838,0.001412133891213389,0.0016213389121338912
0.0008809371904473991,0.001412133891213389,0.0016213389121338912
0.0008890965989529158,0.001412133891213389,0.0016213389121338912
0.000897331581458352,0.001412133891213389,0.0016213389121338912
0.0009056428379445294,0.001412133891213389,0.0016213389121338912
0.0009140310748756232,0.001412133891213389,0.0016213389121338912
0.0009224970052592174,0.001412133891213389,0.0016213389121338912
0.0009310413487069075,0.001412133891213389,0.0016213389121338912
0.000939664831495469,0.001412133891213389,0.0016213389121338912
0.0009483681866285928,0.001412133891213389,0.0016213389121338912
0.0009571521538991865,0.001412133891213389,0.0016213389121338912
0.0009660174799522646,0.001412133891213389,0.0016213389121338912
0.0009749649183484086,0.001412133891213389,0.0016213389121338912
0.0009839952296278227,0.001412133891213389,0.0016213389121338912
0.00099310918137498,0.001412133891213389,0.0016213389121338912
0.0010023075482838654,0.001412133891213389,0.0016213389121338912
0.0010115911122238297,0.001412133891213389,0.0016213389121338912
0.0010209606623060466,0.001412133891213389,0.0016213389121338912
0.0010304169949505876,0.001412133891213389,0.0016213389121338912
0.0010399609139541202,0.001412133891213389,0.0016213389121338912
0.0010495932305582276,0.0021966527196652717,0.0017314796398793775
0.00105931476351837,0.0021966527196652717,0.0017314796398793775
0.001069126339173476,0.0021966527196652717,0.0017314796398793775
0.0010790287915161836,0.0021966527196652717,0.0017314796398793775
0.0010890229622637305,0.0021966527196652717,0.0017314796398793775
0.0010991097009294972,0.0021966527196652717,0.0017314796398793775
0.0011092898648952228,0.0021966527196652717,0.0017314796398793775
0.0011195643194838783,0.0021966527196652717,0.0017314796398793775
0.0011299339380332217,0.0021966527196652717,0.0017314796398793775
0.0011403996019700331,0.0021966527196652717,0.0017314796398793775
0.0011509622008850323,0.0021966527196652717,0.0017314796398793775
0.0011616226326085018,0.0021966527196652717,0.0017314796398793775
0.0011723818032865986,0.0021966527196652717,0.0017314796398793775
0.001183240627458378,0.0021966527196652717,0.0017314796398793775
0.0011942000281335325,0.0021966527196652717,0.0017314796398793775
0.0012052609368708425,0.0021966527196652717,0.0017314796398793775
0.001216424293857368,0.0021966527196652717,0.0017314796398793775
0.001227691047988359,0.0021966527196652717,0.0017314796398793775
0.0012390621569479156,0.0021966527196652717,0.0017314796398793775
0.0012505385872903913,0.0021966527196652717,0.0017314796398793775
0.0012621213145225473,0.0021966527196652717,0.0017314796398793775
0.0012738113231864786,0.0021966527196652717,0.0017314796398793775
0.0012856096069432965,0.0021966527196652717,0.0017314796398793775
0.0012975171686575868,0.0021966527196652717,0.0017314796398793775
0.0013095350204826678,0.0021966527196652717,0.0017314796398793775
0.001321664183946605,0.0021966527196652717,0.0017314796398793775
0.0013339056900390587,0.0021966527196652717,0.0017314796398793775
0.001346260579298911,0.0021966527196652717,0.0017314796398793775
0.0013587299019027091,0.0021966527196652717,0.0017314796398793775
0.0013713147177539457,0.0021966527196652717,0.0017314796398793775
0.0013840160965731315,0.0021966527196652717,0.0017314796398793775
0.0013968351179887398,0.0021966527196652717,0.0017314796398793775
0.0014097728716289677,0.0021966527196652717,0.0017314796398793775
0.001422830457214352,0.0021966527196652717,0.0017314796398793775
0.0014360089846512606,0.0021966527196652717,0.0017314796398793775
0.0014493095741262166,0.0021966527196652717,0.0017314796398793775
0.00146273335620113,0.0021966527196652717,0.0017314796398793775
0.001476281471909391,0.0021966527196652717,0.0017314796398793775
0.0014899550728528536,0.0021966527196652717,0.0017314796398793775
0.0015037553212997384,0.0021966527196652717,0.0017314796398793775
0.0015176833902834053,0.0021966527196652717,0.0017314796398793775
0.0015317404637020797,0.0021966527196652717,0.0017314796398793775
0.0015459277364194785,0.0021966527196652717,0.0017314796398793775
0.001560246414366368,0.0021966527196652717,0.0017314796398793775
0.0015746977146430868,0.003242677824267782,0.0019541361602792265
0.001589282865622978,0.003242677824267782,0.0019541361602792265
0.00160400310705682,0.003242677824267782,0.0019541361602792265
0.0016188596901781992,0.003242677824267782,0.0019541361602792265
0.0016338538778098604,0.003242677824267782,0.0019541361602792265
0.001648986944471065,0.003242677824267782,0.0019541361602792265
0.0016642601764859037,0.003242677824267782,0.0019541361602792265
0.0016796748720926532,0.003242677824267782,0.0019541361602792265
0.0016952323415541214,0.003242677824267782,0.0019541361602792265
0.0017109339072690134,0.003242677824267782,0.0019541361602792265
0.001726780903884356,0.003242677824267782,0.0019541361602792265
0.0017427746784089192,0.003242677824267782,0.0019541361602792265
0.0017589165903277326,0.003242677824267782,0.0019541361602792265
0.001775208011717636,0.003242677824267782,0.0019541361602792265
0.0017916503273638995,0.003242677824267782,0.0019541361602792265
0.0018082449348779518,0.003242677824267782,0.0019541361602792265
0.0018249932448161524,0.003242677824267782,0.0019541361602792265
0.0018418966807997109,0.003242677824267782,0.0019541361602792265
0.0018589566796356884,0.003242677824267782,0.0019541361602792265
0.0018761746914391195,0.003242677824267782,0.0019541361602792265
0.0018935521797562953,0.003242677824267782,0.0019541361602792265
0.001911090621689138,0.003242677824267782,0.0019541361602792265
0.0019287915080207778,0.003242677824267782,0.0019541361602792265
0.0019466563433422632,0.003242677824267782,0.0019541361602792265
0.0019646866461804444,0.003242677824267782,0.0019541361602792265
0.0019828839491270716,0.003242677824267782,0.0019541361602792265
0.002001249798969037,0.003242677824267782,0.0019541361602792265
0.0020197857568198785,0.003242677824267782,0.0019541361602792265
0.002038493398252464,0.003242677824267782,0.0019541361602792265
0.0020573743134329114,0.003242677824267782,0.0019541361602792265
0.0020764301072557748,0.003242677824267782,0.0019541361602792265
0.002095662399480433,0.004288702928870293,0.002602480189252035
0.0021150728248687948,0.004288702928870293,0.002602480189252035
0.0021346630333242455,0.004288702928870293,0.002602480189252035
0.002154434690031882,0.004288702928870293,0.002602480189252035
0.00217438947560008,0.004288702928870293,0.002602480189252035
0.0021945290862033138,0.004288702928870293,0.002602480189252035
0.0022148552337263594,0.004288702928870293,0.002602480189252035
0.0022353696459097966,0.004288702928870293,0.002602480189252035
0.002256074066496859,0.004288702928870293,0.002602480189252035
0.00227697025538168,0.004288702928870293,0.002602480189252035
0.002298059988758851,0.004288702928870293,0.002602480189252035
0.0023193450592744274,0.004288702928870293,0.002602480189252035
0.0023408272761782944,0.004288702928870293,0.002602480189252035
0.002362508465477945,0.004288702928870293,0.002602480189252035
0.0023843904700937206,0.004288702928870293,0.002602480189252035
0.002406475150015424,0.004288702928870293,0.002602480189252035
0.0024287643824604504,0.004288702928870293,0.002602480189252035
0.0024512600620333396,0.004288702928870293,0.002602480189252035
0.0024739641008868114,0.004288702928870293,0.002602480189252035
0.0024968784288843266,0.004288702928870293,0.002602480189252035
0.002520004993764092,0.004288702928870293,0.002602480189252035
0.002543345761304648,0.004288702928870293,0.002602480189252035
0.002566902715491952,0.004288702928870293,0.002602480189252035
0.002590677858688006,0.004288702928870293,0.002602480189252035
0.002614673211801092,0.004288702928870293,0.002602480189252035
0.00263889081445751,0.004654811715481171,0.0029535162978024058
0.002663332725174981,0.004654811715481171,0.0029535162978024058
0.0026880010215376074,0.004654811715481171,0.0029535162978024058
0.0027128978003724646,0.004654811715481171,0.0029535162978024058
0.0027380251779278576,0.004654811715481171,0.0029535162978024058
0.00276338529005317,0.004654811715481171,0.0029535162978024058
0.0027889802923804397,0.004654811715481171,0.0029535162978024058
0.002814812360507581,0.004654811715481171,0.0029535162978024058
0.0028408836901833013,0.004654811715481171,0.0029535162978024058
0.00286719649749377,0.004654811715481171,0.0029535162978024058
0.0028937530190509503,0.004654811715481171,0.0029535162978024058
0.002920555512182745,0.004654811715481171,0.0029535162978024058
0.0029476062551248585,0.004654811715481171,0.0029535162978024058
0.0029749075472144406,0.004654811715481171,0.0029535162978024058
0.003002461709085549,0.004654811715481171,0.0029535162978024058
0.003030271082866396,0.004654811715481171,0.0029535162978024058
0.003058338032378432,0.004654811715481171,0.0029535162978024058
0.0030866649433372744,0.004654811715481171,0.0029535162978024058
0.003115254223555488,0.004654811715481171,0.0029535162978024058
0.0031441083031472647,0.005805439330543933,0.0036494884988325337
0.0031732296347349765,0.005805439330543933,0.0036494884988325337
0.00320262069365765,0.005805439330543933,0.0036494884988325337
0.003232283978181381,0.005805439330543933,0.0036494884988325337
0.00326222200971167,0.005805439330543933,0.0036494884988325337
0.003292437333007769,0.005805439330543933,0.0036494884988325337
0.0033229325163989716,0.005805439330543933,0.0036494884988325337
0.0033537101520029287,0.005805439330543933,0.0036494884988325337
0.0033847728559459832,0.005805439330543933,0.0036494884988325337
0.0034161232685855285,0.005805439330543933,0.0036494884988325337
0.0034477640547344642,0.005805439330543933,0.0036494884988325337
0.0034796979038876916,0.005805439330543933,0.0036494884988325337
0.003511927530450728,0.005805439330543933,0.0036494884988325337
0.0035444556739704356,0.005805439330543933,0.0036494884988325337
0.0035772850993678732,0.005805439330543933,0.0036494884988325337
0.0036104185971733375,0.005805439330543933,0.0036494884988325337
0.0036438589837635444,0.005805439330543933,0.0036494884988325337
0.0036776091016010306,0.0066945606694560665,0.0033308960937428155
0.003711671819475767,0.0066945606694560665,0.0033308960937428155
0.003746050032748993,0.0066945606694560665,0.0033308960937428155
0.0037807466635993493,0.0066945606694560665,0.0033308960937428155
0.0038157646612712484,0.0066945606694560665,0.0033308960937428155
0.003851107002325569,0.0066945606694560665,0.0033308960937428155
0.0038867766908926675,0.0066945606694560665,0.0033308960937428155
0.0039227767589277195,0.0066945606694560665,0.0033308960937428155
0.0039591102664684585,0.0066945606694560665,0.0033308960937428155
0.003995780301895269,0.0066945606694560665,0.0033308960937428155
0.004032789982193705,0.0066945606694560665,0.0033308960937428155
0.004070142453219439,0.0066945606694560665,0.0033308960937428155
0.004107840889965647,0.0066945606694560665,0.0033308960937428155
0.004145888496832911,0.0066945606694560665,0.0033308960937428155
0.004184288507901585,0.007479079497907951,0.003608786610878661
0.0042230441872066725,0.007479079497907951,0.003608786610878661
0.0042621588290153245,0.007479079497907951,0.003608786610878661
0.004301635758106795,0.007479079497907951,0.003608786610878661
0.004341478330055093,0.007479079497907951,0.003608786610878661
0.004381689931514195,0.007479079497907951,0.003608786610878661
0.004422273980505897,0.007479079497907951,0.003608786610878661
0.004463233926710397,0.007479079497907951,0.003608786610878661
0.004504573251759458,0.007479079497907951,0.003608786610878661
0.0045462954695324,0.007479079497907951,0.003608786610878661
0.0045884041264547615,0.007479079497907951,0.003608786610878661
0.004630902801799737,0.007479079497907951,0.003608786610878661
0.004673795107992464,0.007479079497907951,0.003608786610878661
0.004717084690917017,0.008891213389121338,0.003934778843892056
0.004760775230226368,0.008891213389121338,0.003934778843892056
0.004804870439655134,0.008891213389121338,0.003934778843892056
0.004849374067335233,0.008891213389121338,0.003934778843892056
0.004894289896114532,0.008891213389121338,0.003934778843892056
0.004939621743878321,0.008891213389121338,0.003934778843892056
0.004985373463873894,0.008891213389121338,0.003934778843892056
0.005031548945038057,0.008891213389121338,0.003934778843892056
0.0050781521123276704,0.008891213389121338,0.003934778843892056
0.005125186927053333,0.008891213389121338,0.003934778843892056
0.0051726573872160194,0.008891213389121338,0.003934778843892056
0.005220567527846975,0.008891213389121338,0.003934778843892056
0.005268921421350677,0.009518828451882845,0.0039817711947017324
0.0053177231778509665,0.009518828451882845,0.0039817711947017324
0.0053669769455404765,0.009518828451882845,0.0039817711947017324
0.005416686911033152,0.009518828451882845,0.0039817711947017324
0.00546685729972018,0.009518828451882845,0.0039817711947017324
0.005517492376129128,0.009518828451882845,0.0039817711947017324
0.005568596444286409,0.009518828451882845,0.0039817711947017324
0.005620173848083188,0.009518828451882845,0.0039817711947017324
0.005672228971644543,0.009518828451882845,0.0039817711947017324
0.005724766239702178,0.009518828451882845,0.0039817711947017324
0.005777790117970507,0.010564853556485357,0.004442836941756339
0.005831305113526219,0.010564853556485357,0.004442836941756339
0.00588531577519145,0.010564853556485357,0.004442836941756339
0.0059398266939203566,0.010564853556485357,0.004442836941756339
0.005994842503189409,0.010564853556485357,0.004442836941756339
0.006050367879391224,0.010564853556485357,0.004442836941756339
0.0061064075422320365,0.010564853556485357,0.004442836941756339
0.006162966255132942,0.010564853556485357,0.004442836941756339
0.006220048825634711,0.010564853556485357,0.004442836941756339
0.0062776601058065,0.011035564853556487,0.004366136854276224
0.006335804992658254,0.011035564853556487,0.004366136854276224
0.006394488428556937,0.011035564853556487,0.004366136854276224
0.006453715401646702,0.011035564853556487,0.004366136854276224
0.0065134909462728026,0.011035564853556487,0.004366136854276224
0.006573820143409586,0.011035564853556487,0.004366136854276224
0.006634708121092351,0.011035564853556487,0.004366136854276224
0.006696160054853215,0.011035564853556487,0.004366136854276224
0.00675818116816111,0.011035564853556487,0.004366136854276224
0.006820776732865685,0.01202928870292887,0.004571500707826811
0.0068839520696454964,0.01202928870292887,0.004571500707826811
0.00694771254846024,0.01202928870292887,0.004571500707826811
0.007012063589007177,0.01202928870292887,0.004571500707826811
0.0070770106611818895,0.01202928870292887,0.004571500707826811
0.007142559285543126,0.01202928870292887,0.004571500707826811
0.007208715033782135,0.01202928870292887,0.004571500707826811
0.007275483529196233,0.01202928870292887,0.004571500707826811
0.007342870447166758,0.012343096234309623,0.0047946303917848695
0.00741088151564157,0.012343096234309623,0.0047946303917848695
0.007479522515621821,0.012343096234309623,0.0047946303917848695
0.007548799281653432,0.012343096234309623,0.0047946303917848695
0.007618717702322999,0.012343096234309623,0.0047946303917848695
0.007689283720758305,0.012343096234309623,0.0047946303917848695
0.007760503335133571,0.012343096234309623,0.0047946303917848695
0.007832382599179196,0.012343096234309623,0.0047946303917848695
0.00790492762269642,0.012918410041841003,0.004713210834061014
0.007978144572076629,0.012918410041841003,0.004713210834061014
0.00805203967082547,0.012918410041841003,0.004713210834061014
0.008126619200091946,0.012918410041841003,0.004713210834061014
0.008201889499202203,0.012918410041841003,0.004713210834061014
0.008277856966198472,0.012918410041841003,0.004713210834061014
0.008354528058382871,0.012918410041841003,0.004713210834061014
0.008431909292866252,0.013284518828451882,0.004725672384132434
0.008510007247122246,0.013284518828451882,0.004725672384132434
0.00858882855954625,0.013284518828451882,0.004725672384132434
0.008668379930019773,0.013284518828451882,0.004725672384132434
0.008748668120479914,0.013284518828451882,0.004725672384132434
0.008829699955494083,0.013284518828451882,0.004725672384132434
0.008911482322840203,0.014069037656903765,0.0045861371943384695
0.008994022174092044,0.014069037656903765,0.0045861371943384695
0.009077326525210224,0.014069037656903765,0.0045861371943384695
0.00916140245713852,0.014069037656903765,0.0045861371943384695
0.009246257116405733,0.014069037656903765,0.0045861371943384695
0.009331897715733239,0.014069037656903765,0.0045861371943384695
0.009418331534647951,0.014435146443514646,0.004426799993619002
0.009505565920101192,0.014435146443514646,0.004426799993619002
0.009593608287093146,0.014435146443514646,0.004426799993619002
0.009682466119303124,0.014435146443514646,0.004426799993619002
0.009772146969725724,0.014435146443514646,0.004426799993619002
0.009862658461312821,0.014435146443514646,0.004426799993619002
0.009954008287621519,0.014644351464435146,0.0044563615908244335
0.010046204213468132,0.014644351464435146,0.0044563615908244335
0.010139254075588154,0.014644351464435146,0.0044563615908244335
0.01023316578330245,0.014644351464435146,0.0044563615908244335
0.010327947319189514,0.014644351464435146,0.0044563615908244335
0.010423606739764012,0.014644351464435146,0.0044563615908244335
0.01052015217616159,0.01527196652719665,0.004510054631236422
0.010617591834830001,0.01527196652719665,0.004510054631236422
0.010715933998226712,0.01527196652719665,0.004510054631236422
0.010815187025522881,0.01527196652719665,0.004510054631236422
0.01091535935331391,0.01527196652719665,0.004510054631236422
0.01101645949633657,0.016631799163179917,0.004977145294297204
0.01111849604819271,0.016631799163179917,0.004977145294297204
0.011221477682079803,0.016631799163179917,0.004977145294297204
0.011325413151528114,0.016631799163179917,0.004977145294297204
0.011430311291144786,0.016631799163179917,0.004977145294297204
0.011536181017364784,0.017416317991631798,0.005369737042820179
0.011643031329208768,0.017416317991631798,0.005369737042820179
0.011750871309048075,0.017416317991631798,0.005369737042820179
0.011859710123376693,0.017416317991631798,0.005369737042820179
0.011969557023590429,0.017416317991631798,0.005369737042820179
0.01208042134677329,0.018200836820083683,0.005709227635562841
0.012192312516491107,0.018200836820083683,0.005709227635562841
0.012305240043592616,0.018200836820083683,0.005709227635562841
0.012419213527017834,0.018200836820083683,0.005709227635562841
0.012534242654613994,0.018200836820083683,0.005709227635562841
0.012650337203959038,0.019089958158995817,0.006171769728664198
0.012767507043192657,0.019089958158995817,0.006171769728664198
0.01288576213185518,0.019089958158995817,0.006171769728664198
0.013005112521734086,0.019089958158995817,0.006171769728664198
0.013125568357718428,0.019979079497907948,0.006854458127784886
0.013247139878661175,0.019979079497907948,0.006854458127784886
0.013369837418249465,0.019979079497907948,0.006854458127784886
0.013493671405883065,0.019979079497907948,0.006854458127784886
0.013618652367560814,0.02065899581589958,0.006529283340414117
0.013744790926775366,0.02065899581589958,0.006529283340414117
0.01387209780541621,0.02065899581589958,0.006529283340414117
0.014000583824680975,0.02065899581589958,0.006529283340414117
0.014130259905995337,0.020763598326359833,0.006414317715310453
0.014261137071941283,0.020763598326359833,0.006414317715310453
0.014393226447194065,0.020763598326359833,0.006414317715310453
0.014526539259467812,0.020763598326359833,0.006414317715310453
0.014661086840469845,0.02128661087866109,0.00616201128256962
0.014796880626863964,0.02128661087866109,0.00616201128256962
0.014933932161242518,0.02128661087866109,0.00616201128256962
0.015072253093107555,0.02128661087866109,0.00616201128256962
0.015211855179861048,0.021757322175732216,0.006272662908186172
0.015352750287804227,0.021757322175732216,0.006272662908186172
0.015494950393146316,0.021757322175732216,0.006272662908186172
0.015638467583022463,0.021757322175732216,0.006272662908186172
0.01578331405652118,0.022123430962343094,0.0062763685457286195
0.01592950212572123,0.022123430962343094,0.0062763685457286195
0.016077044216738237,0.022123430962343094,0.0062763685457286195
0.016225952870780873,0.022437238493723848,0.006047300831082257
0.016376240745216875,0.022437238493723848,0.006047300831082257
0.016527920614648955,0.022437238493723848,0.006047300831082257
0.016681005372000592,0.022437238493723848,0.006047300831082257
0.016835508029612024,0.024006276150627618,0.006699666267023621
0.01699144172034626,0.024006276150627618,0.006699666267023621
0.01714881969870539,0.024006276150627618,0.006699666267023621
0.01730765534195726,0.024267782426778246,0.0068200515952732375
0.017467962151272456,0.024267782426778246,0.0068200515952732375
0.017629753752872058,0.024267782426778246,0.0068200515952732375
0.017793043899185772,0.024843096234309626,0.006800168898904129
0.01795784647002095,0.024843096234309626,0.006800168898904129
0.018124175473742378,0.024843096234309626,0.006800168898904129
0.01829204504846294,0.024843096234309626,0.006800168898904129
0.018461469463245474,0.025627615062761504,0.006985693664043515
0.018632463119315597,0.025627615062761504,0.006985693664043515
0.018805040551285814,0.025627615062761504,0.006985693664043515
0.018979216428391014,0.025836820083682006,0.006962945288971807
0.01915500555573528,0.025836820083682006,0.006962945288971807
0.019332422875550453,0.025836820083682006,0.006962945288971807
0.019511483468466165,0.02625523012552301,0.006890280985512324
0.019692202554791715,0.02625523012552301,0.006890280985512324
0.01987459549580984,0.02662133891213389,0.0066955821004242265
0.02005867779508234,0.02662133891213389,0.0066955821004242265
0.020244465099768037,0.02662133891213389,0.0066955821004242265
0.020431973201952704,0.026987447698744765,0.006558335497664115
0.020621218039991424,0.026987447698744765,0.006558335497664115
0.02081221569986339,0.026987447698744765,0.006558335497664115
0.021004982416539152,0.027824267782426776,0.0073027237136849615
0.02119953457536071,0.027824267782426776,0.0073027237136849615
0.021395888713434216,0.027824267782426776,0.0073027237136849615
0.021594061521035653,0.028399581589958155,0.007810418066987244
0.02179406984302956,0.028399581589958155,0.007810418066987244
0.021995930680300747,0.029341004184100416,0.008444506962186819
0.022199661191199548,0.029341004184100416,0.008444506962186819
0.022405278693000182,0.029341004184100416,0.008444506962186819
0.022612800663372772,0.029811715481171553,0.008305860891675863
0.022822244741868985,0.029811715481171553,0.008305860891675863
0.023033628731421313,0.030857740585774056,0.008449526371026942
0.02324697059985648,0.030857740585774056,0.008449526371026942
0.023462288481422625,0.030857740585774056,0.008449526371026942
0.02367960067833076,0.031485355648535565,0.008707177310316635
0.023898925662310503,0.031485355648535565,0.008707177310316635
0.02412028207618007,0.03221757322175732,0.009086581121541423
0.024343688735431104,0.03221757322175732,0.009086581121541423
0.024569164629827903,0.03221757322175732,0.009086581121541423
0.024796728925021577,0.032635983263598324,0.009224019951903181
0.025026400964179192,0.032635983263598324,0.009224019951903181
0.025258200269627846,0.032897489539748956,0.009183153228384035
0.025492146544514233,0.032897489539748956,0.009183153228384035
0.025728259674479323,0.033734309623430964,0.009810494299110788
0.025966559729348696,0.033734309623430964,0.009810494299110788
0.026207066964838526,0.03472803347280335,0.010363569938494422
0.0264498018242772,0.03472803347280335,0.010363569938494422
0.02669478494034321,0.03493723849372385,0.010404664017412722
0.026942037136818822,0.03493723849372385,0.010404664017412722
0.02719157943036019,0.03493723849372385,0.010404664017412722
0.027443433032283655,0.03572175732217573,0.010326154058629392
0.02769761935036891,0.03572175732217573,0.010326154058629392
0.027954159990678566,0.03619246861924686,0.010475407429618779
0.028213076759394707,0.03619246861924686,0.010475407429618779
0.02847439166467248,0.03671548117154812,0.010677144657744466
0.028738126918510663,0.03671548117154812,0.010677144657744466
0.029004304938639917,0.03702928870292886,0.010890221569101691
0.02927294835042816,0.03702928870292886,0.010890221569101691
0.0295440799888038,0.03739539748953975,0.010762500401449278
0.029817722900196734,0.03786610878661088,0.011028498203428619
0.030093900344497212,0.03786610878661088,0.011028498203428619
0.030372635797033115,0.03859832635983264,0.010925330374306711
0.030653952950565267,0.03859832635983264,0.010925330374306711
0.030937875717301368,0.039173640167364014,0.010549955318418977
0.03122442823092858,0.039173640167364014,0.010549955318418977
0.03151363484866479,0.04032426778242677,0.010521395560235087
0.0318055201533292,0.04032426778242677,0.010521395560235087
0.032100108955431715,0.04116108786610879,0.010784843487031128
0.03239742629528195,0.04116108786610879,0.010784843487031128
0.03269749744511768,0.041684100418410044,0.011163714873985441
0.03300034791125285,0.04257322175732218,0.010531140542806043
0.03330600343624589,0.04257322175732218,0.010531140542806043
0.03361449000108765,0.04341004184100418,0.0109408425648476
0.03392583382740992,0.04341004184100418,0.0109408425648476
0.034240061379714255,0.044194560669456075,0.011097853124436684
0.034557199367621395,0.0444560669456067,0.011166042396136515
0.03487727474814178,0.0444560669456067,0.011166042396136515
0.03520031472796679,0.04492677824267782,0.01124282361282818
0.0355263467657814,0.04492677824267782,0.01124282361282818
0.03585539857459817,0.04513598326359832,0.011126899990475773
0.0361874981241128,0.04581589958158996,0.011322225211493564
0.03652267364308175,0.04581589958158996,0.011322225211493564
0.03686095362172158,0.04639121338912135,0.011496881863005673
0.03720236681413066,0.04686192468619248,0.011468652829523156
0.03754694224073337,0.04686192468619248,0.011468652829523156
0.037894709190746674,0.04811715481171548,0.011129235211941745
0.03824569722466999,0.04874476987447698,0.01134057175706652
0.038599936176797675,0.04874476987447698,0.01134057175706652
0.03895745615775501,0.04942468619246861,0.011324761701115484
0.0393182875570577,0.05010460251046025,0.011182688410616384
0.03968246104569482,0.05010460251046025,0.011182688410616384
0.04005000757873611,0.05073221757322176,0.011386789255793537
0.04042095839796306,0.05141213389121339,0.011261299517664965
0.04079534503452449,0.052144351464435156,0.01153725859177338
0.04117319931161679,0.052144351464435156,0.01153725859177338
0.04155455334718875,0.05292887029288703,0.011465313163091856
0.04193943955667186,0.05397489539748954,0.011671034186712533
0.04232789065573549,0.05397489539748954,0.011671034186712533
0.042719939663067766,0.05439330543933054,0.011666814638994714
0.04311561990318229,0.05460251046025104,0.011563664417607715
0.0435149650092505,0.05549163179916318,0.011305905618943717
0.04391800892596086,0.05549163179916318,0.011305905618943717
0.044324785912403956,0.056380753138075314,0.011808506938636052
0.04473533054498463,0.057112970711297076,0.012204921230352387
0.04514967772036102,0.05789748953974896,0.011917458170559567
0.04556786265841064,0.058263598326359835,0.012020644520145958
0.045989920905224385,0.058263598326359835,0.012020644520145958
0.046415888336127774,0.058577405857740586,0.012070150718442788
0.04684580115873045,0.05910041841004184,0.012070150718442788
0.04727969591600391,0.059414225941422594,0.012321802780441189
0.047717609489387455,0.05998953974895397,0.012270302510485014
0.048159579101923505,0.06066945606694561,0.012654310049259095
0.04860564232142134,0.06066945606694561,0.012654310049259095
0.04905583706365046,0.061610878661087866,0.012327573389261074
0.04951020159556351,0.06192468619246862,0.012585381793050235
0.04996877453854884,0.0627092050209205,0.012659604988561585
0.050431594871713586,0.06338912133891213,0.012470970826517823
0.0508987019351968,0.06349372384937238,0.012432306505984116
0.05137013543351344,0.06417364016736402,0.012639277640049995
0.05184593543892913,0.06464435146443513,0.012576684824426053
0.05232614239486662,0.06521966527196654,0.012792014599207828
0.05281079711934331,0.06521966527196654,0.012792014599207828
0.05329994080844088,0.06553347280334729,0.013096322035077207
0.05379361503980703,0.06574267782426779,0.013272673696514513
0.05429186177618943,0.06637029288702931,0.013275558702009882
0.05479472336900287,0.06652719665271968,0.013372767208784006
0.055302242561929005,0.06689330543933056,0.013500310578187938
0.055814462494549605,0.06778242677824269,0.012888200919407804
0.05633142670601358,0.06809623430962344,0.012776501924159148
0.05685317913873753,0.06867154811715481,0.01266306171302857
0.05737976414214134,0.06914225941422594,0.012761506276150629
0.05791122647641758,0.06966527196652719,0.012716413232150022
0.058447611316336315,0.0698744769874477,0.012734469610822936
0.05898896425508499,0.0702928870292887,0.012513451035575017
0.0595353313081437,0.07102510460251046,0.012746492986481471
0.06008675891719687,0.07154811715481171,0.012378503926767375
0.060643293954080614,0.07243723849372384,0.012747458658340852
0.061204983724766966,0.07411087866108787,0.012792014599207827
0.061771875973384946,0.07484309623430963,0.012747887822353306
0.06234401888627864,0.0756276150627615,0.012811565852931426
0.06292146109610344,0.07609832635983263,0.012826609606872258
0.06350425168595962,0.07662133891213388,0.012290794979079497
0.0640924401935645,0.07714435146443514,0.012264058875677766
0.06468607661546327,0.07761506276150627,0.01225278999064814
0.06528521141127848,0.07813807531380754,0.012350628862440016
0.0658898955079995,0.07860878661087865,0.012561123991396715
0.06650018030431118,0.07918410041841004,0.012700054387812906
0.0671161176749628,0.0799163179916318,0.012534418921875625
0.06773775997517752,0.08043933054393307,0.01225859308658448
0.06836516004510239,0.08111924686192469,0.012320137679450198
0.06899837121430018,0.08185146443514643,0.01204122111476947
0.06963744730628223,0.08263598326359833,0.011903563469394399
0.07028244264308345,0.0832112970711297,0.011957329796361982
0.07093341204987996,0.08389121338912134,0.012016092452530864
0.07159041085964889,0.08420502092050208,0.012011083185567767
0.07225349491787214,0.0856694560669456,0.012416013962078781
0.07292272058728312,0.0860878661087866,0.012310697853096046
0.07359814475265763,0.08676778242677824,0.012611978952369403
0.07427982482564918,0.08776150627615062,0.012501641145044907
0.07496781874966876,0.08838912133891212,0.012530490115806424
0.07566218500481055,0.08974895397489539,0.013260611703922506
0.07636298261282241,0.09105648535564854,0.013725368097668706
0.07707027114212295,0.09126569037656904,0.013604862445939362
0.0777841107128649,0.09205020920502091,0.013533802501787338
0.07850456200204509,0.09299163179916317,0.013319477607813022
0.07923168624866253,0.09388075313807531,0.013198685745342872
0.07996554525892346,0.09435146443514644,0.013556420786043862
0.080706201411495,0.09524058577405857,0.013567010126208352
0.08145371766280746,0.09565899581589957,0.013457693292763865
0.0822081575524054,0.09707112970711299,0.013646919934441767
0.08296958520834907,0.09728033472803349,0.013676553235426811
0.0837380653526649,0.09900627615062763,0.01368065278686321
0.08451366330684713,0.09994769874476989,0.014030877928422964
0.08529644499741025,0.10109832635983265,0.014269810681735108
0.08608647696149245,0.1020397489539749,0.014443955380244282
0.08688382635251184,0.10371338912133891,0.014477248195828215
0.08768856094587427,0.10402719665271967,0.014184057991074644
0.08850074914473438,0.10538702928870294,0.014108257539328855
0.08932045998580969,0.10580543933054394,0.01420255969829061
0.09014776314524918,0.10711297071129706,0.014259743253516293
0.09098272894455559,0.10768828451882846,0.014104767124248392
0.09182542835656282,0.10878661087866108,0.013873148257435448
0.09267593301146883,0.11009414225941423,0.014154714162404691
0.09353431520292387,0.11056485355648535,0.014266263922432933
0.09440064789417603,0.11166317991631798,0.014102439700920927
0.0952750047242729,0.1126569037656904,0.014579203565011556
0.09615746001432096,0.11396443514644354,0.014843700690349949
0.09704808877380307,0.11595188284518829,0.0156642914269976
0.09794696670695395,0.11689330543933055,0.015220024726520603
0.09885417021919574,0.11835774058577406,0.014696652719665271
0.09976977642363201,0.11924686192468618,0.015360906263019348
0.1006938631476027,0.12018828451882846,0.015560480444736086
0.10162650893929952,0.12107740585774059,0.01602032781641904
0.10256779307444219,0.12196652719665271,0.015999055704702277
0.10351779556301763,0.12222803347280335,0.016052396137456265
0.10447659715608042,0.12390167364016738,0.015893817084285545
0.10544427935261684,0.12526150627615062,0.0155295981530492
0.10642092440647247,0.1268828451882845,0.015322036337741046
0.10740661533334334,0.12782426778242678,0.015334528245657503
0.10840143591783309,0.1292887029288703,0.015373010717419118
0.10940547072057424,0.13080543933054392,0.015411485844661347
0.11041880508541602,0.13179916317991633,0.015421333525488218
0.11144152514667881,0.13289748953974895,0.015130256873643827
0.1124737178364752,0.1337866108786611,0.01516159174536357
0.1135154708920999,0.13540794979079498,0.0152724143053516
0.11456687286348714,0.13676778242677823,0.015805453176005832
0.11562801312073753,0.1377092050209205,0.01577392331495895
0.11669898186171475,0.13907575592675725,0.01600440429507037
0.11777987011971193,0.14021966527196655,0.016059892242107406
0.11887076977119033,0.14163179916317992,0.01557980565850282
0.11997177354358843,0.14288702928870295,0.01635917718512767
0.12108297502320395,0.1438807531380753,0.0166880348451795
0.12220446866314887,0.14503138075313807,0.016462936484455522
0.1233363497913776,0.14576359832635982,0.016404678685733656
0.12447871461879062,0.14806485355648535,0.016176990456207675
0.125631660247412,0.14963389121338916,0.015450484824483718
0.1267952846786434,0.1507845188284519,0.01578605763729551
0.12796968682159415,0.15188284518828452,0.015434099532248457
0.1291549665014884,0.15292887029288704,0.015414591648358698
0.1303512244681509,0.15517782426778243,0.015421422214751967
0.1315585624045704,0.15606694560669454,0.015768980237548098
0.1327770829355429,0.1566422594142259,0.016254250709577308
0.13400688963639507,0.1579497907949791,0.01601306942891164
0.13524808704178753,0.15852510460251049,0.016076915845019246
0.1365007806546014,0.15957112970711299,0.01624280298572813
0.13776507695490536,0.16161087866108786,0.015886156521108162
0.13904108340900698,0.1623430962343096,0.01603560238213668
0.1403289084785873,0.1643828451882845,0.015657304755481348
0.14162866162991988,0.16527196652719664,0.015111352355465384
0.1429404533431761,0.1672594142259414,0.014503205031328046
0.14426439512181574,0.16867154811715482,0.014865430017701353
0.14560059950206486,0.17039748953974895,0.014921539867743189
0.14694918006248173,0.17102510460251047,0.015192591917767397
0.14831025143361043,0.17264644351464434,0.014845543392232853
0.14968392930772556,0.17505230125523014,0.014597672916800104
0.1510703304486654,0.17662133891213389,0.01453758525184789
0.1524695727017573,0.17829497907949793,0.014917231218413594
0.15388177500383463,0.1807531380753138,0.015137035035298188
0.155307057393346,0.18148535564853555,0.01502421264374038
0.1567455410205595,0.18274058577405855,0.01561733346869873
0.15819734815786,0.18430962343096235,0.015569970365137761
0.1596626022101425,0.1856694560669456,0.0153947036773935
0.161141427725302,0.18823221757322178,0.015119405494483202
0.16263395040481923,0.18906903765690378,0.015316768839361552
0.16414029711444664,0.19100418410041842,0.015238973934288127
0.16566059589499135,0.19257322175732217,0.014557798615654576
0.16719497597319902,0.19456066945606695,0.014640615183862936
0.16874356777273758,0.197071129707113,0.015167003314135449
0.17030650292528443,0.19785564853556487,0.015199882180628956
0.17188391428171457,0.19979079497907948,0.015125826834220101
0.17347593592339308,0.20141213389121343,0.015333190313740582
0.17508270317357252,0.2030334728033473,0.015456414672834417
0.17670435260889467,0.20444560669456066,0.015496447992585198
0.1783410220710008,0.2059623430962343,0.01554289121789395
0.17999285067824763,0.20899581589958158,0.01608669625924402
0.18165997883753268,0.21197698744769872,0.01653422934424381
0.18334254825622906,0.2134414225941422,0.016878726042944076
0.18504070195423022,0.21485355648535567,0.01705662532973249
0.1867545842761076,0.21767782426778243,0.01695528934588192
0.18848434090337954,0.21976987447698745,0.01670990318585551
0.1902301188668944,0.22160041841004188,0.016600273402777754
0.1919920665593285,0.22426778242677825,0.017393293361095654
0.1937703337477989,0.22578451882845188,0.01671685901391313
0.19556507158659492,0.2278242677824268,0.017841092006817525
0.19737643263002555,0.23002092050209205,0.017921557610930602
0.19920457084538692,0.23216527196652717,0.01773382788018752
0.2010496416260499,0.23373430962343095,0.017690585500680128
0.2029118018046678,0.23525104602510458,0.017271771916778495
0.20479120966650854,0.23765690376569043,0.017494281253535138
0.2066880249629082,0.2404811715481172,0.017559206904022323
0.20860240892485027,0.24142259414225947,0.0179221681325752
0.2105345242766706,0.24403765690376572,0.018476783263228123
0.21248453524988828,0.24623430962343096,0.018520553154943987
0.21445260759716675,0.2500523012552301,0.017873643110671453
0.21643890860640203,0.25172594142259413,0.01776249498260908
0.21844360711494262,0.25381799163179913,0.017143406888594333
0.22046687352394098,0.25554393305439327,0.01738605749402832
0.22250887981283693,0.25716527196652716,0.0172785015541164
0.2245697995539774,0.2588912133891213,0.01733847746260542
0.22664980792736927,0.26192468619246856,0.0178879468310508
0.22874908173557018,0.2654811715481172,0.016730189746764025
0.23086779941871696,0.26788702928870295,0.01679806892125409
0.23300614106969247,0.27118200836820083,0.018112023609751886
0.23516428844943485,0.2731694560669456,0.018070897322870982
0.23734242500238661,0.27646443514644353,0.017707199974476007
0.23954073587208768,0.27881799163179916,0.017510300909579293
0.24175940791691308,0.28132845188284517,0.017196617724872527
0.243998629725955,0.2828974895397489,0.01729653988552897
0.24625859163505467,0.285407949790795,0.01799353218045656
0.24853948574297985,0.2889121338912134,0.018655059348579726
0.25084150592775384,0.2902196652719665,0.018689120102425967
0.25316484786313553,0.29398535564853556,0.018295648906067864
0.2555097090352507,0.2963389121338912,0.01848566391320972
0.25787628875938007,0.29921548117154806,0.017461806227846325
0.26026478819690047,0.3013598326359833,0.016981082757531796
0.26267541037238357,0.3053347280334728,0.016285438509036
0.2651083601908539,0.3075836820083682,0.016183752776291586
0.26756384445520454,0.31058202313773037,0.015742441776467976
0.27004207188377727,0.3138075313807531,0.01598229147737056
0.2725432531281028,0.3170502092050209,0.01559735325676911
0.27506760079080644,0.3194560669456067,0.015490003700196356
0.2776153294436801,0.32254184100418415,0.015440921468984539
0.28018665564591955,0.3248430962343096,0.015594985483846474
0.2827817979625341,0.3270397489539749,0.016057507497483525
0.28540097698292377,0.3292887029288703,0.016702371260428516
0.28804441533962977,0.33232217573221756,0.016806860057234252
0.29071233772725785,0.3347803347280335,0.016988571623268344
0.2934049709215787,0.337081589958159,0.016686067747757632
0.29612254379880343,0.340010460251046,0.017724570537202822
0.29886528735503826,0.34231171548117156,0.018163300518443483
0.30163343472591975,0.3459205020920501,0.017348256193701655
0.3044272212064303,0.34858786610878656,0.0162845146626268
0.30724688427090036,0.3515167364016736,0.016737137143881958
0.31009266359319265,0.3536087866108787,0.01690787226413399
0.312964801067075,0.35726987447698744,0.017201389084993062
0.3158635408267819,0.36030334728033475,0.01719979877868766
0.3187891292677646,0.3634937238493724,0.016882858150176757
0.32174181506763716,0.36684100418410037,0.016257532025508725
0.3247218492073129,0.36908995815899576,0.015697435650557583
0.3277294849923382,0.3714958158995816,0.015476311716000253
0.33076497807442423,0.37468619246861923,0.015086351239865887
0.3338285864731761,0.3774581589958159,0.015212474397244267
0.3369205705980267,0.3804393305439331,0.015920900703722797
0.34004119327037063,0.38294979079497915,0.01593738623824939
0.34319071974590426,0.38666317991631793,0.015582000188973903
0.34636941773717345,0.3896966527196653,0.015492917205450749
0.3495775574363275,0.3934623430962343,0.017026528849177668
0.3528154115380883,0.39696652719665276,0.0170617564922837
0.3560832552629278,0.3993723849372385,0.017288235097179135
0.3593813663804626,0.4023012552301255,0.01761830489250418
0.36271002523306484,0.40591004184100415,0.017541516652315795
0.36606951475969024,0.4088389121338912,0.017165730911077596
0.36946012051993027,0.4133891213389121,0.017078101784065738
0.37288213071828336,0.4168933054393305,0.017126485057728288
0.3763358362286533,0.42034518828451894,0.01796310195399635
0.37982153061907364,0.42421548117154806,0.01812289435788926
0.3833395101766601,0.42803347280334736,0.018272834082265803
0.38689007393279756,0.4315376569037658,0.01809721682098313
0.390473523688556,0.43593096234309625,0.018925901351092792
0.39409016404034475,0.4384545082020173,0.019095709469431035
0.39774030240580366,0.4418933054393306,0.01948872781624804
0.4014242490499322,0.4456066945606695,0.019698905183436595
0.40514231711146476,0.44914393882411724,0.019857324818604832
0.408894822629486,0.4527196652719665,0.01933902121711893
0.4126820845702952,0.45695606694560664,0.01964752882899846
0.4165044248545185,0.4603556485355648,0.019365312245333725
0.4203621683844714,0.4643828451882845,0.019636944901102397
0.4242556430717777,0.46841004184100415,0.01934043562234699
0.42818517986524113,0.47191422594142257,0.019334565164346496
0.4321511127789762,0.475836820083682,0.01955367605949443
0.4361537789208006,0.47991631799163176,0.020139990363665327
0.44019351852088745,0.4840481171548118,0.0203803838799227
0.4442706749606883,0.4882322175732218,0.020996527655695856
0.4483855948021186,0.4922757979739357,0.019808050054233143
0.45253862781701665,0.4977510460251045,0.018417246712076514
0.4567301270168747,0.5019874476987448,0.01749990934008785
0.46096044868284336,0.507060669456067,0.017122970884033233
0.46522995239601894,0.5099372384937239,0.016937856588189353
0.4695390010680058,0.5128661087866109,0.017181897690160732
0.4738879609717651,0.5198221757322176,0.018555450504888483
0.4782772017727485,0.5226987447698744,0.018326646412615718
0.4827070965603183,0.5288179916317992,0.01824624319790226
0.4871780218794631,0.5336820083682008,0.018074151520046187
0.4916903577628026,0.5390167364016738,0.0185329555102061
0.4962444877628913,0.5429916317991632,0.018740788485574613
0.5008407989848213,0.5478556485355648,0.018770613745218684
0.5054796821191241,0.5532949790794979,0.018462343096234304
0.5101615314749833,0.5590481171548117,0.01758668106314228
0.5148867450137492,0.5639121338912134,0.018130967706831588
0.5196557243827657,0.5685146443514644,0.01817496839129519
0.5244688749495119,0.5731058833108508,0.017880977118069907
0.5293266058360562,0.5772489539748954,0.01711466178691216
0.5342293299538352,0.582479079497908,0.01769460531530453
0.53917746403875,0.5859309623430963,0.018500233736576895
0.5441714286865893,0.5915794979079497,0.018053329673842995
0.5492116483887789,0.5968619246861924,0.020001794355879083
0.5542985515684669,0.6022917798430392,0.019306749412582203
0.5594325706169377,0.6071034276940268,0.019149257199149023
0.5646141419303667,0.6127092050209205,0.020112875944289316
0.5698437059469142,0.6174163179916319,0.020978280569026165
0.5751217071841613,0.6224372384937238,0.02211724791685655
0.5804485942768978,0.6276673640167364,0.02172668677194405
0.5858248200152536,0.6335251046025105,0.0209362519166266
0.5912508413831875,0.6394075109165615,0.022683672715075886
0.5967271195973316,0.6439330543933054,0.02200609108922399
0.6022541201461928,0.6503138075313807,0.021870681515822984
0.6078323128297229,0.6558577405857741,0.022747138124432614
0.6134621717992506,0.6608755058828539,0.02280199952697897
0.6191441755977841,0.665376569037657,0.02172712742253927
0.6248788072006894,0.6707635983263598,0.020218680371781463
0.6306665540567405,0.6756276150627614,0.019599786363548758
0.6365079081295572,0.6819037656903765,0.019380843919834207
0.642403365939419,0.6873241431923685,0.019214214447402594
0.6483534286054721,0.6929734181743548,0.017609203705095073
0.6543586018883236,0.6975941422594143,0.017961198353038724
0.6604193962330305,0.7030857740585774,0.018203616990569868
0.6665363268124913,0.709623430962343,0.0180296013668074
0.6727099135712337,0.7156903765690376,0.018786564285057445
0.6789406812696106,0.7218619246861924,0.018857195632937595
0.6852291595284065,0.7277196652719666,0.017039617317403537
0.6915758828738525,0.7333682008368202,0.01631396796224428
0.697981390783066,0.7392259414225942,0.01636987514004392
0.7044462277299037,0.744194560669456,0.016860889660603815
0.7109709432312431,0.7503661087866108,0.016651277375989232
0.7175560918936928,0.7571129707112971,0.01639825769227234
0.7242022334607315,0.7644351464435146,0.01598263378022614
0.730909932860291,0.7708158995815898,0.01653216121611409
0.737679760252773,0.7771443514644352,0.016350228992140944
0.7445122910795136,0.7839958158995817,0.01563798785326991
0.751408106111697,0.7906380753138075,0.016172931706957133
0.7583677914997191,0.7975418410041841,0.016076915845019243
0.7653919388230148,0.8040271966527195,0.016067725339561197
0.77248114514034,0.809571129707113,0.016461939516218424
0.7796360130405229,0.816213389121339,0.016168110618865646
0.7868571506936851,0.8211820083682009,0.016158379483553777
0.794145171902934,0.8271966527196651,0.01568200613548967
0.8015006961565405,0.832479079497908,0.014460233037190458
0.8089243486805938,0.838702928870293,0.01441884046594405
0.8164167604921464,0.8450313807531382,0.014854016876594154
0.823978568452852,0.8509937238493723,0.01529925701149903
0.8316104153230962,0.8586297071129707,0.014250628499572641
0.8393129498166364,0.8660041841004185,0.014232861964221478
0.8470868266557402,0.8706589958158997,0.012815515213679424
0.8549327066268376,0.8771443514644351,0.013685450701275526
0.8628512566366896,0.8843619246861927,0.013913411870706998
0.8708431497690724,0.8926255230125524,0.012361365991010278
0.8789090653419954,0.898744769874477,0.011760690564111154
0.8870496889654403,0.9064853556485355,0.01263873657276608
0.8952657125996392,0.9126569037656903,0.012061082234278679
0.9035578346138929,0.919979079497908,0.011926521183045385
0.9119267598459299,0.9286610878661087,0.01170239855309372
0.9203731996618221,0.9375,0.011984293691555067
0.9288978720164498,0.9459728033472803,0.009992277659367972
0.9375015015145289,0.9530857740585773,0.007437267917719225
0.9461848194722002,0.9592573221757321,0.006479659058386383
0.9549485639791966,0.9643828451882845,0.006916630906158912
0.9637934799615786,0.9728033472803348,0.005430270858752065
0.9727203192450538,0.9795502092050208,0.004341004184100397
0.9817298406188841,0.986297071129707,0.0034280271146807403
0.9908228099003797,0.9928347280334726,0.003041127983285912
1.0,1.0,0.0


==> data_2/amazon-photo/graphsage/roc_g-base-Gibbs-offline_mean.csv <==
fpr,tpr_mean,tpr_std
0.0001,0.0,0.0
0.00010092621909870473,0.005230125523012553,0.005328571392029302
0.00010186101701559753,0.005230125523012553,0.005328571392029302
0.00010280447320933097,0.005230125523012553,0.005328571392029302
0.00010375666787451859,0.005230125523012553,0.005328571392029302
0.00010471768194855202,0.005230125523012553,0.005328571392029302
0.0001056875971184804,0.005230125523012553,0.005328571392029302
0.00010666649582795387,0.005230125523012553,0.005328571392029302
0.00010765446128423159,0.005230125523012553,0.005328571392029302
0.00010865157746525384,0.005230125523012553,0.005328571392029302
0.00010965792912678099,0.005230125523012553,0.005328571392029302
0.00011067360180959734,0.005230125523012553,0.005328571392029302
0.00011169868184678226,0.005230125523012553,0.005328571392029302
0.00011273325637104872,0.005230125523012553,0.005328571392029302
0.00011377741332214914,0.005230125523012553,0.005328571392029302
0.00011483124145435111,0.005230125523012553,0.005328571392029302
0.00011589483034398106,0.005230125523012553,0.005328571392029302
0.00011696827039703847,0.005230125523012553,0.005328571392029302
0.00011805165285688056,0.005230125523012553,0.005328571392029302
0.0001191450698119776,0.005230125523012553,0.005328571392029302
0.00012024861420374123,0.005230125523012553,0.005328571392029302
0.00012136237983442405,0.005230125523012553,0.005328571392029302
0.00012248646137509307,0.005230125523012553,0.005328571392029302
0.00012362095437367691,0.005230125523012553,0.005328571392029302
0.00012476595526308696,0.005230125523012553,0.005328571392029302
0.0001259215613694151,0.005230125523012553,0.005328571392029302
0.0001270878709202058,0.005230125523012553,0.005328571392029302
0.000128264983052806,0.005230125523012553,0.005328571392029302
0.0001294529978227916,0.005230125523012553,0.005328571392029302
0.00013065201621247213,0.005230125523012553,0.005328571392029302
0.00013186214013947485,0.005230125523012553,0.005328571392029302
0.00013308347246540747,0.005230125523012553,0.005328571392029302
0.00013431611700460153,0.005230125523012553,0.005328571392029302
0.0001355601785329369,0.005230125523012553,0.005328571392029302
0.0001368157627967472,0.005230125523012553,0.005328571392029302
0.00013808297652180923,0.005230125523012553,0.005328571392029302
0.0001393619274224142,0.005230125523012553,0.005328571392029302
0.00014065272421052364,0.005230125523012553,0.005328571392029302
0.00014195547660501016,0.005230125523012553,0.005328571392029302
0.0001432702953409831,0.005230125523012553,0.005328571392029302
0.00014459729217920195,0.005230125523012553,0.005328571392029302
0.00014593657991557562,0.005230125523012553,0.005328571392029302
0.00014728827239075018,0.005230125523012553,0.005328571392029302
0.0001486524844997857,0.005230125523012553,0.005328571392029302
0.00015002933220192182,0.005230125523012553,0.005328571392029302
0.0001514189325304352,0.005230125523012553,0.005328571392029302
0.00015282140360258693,0.005230125523012553,0.005328571392029302
0.0001542368646296629,0.005230125523012553,0.005328571392029302
0.00015566543592710622,0.005230125523012553,0.005328571392029302
0.00015710723892474503,0.005230125523012553,0.005328571392029302
0.00015856239617711372,0.005230125523012553,0.005328571392029302
0.00016003103137387001,0.005230125523012553,0.005328571392029302
0.00016151326935030913,0.005230125523012553,0.005328571392029302
0.0001630092360979741,0.005230125523012553,0.005328571392029302
0.00016451905877536624,0.005230125523012553,0.005328571392029302
0.00016604286571875296,0.005230125523012553,0.005328571392029302
0.0001675807864530767,0.005230125523012553,0.005328571392029302
0.00016913295170296487,0.005230125523012553,0.005328571392029302
0.0001706994934038408,0.005230125523012553,0.005328571392029302
0.0001722805447131394,0.005230125523012553,0.005328571392029302
0.00017387624002162505,0.005230125523012553,0.005328571392029302
0.00017548671496481503,0.005230125523012553,0.005328571392029302
0.00017711210643450888,0.005230125523012553,0.005328571392029302
0.00017875255259042355,0.005230125523012553,0.005328571392029302
0.00018040819287193827,0.005230125523012553,0.005328571392029302
0.00018207916800994624,0.005230125523012553,0.005328571392029302
0.00018376562003881704,0.005230125523012553,0.005328571392029302
0.00018546769230846994,0.005230125523012553,0.005328571392029302
0.00018718552949655793,0.005230125523012553,0.005328571392029302
0.00018891927762076664,0.005230125523012553,0.005328571392029302
0.0001906690840512252,0.005230125523012553,0.005328571392029302
0.00019243509752303302,0.005230125523012553,0.005328571392029302
0.00019421746814890265,0.005230125523012553,0.005328571392029302
0.00019601634743191858,0.005230125523012553,0.005328571392029302
0.00019783188827841644,0.005230125523012553,0.005328571392029302
0.00019966424501097934,0.005230125523012553,0.005328571392029302
0.00020151357338155586,0.005230125523012553,0.005328571392029302
0.0002033800305846982,0.005230125523012553,0.005328571392029302
0.00020526377527092522,0.005230125523012553,0.005328571392029302
0.0002071649675602069,0.005230125523012553,0.005328571392029302
0.000209083769055575,0.005230125523012553,0.005328571392029302
0.00021102034285685965,0.005230125523012553,0.005328571392029302
0.0002129748535745521,0.005230125523012553,0.005328571392029302
0.00021494746734379805,0.005230125523012553,0.005328571392029302
0.00021693835183851843,0.005230125523012553,0.005328571392029302
0.00021894767628566206,0.005230125523012553,0.005328571392029302
0.00022097561147959031,0.005230125523012553,0.005328571392029302
0.00022302232979659386,0.005230125523012553,0.005328571392029302
0.00022508800520954617,0.005230125523012553,0.005328571392029302
0.0002271728133026905,0.005230125523012553,0.005328571392029302
0.00022927693128656486,0.005230125523012553,0.005328571392029302
0.0002314005380130654,0.005230125523012553,0.005328571392029302
0.00023354381399064793,0.005230125523012553,0.005328571392029302
0.00023570694139967278,0.005230125523012553,0.005328571392029302
0.00023789010410788934,0.005230125523012553,0.005328571392029302
0.00024009348768606518,0.005230125523012553,0.005328571392029302
0.00024231727942376007,0.005230125523012553,0.005328571392029302
0.00024456166834524467,0.005230125523012553,0.005328571392029302
0.00024682684522556923,0.005230125523012553,0.005328571392029302
0.00024911300260677886,0.005230125523012553,0.005328571392029302
0.0002514203348142797,0.005230125523012553,0.005328571392029302
0.00025374903797335715,0.005230125523012553,0.005328571392029302
0.00025609931002584595,0.005230125523012553,0.005328571392029302
0.00025847135074695635,0.005230125523012553,0.005328571392029302
0.0002608653617622548,0.005230125523012553,0.005328571392029302
0.000263281546564802,0.005230125523012553,0.005328571392029302
0.00026572011053245065,0.005230125523012553,0.005328571392029302
0.00026818126094530154,0.005230125523012553,0.005328571392029302
0.0002706652070033241,0.005230125523012553,0.005328571392029302
0.0002731721598441376,0.005230125523012553,0.005328571392029302
0.0002757023325609583,0.005230125523012553,0.005328571392029302
0.0002782559402207126,0.005230125523012553,0.005328571392029302
0.00028083319988231727,0.005230125523012553,0.005328571392029302
0.0002834343306151309,0.005230125523012553,0.005328571392029302
0.0002860595535175742,0.005230125523012553,0.005328571392029302
0.00028870909173592344,0.005230125523012553,0.005328571392029302
0.00029138317048327885,0.005230125523012553,0.005328571392029302
0.00029408201705870637,0.005230125523012553,0.005328571392029302
0.00029680586086656025,0.005230125523012553,0.005328571392029302
0.00029955493343598134,0.005230125523012553,0.005328571392029302
0.0003023294684405776,0.005230125523012553,0.005328571392029302
0.00030512970171828706,0.005230125523012553,0.005328571392029302
0.00030795587129142264,0.005230125523012553,0.005328571392029302
0.00031080821738690636,0.005230125523012553,0.005328571392029302
0.00031368698245668765,0.005230125523012553,0.005328571392029302
0.00031659241119835204,0.005230125523012553,0.005328571392029302
0.00031952475057592136,0.005230125523012553,0.005328571392029302
0.0003224842498408442,0.005230125523012553,0.005328571392029302
0.0003254711605531848,0.005230125523012553,0.005328571392029302
0.00032848573660300434,0.005230125523012553,0.005328571392029302
0.0003315282342319423,0.005230125523012553,0.005328571392029302
0.00033459891205499747,0.005230125523012553,0.005328571392029302
0.0003376980310825091,0.005230125523012553,0.005328571392029302
0.0003408258547423452,0.005230125523012553,0.005328571392029302
0.00034398264890229247,0.005230125523012553,0.005328571392029302
0.00034716868189265597,0.005230125523012553,0.005328571392029302
0.00035038422452906756,0.005230125523012553,0.005328571392029302
0.00035362955013550426,0.005230125523012553,0.005328571392029302
0.000356904934567523,0.005230125523012553,0.005328571392029302
0.000360210656235707,0.005230125523012553,0.005328571392029302
0.00036354699612933176,0.005230125523012553,0.005328571392029302
0.00036691423784024937,0.005230125523012553,0.005328571392029302
0.0003703126675869927,0.005230125523012553,0.005328571392029302
0.0003737425742391064,0.005230125523012553,0.005328571392029302
0.00037720424934169976,0.005230125523012553,0.005328571392029302
0.0003806979871402284,0.005230125523012553,0.005328571392029302
0.0003842240846055061,0.005230125523012553,0.005328571392029302
0.00038778284145894574,0.005230125523012553,0.005328571392029302
0.0003913745601980384,0.005230125523012553,0.005328571392029302
0.0003949995461220643,0.005230125523012553,0.005328571392029302
0.00039865810735804387,0.005230125523012553,0.005328571392029302
0.0004023505548869293,0.005230125523012553,0.005328571392029302
0.00040607720257003656,0.005230125523012553,0.005328571392029302
0.0004098383671757261,0.005230125523012553,0.005328571392029302
0.0004136343684063274,0.005230125523012553,0.005328571392029302
0.0004174655289253135,0.005230125523012553,0.005328571392029302
0.0004213321743847289,0.005230125523012553,0.005328571392029302
0.0004252346334528682,0.005230125523012553,0.005328571392029302
0.00042917323784221574,0.005230125523012553,0.005328571392029302
0.0004331483223376398,0.005230125523012553,0.005328571392029302
0.0004371602248248502,0.005230125523012553,0.005328571392029302
0.000441209286319119,0.005230125523012553,0.005328571392029302
0.0004452958509942655,0.005230125523012553,0.005328571392029302
0.00044942026621191424,0.005230125523012553,0.005328571392029302
0.0004535828825510186,0.005230125523012553,0.005328571392029302
0.00045778405383766163,0.005230125523012553,0.005328571392029302
0.0004620241371751313,0.005230125523012553,0.005328571392029302
0.0004663034929742731,0.005230125523012553,0.005328571392029302
0.00047062248498412813,0.005230125523012553,0.005328571392029302
0.00047498148032285,0.005230125523012553,0.005328571392029302
0.0004793808495089107,0.005230125523012553,0.005328571392029302
0.00048382096649259574,0.005230125523012553,0.005328571392029302
0.000488302208687788,0.005230125523012553,0.005328571392029302
0.0004928249570040513,0.005230125523012553,0.005328571392029302
0.0004973895958790063,0.005230125523012553,0.005328571392029302
0.000501996513311008,0.005230125523012553,0.005328571392029302
0.0005066461008921268,0.005230125523012553,0.005328571392029302
0.0005113387538414326,0.005230125523012553,0.005328571392029302
0.0005160748710385908,0.005230125523012553,0.005328571392029302
0.000520854855057766,0.005230125523012553,0.005328571392029302
0.0005256791122018419,0.007426778242677824,0.005865207434676228
0.0005305480525369575,0.007426778242677824,0.005865207434676228
0.0005354620899273607,0.007426778242677824,0.005865207434676228
0.0005404216420705915,0.007426778242677824,0.005865207434676228
0.0005454271305329836,0.007426778242677824,0.005865207434676228
0.0005504789807854967,0.007426778242677824,0.005865207434676228
0.0005555776222398878,0.007426778242677824,0.005865207434676228
0.0005607234882852032,0.007426778242677824,0.005865207434676228
0.0005659170163246243,0.007426778242677824,0.005865207434676228
0.0005711586478126435,0.007426778242677824,0.005865207434676228
0.0005764488282925873,0.007426778242677824,0.005865207434676228
0.0005817880074344935,0.007426778242677824,0.005865207434676228
0.0005871766390733255,0.007426778242677824,0.005865207434676228
0.0005926151812475553,0.007426778242677824,0.005865207434676228
0.0005981040962380944,0.007426778242677824,0.005865207434676228
0.0006036438506075864,0.007426778242677824,0.005865207434676228
0.0006092349152400712,0.007426778242677824,0.005865207434676228
0.0006148777653810023,0.007426778242677824,0.005865207434676228
0.0006205728806776501,0.007426778242677824,0.005865207434676228
0.0006263207452198692,0.007426778242677824,0.005865207434676228
0.0006321218475812448,0.007426778242677824,0.005865207434676228
0.0006379766808606282,0.007426778242677824,0.005865207434676228
0.000643885742724042,0.007426778242677824,0.005865207434676228
0.0006498495354469888,0.007426778242677824,0.005865207434676228
0.0006558685659571436,0.007426778242677824,0.005865207434676228
0.0006619433458774394,0.007426778242677824,0.005865207434676228
0.0006680743915695614,0.007426778242677824,0.005865207434676228
0.0006742622241778342,0.007426778242677824,0.005865207434676228
0.0006805073696735206,0.007426778242677824,0.005865207434676228
0.0006868103588995307,0.007426778242677824,0.005865207434676228
0.0006931717276155408,0.007426778242677824,0.005865207434676228
0.0006995920165435374,0.007426778242677824,0.005865207434676228
0.0007060717714137773,0.007426778242677824,0.005865207434676228
0.0007126115430111746,0.007426778242677824,0.005865207434676228
0.0007192118872221193,0.007426778242677824,0.005865207434676228
0.0007258733650817253,0.007426778242677824,0.005865207434676228
0.000732596542821523,0.007426778242677824,0.005865207434676228
0.0007393819919175866,0.007426778242677824,0.005865207434676228
0.0007462302891391107,0.007426778242677824,0.005865207434676228
0.0007531420165974376,0.007426778242677824,0.005865207434676228
0.0007601177617955331,0.007426778242677824,0.005865207434676228
0.0007671581176779302,0.007426778242677824,0.005865207434676228
0.000774263682681127,0.007426778242677824,0.005865207434676228
0.0007814350607844542,0.007426778242677824,0.005865207434676228
0.0007886728615614156,0.007426778242677824,0.005865207434676228
0.0007959777002314986,0.007426778242677824,0.005865207434676228
0.0008033501977124734,0.007426778242677824,0.005865207434676228
0.0008107909806731687,0.007426778242677824,0.005865207434676228
0.000818300681586739,0.007426778242677824,0.005865207434676228
0.0008258799387844272,0.007426778242677824,0.005865207434676228
0.0008335293965098195,0.007426778242677824,0.005865207434676228
0.0008412497049736118,0.007426778242677824,0.005865207434676228
0.0008490415204088747,0.007426778242677824,0.005865207434676228
0.0008569055051268347,0.007426778242677824,0.005865207434676228
0.0008648423275731727,0.007426778242677824,0.005865207434676228
0.000872852662384838,0.007426778242677824,0.005865207434676228
0.0008809371904473991,0.007426778242677824,0.005865207434676228
0.0008890965989529158,0.007426778242677824,0.005865207434676228
0.000897331581458352,0.007426778242677824,0.005865207434676228
0.0009056428379445294,0.007426778242677824,0.005865207434676228
0.0009140310748756232,0.007426778242677824,0.005865207434676228
0.0009224970052592174,0.007426778242677824,0.005865207434676228
0.0009310413487069075,0.007426778242677824,0.005865207434676228
0.000939664831495469,0.007426778242677824,0.005865207434676228
0.0009483681866285928,0.007426778242677824,0.005865207434676228
0.0009571521538991865,0.007426778242677824,0.005865207434676228
0.0009660174799522646,0.007426778242677824,0.005865207434676228
0.0009749649183484086,0.007426778242677824,0.005865207434676228
0.0009839952296278227,0.007426778242677824,0.005865207434676228
0.00099310918137498,0.007426778242677824,0.005865207434676228
0.0010023075482838654,0.007426778242677824,0.005865207434676228
0.0010115911122238297,0.007426778242677824,0.005865207434676228
0.0010209606623060466,0.007426778242677824,0.005865207434676228
0.0010304169949505876,0.007426778242677824,0.005865207434676228
0.0010399609139541202,0.007426778242677824,0.005865207434676228
0.0010495932305582276,0.009518828451882845,0.007328897094394712
0.00105931476351837,0.009518828451882845,0.007328897094394712
0.001069126339173476,0.009518828451882845,0.007328897094394712
0.0010790287915161836,0.009518828451882845,0.007328897094394712
0.0010890229622637305,0.009518828451882845,0.007328897094394712
0.0010991097009294972,0.009518828451882845,0.007328897094394712
0.0011092898648952228,0.009518828451882845,0.007328897094394712
0.0011195643194838783,0.009518828451882845,0.007328897094394712
0.0011299339380332217,0.009518828451882845,0.007328897094394712
0.0011403996019700331,0.009518828451882845,0.007328897094394712
0.0011509622008850323,0.009518828451882845,0.007328897094394712
0.0011616226326085018,0.009518828451882845,0.007328897094394712
0.0011723818032865986,0.009518828451882845,0.007328897094394712
0.001183240627458378,0.009518828451882845,0.007328897094394712
0.0011942000281335325,0.009518828451882845,0.007328897094394712
0.0012052609368708425,0.009518828451882845,0.007328897094394712
0.001216424293857368,0.009518828451882845,0.007328897094394712
0.001227691047988359,0.009518828451882845,0.007328897094394712
0.0012390621569479156,0.009518828451882845,0.007328897094394712
0.0012505385872903913,0.009518828451882845,0.007328897094394712
0.0012621213145225473,0.009518828451882845,0.007328897094394712
0.0012738113231864786,0.009518828451882845,0.007328897094394712
0.0012856096069432965,0.009518828451882845,0.007328897094394712
0.0012975171686575868,0.009518828451882845,0.007328897094394712
0.0013095350204826678,0.009518828451882845,0.007328897094394712
0.001321664183946605,0.009518828451882845,0.007328897094394712
0.0013339056900390587,0.009518828451882845,0.007328897094394712
0.001346260579298911,0.009518828451882845,0.007328897094394712
0.0013587299019027091,0.009518828451882845,0.007328897094394712
0.0013713147177539457,0.009518828451882845,0.007328897094394712
0.0013840160965731315,0.009518828451882845,0.007328897094394712
0.0013968351179887398,0.009518828451882845,0.007328897094394712
0.0014097728716289677,0.009518828451882845,0.007328897094394712
0.001422830457214352,0.009518828451882845,0.007328897094394712
0.0014360089846512606,0.009518828451882845,0.007328897094394712
0.0014493095741262166,0.009518828451882845,0.007328897094394712
0.00146273335620113,0.009518828451882845,0.007328897094394712
0.001476281471909391,0.009518828451882845,0.007328897094394712
0.0014899550728528536,0.009518828451882845,0.007328897094394712
0.0015037553212997384,0.009518828451882845,0.007328897094394712
0.0015176833902834053,0.009518828451882845,0.007328897094394712
0.0015317404637020797,0.009518828451882845,0.007328897094394712
0.0015459277364194785,0.009518828451882845,0.007328897094394712
0.001560246414366368,0.009518828451882845,0.007328897094394712
0.0015746977146430868,0.011140167364016736,0.007296165698020026
0.001589282865622978,0.011140167364016736,0.007296165698020026
0.00160400310705682,0.011140167364016736,0.007296165698020026
0.0016188596901781992,0.011140167364016736,0.007296165698020026
0.0016338538778098604,0.011140167364016736,0.007296165698020026
0.001648986944471065,0.011140167364016736,0.007296165698020026
0.0016642601764859037,0.011140167364016736,0.007296165698020026
0.0016796748720926532,0.011140167364016736,0.007296165698020026
0.0016952323415541214,0.011140167364016736,0.007296165698020026
0.0017109339072690134,0.011140167364016736,0.007296165698020026
0.001726780903884356,0.011140167364016736,0.007296165698020026
0.0017427746784089192,0.011140167364016736,0.007296165698020026
0.0017589165903277326,0.011140167364016736,0.007296165698020026
0.001775208011717636,0.011140167364016736,0.007296165698020026
0.0017916503273638995,0.011140167364016736,0.007296165698020026
0.0018082449348779518,0.011140167364016736,0.007296165698020026
0.0018249932448161524,0.011140167364016736,0.007296165698020026
0.0018418966807997109,0.011140167364016736,0.007296165698020026
0.0018589566796356884,0.011140167364016736,0.007296165698020026
0.0018761746914391195,0.011140167364016736,0.007296165698020026
0.0018935521797562953,0.011140167364016736,0.007296165698020026
0.001911090621689138,0.011140167364016736,0.007296165698020026
0.0019287915080207778,0.011140167364016736,0.007296165698020026
0.0019466563433422632,0.011140167364016736,0.007296165698020026
0.0019646866461804444,0.011140167364016736,0.007296165698020026
0.0019828839491270716,0.011140167364016736,0.007296165698020026
0.002001249798969037,0.011140167364016736,0.007296165698020026
0.0020197857568198785,0.011140167364016736,0.007296165698020026
0.002038493398252464,0.011140167364016736,0.007296165698020026
0.0020573743134329114,0.011140167364016736,0.007296165698020026
0.0020764301072557748,0.011140167364016736,0.007296165698020026
0.002095662399480433,0.012343096234309625,0.007126034029393764
0.0021150728248687948,0.012343096234309625,0.007126034029393764
0.0021346630333242455,0.012343096234309625,0.007126034029393764
0.002154434690031882,0.012343096234309625,0.007126034029393764
0.00217438947560008,0.012343096234309625,0.007126034029393764
0.0021945290862033138,0.012343096234309625,0.007126034029393764
0.0022148552337263594,0.012343096234309625,0.007126034029393764
0.0022353696459097966,0.012343096234309625,0.007126034029393764
0.002256074066496859,0.012343096234309625,0.007126034029393764
0.00227697025538168,0.012343096234309625,0.007126034029393764
0.002298059988758851,0.012343096234309625,0.007126034029393764
0.0023193450592744274,0.012343096234309625,0.007126034029393764
0.0023408272761782944,0.012343096234309625,0.007126034029393764
0.002362508465477945,0.012343096234309625,0.007126034029393764
0.0023843904700937206,0.012343096234309625,0.007126034029393764
0.002406475150015424,0.012343096234309625,0.007126034029393764
0.0024287643824604504,0.012343096234309625,0.007126034029393764
0.0024512600620333396,0.012343096234309625,0.007126034029393764
0.0024739641008868114,0.012343096234309625,0.007126034029393764
0.0024968784288843266,0.012343096234309625,0.007126034029393764
0.002520004993764092,0.012343096234309625,0.007126034029393764
0.002543345761304648,0.012343096234309625,0.007126034029393764
0.002566902715491952,0.012343096234309625,0.007126034029393764
0.002590677858688006,0.012343096234309625,0.007126034029393764
0.002614673211801092,0.012343096234309625,0.007126034029393764
0.00263889081445751,0.014748953974895396,0.007760350205435736
0.002663332725174981,0.014748953974895396,0.007760350205435736
0.0026880010215376074,0.014748953974895396,0.007760350205435736
0.0027128978003724646,0.014748953974895396,0.007760350205435736
0.0027380251779278576,0.014748953974895396,0.007760350205435736
0.00276338529005317,0.014748953974895396,0.007760350205435736
0.0027889802923804397,0.014748953974895396,0.007760350205435736
0.002814812360507581,0.014748953974895396,0.007760350205435736
0.0028408836901833013,0.014748953974895396,0.007760350205435736
0.00286719649749377,0.014748953974895396,0.007760350205435736
0.0028937530190509503,0.014748953974895396,0.007760350205435736
0.002920555512182745,0.014748953974895396,0.007760350205435736
0.0029476062551248585,0.014748953974895396,0.007760350205435736
0.0029749075472144406,0.014748953974895396,0.007760350205435736
0.003002461709085549,0.014748953974895396,0.007760350205435736
0.003030271082866396,0.014748953974895396,0.007760350205435736
0.003058338032378432,0.014748953974895396,0.007760350205435736
0.0030866649433372744,0.014748953974895396,0.007760350205435736
0.003115254223555488,0.014748953974895396,0.007760350205435736
0.0031441083031472647,0.016265690376569036,0.007762641031755163
0.0031732296347349765,0.016265690376569036,0.007762641031755163
0.00320262069365765,0.016265690376569036,0.007762641031755163
0.003232283978181381,0.016265690376569036,0.007762641031755163
0.00326222200971167,0.016265690376569036,0.007762641031755163
0.003292437333007769,0.016265690376569036,0.007762641031755163
0.0033229325163989716,0.016265690376569036,0.007762641031755163
0.0033537101520029287,0.016265690376569036,0.007762641031755163
0.0033847728559459832,0.016265690376569036,0.007762641031755163
0.0034161232685855285,0.016265690376569036,0.007762641031755163
0.0034477640547344642,0.016265690376569036,0.007762641031755163
0.0034796979038876916,0.016265690376569036,0.007762641031755163
0.003511927530450728,0.016265690376569036,0.007762641031755163
0.0035444556739704356,0.016265690376569036,0.007762641031755163
0.0035772850993678732,0.016265690376569036,0.007762641031755163
0.0036104185971733375,0.016265690376569036,0.007762641031755163
0.0036438589837635444,0.016265690376569036,0.007762641031755163
0.0036776091016010306,0.01877615062761506,0.0076060124273550685
0.003711671819475767,0.01877615062761506,0.0076060124273550685
0.003746050032748993,0.01877615062761506,0.0076060124273550685
0.0037807466635993493,0.01877615062761506,0.0076060124273550685
0.0038157646612712484,0.01877615062761506,0.0076060124273550685
0.003851107002325569,0.01877615062761506,0.0076060124273550685
0.0038867766908926675,0.01877615062761506,0.0076060124273550685
0.0039227767589277195,0.01877615062761506,0.0076060124273550685
0.0039591102664684585,0.01877615062761506,0.0076060124273550685
0.003995780301895269,0.01877615062761506,0.0076060124273550685
0.004032789982193705,0.01877615062761506,0.0076060124273550685
0.004070142453219439,0.01877615062761506,0.0076060124273550685
0.004107840889965647,0.01877615062761506,0.0076060124273550685
0.004145888496832911,0.01877615062761506,0.0076060124273550685
0.004184288507901585,0.019665271966527197,0.007367611570267922
0.0042230441872066725,0.019665271966527197,0.007367611570267922
0.0042621588290153245,0.019665271966527197,0.007367611570267922
0.004301635758106795,0.019665271966527197,0.007367611570267922
0.004341478330055093,0.019665271966527197,0.007367611570267922
0.004381689931514195,0.019665271966527197,0.007367611570267922
0.004422273980505897,0.019665271966527197,0.007367611570267922
0.004463233926710397,0.019665271966527197,0.007367611570267922
0.004504573251759458,0.019665271966527197,0.007367611570267922
0.0045462954695324,0.019665271966527197,0.007367611570267922
0.0045884041264547615,0.019665271966527197,0.007367611570267922
0.004630902801799737,0.019665271966527197,0.007367611570267922
0.004673795107992464,0.019665271966527197,0.007367611570267922
0.004717084690917017,0.02081589958158996,0.008631450312082112
0.004760775230226368,0.02081589958158996,0.008631450312082112
0.004804870439655134,0.02081589958158996,0.008631450312082112
0.004849374067335233,0.02081589958158996,0.008631450312082112
0.004894289896114532,0.02081589958158996,0.008631450312082112
0.004939621743878321,0.02081589958158996,0.008631450312082112
0.004985373463873894,0.02081589958158996,0.008631450312082112
0.005031548945038057,0.02081589958158996,0.008631450312082112
0.0050781521123276704,0.02081589958158996,0.008631450312082112
0.005125186927053333,0.02081589958158996,0.008631450312082112
0.0051726573872160194,0.02081589958158996,0.008631450312082112
0.005220567527846975,0.02081589958158996,0.008631450312082112
0.005268921421350677,0.021548117154811714,0.008606059904634577
0.0053177231778509665,0.021548117154811714,0.008606059904634577
0.0053669769455404765,0.021548117154811714,0.008606059904634577
0.005416686911033152,0.021548117154811714,0.008606059904634577
0.00546685729972018,0.021548117154811714,0.008606059904634577
0.005517492376129128,0.021548117154811714,0.008606059904634577
0.005568596444286409,0.021548117154811714,0.008606059904634577
0.005620173848083188,0.021548117154811714,0.008606059904634577
0.005672228971644543,0.021548117154811714,0.008606059904634577
0.005724766239702178,0.021548117154811714,0.008606059904634577
0.005777790117970507,0.02264644351464435,0.009046907796413583
0.005831305113526219,0.02264644351464435,0.009046907796413583
0.00588531577519145,0.02264644351464435,0.009046907796413583
0.0059398266939203566,0.02264644351464435,0.009046907796413583
0.005994842503189409,0.02264644351464435,0.009046907796413583
0.006050367879391224,0.02264644351464435,0.009046907796413583
0.0061064075422320365,0.02264644351464435,0.009046907796413583
0.006162966255132942,0.02264644351464435,0.009046907796413583
0.006220048825634711,0.02264644351464435,0.009046907796413583
0.0062776601058065,0.023849372384937235,0.009001895386590025
0.006335804992658254,0.023849372384937235,0.009001895386590025
0.006394488428556937,0.023849372384937235,0.009001895386590025
0.006453715401646702,0.023849372384937235,0.009001895386590025
0.0065134909462728026,0.023849372384937235,0.009001895386590025
0.006573820143409586,0.023849372384937235,0.009001895386590025
0.006634708121092351,0.023849372384937235,0.009001895386590025
0.006696160054853215,0.023849372384937235,0.009001895386590025
0.00675818116816111,0.023849372384937235,0.009001895386590025
0.006820776732865685,0.02547071129707113,0.009259094929899316
0.0068839520696454964,0.02547071129707113,0.009259094929899316
0.00694771254846024,0.02547071129707113,0.009259094929899316
0.007012063589007177,0.02547071129707113,0.009259094929899316
0.0070770106611818895,0.02547071129707113,0.009259094929899316
0.007142559285543126,0.02547071129707113,0.009259094929899316
0.007208715033782135,0.02547071129707113,0.009259094929899316
0.007275483529196233,0.02547071129707113,0.009259094929899316
0.007342870447166758,0.027719665271966527,0.008986080165236205
0.00741088151564157,0.027719665271966527,0.008986080165236205
0.007479522515621821,0.027719665271966527,0.008986080165236205
0.007548799281653432,0.027719665271966527,0.008986080165236205
0.007618717702322999,0.027719665271966527,0.008986080165236205
0.007689283720758305,0.027719665271966527,0.008986080165236205
0.007760503335133571,0.027719665271966527,0.008986080165236205
0.007832382599179196,0.027719665271966527,0.008986080165236205
0.00790492762269642,0.02860878661087866,0.009270904628178362
0.007978144572076629,0.02860878661087866,0.009270904628178362
0.00805203967082547,0.02860878661087866,0.009270904628178362
0.008126619200091946,0.02860878661087866,0.009270904628178362
0.008201889499202203,0.02860878661087866,0.009270904628178362
0.008277856966198472,0.02860878661087866,0.009270904628178362
0.008354528058382871,0.02860878661087866,0.009270904628178362
0.008431909292866252,0.03043933054393306,0.00910041841004184
0.008510007247122246,0.03043933054393306,0.00910041841004184
0.00858882855954625,0.03043933054393306,0.00910041841004184
0.008668379930019773,0.03043933054393306,0.00910041841004184
0.008748668120479914,0.03043933054393306,0.00910041841004184
0.008829699955494083,0.03043933054393306,0.00910041841004184
0.008911482322840203,0.031119246861924688,0.009633232456272942
0.008994022174092044,0.031119246861924688,0.009633232456272942
0.009077326525210224,0.031119246861924688,0.009633232456272942
0.00916140245713852,0.031119246861924688,0.009633232456272942
0.009246257116405733,0.031119246861924688,0.009633232456272942
0.009331897715733239,0.031119246861924688,0.009633232456272942
0.009418331534647951,0.032374476987447706,0.009869428404092686
0.009505565920101192,0.032374476987447706,0.009869428404092686
0.009593608287093146,0.032374476987447706,0.009869428404092686
0.009682466119303124,0.032374476987447706,0.009869428404092686
0.009772146969725724,0.032374476987447706,0.009869428404092686
0.009862658461312821,0.032374476987447706,0.009869428404092686
0.009954008287621519,0.03310669456066946,0.00997035332443745
0.010046204213468132,0.03310669456066946,0.00997035332443745
0.010139254075588154,0.03310669456066946,0.00997035332443745
0.01023316578330245,0.03310669456066946,0.00997035332443745
0.010327947319189514,0.03310669456066946,0.00997035332443745
0.010423606739764012,0.03310669456066946,0.00997035332443745
0.01052015217616159,0.03430962343096235,0.010708865603996795
0.010617591834830001,0.03430962343096235,0.010708865603996795
0.010715933998226712,0.03430962343096235,0.010708865603996795
0.010815187025522881,0.03430962343096235,0.010708865603996795
0.01091535935331391,0.03430962343096235,0.010708865603996795
0.01101645949633657,0.03488493723849372,0.011035564853556485
0.01111849604819271,0.03488493723849372,0.011035564853556485
0.011221477682079803,0.03488493723849372,0.011035564853556485
0.011325413151528114,0.03488493723849372,0.011035564853556485
0.011430311291144786,0.03488493723849372,0.011035564853556485
0.011536181017364784,0.03577405857740586,0.010848445324237802
0.011643031329208768,0.03577405857740586,0.010848445324237802
0.011750871309048075,0.03577405857740586,0.010848445324237802
0.011859710123376693,0.03577405857740586,0.010848445324237802
0.011969557023590429,0.03577405857740586,0.010848445324237802
0.01208042134677329,0.03676778242677824,0.011664587040096496
0.012192312516491107,0.03676778242677824,0.011664587040096496
0.012305240043592616,0.03676778242677824,0.011664587040096496
0.012419213527017834,0.03676778242677824,0.011664587040096496
0.012534242654613994,0.03676778242677824,0.011664587040096496
0.012650337203959038,0.03797071129707113,0.011650860334071705
0.012767507043192657,0.03797071129707113,0.011650860334071705
0.01288576213185518,0.03797071129707113,0.011650860334071705
0.013005112521734086,0.03797071129707113,0.011650860334071705
0.013125568357718428,0.03896443514644351,0.011723533731367223
0.013247139878661175,0.03896443514644351,0.011723533731367223
0.013369837418249465,0.03896443514644351,0.011723533731367223
0.013493671405883065,0.03896443514644351,0.011723533731367223
0.013618652367560814,0.04042887029288703,0.011713729882553156
0.013744790926775366,0.04042887029288703,0.011713729882553156
0.01387209780541621,0.04042887029288703,0.011713729882553156
0.014000583824680975,0.04042887029288703,0.011713729882553156
0.014130259905995337,0.04131799163179917,0.012047466709071896
0.014261137071941283,0.04131799163179917,0.012047466709071896
0.014393226447194065,0.04131799163179917,0.012047466709071896
0.014526539259467812,0.04131799163179917,0.012047466709071896
0.014661086840469845,0.0428347280334728,0.01195732979636198
0.014796880626863964,0.0428347280334728,0.01195732979636198
0.014933932161242518,0.0428347280334728,0.01195732979636198
0.015072253093107555,0.0428347280334728,0.01195732979636198
0.015211855179861048,0.043619246861924685,0.011679000284087703
0.015352750287804227,0.043619246861924685,0.011679000284087703
0.015494950393146316,0.043619246861924685,0.011679000284087703
0.015638467583022463,0.043619246861924685,0.011679000284087703
0.01578331405652118,0.04435146443514644,0.012457803289505779
0.01592950212572123,0.04435146443514644,0.012457803289505779
0.016077044216738237,0.04435146443514644,0.012457803289505779
0.016225952870780873,0.045240585774058574,0.012480727777314838
0.016376240745216875,0.045240585774058574,0.012480727777314838
0.016527920614648955,0.045240585774058574,0.012480727777314838
0.016681005372000592,0.045240585774058574,0.012480727777314838
0.016835508029612024,0.046025104602510455,0.012556658936755337
0.01699144172034626,0.046025104602510455,0.012556658936755337
0.01714881969870539,0.046025104602510455,0.012556658936755337
0.01730765534195726,0.047123430962343095,0.0128056929305904
0.017467962151272456,0.047123430962343095,0.0128056929305904
0.017629753752872058,0.047123430962343095,0.0128056929305904
0.017793043899185772,0.047594142259414225,0.012563192624962673
0.01795784647002095,0.047594142259414225,0.012563192624962673
0.018124175473742378,0.047594142259414225,0.012563192624962673
0.01829204504846294,0.047594142259414225,0.012563192624962673
0.018461469463245474,0.04843096234309623,0.012602757725379945
0.018632463119315597,0.04843096234309623,0.012602757725379945
0.018805040551285814,0.04843096234309623,0.012602757725379945
0.018979216428391014,0.04911087866108787,0.01292687710597692
0.01915500555573528,0.04911087866108787,0.01292687710597692
0.019332422875550453,0.04911087866108787,0.01292687710597692
0.019511483468466165,0.0502092050209205,0.01290262532338439
0.019692202554791715,0.0502092050209205,0.01290262532338439
0.01987459549580984,0.05120292887029289,0.012481166112853109
0.02005867779508234,0.05120292887029289,0.012481166112853109
0.020244465099768037,0.05120292887029289,0.012481166112853109
0.020431973201952704,0.05219665271966527,0.012610569083833068
0.020621218039991424,0.05219665271966527,0.012610569083833068
0.02081221569986339,0.05219665271966527,0.012610569083833068
0.021004982416539152,0.05313807531380753,0.012548378047990926
0.02119953457536071,0.05313807531380753,0.012548378047990926
0.021395888713434216,0.05313807531380753,0.012548378047990926
0.021594061521035653,0.05387029288702929,0.012515199701183833
0.02179406984302956,0.05387029288702929,0.012515199701183833
0.021995930680300747,0.054341004184100414,0.012590271197844767
0.022199661191199548,0.054341004184100414,0.012590271197844767
0.022405278693000182,0.054341004184100414,0.012590271197844767
0.022612800663372772,0.05549163179916318,0.012362251111108133
0.022822244741868985,0.05549163179916318,0.012362251111108133
0.023033628731421313,0.056380753138075314,0.012787202334674582
0.02324697059985648,0.056380753138075314,0.012787202334674582
0.023462288481422625,0.056380753138075314,0.012787202334674582
0.02367960067833076,0.05700836820083681,0.01252612333047925
0.023898925662310503,0.05700836820083681,0.01252612333047925
0.02412028207618007,0.05789748953974896,0.012524048574071496
0.024343688735431104,0.05789748953974896,0.012524048574071496
0.024569164629827903,0.05789748953974896,0.012524048574071496
0.024796728925021577,0.05883891213389121,0.012515746109082156
0.025026400964179192,0.05883891213389121,0.012515746109082156
0.025258200269627846,0.05946652719665272,0.012368002847736733
0.025492146544514233,0.05946652719665272,0.012368002847736733
0.025728259674479323,0.06040794979079499,0.012535400930993852
0.025966559729348696,0.06040794979079499,0.012535400930993852
0.026207066964838526,0.060774058577405865,0.0125387828181614
0.0264498018242772,0.060774058577405865,0.0125387828181614
0.02669478494034321,0.06166317991631799,0.012846214676941171
0.026942037136818822,0.06166317991631799,0.012846214676941171
0.02719157943036019,0.06166317991631799,0.012846214676941171
0.027443433032283655,0.06239539748953975,0.013322044485644786
0.02769761935036891,0.06239539748953975,0.013322044485644786
0.027954159990678566,0.06333682008368201,0.01360727497642708
0.028213076759394707,0.06333682008368201,0.01360727497642708
0.02847439166467248,0.06391213389121339,0.013896395287961
0.028738126918510663,0.06391213389121339,0.013896395287961
0.029004304938639917,0.06490585774058577,0.013879949086448075
0.02927294835042816,0.06490585774058577,0.013879949086448075
0.0295440799888038,0.06563807531380753,0.013713006131970832
0.029817722900196734,0.06631799163179916,0.013525310893591278
0.030093900344497212,0.06631799163179916,0.013525310893591278
0.030372635797033115,0.06757322175732217,0.01419629879930317
0.030653952950565267,0.06757322175732217,0.01419629879930317
0.030937875717301368,0.06830543933054392,0.014458625015117374
0.03122442823092858,0.06830543933054392,0.014458625015117374
0.03151363484866479,0.06961297071129706,0.01374329310064579
0.0318055201533292,0.06961297071129706,0.01374329310064579
0.032100108955431715,0.07013598326359831,0.013605264564062166
0.03239742629528195,0.07013598326359831,0.013605264564062166
0.03269749744511768,0.0711297071129707,0.013776194311206207
0.03300034791125285,0.07160041841004183,0.013673452758583164
0.03330600343624589,0.07160041841004183,0.013673452758583164
0.03361449000108765,0.07228033472803347,0.013505071288540818
0.03392583382740992,0.07228033472803347,0.013505071288540818
0.034240061379714255,0.07384937238493725,0.013851047187916413
0.034557199367621395,0.07426778242677824,0.013825745562154455
0.03487727474814178,0.07426778242677824,0.013825745562154455
0.03520031472796679,0.07494769874476988,0.014067093237957984
0.0355263467657814,0.07494769874476988,0.014067093237957984
0.03585539857459817,0.07526150627615064,0.013919308717096889
0.0361874981241128,0.07573221757322177,0.013771825266208175
0.03652267364308175,0.07573221757322177,0.013771825266208175
0.03686095362172158,0.07698744769874476,0.01441238882815886
0.03720236681413066,0.07782426778242676,0.014138374970975575
0.03754694224073337,0.07782426778242676,0.014138374970975575
0.037894709190746674,0.07813807531380752,0.014262428595879652
0.03824569722466999,0.07839958158995816,0.014216804997456652
0.038599936176797675,0.07839958158995816,0.014216804997456652
0.03895745615775501,0.07902719665271966,0.014310774165235862
0.0393182875570577,0.07981171548117154,0.013746775803646135
0.03968246104569482,0.07981171548117154,0.013746775803646135
0.04005000757873611,0.08117154811715482,0.013557631414958358
0.04042095839796306,0.08200836820083682,0.013813473426636818
0.04079534503452449,0.08263598326359832,0.01372845684979779
0.04117319931161679,0.08263598326359832,0.01372845684979779
0.04155455334718875,0.08373430962343095,0.014278242677824267
0.04193943955667186,0.08420502092050208,0.014462030026746904
0.04232789065573549,0.08420502092050208,0.014462030026746904
0.042719939663067766,0.08535564853556485,0.01427699735553523
0.04311561990318229,0.08640167364016735,0.014298057426645838
0.0435149650092505,0.08734309623430962,0.013918424349406855
0.04391800892596086,0.08734309623430962,0.013918424349406855
0.044324785912403956,0.08844142259414225,0.014069815349241987
0.04473533054498463,0.08943514644351465,0.014041693886652579
0.04514967772036102,0.09016736401673639,0.014365623009640203
0.04556786265841064,0.09173640167364015,0.01342666024244355
0.045989920905224385,0.09173640167364015,0.01342666024244355
0.046415888336127774,0.09257322175732216,0.012766221092138907
0.04684580115873045,0.09356694560669457,0.012773611276494165
0.04727969591600391,0.09440376569037656,0.012423612468849063
0.047717609489387455,0.09518828451882846,0.012272420164885535
0.048159579101923505,0.09571129707112971,0.012236705516106948
0.04860564232142134,0.09571129707112971,0.012236705516106948
0.04905583706365046,0.09597280334728034,0.012408190351309547
0.04951020159556351,0.09680962343096233,0.012233240119758305
0.04996877453854884,0.09759414225941423,0.012830767531124353
0.050431594871713586,0.09822175732217574,0.013009878103774271
0.0508987019351968,0.09890167364016737,0.012905699030013868
0.05137013543351344,0.09994769874476987,0.013122196284483521
0.05184593543892913,0.1006276150627615,0.013063174280961643
0.05232614239486662,0.1014644351464435,0.012968180344242639
0.05281079711934331,0.1014644351464435,0.012968180344242639
0.05329994080844088,0.10188284518828453,0.012806440543010519
0.05379361503980703,0.10256276150627615,0.013107596131507204
0.05429186177618943,0.1036610878661088,0.01310415229779658
0.05479472336900287,0.10481171548117155,0.01271297101425326
0.055302242561929005,0.10538702928870292,0.013148851781846457
0.055814462494549605,0.10570083682008369,0.013281738746430348
0.05633142670601358,0.10638075313807531,0.013029627296251064
0.05685317913873753,0.10674686192468619,0.012916292408549966
0.05737976414214134,0.10742677824267781,0.01305060426719545
0.05791122647641758,0.1084205020920502,0.012663061713028568
0.058447611316336315,0.1090481171548117,0.012659172831635517
0.05898896425508499,0.10978033472803347,0.012691974820964921
0.0595353313081437,0.11030334728033472,0.012869616319524102
0.06008675891719687,0.11082635983263597,0.012950132987685202
0.060643293954080614,0.1110878661087866,0.013169534996323805
0.061204983724766966,0.11302301255230125,0.013864173947069737
0.061771875973384946,0.11338912133891213,0.013785721966758955
0.06234401888627864,0.1143828451882845,0.01381000754391354
0.06292146109610344,0.11501046025104603,0.01356902620642369
0.06350425168595962,0.11584728033472805,0.013330665574778513
0.0640924401935645,0.1163702928870293,0.013217325040948094
0.06468607661546327,0.11720711297071129,0.013697438134661557
0.06528521141127848,0.11767782426778244,0.013519646858390003
0.0658898955079995,0.11830543933054394,0.013407495890801858
0.06650018030431118,0.12044979079497911,0.01421026163331979
0.0671161176749628,0.12092050209205023,0.013868809755550176
0.06773775997517752,0.12144351464435148,0.014062717312346294
0.06836516004510239,0.12217573221757323,0.014258592237686711
0.06899837121430018,0.12243723849372386,0.014180200430255653
0.06963744730628223,0.12353556485355648,0.014261661406798874
0.07028244264308345,0.12369246861924688,0.01439045063276515
0.07093341204987996,0.125,0.014674207461715634
0.07159041085964889,0.1257845188284519,0.014848859679363256
0.07225349491787214,0.1276673640167364,0.015448714279370591
0.07292272058728312,0.12897489539748955,0.015017292483854446
0.07359814475265763,0.12955020920502092,0.0153431773887561
0.07427982482564918,0.13023012552301255,0.015378703634604458
0.07496781874966876,0.13070083682008365,0.01520599970252892
0.07566218500481055,0.13148535564853556,0.01468576034362889
0.07636298261282241,0.13294979079497907,0.014554040115445895
0.07707027114212295,0.13394351464435145,0.014453421365073124
0.0777841107128649,0.13462343096234308,0.014293082392127057
0.07850456200204509,0.1360878661087866,0.014097686685214599
0.07923168624866253,0.1365062761506276,0.013990952366839084
0.07996554525892346,0.1372384937238494,0.013662945916047817
0.080706201411495,0.13859832635983263,0.013545924136552026
0.08145371766280746,0.13922594142259415,0.013779767954028167
0.0822081575524054,0.14048117154811715,0.01288183207704189
0.08296958520834907,0.14131799163179914,0.01330303786122737
0.0837380653526649,0.1425732217573222,0.013532185463427809
0.08451366330684713,0.1432531380753138,0.013502336617545354
0.08529644499741025,0.1442468619246862,0.013696140002789048
0.08608647696149245,0.1455020920502092,0.012800031019639939
0.08688382635251184,0.1476987447698745,0.013414430838100313
0.08768856094587427,0.1483786610878661,0.01315051595648418
0.08850074914473438,0.14994769874476985,0.013424317136306983
0.08932045998580969,0.15041841004184098,0.013985476914944155
0.09014776314524918,0.15193514644351463,0.01395816542372648
0.09098272894455559,0.15282426778242678,0.014058826457248067
0.09182542835656282,0.15407949790794978,0.01442453069116167
0.09267593301146883,0.15591004184100418,0.014727145661953664
0.09353431520292387,0.15648535564853555,0.01443704129216532
0.09440064789417603,0.1574267782426778,0.014556295332026478
0.0952750047242729,0.1597803347280335,0.014982735026471105
0.09615746001432096,0.16072175732217575,0.015000616368935602
0.09704808877380307,0.16150627615062763,0.014851714777684016
0.09794696670695395,0.16276150627615063,0.015490003700196351
0.09885417021919574,0.16443514644351465,0.015169528052228843
0.09976977642363201,0.1649581589958159,0.015380837935306518
0.1006938631476027,0.16610878661087863,0.015088164307117543
0.10162650893929952,0.16793933054393304,0.015234755061006942
0.10256779307444219,0.16929916317991628,0.016332820346325005
0.10351779556301763,0.16940376569037655,0.016274769089810903
0.10447659715608042,0.17086820083682006,0.016243813403531895
0.10544427935261684,0.1723849372384937,0.01618840023274541
0.10642092440647247,0.173326359832636,0.01644489863968187
0.10740661533334334,0.17432008368200838,0.016181386285722372
0.10840143591783309,0.17547071129707115,0.016249201237349357
0.10940547072057424,0.17693514644351466,0.016666055744713203
0.11041880508541602,0.17813807531380754,0.017029982612079234
0.11144152514667881,0.17939330543933055,0.017523652444227548
0.1124737178364752,0.18033472803347278,0.01799163179916318
0.1135154708920999,0.18190376569037658,0.017941388930056475
0.11456687286348714,0.1832112970711297,0.01789291603442301
0.11562801312073753,0.18472803347280337,0.0179474864658939
0.11669898186171475,0.18572175732217572,0.017658084222571892
0.11777987011971193,0.18671548117154813,0.018153885481101792
0.11887076977119033,0.1875,0.017662421181824605
0.11997177354358843,0.18880753138075312,0.018311415641290994
0.12108297502320395,0.19021966527196654,0.01880526524434974
0.12220446866314887,0.1915794979079498,0.018948723837812105
0.1233363497913776,0.1925732217573222,0.018829614097091708
0.12447871461879062,0.19435146443514645,0.018925829084349196
0.125631660247412,0.19476987447698743,0.019072683764463697
0.1267952846786434,0.1959205020920502,0.018146651416068155
0.12796968682159415,0.19686192468619249,0.018310220535191216
0.1291549665014884,0.19801255230125522,0.018194824188417492
0.1303512244681509,0.20026150627615064,0.01823574599118952
0.1315585624045704,0.201673640167364,0.01799832025137181
0.1327770829355429,0.202928870292887,0.017626376573201194
0.13400688963639507,0.20507322175732218,0.017499362244442027
0.13524808704178753,0.20648535564853554,0.017640027926532815
0.1365007806546014,0.20779288702928872,0.017322772638433064
0.13776507695490536,0.21066945606694562,0.01764622959594342
0.13904108340900698,0.21155857740585776,0.018060601118377248
0.1403289084785873,0.21328451882845192,0.01813700150769309
0.14162866162991988,0.2142782426778243,0.01856812418912403
0.1429404533431761,0.2168410041841004,0.01917994780825034
0.14426439512181574,0.21773012552301255,0.018921275723063256
0.14560059950206486,0.21982217573221757,0.0183443251056238
0.14694918006248173,0.22123430962343096,0.018937099362167018
0.14831025143361043,0.22243723849372382,0.019208236779641428
0.14968392930772556,0.2247907949790795,0.019763785562527204
0.1510703304486654,0.2256799163179916,0.019347576789182464
0.1524695727017573,0.22683054393305438,0.019108290618594453
0.15388177500383463,0.2277196652719665,0.019231222042871664
0.155307057393346,0.22918410041841,0.019004580673830193
0.1567455410205595,0.2305439330543933,0.01948360403367403
0.15819734815786,0.232897489539749,0.020476525879110204
0.1596626022101425,0.23415271966527196,0.020393533035439147
0.161141427725302,0.23598326359832633,0.020829824404112237
0.16263395040481923,0.237081589958159,0.020933638658018946
0.16414029711444664,0.23896443514644355,0.02135076635622664
0.16566059589499135,0.2401150627615063,0.021009811982531507
0.16719497597319902,0.2415794979079498,0.021346922464848664
0.16874356777273758,0.24283472803347278,0.02131049927670933
0.17030650292528443,0.24414225941422596,0.02093331197775478
0.17188391428171457,0.2459728033472804,0.02122174587611719
0.17347593592339308,0.2481171548117155,0.021525254963646264
0.17508270317357252,0.24963389121338914,0.022063506288178023
0.17670435260889467,0.2514644351464435,0.021665349135487864
0.1783410220710008,0.25345188284518827,0.022045087652417562
0.17999285067824763,0.2551255230125523,0.022655319701846595
0.18165997883753268,0.25700836820083683,0.022655802659876507
0.18334254825622906,0.25852510460251044,0.023035185237648765
0.18504070195423022,0.2600418410041841,0.023130876860380938
0.1867545842761076,0.2621861924686192,0.022972161682267223
0.18848434090337954,0.2643828451882845,0.02335618531529977
0.1902301188668944,0.2661610878661088,0.023083110261446535
0.1919920665593285,0.26851464435146444,0.02329866829217182
0.1937703337477989,0.27050209205020914,0.023026574275052034
0.19556507158659492,0.2712343096234309,0.022880469178323384
0.19737643263002555,0.2744246861924686,0.02333720454514342
0.19920457084538692,0.27573221757322175,0.023012314567048945
0.2010496416260499,0.2785564853556486,0.023193940895782687
0.2029118018046678,0.2807531380753138,0.02320054442168349
0.20479120966650854,0.282897489539749,0.023697086381618503
0.2066880249629082,0.28530334728033474,0.023776371520583768
0.20860240892485027,0.2872907949790795,0.023447125794504513
0.2105345242766706,0.28974895397489536,0.023181908211623494
0.21248453524988828,0.2930962343096235,0.02303655081870246
0.21445260759716675,0.29586820083682014,0.02410066584092535
0.21643890860640203,0.2977510460251046,0.023822116573439692
0.21844360711494262,0.30057531380753133,0.02388976842020351
0.22046687352394098,0.30282426778242677,0.024082442229538932
0.22250887981283693,0.3048640167364017,0.0235848507660853
0.2245697995539774,0.3067468619246862,0.022979543176426677
0.22664980792736927,0.3084205020920502,0.023680458222844397
0.22874908173557018,0.3107217573221757,0.023702857319482695
0.23086779941871696,0.312918410041841,0.02384507090696121
0.23300614106969247,0.31548117154811717,0.023781605623317447
0.23516428844943485,0.3170502092050209,0.023339255680662044
0.23734242500238661,0.3189853556485356,0.02316000921913329
0.23954073587208768,0.3222803347280335,0.02394095313961501
0.24175940791691308,0.324581589958159,0.024191464906401935
0.243998629725955,0.3267782426778243,0.024468716193593042
0.24625859163505467,0.3284518828451883,0.02499978116533834
0.24853948574297985,0.3304916317991632,0.024826794916033155
0.25084150592775384,0.33368200836820083,0.02588991377004557
0.25316484786313553,0.33572175732217574,0.025219240090198065
0.2555097090352507,0.33791841004184103,0.02475838894985794
0.25787628875938007,0.3412133891213389,0.024254703588627108
0.26026478819690047,0.3432008368200837,0.024158198330878743
0.26267541037238357,0.34618200836820084,0.0234545910633621
0.2651083601908539,0.34780334728033474,0.02333011208727311
0.26756384445520454,0.35104602510460253,0.02406062388967501
0.27004207188377727,0.35298117154811715,0.023895950717040048
0.2725432531281028,0.35638075313807527,0.02425808672278339
0.27506760079080644,0.3584205020920502,0.02366543665572707
0.2776153294436801,0.3611401673640168,0.023895721771606145
0.28018665564591955,0.36286610878661085,0.02418648914669915
0.2827817979625341,0.36485355648535556,0.023521846304010285
0.28540097698292377,0.3668933054393305,0.02337959710949021
0.28804441533962977,0.3696652719665271,0.022718018156156816
0.29071233772725785,0.3719142259414226,0.02280652591949019
0.2934049709215787,0.3750523012552301,0.023145831718014886
0.29612254379880343,0.377876569037657,0.023247010751215772
0.29886528735503826,0.38117154811715487,0.023232356509053885
0.30163343472591975,0.3835251046025105,0.02413582513984361
0.3044272212064303,0.3864539748953975,0.02409430901251367
0.30724688427090036,0.3891736401673641,0.024055677922424416
0.31009266359319265,0.39178870292887036,0.02424483341755307
0.312964801067075,0.39492677824267786,0.02421322183266109
0.3158635408267819,0.3968096234309623,0.023756575042671712
0.3187891292677646,0.4002615062761506,0.023731229896208236
0.32174181506763716,0.40319037656903767,0.023022594328560773
0.3247218492073129,0.40632845188284517,0.02285684532929338
0.3277294849923382,0.40873430962343094,0.022595413434719866
0.33076497807442423,0.4108786610878661,0.022823011750720053
0.3338285864731761,0.414592050209205,0.02170350854235937
0.3369205705980267,0.4185146443514644,0.0214814950922069
0.34004119327037063,0.42076359832635984,0.020932593263227734
0.34319071974590426,0.42432008368200835,0.020416322707801415
0.34636941773717345,0.4278242677824268,0.020100291684702547
0.3495775574363275,0.43106694560669456,0.019324305265805992
0.3528154115380883,0.434152719665272,0.018900156929744734
0.3560832552629278,0.4368200836820084,0.018598667579739984
0.3593813663804626,0.4392782426778242,0.018477153375528386
0.36271002523306484,0.4423117154811716,0.01924806993207402
0.36606951475969024,0.4450836820083682,0.019475459359675085
0.36946012051993027,0.44848326359832635,0.018879594071911674
0.37288213071828336,0.4506799163179916,0.01995695559208024
0.3763358362286533,0.4556485355648534,0.01977208816279647
0.37982153061907364,0.45946652719665265,0.019199975294570747
0.3833395101766601,0.4615062761506275,0.018963370628801567
0.38689007393279756,0.465010460251046,0.0188914711288756
0.390473523688556,0.4692991631799163,0.018022393304514564
0.39409016404034475,0.47358786610878667,0.019112870986007776
0.39774030240580366,0.4767782426778243,0.01855655611256693
0.4014242490499322,0.479550209205021,0.017968278728302697
0.40514231711146476,0.48326359832635984,0.018922649074399105
0.408894822629486,0.4872907949790795,0.018069383543103314
0.4126820845702952,0.491265690376569,0.018767407435100133
0.4165044248545185,0.4954497907949791,0.01856959731196953
0.4203621683844714,0.4981171548117155,0.019191353921362377
0.4242556430717777,0.5020920502092049,0.019132539773509042
0.42818517986524113,0.5050732217573223,0.018837239348740913
0.4321511127789762,0.5084205020920503,0.01934078920749207
0.4361537789208006,0.5115585774058579,0.018766532891812165
0.44019351852088745,0.5174163179916318,0.01915261683347279
0.4442706749606883,0.5225941422594143,0.01909934142064415
0.4483855948021186,0.528765690376569,0.019012063812305583
0.45253862781701665,0.5331589958158995,0.018869376723067814
0.4567301270168747,0.5385983263598326,0.01893969924310673
0.46096044868284336,0.5424163179916318,0.018615794071278707
0.46522995239601894,0.546652719665272,0.01897577187016805
0.4695390010680058,0.5507322175732219,0.018302450443377204
0.4738879609717651,0.5565899581589958,0.01888618531250658
0.4782772017727485,0.5592573221757322,0.018232145557581812
0.4827070965603183,0.5642782426778242,0.017547753137292645
0.4871780218794631,0.5688807531380754,0.018384542177658073
0.4916903577628026,0.5742677824267782,0.017797802852691995
0.4962444877628913,0.5786087866108787,0.018363699875528015
0.5008407989848213,0.5831589958158997,0.01875567058267898
0.5054796821191241,0.5875,0.016970205942852506
0.5101615314749833,0.5928347280334727,0.017323088453507357
0.5148867450137492,0.5976987447698745,0.01877869995863244
0.5196557243827657,0.6018305439330544,0.019088238588226093
0.5244688749495119,0.6056485355648535,0.019206741429391338
0.5293266058360562,0.6105125523012551,0.019345880117020896
0.5342293299538352,0.6164748953974895,0.019413631343693668
0.53917746403875,0.6217573221757322,0.019918196792644848
0.5441714286865893,0.6266736401673639,0.019494832483219312
0.5492116483887789,0.6323221757322176,0.0192948396921514
0.5542985515684669,0.6376046025104601,0.018708137794568192
0.5594325706169377,0.6427301255230126,0.018330004437846693
0.5646141419303667,0.6485355648535566,0.016868269724107238
0.5698437059469142,0.6530857740585773,0.017406263196315584
0.5751217071841613,0.6582635983263597,0.018316195285900113
0.5804485942768978,0.663284518828452,0.018402016603820084
0.5858248200152536,0.6693514644351465,0.019021845013031592
0.5912508413831875,0.6757322175732218,0.019752986964987587
0.5967271195973316,0.6797594142259414,0.020077211409702325
0.6022541201461928,0.6851987447698746,0.019813065768514812
0.6078323128297229,0.690428870292887,0.0181846733644601
0.6134621717992506,0.6957635983263598,0.018845950144197855
0.6191441755977841,0.7006799163179916,0.01953022993476009
0.6248788072006894,0.7069037656903767,0.018535907228814673
0.6306665540567405,0.7125523012552301,0.018453080635512875
0.6365079081295572,0.7186715481171547,0.018463824658749434
0.642403365939419,0.725470711297071,0.018328512058143363
0.6483534286054721,0.7311192468619248,0.018196703349230268
0.6543586018883236,0.7368723849372385,0.017384877447545584
0.6604193962330305,0.7410564853556485,0.017263296761229095
0.6665363268124913,0.7477510460251044,0.01826961527460753
0.6727099135712337,0.7531380753138076,0.017705346108588663
0.6789406812696106,0.7580020920502093,0.018266620525708294
0.6852291595284065,0.7637029288702928,0.01838565806278275
0.6915758828738525,0.7688284518828452,0.01873962076244521
0.697981390783066,0.7768305439330544,0.01813888665884782
0.7044462277299037,0.7828451882845188,0.017655528015570292
0.7109709432312431,0.7883891213389121,0.017696383018975158
0.7175560918936928,0.7938807531380754,0.01745083716493401
0.7242022334607315,0.8003138075313808,0.015866859633911514
0.730909932860291,0.8068514644351465,0.016307678991068407
0.737679760252773,0.8128138075313807,0.016576197815776867
0.7445122910795136,0.819979079497908,0.016460859399155023
0.751408106111697,0.825366108786611,0.01640034270601181
0.7583677914997191,0.831642259414226,0.01507773619311703
0.7653919388230148,0.8388598326359833,0.016310027157307113
0.77248114514034,0.8448744769874479,0.015252251273897644
0.7796360130405229,0.8509937238493723,0.014409826347287304
0.7868571506936851,0.8573744769874476,0.01352379397391203
0.794145171902934,0.8635460251046025,0.013619331218526697
0.8015006961565405,0.8706066945606695,0.012165411375781034
0.8089243486805938,0.8770397489539749,0.012337887171164756
0.8164167604921464,0.8822175732217573,0.012338663128454481
0.823978568452852,0.890010460251046,0.012521864248574559
0.8316104153230962,0.8971757322175733,0.01203429039185746
0.8393129498166364,0.9050209205020922,0.011690705272377104
0.8470868266557402,0.9115585774058579,0.010356308883894855
0.8549327066268376,0.9172594142259414,0.008909039476932052
0.8628512566366896,0.9226464435146443,0.009272084770706538
0.8708431497690724,0.9274058577405857,0.008468282279501716
0.8789090653419954,0.9331066945606693,0.008627170921853758
0.8870496889654403,0.9405334728033473,0.008559048884020828
0.8952657125996392,0.9468096234309623,0.00877679891482029
0.9035578346138929,0.953399581589958,0.008066779857756555
0.9119267598459299,0.9585774058577406,0.006870402457603781
0.9203731996618221,0.9643828451882847,0.005083994084468736
0.9288978720164498,0.9699790794979078,0.0053806783052768575
0.9375015015145289,0.9747907949790795,0.005548864941370239
0.9461848194722002,0.9807008368200837,0.005179937018770196
0.9549485639791966,0.9848849372384937,0.00476171262724692
0.9637934799615786,0.9892259414225941,0.0031744750848312652
0.9727203192450538,0.9928870292887029,0.0022336983790860482
0.9817298406188841,0.9959728033472803,0.0015872375424156701
0.9908228099003797,0.9985355648535565,0.0011410786730790374
1.0,1.0,0.0


==> data_2/amazon-photo/graphsage/roc_g-base-Gibbs_mean.csv <==
fpr,tpr_mean,tpr_std
0.0001,0.0,0.0
0.00010092621909870473,0.003817991631799164,0.003469667006406273
0.00010186101701559753,0.003817991631799164,0.003469667006406273
0.00010280447320933097,0.003817991631799164,0.003469667006406273
0.00010375666787451859,0.003817991631799164,0.003469667006406273
0.00010471768194855202,0.003817991631799164,0.003469667006406273
0.0001056875971184804,0.003817991631799164,0.003469667006406273
0.00010666649582795387,0.003817991631799164,0.003469667006406273
0.00010765446128423159,0.003817991631799164,0.003469667006406273
0.00010865157746525384,0.003817991631799164,0.003469667006406273
0.00010965792912678099,0.003817991631799164,0.003469667006406273
0.00011067360180959734,0.003817991631799164,0.003469667006406273
0.00011169868184678226,0.003817991631799164,0.003469667006406273
0.00011273325637104872,0.003817991631799164,0.003469667006406273
0.00011377741332214914,0.003817991631799164,0.003469667006406273
0.00011483124145435111,0.003817991631799164,0.003469667006406273
0.00011589483034398106,0.003817991631799164,0.003469667006406273
0.00011696827039703847,0.003817991631799164,0.003469667006406273
0.00011805165285688056,0.003817991631799164,0.003469667006406273
0.0001191450698119776,0.003817991631799164,0.003469667006406273
0.00012024861420374123,0.003817991631799164,0.003469667006406273
0.00012136237983442405,0.003817991631799164,0.003469667006406273
0.00012248646137509307,0.003817991631799164,0.003469667006406273
0.00012362095437367691,0.003817991631799164,0.003469667006406273
0.00012476595526308696,0.003817991631799164,0.003469667006406273
0.0001259215613694151,0.003817991631799164,0.003469667006406273
0.0001270878709202058,0.003817991631799164,0.003469667006406273
0.000128264983052806,0.003817991631799164,0.003469667006406273
0.0001294529978227916,0.003817991631799164,0.003469667006406273
0.00013065201621247213,0.003817991631799164,0.003469667006406273
0.00013186214013947485,0.003817991631799164,0.003469667006406273
0.00013308347246540747,0.003817991631799164,0.003469667006406273
0.00013431611700460153,0.003817991631799164,0.003469667006406273
0.0001355601785329369,0.003817991631799164,0.003469667006406273
0.0001368157627967472,0.003817991631799164,0.003469667006406273
0.00013808297652180923,0.003817991631799164,0.003469667006406273
0.0001393619274224142,0.003817991631799164,0.003469667006406273
0.00014065272421052364,0.003817991631799164,0.003469667006406273
0.00014195547660501016,0.003817991631799164,0.003469667006406273
0.0001432702953409831,0.003817991631799164,0.003469667006406273
0.00014459729217920195,0.003817991631799164,0.003469667006406273
0.00014593657991557562,0.003817991631799164,0.003469667006406273
0.00014728827239075018,0.003817991631799164,0.003469667006406273
0.0001486524844997857,0.003817991631799164,0.003469667006406273
0.00015002933220192182,0.003817991631799164,0.003469667006406273
0.0001514189325304352,0.003817991631799164,0.003469667006406273
0.00015282140360258693,0.003817991631799164,0.003469667006406273
0.0001542368646296629,0.003817991631799164,0.003469667006406273
0.00015566543592710622,0.003817991631799164,0.003469667006406273
0.00015710723892474503,0.003817991631799164,0.003469667006406273
0.00015856239617711372,0.003817991631799164,0.003469667006406273
0.00016003103137387001,0.003817991631799164,0.003469667006406273
0.00016151326935030913,0.003817991631799164,0.003469667006406273
0.0001630092360979741,0.003817991631799164,0.003469667006406273
0.00016451905877536624,0.003817991631799164,0.003469667006406273
0.00016604286571875296,0.003817991631799164,0.003469667006406273
0.0001675807864530767,0.003817991631799164,0.003469667006406273
0.00016913295170296487,0.003817991631799164,0.003469667006406273
0.0001706994934038408,0.003817991631799164,0.003469667006406273
0.0001722805447131394,0.003817991631799164,0.003469667006406273
0.00017387624002162505,0.003817991631799164,0.003469667006406273
0.00017548671496481503,0.003817991631799164,0.003469667006406273
0.00017711210643450888,0.003817991631799164,0.003469667006406273
0.00017875255259042355,0.003817991631799164,0.003469667006406273
0.00018040819287193827,0.003817991631799164,0.003469667006406273
0.00018207916800994624,0.003817991631799164,0.003469667006406273
0.00018376562003881704,0.003817991631799164,0.003469667006406273
0.00018546769230846994,0.003817991631799164,0.003469667006406273
0.00018718552949655793,0.003817991631799164,0.003469667006406273
0.00018891927762076664,0.003817991631799164,0.003469667006406273
0.0001906690840512252,0.003817991631799164,0.003469667006406273
0.00019243509752303302,0.003817991631799164,0.003469667006406273
0.00019421746814890265,0.003817991631799164,0.003469667006406273
0.00019601634743191858,0.003817991631799164,0.003469667006406273
0.00019783188827841644,0.003817991631799164,0.003469667006406273
0.00019966424501097934,0.003817991631799164,0.003469667006406273
0.00020151357338155586,0.003817991631799164,0.003469667006406273
0.0002033800305846982,0.003817991631799164,0.003469667006406273
0.00020526377527092522,0.003817991631799164,0.003469667006406273
0.0002071649675602069,0.003817991631799164,0.003469667006406273
0.000209083769055575,0.003817991631799164,0.003469667006406273
0.00021102034285685965,0.003817991631799164,0.003469667006406273
0.0002129748535745521,0.003817991631799164,0.003469667006406273
0.00021494746734379805,0.003817991631799164,0.003469667006406273
0.00021693835183851843,0.003817991631799164,0.003469667006406273
0.00021894767628566206,0.003817991631799164,0.003469667006406273
0.00022097561147959031,0.003817991631799164,0.003469667006406273
0.00022302232979659386,0.003817991631799164,0.003469667006406273
0.00022508800520954617,0.003817991631799164,0.003469667006406273
0.0002271728133026905,0.003817991631799164,0.003469667006406273
0.00022927693128656486,0.003817991631799164,0.003469667006406273
0.0002314005380130654,0.003817991631799164,0.003469667006406273
0.00023354381399064793,0.003817991631799164,0.003469667006406273
0.00023570694139967278,0.003817991631799164,0.003469667006406273
0.00023789010410788934,0.003817991631799164,0.003469667006406273
0.00024009348768606518,0.003817991631799164,0.003469667006406273
0.00024231727942376007,0.003817991631799164,0.003469667006406273
0.00024456166834524467,0.003817991631799164,0.003469667006406273
0.00024682684522556923,0.003817991631799164,0.003469667006406273
0.00024911300260677886,0.003817991631799164,0.003469667006406273
0.0002514203348142797,0.003817991631799164,0.003469667006406273
0.00025374903797335715,0.003817991631799164,0.003469667006406273
0.00025609931002584595,0.003817991631799164,0.003469667006406273
0.00025847135074695635,0.003817991631799164,0.003469667006406273
0.0002608653617622548,0.003817991631799164,0.003469667006406273
0.000263281546564802,0.003817991631799164,0.003469667006406273
0.00026572011053245065,0.003817991631799164,0.003469667006406273
0.00026818126094530154,0.003817991631799164,0.003469667006406273
0.0002706652070033241,0.003817991631799164,0.003469667006406273
0.0002731721598441376,0.003817991631799164,0.003469667006406273
0.0002757023325609583,0.003817991631799164,0.003469667006406273
0.0002782559402207126,0.003817991631799164,0.003469667006406273
0.00028083319988231727,0.003817991631799164,0.003469667006406273
0.0002834343306151309,0.003817991631799164,0.003469667006406273
0.0002860595535175742,0.003817991631799164,0.003469667006406273
0.00028870909173592344,0.003817991631799164,0.003469667006406273
0.00029138317048327885,0.003817991631799164,0.003469667006406273
0.00029408201705870637,0.003817991631799164,0.003469667006406273
0.00029680586086656025,0.003817991631799164,0.003469667006406273
0.00029955493343598134,0.003817991631799164,0.003469667006406273
0.0003023294684405776,0.003817991631799164,0.003469667006406273
0.00030512970171828706,0.003817991631799164,0.003469667006406273
0.00030795587129142264,0.003817991631799164,0.003469667006406273
0.00031080821738690636,0.003817991631799164,0.003469667006406273
0.00031368698245668765,0.003817991631799164,0.003469667006406273
0.00031659241119835204,0.003817991631799164,0.003469667006406273
0.00031952475057592136,0.003817991631799164,0.003469667006406273
0.0003224842498408442,0.003817991631799164,0.003469667006406273
0.0003254711605531848,0.003817991631799164,0.003469667006406273
0.00032848573660300434,0.003817991631799164,0.003469667006406273
0.0003315282342319423,0.003817991631799164,0.003469667006406273
0.00033459891205499747,0.003817991631799164,0.003469667006406273
0.0003376980310825091,0.003817991631799164,0.003469667006406273
0.0003408258547423452,0.003817991631799164,0.003469667006406273
0.00034398264890229247,0.003817991631799164,0.003469667006406273
0.00034716868189265597,0.003817991631799164,0.003469667006406273
0.00035038422452906756,0.003817991631799164,0.003469667006406273
0.00035362955013550426,0.003817991631799164,0.003469667006406273
0.000356904934567523,0.003817991631799164,0.003469667006406273
0.000360210656235707,0.003817991631799164,0.003469667006406273
0.00036354699612933176,0.003817991631799164,0.003469667006406273
0.00036691423784024937,0.003817991631799164,0.003469667006406273
0.0003703126675869927,0.003817991631799164,0.003469667006406273
0.0003737425742391064,0.003817991631799164,0.003469667006406273
0.00037720424934169976,0.003817991631799164,0.003469667006406273
0.0003806979871402284,0.003817991631799164,0.003469667006406273
0.0003842240846055061,0.003817991631799164,0.003469667006406273
0.00038778284145894574,0.003817991631799164,0.003469667006406273
0.0003913745601980384,0.003817991631799164,0.003469667006406273
0.0003949995461220643,0.003817991631799164,0.003469667006406273
0.00039865810735804387,0.003817991631799164,0.003469667006406273
0.0004023505548869293,0.003817991631799164,0.003469667006406273
0.00040607720257003656,0.003817991631799164,0.003469667006406273
0.0004098383671757261,0.003817991631799164,0.003469667006406273
0.0004136343684063274,0.003817991631799164,0.003469667006406273
0.0004174655289253135,0.003817991631799164,0.003469667006406273
0.0004213321743847289,0.003817991631799164,0.003469667006406273
0.0004252346334528682,0.003817991631799164,0.003469667006406273
0.00042917323784221574,0.003817991631799164,0.003469667006406273
0.0004331483223376398,0.003817991631799164,0.003469667006406273
0.0004371602248248502,0.003817991631799164,0.003469667006406273
0.000441209286319119,0.003817991631799164,0.003469667006406273
0.0004452958509942655,0.003817991631799164,0.003469667006406273
0.00044942026621191424,0.003817991631799164,0.003469667006406273
0.0004535828825510186,0.003817991631799164,0.003469667006406273
0.00045778405383766163,0.003817991631799164,0.003469667006406273
0.0004620241371751313,0.003817991631799164,0.003469667006406273
0.0004663034929742731,0.003817991631799164,0.003469667006406273
0.00047062248498412813,0.003817991631799164,0.003469667006406273
0.00047498148032285,0.003817991631799164,0.003469667006406273
0.0004793808495089107,0.003817991631799164,0.003469667006406273
0.00048382096649259574,0.003817991631799164,0.003469667006406273
0.000488302208687788,0.003817991631799164,0.003469667006406273
0.0004928249570040513,0.003817991631799164,0.003469667006406273
0.0004973895958790063,0.003817991631799164,0.003469667006406273
0.000501996513311008,0.003817991631799164,0.003469667006406273
0.0005066461008921268,0.003817991631799164,0.003469667006406273
0.0005113387538414326,0.003817991631799164,0.003469667006406273
0.0005160748710385908,0.003817991631799164,0.003469667006406273
0.000520854855057766,0.003817991631799164,0.003469667006406273
0.0005256791122018419,0.006328451882845189,0.0034570298890503645
0.0005305480525369575,0.006328451882845189,0.0034570298890503645
0.0005354620899273607,0.006328451882845189,0.0034570298890503645
0.0005404216420705915,0.006328451882845189,0.0034570298890503645
0.0005454271305329836,0.006328451882845189,0.0034570298890503645
0.0005504789807854967,0.006328451882845189,0.0034570298890503645
0.0005555776222398878,0.006328451882845189,0.0034570298890503645
0.0005607234882852032,0.006328451882845189,0.0034570298890503645
0.0005659170163246243,0.006328451882845189,0.0034570298890503645
0.0005711586478126435,0.006328451882845189,0.0034570298890503645
0.0005764488282925873,0.006328451882845189,0.0034570298890503645
0.0005817880074344935,0.006328451882845189,0.0034570298890503645
0.0005871766390733255,0.006328451882845189,0.0034570298890503645
0.0005926151812475553,0.006328451882845189,0.0034570298890503645
0.0005981040962380944,0.006328451882845189,0.0034570298890503645
0.0006036438506075864,0.006328451882845189,0.0034570298890503645
0.0006092349152400712,0.006328451882845189,0.0034570298890503645
0.0006148777653810023,0.006328451882845189,0.0034570298890503645
0.0006205728806776501,0.006328451882845189,0.0034570298890503645
0.0006263207452198692,0.006328451882845189,0.0034570298890503645
0.0006321218475812448,0.006328451882845189,0.0034570298890503645
0.0006379766808606282,0.006328451882845189,0.0034570298890503645
0.000643885742724042,0.006328451882845189,0.0034570298890503645
0.0006498495354469888,0.006328451882845189,0.0034570298890503645
0.0006558685659571436,0.006328451882845189,0.0034570298890503645
0.0006619433458774394,0.006328451882845189,0.0034570298890503645
0.0006680743915695614,0.006328451882845189,0.0034570298890503645
0.0006742622241778342,0.006328451882845189,0.0034570298890503645
0.0006805073696735206,0.006328451882845189,0.0034570298890503645
0.0006868103588995307,0.006328451882845189,0.0034570298890503645
0.0006931717276155408,0.006328451882845189,0.0034570298890503645
0.0006995920165435374,0.006328451882845189,0.0034570298890503645
0.0007060717714137773,0.006328451882845189,0.0034570298890503645
0.0007126115430111746,0.006328451882845189,0.0034570298890503645
0.0007192118872221193,0.006328451882845189,0.0034570298890503645
0.0007258733650817253,0.006328451882845189,0.0034570298890503645
0.000732596542821523,0.006328451882845189,0.0034570298890503645
0.0007393819919175866,0.006328451882845189,0.0034570298890503645
0.0007462302891391107,0.006328451882845189,0.0034570298890503645
0.0007531420165974376,0.006328451882845189,0.0034570298890503645
0.0007601177617955331,0.006328451882845189,0.0034570298890503645
0.0007671581176779302,0.006328451882845189,0.0034570298890503645
0.000774263682681127,0.006328451882845189,0.0034570298890503645
0.0007814350607844542,0.006328451882845189,0.0034570298890503645
0.0007886728615614156,0.006328451882845189,0.0034570298890503645
0.0007959777002314986,0.006328451882845189,0.0034570298890503645
0.0008033501977124734,0.006328451882845189,0.0034570298890503645
0.0008107909806731687,0.006328451882845189,0.0034570298890503645
0.000818300681586739,0.006328451882845189,0.0034570298890503645
0.0008258799387844272,0.006328451882845189,0.0034570298890503645
0.0008335293965098195,0.006328451882845189,0.0034570298890503645
0.0008412497049736118,0.006328451882845189,0.0034570298890503645
0.0008490415204088747,0.006328451882845189,0.0034570298890503645
0.0008569055051268347,0.006328451882845189,0.0034570298890503645
0.0008648423275731727,0.006328451882845189,0.0034570298890503645
0.000872852662384838,0.006328451882845189,0.0034570298890503645
0.0008809371904473991,0.006328451882845189,0.0034570298890503645
0.0008890965989529158,0.006328451882845189,0.0034570298890503645
0.000897331581458352,0.006328451882845189,0.0034570298890503645
0.0009056428379445294,0.006328451882845189,0.0034570298890503645
0.0009140310748756232,0.006328451882845189,0.0034570298890503645
0.0009224970052592174,0.006328451882845189,0.0034570298890503645
0.0009310413487069075,0.006328451882845189,0.0034570298890503645
0.000939664831495469,0.006328451882845189,0.0034570298890503645
0.0009483681866285928,0.006328451882845189,0.0034570298890503645
0.0009571521538991865,0.006328451882845189,0.0034570298890503645
0.0009660174799522646,0.006328451882845189,0.0034570298890503645
0.0009749649183484086,0.006328451882845189,0.0034570298890503645
0.0009839952296278227,0.006328451882845189,0.0034570298890503645
0.00099310918137498,0.006328451882845189,0.0034570298890503645
0.0010023075482838654,0.006328451882845189,0.0034570298890503645
0.0010115911122238297,0.006328451882845189,0.0034570298890503645
0.0010209606623060466,0.006328451882845189,0.0034570298890503645
0.0010304169949505876,0.006328451882845189,0.0034570298890503645
0.0010399609139541202,0.006328451882845189,0.0034570298890503645
0.0010495932305582276,0.007949790794979079,0.004228322788997435
0.00105931476351837,0.007949790794979079,0.004228322788997435
0.001069126339173476,0.007949790794979079,0.004228322788997435
0.0010790287915161836,0.007949790794979079,0.004228322788997435
0.0010890229622637305,0.007949790794979079,0.004228322788997435
0.0010991097009294972,0.007949790794979079,0.004228322788997435
0.0011092898648952228,0.007949790794979079,0.004228322788997435
0.0011195643194838783,0.007949790794979079,0.004228322788997435
0.0011299339380332217,0.007949790794979079,0.004228322788997435
0.0011403996019700331,0.007949790794979079,0.004228322788997435
0.0011509622008850323,0.007949790794979079,0.004228322788997435
0.0011616226326085018,0.007949790794979079,0.004228322788997435
0.0011723818032865986,0.007949790794979079,0.004228322788997435
0.001183240627458378,0.007949790794979079,0.004228322788997435
0.0011942000281335325,0.007949790794979079,0.004228322788997435
0.0012052609368708425,0.007949790794979079,0.004228322788997435
0.001216424293857368,0.007949790794979079,0.004228322788997435
0.001227691047988359,0.007949790794979079,0.004228322788997435
0.0012390621569479156,0.007949790794979079,0.004228322788997435
0.0012505385872903913,0.007949790794979079,0.004228322788997435
0.0012621213145225473,0.007949790794979079,0.004228322788997435
0.0012738113231864786,0.007949790794979079,0.004228322788997435
0.0012856096069432965,0.007949790794979079,0.004228322788997435
0.0012975171686575868,0.007949790794979079,0.004228322788997435
0.0013095350204826678,0.007949790794979079,0.004228322788997435
0.001321664183946605,0.007949790794979079,0.004228322788997435
0.0013339056900390587,0.007949790794979079,0.004228322788997435
0.001346260579298911,0.007949790794979079,0.004228322788997435
0.0013587299019027091,0.007949790794979079,0.004228322788997435
0.0013713147177539457,0.007949790794979079,0.004228322788997435
0.0013840160965731315,0.007949790794979079,0.004228322788997435
0.0013968351179887398,0.007949790794979079,0.004228322788997435
0.0014097728716289677,0.007949790794979079,0.004228322788997435
0.001422830457214352,0.007949790794979079,0.004228322788997435
0.0014360089846512606,0.007949790794979079,0.004228322788997435
0.0014493095741262166,0.007949790794979079,0.004228322788997435
0.00146273335620113,0.007949790794979079,0.004228322788997435
0.001476281471909391,0.007949790794979079,0.004228322788997435
0.0014899550728528536,0.007949790794979079,0.004228322788997435
0.0015037553212997384,0.007949790794979079,0.004228322788997435
0.0015176833902834053,0.007949790794979079,0.004228322788997435
0.0015317404637020797,0.007949790794979079,0.004228322788997435
0.0015459277364194785,0.007949790794979079,0.004228322788997435
0.001560246414366368,0.007949790794979079,0.004228322788997435
0.0015746977146430868,0.009675732217573221,0.005194702215830087
0.001589282865622978,0.009675732217573221,0.005194702215830087
0.00160400310705682,0.009675732217573221,0.005194702215830087
0.0016188596901781992,0.009675732217573221,0.005194702215830087
0.0016338538778098604,0.009675732217573221,0.005194702215830087
0.001648986944471065,0.009675732217573221,0.005194702215830087
0.0016642601764859037,0.009675732217573221,0.005194702215830087
0.0016796748720926532,0.009675732217573221,0.005194702215830087
0.0016952323415541214,0.009675732217573221,0.005194702215830087
0.0017109339072690134,0.009675732217573221,0.005194702215830087
0.001726780903884356,0.009675732217573221,0.005194702215830087
0.0017427746784089192,0.009675732217573221,0.005194702215830087
0.0017589165903277326,0.009675732217573221,0.005194702215830087
0.001775208011717636,0.009675732217573221,0.005194702215830087
0.0017916503273638995,0.009675732217573221,0.005194702215830087
0.0018082449348779518,0.009675732217573221,0.005194702215830087
0.0018249932448161524,0.009675732217573221,0.005194702215830087
0.0018418966807997109,0.009675732217573221,0.005194702215830087
0.0018589566796356884,0.009675732217573221,0.005194702215830087
0.0018761746914391195,0.009675732217573221,0.005194702215830087
0.0018935521797562953,0.009675732217573221,0.005194702215830087
0.001911090621689138,0.009675732217573221,0.005194702215830087
0.0019287915080207778,0.009675732217573221,0.005194702215830087
0.0019466563433422632,0.009675732217573221,0.005194702215830087
0.0019646866461804444,0.009675732217573221,0.005194702215830087
0.0019828839491270716,0.009675732217573221,0.005194702215830087
0.002001249798969037,0.009675732217573221,0.005194702215830087
0.0020197857568198785,0.009675732217573221,0.005194702215830087
0.002038493398252464,0.009675732217573221,0.005194702215830087
0.0020573743134329114,0.009675732217573221,0.005194702215830087
0.0020764301072557748,0.009675732217573221,0.005194702215830087
0.002095662399480433,0.011767782426778242,0.005867305773817241
0.0021150728248687948,0.011767782426778242,0.005867305773817241
0.0021346630333242455,0.011767782426778242,0.005867305773817241
0.002154434690031882,0.011767782426778242,0.005867305773817241
0.00217438947560008,0.011767782426778242,0.005867305773817241
0.0021945290862033138,0.011767782426778242,0.005867305773817241
0.0022148552337263594,0.011767782426778242,0.005867305773817241
0.0022353696459097966,0.011767782426778242,0.005867305773817241
0.002256074066496859,0.011767782426778242,0.005867305773817241
0.00227697025538168,0.011767782426778242,0.005867305773817241
0.002298059988758851,0.011767782426778242,0.005867305773817241
0.0023193450592744274,0.011767782426778242,0.005867305773817241
0.0023408272761782944,0.011767782426778242,0.005867305773817241
0.002362508465477945,0.011767782426778242,0.005867305773817241
0.0023843904700937206,0.011767782426778242,0.005867305773817241
0.002406475150015424,0.011767782426778242,0.005867305773817241
0.0024287643824604504,0.011767782426778242,0.005867305773817241
0.0024512600620333396,0.011767782426778242,0.005867305773817241
0.0024739641008868114,0.011767782426778242,0.005867305773817241
0.0024968784288843266,0.011767782426778242,0.005867305773817241
0.002520004993764092,0.011767782426778242,0.005867305773817241
0.002543345761304648,0.011767782426778242,0.005867305773817241
0.002566902715491952,0.011767782426778242,0.005867305773817241
0.002590677858688006,0.011767782426778242,0.005867305773817241
0.002614673211801092,0.011767782426778242,0.005867305773817241
0.00263889081445751,0.013964435146443513,0.006050014247685036
0.002663332725174981,0.013964435146443513,0.006050014247685036
0.0026880010215376074,0.013964435146443513,0.006050014247685036
0.0027128978003724646,0.013964435146443513,0.006050014247685036
0.0027380251779278576,0.013964435146443513,0.006050014247685036
0.00276338529005317,0.013964435146443513,0.006050014247685036
0.0027889802923804397,0.013964435146443513,0.006050014247685036
0.002814812360507581,0.013964435146443513,0.006050014247685036
0.0028408836901833013,0.013964435146443513,0.006050014247685036
0.00286719649749377,0.013964435146443513,0.006050014247685036
0.0028937530190509503,0.013964435146443513,0.006050014247685036
0.002920555512182745,0.013964435146443513,0.006050014247685036
0.0029476062551248585,0.013964435146443513,0.006050014247685036
0.0029749075472144406,0.013964435146443513,0.006050014247685036
0.003002461709085549,0.013964435146443513,0.006050014247685036
0.003030271082866396,0.013964435146443513,0.006050014247685036
0.003058338032378432,0.013964435146443513,0.006050014247685036
0.0030866649433372744,0.013964435146443513,0.006050014247685036
0.003115254223555488,0.013964435146443513,0.006050014247685036
0.0031441083031472647,0.015481171548117156,0.005334728033472803
0.0031732296347349765,0.015481171548117156,0.005334728033472803
0.00320262069365765,0.015481171548117156,0.005334728033472803
0.003232283978181381,0.015481171548117156,0.005334728033472803
0.00326222200971167,0.015481171548117156,0.005334728033472803
0.003292437333007769,0.015481171548117156,0.005334728033472803
0.0033229325163989716,0.015481171548117156,0.005334728033472803
0.0033537101520029287,0.015481171548117156,0.005334728033472803
0.0033847728559459832,0.015481171548117156,0.005334728033472803
0.0034161232685855285,0.015481171548117156,0.005334728033472803
0.0034477640547344642,0.015481171548117156,0.005334728033472803
0.0034796979038876916,0.015481171548117156,0.005334728033472803
0.003511927530450728,0.015481171548117156,0.005334728033472803
0.0035444556739704356,0.015481171548117156,0.005334728033472803
0.0035772850993678732,0.015481171548117156,0.005334728033472803
0.0036104185971733375,0.015481171548117156,0.005334728033472803
0.0036438589837635444,0.015481171548117156,0.005334728033472803
0.0036776091016010306,0.01767782426778243,0.005742668297619583
0.003711671819475767,0.01767782426778243,0.005742668297619583
0.003746050032748993,0.01767782426778243,0.005742668297619583
0.0037807466635993493,0.01767782426778243,0.005742668297619583
0.0038157646612712484,0.01767782426778243,0.005742668297619583
0.003851107002325569,0.01767782426778243,0.005742668297619583
0.0038867766908926675,0.01767782426778243,0.005742668297619583
0.0039227767589277195,0.01767782426778243,0.005742668297619583
0.0039591102664684585,0.01767782426778243,0.005742668297619583
0.003995780301895269,0.01767782426778243,0.005742668297619583
0.004032789982193705,0.01767782426778243,0.005742668297619583
0.004070142453219439,0.01767782426778243,0.005742668297619583
0.004107840889965647,0.01767782426778243,0.005742668297619583
0.004145888496832911,0.01767782426778243,0.005742668297619583
0.004184288507901585,0.019403765690376572,0.007096222282791577
0.0042230441872066725,0.019403765690376572,0.007096222282791577
0.0042621588290153245,0.019403765690376572,0.007096222282791577
0.004301635758106795,0.019403765690376572,0.007096222282791577
0.004341478330055093,0.019403765690376572,0.007096222282791577
0.004381689931514195,0.019403765690376572,0.007096222282791577
0.004422273980505897,0.019403765690376572,0.007096222282791577
0.004463233926710397,0.019403765690376572,0.007096222282791577
0.004504573251759458,0.019403765690376572,0.007096222282791577
0.0045462954695324,0.019403765690376572,0.007096222282791577
0.0045884041264547615,0.019403765690376572,0.007096222282791577
0.004630902801799737,0.019403765690376572,0.007096222282791577
0.004673795107992464,0.019403765690376572,0.007096222282791577
0.004717084690917017,0.020449790794979085,0.0076096079709176
0.004760775230226368,0.020449790794979085,0.0076096079709176
0.004804870439655134,0.020449790794979085,0.0076096079709176
0.004849374067335233,0.020449790794979085,0.0076096079709176
0.004894289896114532,0.020449790794979085,0.0076096079709176
0.004939621743878321,0.020449790794979085,0.0076096079709176
0.004985373463873894,0.020449790794979085,0.0076096079709176
0.005031548945038057,0.020449790794979085,0.0076096079709176
0.0050781521123276704,0.020449790794979085,0.0076096079709176
0.005125186927053333,0.020449790794979085,0.0076096079709176
0.0051726573872160194,0.020449790794979085,0.0076096079709176
0.005220567527846975,0.020449790794979085,0.0076096079709176
0.005268921421350677,0.02280334728033473,0.00868641819750071
0.0053177231778509665,0.02280334728033473,0.00868641819750071
0.0053669769455404765,0.02280334728033473,0.00868641819750071
0.005416686911033152,0.02280334728033473,0.00868641819750071
0.00546685729972018,0.02280334728033473,0.00868641819750071
0.005517492376129128,0.02280334728033473,0.00868641819750071
0.005568596444286409,0.02280334728033473,0.00868641819750071
0.005620173848083188,0.02280334728033473,0.00868641819750071
0.005672228971644543,0.02280334728033473,0.00868641819750071
0.005724766239702178,0.02280334728033473,0.00868641819750071
0.005777790117970507,0.02489539748953975,0.010313298297663049
0.005831305113526219,0.02489539748953975,0.010313298297663049
0.00588531577519145,0.02489539748953975,0.010313298297663049
0.0059398266939203566,0.02489539748953975,0.010313298297663049
0.005994842503189409,0.02489539748953975,0.010313298297663049
0.006050367879391224,0.02489539748953975,0.010313298297663049
0.0061064075422320365,0.02489539748953975,0.010313298297663049
0.006162966255132942,0.02489539748953975,0.010313298297663049
0.006220048825634711,0.02489539748953975,0.010313298297663049
0.0062776601058065,0.02547071129707113,0.010447298465981684
0.006335804992658254,0.02547071129707113,0.010447298465981684
0.006394488428556937,0.02547071129707113,0.010447298465981684
0.006453715401646702,0.02547071129707113,0.010447298465981684
0.0065134909462728026,0.02547071129707113,0.010447298465981684
0.006573820143409586,0.02547071129707113,0.010447298465981684
0.006634708121092351,0.02547071129707113,0.010447298465981684
0.006696160054853215,0.02547071129707113,0.010447298465981684
0.00675818116816111,0.02547071129707113,0.010447298465981684
0.006820776732865685,0.02672594142259414,0.010856637063906533
0.0068839520696454964,0.02672594142259414,0.010856637063906533
0.00694771254846024,0.02672594142259414,0.010856637063906533
0.007012063589007177,0.02672594142259414,0.010856637063906533
0.0070770106611818895,0.02672594142259414,0.010856637063906533
0.007142559285543126,0.02672594142259414,0.010856637063906533
0.007208715033782135,0.02672594142259414,0.010856637063906533
0.007275483529196233,0.02672594142259414,0.010856637063906533
0.007342870447166758,0.028294979079497906,0.011578439550534335
0.00741088151564157,0.028294979079497906,0.011578439550534335
0.007479522515621821,0.028294979079497906,0.011578439550534335
0.007548799281653432,0.028294979079497906,0.011578439550534335
0.007618717702322999,0.028294979079497906,0.011578439550534335
0.007689283720758305,0.028294979079497906,0.011578439550534335
0.007760503335133571,0.028294979079497906,0.011578439550534335
0.007832382599179196,0.028294979079497906,0.011578439550534335
0.00790492762269642,0.02871338912133891,0.01126955524742965
0.007978144572076629,0.02871338912133891,0.01126955524742965
0.00805203967082547,0.02871338912133891,0.01126955524742965
0.008126619200091946,0.02871338912133891,0.01126955524742965
0.008201889499202203,0.02871338912133891,0.01126955524742965
0.008277856966198472,0.02871338912133891,0.01126955524742965
0.008354528058382871,0.02871338912133891,0.01126955524742965
0.008431909292866252,0.030387029288702926,0.012055297515026424
0.008510007247122246,0.030387029288702926,0.012055297515026424
0.00858882855954625,0.030387029288702926,0.012055297515026424
0.008668379930019773,0.030387029288702926,0.012055297515026424
0.008748668120479914,0.030387029288702926,0.012055297515026424
0.008829699955494083,0.030387029288702926,0.012055297515026424
0.008911482322840203,0.031328451882845186,0.011552422678368179
0.008994022174092044,0.031328451882845186,0.011552422678368179
0.009077326525210224,0.031328451882845186,0.011552422678368179
0.00916140245713852,0.031328451882845186,0.011552422678368179
0.009246257116405733,0.031328451882845186,0.011552422678368179
0.009331897715733239,0.031328451882845186,0.011552422678368179
0.009418331534647951,0.03221757322175732,0.01168368368656335
0.009505565920101192,0.03221757322175732,0.01168368368656335
0.009593608287093146,0.03221757322175732,0.01168368368656335
0.009682466119303124,0.03221757322175732,0.01168368368656335
0.009772146969725724,0.03221757322175732,0.01168368368656335
0.009862658461312821,0.03221757322175732,0.01168368368656335
0.009954008287621519,0.033368200836820086,0.01226082431520939
0.010046204213468132,0.033368200836820086,0.01226082431520939
0.010139254075588154,0.033368200836820086,0.01226082431520939
0.01023316578330245,0.033368200836820086,0.01226082431520939
0.010327947319189514,0.033368200836820086,0.01226082431520939
0.010423606739764012,0.033368200836820086,0.01226082431520939
0.01052015217616159,0.03399581589958159,0.012196401527516602
0.010617591834830001,0.03399581589958159,0.012196401527516602
0.010715933998226712,0.03399581589958159,0.012196401527516602
0.010815187025522881,0.03399581589958159,0.012196401527516602
0.01091535935331391,0.03399581589958159,0.012196401527516602
0.01101645949633657,0.03598326359832636,0.011861666405576971
0.01111849604819271,0.03598326359832636,0.011861666405576971
0.011221477682079803,0.03598326359832636,0.011861666405576971
0.011325413151528114,0.03598326359832636,0.011861666405576971
0.011430311291144786,0.03598326359832636,0.011861666405576971
0.011536181017364784,0.037238493723849374,0.012385131599741448
0.011643031329208768,0.037238493723849374,0.012385131599741448
0.011750871309048075,0.037238493723849374,0.012385131599741448
0.011859710123376693,0.037238493723849374,0.012385131599741448
0.011969557023590429,0.037238493723849374,0.012385131599741448
0.01208042134677329,0.03896443514644351,0.013054900383081621
0.012192312516491107,0.03896443514644351,0.013054900383081621
0.012305240043592616,0.03896443514644351,0.013054900383081621
0.012419213527017834,0.03896443514644351,0.013054900383081621
0.012534242654613994,0.03896443514644351,0.013054900383081621
0.012650337203959038,0.04042887029288703,0.01268033120055441
0.012767507043192657,0.04042887029288703,0.01268033120055441
0.01288576213185518,0.04042887029288703,0.01268033120055441
0.013005112521734086,0.04042887029288703,0.01268033120055441
0.013125568357718428,0.041108786610878655,0.012860579823685091
0.013247139878661175,0.041108786610878655,0.012860579823685091
0.013369837418249465,0.041108786610878655,0.012860579823685091
0.013493671405883065,0.041108786610878655,0.012860579823685091
0.013618652367560814,0.04163179916317992,0.01284781159752658
0.013744790926775366,0.04163179916317992,0.01284781159752658
0.01387209780541621,0.04163179916317992,0.01284781159752658
0.014000583824680975,0.04163179916317992,0.01284781159752658
0.014130259905995337,0.043096234309623435,0.013318245330727646
0.014261137071941283,0.043096234309623435,0.013318245330727646
0.014393226447194065,0.043096234309623435,0.013318245330727646
0.014526539259467812,0.043096234309623435,0.013318245330727646
0.014661086840469845,0.04367154811715481,0.012968707666814547
0.014796880626863964,0.04367154811715481,0.012968707666814547
0.014933932161242518,0.04367154811715481,0.012968707666814547
0.015072253093107555,0.04367154811715481,0.012968707666814547
0.015211855179861048,0.04482217573221758,0.013096322035077207
0.015352750287804227,0.04482217573221758,0.013096322035077207
0.015494950393146316,0.04482217573221758,0.013096322035077207
0.015638467583022463,0.04482217573221758,0.013096322035077207
0.01578331405652118,0.04571129707112971,0.013125843785218756
0.01592950212572123,0.04571129707112971,0.013125843785218756
0.016077044216738237,0.04571129707112971,0.013125843785218756
0.016225952870780873,0.047123430962343095,0.012903579310692363
0.016376240745216875,0.047123430962343095,0.012903579310692363
0.016527920614648955,0.047123430962343095,0.012903579310692363
0.016681005372000592,0.047123430962343095,0.012903579310692363
0.016835508029612024,0.04884937238493724,0.014329398604324547
0.01699144172034626,0.04884937238493724,0.014329398604324547
0.01714881969870539,0.04884937238493724,0.014329398604324547
0.01730765534195726,0.04932008368200837,0.014306185969224896
0.017467962151272456,0.04932008368200837,0.014306185969224896
0.017629753752872058,0.04932008368200837,0.014306185969224896
0.017793043899185772,0.050679916317991625,0.014577796310504754
0.01795784647002095,0.050679916317991625,0.014577796310504754
0.018124175473742378,0.050679916317991625,0.014577796310504754
0.01829204504846294,0.050679916317991625,0.014577796310504754
0.018461469463245474,0.05120292887029289,0.014652661270550253
0.018632463119315597,0.05120292887029289,0.014652661270550253
0.018805040551285814,0.05120292887029289,0.014652661270550253
0.018979216428391014,0.051882845188284524,0.014787110499642086
0.01915500555573528,0.051882845188284524,0.014787110499642086
0.019332422875550453,0.051882845188284524,0.014787110499642086
0.019511483468466165,0.053451882845188294,0.01520123184562624
0.019692202554791715,0.053451882845188294,0.01520123184562624
0.01987459549580984,0.054288702928870294,0.01562888928503746
0.02005867779508234,0.054288702928870294,0.01562888928503746
0.020244465099768037,0.054288702928870294,0.01562888928503746
0.020431973201952704,0.05543933054393305,0.016023315608543143
0.020621218039991424,0.05543933054393305,0.016023315608543143
0.02081221569986339,0.05543933054393305,0.016023315608543143
0.021004982416539152,0.05585774058577405,0.016464182609856357
0.02119953457536071,0.05585774058577405,0.016464182609856357
0.021395888713434216,0.05585774058577405,0.016464182609856357
0.021594061521035653,0.05706066945606695,0.016826785884464825
0.02179406984302956,0.05706066945606695,0.016826785884464825
0.021995930680300747,0.05768828451882846,0.016371295436302696
0.022199661191199548,0.05768828451882846,0.016371295436302696
0.022405278693000182,0.05768828451882846,0.016371295436302696
0.022612800663372772,0.058682008368200846,0.016211364430200915
0.022822244741868985,0.058682008368200846,0.016211364430200915
0.023033628731421313,0.059728033472803345,0.015966537613041874
0.02324697059985648,0.059728033472803345,0.015966537613041874
0.023462288481422625,0.059728033472803345,0.015966537613041874
0.02367960067833076,0.06056485355648535,0.01592708477880693
0.023898925662310503,0.06056485355648535,0.01592708477880693
0.02412028207618007,0.06166317991631799,0.0158800426353629
0.024343688735431104,0.06166317991631799,0.0158800426353629
0.024569164629827903,0.06166317991631799,0.0158800426353629
0.024796728925021577,0.0627092050209205,0.015666736025933183
0.025026400964179192,0.0627092050209205,0.015666736025933183
0.025258200269627846,0.06359832635983263,0.01590714970728626
0.025492146544514233,0.06359832635983263,0.01590714970728626
0.025728259674479323,0.06438284518828452,0.016193890961716507
0.025966559729348696,0.06438284518828452,0.016193890961716507
0.026207066964838526,0.06605648535564854,0.01592923146557201
0.0264498018242772,0.06605648535564854,0.01592923146557201
0.02669478494034321,0.06705020920502093,0.015696999996716032
0.026942037136818822,0.06705020920502093,0.015696999996716032
0.02719157943036019,0.06705020920502093,0.015696999996716032
0.027443433032283655,0.0688284518828452,0.016144407174630327
0.02769761935036891,0.0688284518828452,0.016144407174630327
0.027954159990678566,0.06956066945606695,0.01618130176180103
0.028213076759394707,0.06956066945606695,0.01618130176180103
0.02847439166467248,0.07034518828451883,0.016120753719287843
0.028738126918510663,0.07034518828451883,0.016120753719287843
0.029004304938639917,0.07060669456066945,0.015882712367892383
0.02927294835042816,0.07060669456066945,0.015882712367892383
0.0295440799888038,0.0714958158995816,0.016069427681580643
0.029817722900196734,0.07306485355648534,0.016324444196831427
0.030093900344497212,0.07306485355648534,0.016324444196831427
0.030372635797033115,0.07358786610878659,0.016316063747289007
0.030653952950565267,0.07358786610878659,0.016316063747289007
0.030937875717301368,0.07468619246861924,0.016686969362860436
0.03122442823092858,0.07468619246861924,0.016686969362860436
0.03151363484866479,0.0752092050209205,0.01673934336072287
0.0318055201533292,0.0752092050209205,0.01673934336072287
0.032100108955431715,0.075836820083682,0.016570503612086115
0.03239742629528195,0.075836820083682,0.016570503612086115
0.03269749744511768,0.07630753138075312,0.016553078748805145
0.03300034791125285,0.07735355648535563,0.01609562101236027
0.03330600343624589,0.07735355648535563,0.01609562101236027
0.03361449000108765,0.07819037656903767,0.016384990795105244
0.03392583382740992,0.07819037656903767,0.016384990795105244
0.034240061379714255,0.07887029288702929,0.016568522560777454
0.034557199367621395,0.07965481171548117,0.016741385894860763
0.03487727474814178,0.07965481171548117,0.016741385894860763
0.03520031472796679,0.08023012552301254,0.017220064182763676
0.0355263467657814,0.08023012552301254,0.017220064182763676
0.03585539857459817,0.08096234309623432,0.016794811777190492
0.0361874981241128,0.0815376569037657,0.016496797555315537
0.03652267364308175,0.0815376569037657,0.016496797555315537
0.03686095362172158,0.08232217573221758,0.016922022433135304
0.03720236681413066,0.08331589958158996,0.01677892414542781
0.03754694224073337,0.08331589958158996,0.01677892414542781
0.037894709190746674,0.08451882845188283,0.01698011621169184
0.03824569722466999,0.08519874476987448,0.017381730265259354
0.038599936176797675,0.08519874476987448,0.017381730265259354
0.03895745615775501,0.0856694560669456,0.01719717445176649
0.0393182875570577,0.08634937238493723,0.01799718035002875
0.03968246104569482,0.08634937238493723,0.01799718035002875
0.04005000757873611,0.08734309623430962,0.018384467782908222
0.04042095839796306,0.08817991631799164,0.018107416672208988
0.04079534503452449,0.08917364016736404,0.017977106255696946
0.04117319931161679,0.08917364016736404,0.017977106255696946
0.04155455334718875,0.08969665271966529,0.01781201390420357
0.04193943955667186,0.09095188284518829,0.018298638904193067
0.04232789065573549,0.09095188284518829,0.018298638904193067
0.042719939663067766,0.09168410041841005,0.018906813341450585
0.04311561990318229,0.09309623430962342,0.0192849132682522
0.0435149650092505,0.09408995815899582,0.01981996764067385
0.04391800892596086,0.09408995815899582,0.01981996764067385
0.044324785912403956,0.09461297071129707,0.01962300998290532
0.04473533054498463,0.09607740585774056,0.018964596694034153
0.04514967772036102,0.09686192468619247,0.019250556767414936
0.04556786265841064,0.09790794979079497,0.018498385409962452
0.045989920905224385,0.09790794979079497,0.018498385409962452
0.046415888336127774,0.09843096234309623,0.018752461717567358
0.04684580115873045,0.09916317991631798,0.018769083529168933
0.04727969591600391,0.09989539748953975,0.018850231475878765
0.047717609489387455,0.10094142259414225,0.019083867315138874
0.048159579101923505,0.1018305439330544,0.019078204669707076
0.04860564232142134,0.1018305439330544,0.019078204669707076
0.04905583706365046,0.10282426778242679,0.019147117384343517
0.04951020159556351,0.10371338912133891,0.019229586229879306
0.04996877453854884,0.1047071129707113,0.019504652074071788
0.050431594871713586,0.10517782426778241,0.019526588012171237
0.0508987019351968,0.10591004184100417,0.019827970802580926
0.05137013543351344,0.10617154811715482,0.019532960931083802
0.05184593543892913,0.10711297071129708,0.019673616141251668
0.05232614239486662,0.10753138075313809,0.019729708372974615
0.05281079711934331,0.10753138075313809,0.019729708372974615
0.05329994080844088,0.10826359832635983,0.01999112432386652
0.05379361503980703,0.10899581589958159,0.020118247364841826
0.05429186177618943,0.10972803347280335,0.020165237131549645
0.05479472336900287,0.11030334728033472,0.02038736203897092
0.055302242561929005,0.11114016736401673,0.02064310071209462
0.055814462494549605,0.1122907949790795,0.020675937124440335
0.05633142670601358,0.11302301255230125,0.02086610343797571
0.05685317913873753,0.11317991631799162,0.020681426835245136
0.05737976414214134,0.1135460251046025,0.020860859018276546
0.05791122647641758,0.1143828451882845,0.020925796924099866
0.058447611316336315,0.11474895397489537,0.02083822733901271
0.05898896425508499,0.11569037656903766,0.02102718614147084
0.0595353313081437,0.11715481171548117,0.020801176433556348
0.06008675891719687,0.11757322175732217,0.02064780428815338
0.060643293954080614,0.11872384937238493,0.02067454793040318
0.061204983724766966,0.11997907949790794,0.020417863443537784
0.061771875973384946,0.12029288702928868,0.020355874295126877
0.06234401888627864,0.12128661087866106,0.01996846582195126
0.06292146109610344,0.12222803347280334,0.020899636561175144
0.06350425168595962,0.12243723849372386,0.020883138706189495
0.0640924401935645,0.1229602510460251,0.021223550358666632
0.06468607661546327,0.12421548117154813,0.02110567888929724
0.06528521141127848,0.125418410041841,0.020908469342936758
0.0658898955079995,0.12583682008368202,0.020793547849015503
0.06650018030431118,0.12688284518828455,0.02040580240434569
0.0671161176749628,0.12792887029288705,0.020627127053390336
0.06773775997517752,0.12887029288702928,0.020709183781284796
0.06836516004510239,0.12939330543933053,0.02053542035324758
0.06899837121430018,0.13080543933054395,0.020642040603314944
0.06963744730628223,0.13284518828451883,0.020844527317189204
0.07028244264308345,0.13326359832635984,0.02089800045116141
0.07093341204987996,0.13404811715481174,0.02108596958414145
0.07159041085964889,0.13488493723849374,0.02106572243855313
0.07225349491787214,0.1361924686192469,0.02091553288263964
0.07292272058728312,0.13682008368200838,0.02097691139766548
0.07359814475265763,0.13713389121338912,0.021184009926611822
0.07427982482564918,0.13823221757322174,0.020308854197892426
0.07496781874966876,0.13880753138075314,0.020472718262698943
0.07566218500481055,0.139173640167364,0.02023247542742076
0.07636298261282241,0.14032426778242676,0.019841486051264817
0.07707027114212295,0.14126569037656903,0.020088652736509078
0.0777841107128649,0.14189330543933054,0.020111243836202785
0.07850456200204509,0.14288702928870292,0.020986819573792077
0.07923168624866253,0.14335774058577405,0.02144026151464307
0.07996554525892346,0.14419456066945605,0.02125523269940352
0.080706201411495,0.1458682008368201,0.021245449702663358
0.08145371766280746,0.14644351464435146,0.021486842643478252
0.0822081575524054,0.14728033472803345,0.021525254963646264
0.08296958520834907,0.14759414225941422,0.02150440380629098
0.0837380653526649,0.14932008368200836,0.021277356556502206
0.08451366330684713,0.1497907949790795,0.021269577242046707
0.08529644499741025,0.1512029288702929,0.021272470707791098
0.08608647696149245,0.151673640167364,0.021067735044812456
0.08688382635251184,0.15251046025104603,0.020636407862283542
0.08768856094587427,0.15292887029288707,0.020829036455164367
0.08850074914473438,0.15455020920502094,0.021018663535961095
0.08932045998580969,0.15496861924686195,0.02141421868587404
0.09014776314524918,0.15643305439330543,0.020726677966600694
0.09098272894455559,0.15679916317991632,0.020704692324174274
0.09182542835656282,0.15826359832635986,0.020314443108267594
0.09267593301146883,0.15930962343096236,0.020705220781462596
0.09353431520292387,0.1602510460251046,0.020161709914193762
0.09440064789417603,0.16119246861924685,0.020324674236908074
0.0952750047242729,0.16176778242677822,0.020307507242526834
0.09615746001432096,0.16249999999999998,0.02037608844037294
0.09704808877380307,0.163336820083682,0.020351909700624823
0.09794696670695395,0.16427824267782426,0.020221656571937953
0.09885417021919574,0.16548117154811715,0.019768490797475332
0.09976977642363201,0.16616108786610878,0.019822175732217572
0.1006938631476027,0.16720711297071128,0.02075121095874328
0.10162650893929952,0.16872384937238494,0.020958647232631376
0.10256779307444219,0.17003138075313806,0.020793876725031107
0.10351779556301763,0.17081589958158996,0.020781704846223294
0.10447659715608042,0.1721757322175732,0.0206385286040472
0.10544427935261684,0.1743723849372385,0.021056306080836144
0.10642092440647247,0.1752615062761506,0.02127118477160728
0.10740661533334334,0.17609832635983264,0.02140527511957336
0.10840143591783309,0.1784518828451883,0.02157044786773364
0.10940547072057424,0.17981171548117153,0.0212072399957727
0.11041880508541602,0.18096234309623432,0.021082012536855228
0.11144152514667881,0.1821129707112971,0.02125362396329922
0.1124737178364752,0.1832112970711297,0.02106390443535573
0.1135154708920999,0.18472803347280337,0.020635877642788267
0.11456687286348714,0.1860355648535565,0.02082095825918761
0.11562801312073753,0.18676778242677822,0.02092501258907826
0.11669898186171475,0.18760460251046024,0.02089701872366638
0.11777987011971193,0.18844142259414226,0.020682551054057013
0.11887076977119033,0.18901673640167366,0.020539416115422895
0.11997177354358843,0.19053347280334726,0.021100234737771065
0.12108297502320395,0.19194560669456065,0.02101833817720724
0.12220446866314887,0.19299163179916315,0.020840590054005865
0.1233363497913776,0.1944037656903766,0.02148817932335979
0.12447871461879062,0.19633891213389124,0.02100688233848339
0.125631660247412,0.19743723849372388,0.0206536988071741
0.1267952846786434,0.198744769874477,0.020536485965845116
0.12796968682159415,0.1993723849372385,0.020280212148282083
0.1291549665014884,0.20036610878661087,0.020247341914604176
0.1303512244681509,0.20172594142259412,0.020194042255664256
0.1315585624045704,0.20355648535564855,0.020037320093519814
0.1327770829355429,0.2060146443514644,0.020136254956597727
0.13400688963639507,0.2074267782426778,0.01945325484693972
0.13524808704178753,0.2084205020920502,0.019506685514157802
0.1365007806546014,0.20951882845188283,0.01899363847583516
0.13776507695490536,0.21234309623430964,0.018738161006200547
0.13904108340900698,0.21338912133891214,0.018970293251554235
0.1403289084785873,0.21485355648535567,0.018698411930103336
0.14162866162991988,0.2158995815899582,0.01856775589015107
0.1429404533431761,0.21762552301255234,0.018303122985544477
0.14426439512181574,0.21846234309623433,0.018643105042544617
0.14560059950206486,0.21987447698744775,0.018466417107129804
0.14694918006248173,0.22071129707112974,0.01837553822626572
0.14831025143361043,0.22222803347280334,0.01912746358701806
0.14968392930772556,0.22395397489539745,0.019321473990203532
0.1510703304486654,0.22505230125523012,0.01955682339742538
0.1524695727017573,0.22782426778242676,0.020226728630967482
0.15388177500383463,0.2301255230125523,0.02050315939498179
0.155307057393346,0.2313807531380753,0.020458015553277507
0.1567455410205595,0.23294979079497907,0.021494734216236027
0.15819734815786,0.2343619246861924,0.021599151998698964
0.1596626022101425,0.23619246861924686,0.020731626470891495
0.161141427725302,0.2375,0.02043694553178314
0.16263395040481923,0.23865062761506278,0.020304813063737735
0.16414029711444664,0.24027196652719668,0.02019695436790892
0.16566059589499135,0.24257322175732215,0.02033947333443364
0.16719497597319902,0.2444560669456067,0.02052342839904723
0.16874356777273758,0.2467050209205021,0.019772434028816215
0.17030650292528443,0.24827405857740587,0.02038816705747861
0.17188391428171457,0.25005230125523015,0.0203913868137013
0.17347593592339308,0.25256276150627616,0.019198835500398158
0.17508270317357252,0.254968619246862,0.019094256408410615
0.17670435260889467,0.25700836820083683,0.01956262715909784
0.1783410220710008,0.2583682008368201,0.01996510935704591
0.17999285067824763,0.26087866108786606,0.0208508253918572
0.18165997883753268,0.2625523012552301,0.020985776828178735
0.18334254825622906,0.26406903765690376,0.02094069370782065
0.18504070195423022,0.2661087866108786,0.02018150860771573
0.1867545842761076,0.2680962343096234,0.020389709920779275
0.18848434090337954,0.2698744769874477,0.0199733282703369
0.1902301188668944,0.27154811715481175,0.020034589580977865
0.1919920665593285,0.2740062761506276,0.02016611883949192
0.1937703337477989,0.27615062761506276,0.0205896962790681
0.19556507158659492,0.27745815899581594,0.020543477676910275
0.19737643263002555,0.27970711297071127,0.020268069196289318
0.19920457084538692,0.2815376569037657,0.019527428516132195
0.2010496416260499,0.2847280334728034,0.019598948962665546
0.2029118018046678,0.28697698744769873,0.019563815668932005
0.20479120966650854,0.2889121338912134,0.01976849079747533
0.2066880249629082,0.2910041841004184,0.020428578389274664
0.20860240892485027,0.2919979079497908,0.021031413633240997
0.2105345242766706,0.2934623430962343,0.021139608372404105
0.21248453524988828,0.2959728033472803,0.02133795069209904
0.21445260759716675,0.2985355648535565,0.020562842280667747
0.21643890860640203,0.300836820083682,0.02087835713046284
0.21844360711494262,0.30298117154811716,0.021217878611034087
0.22046687352394098,0.3054916317991633,0.020772818163172363
0.22250887981283693,0.3084205020920502,0.02075252911527267
0.2245697995539774,0.309989539748954,0.02095714625448842
0.22664980792736927,0.3115585774058578,0.021045715765879217
0.22874908173557018,0.3132322175732218,0.021210657829665
0.23086779941871696,0.3162656903765691,0.02094017119305307
0.23300614106969247,0.31846234309623433,0.02098505991051346
0.23516428844943485,0.32112970711297073,0.02013564364219378
0.23734242500238661,0.3231694560669456,0.020061400754897325
0.23954073587208768,0.3255230125523012,0.020397757749550858
0.24175940791691308,0.3279811715481171,0.02031747259768006
0.243998629725955,0.3306485355648535,0.020744289262780477
0.24625859163505467,0.3330543933054394,0.020452131510037382
0.24853948574297985,0.3357740585774059,0.021106650911445115
0.25084150592775384,0.33807531380753136,0.02126057283032564
0.25316484786313553,0.34016736401673636,0.021450146948624262
0.2555097090352507,0.34267782426778237,0.02011498388790382
0.25787628875938007,0.34503138075313805,0.021162370151656968
0.26026478819690047,0.3468096234309623,0.020957668346035234
0.26267541037238357,0.3497907949790795,0.020389173285916624
0.2651083601908539,0.3520397489539749,0.02106702091621246
0.26756384445520454,0.3548640167364017,0.0209495744649235
0.27004207188377727,0.35721757322175735,0.020802491424007676
0.2725432531281028,0.35930962343096234,0.02092180958257316
0.27506760079080644,0.3606171548117155,0.021326153479225896
0.2776153294436801,0.36401673640167365,0.02181282147468807
0.28018665564591955,0.36762552301255236,0.022490087081011245
0.2827817979625341,0.37039748953974894,0.02267824884964366
0.28540097698292377,0.3728033472803347,0.023069300513442404
0.28804441533962977,0.37468619246861923,0.022421567027094493
0.29071233772725785,0.37803347280334726,0.02251117962484639
0.2934049709215787,0.38164225941422597,0.0225357727563989
0.29612254379880343,0.38551255230125525,0.022220894743403632
0.29886528735503826,0.38844142259414227,0.02122174587611717
0.30163343472591975,0.3910564853556486,0.02070766472099548
0.3044272212064303,0.39388075313807536,0.021794567513229227
0.30724688427090036,0.39712343096234315,0.02179532055612603
0.31009266359319265,0.39958158995815907,0.02150720208676996
0.312964801067075,0.40319037656903767,0.0225168293123804
0.3158635408267819,0.40617154811715483,0.023318618900573684
0.3187891292677646,0.4092573221757322,0.023919749077518437
0.32174181506763716,0.41244769874476983,0.02360426977886757
0.3247218492073129,0.415428870292887,0.023153630417929824
0.3277294849923382,0.41867154811715485,0.024836488881307905
0.33076497807442423,0.42133891213389124,0.024497095055992145
0.3338285864731761,0.424163179916318,0.024090391917129337
0.3369205705980267,0.42803347280334725,0.02447251684667743
0.34004119327037063,0.4304916317991633,0.024584316149014532
0.34319071974590426,0.43305439330543943,0.02519053458861222
0.34636941773717345,0.43619246861924693,0.024592715367173116
0.3495775574363275,0.44011506276150625,0.024686247872429137
0.3528154115380883,0.4433577405857741,0.0236839233853219
0.3560832552629278,0.44592050209205014,0.023642481465587905
0.3593813663804626,0.44968619246861924,0.024236200774589337
0.36271002523306484,0.4524058577405857,0.023608673063352334
0.36606951475969024,0.45575313807531376,0.02403946848907652
0.36946012051993027,0.4593619246861925,0.023297318075237397
0.37288213071828336,0.46255230125523006,0.024054256479362466
0.3763358362286533,0.46532426778242686,0.02271831917308065
0.37982153061907364,0.4701882845188285,0.022575732465722118
0.3833395101766601,0.47316945606694566,0.02239208475026934
0.38689007393279756,0.4768550022342583,0.023510879861064076
0.390473523688556,0.48122384937238494,0.022159258604447406
0.39409016404034475,0.484989539748954,0.022764027460819302
0.39774030240580366,0.48943514644351466,0.02257670177649156
0.4014242490499322,0.493357740585774,0.02145123088029338
0.40514231711146476,0.4966527196652719,0.02128757463918828
0.408894822629486,0.5002092050209205,0.021843148229940622
0.4126820845702952,0.50413179916318,0.021438985642756328
0.4165044248545185,0.5078974895397489,0.021542086433168895
0.4203621683844714,0.510826359832636,0.020460489020700225
0.4242556430717777,0.5153242677824268,0.019604321663377305
0.42818517986524113,0.5205543933054393,0.019361427379918222
0.4321511127789762,0.5241108786610879,0.02035513519200307
0.4361537789208006,0.5274058577405858,0.020476726260361205
0.44019351852088745,0.5317991631799163,0.01974994013919609
0.4442706749606883,0.536244769874477,0.018860459196353593
0.4483855948021186,0.540847280334728,0.01891462440094193
0.45253862781701665,0.5452928870292888,0.01893449912423976
0.4567301270168747,0.5498953974895398,0.01931920867097186
0.46096044868284336,0.5548640167364016,0.019879224823775066
0.46522995239601894,0.5595188284518828,0.020601384104298244
0.4695390010680058,0.5622384937238494,0.020852399613303138
0.4738879609717651,0.5668933054393305,0.02054241242699922
0.4782772017727485,0.5707112970711297,0.020282909594810952
0.4827070965603183,0.5751046025104604,0.020201017078783783
0.4871780218794631,0.5799163179916318,0.02101937930749208
0.4916903577628026,0.5849372384937238,0.02053275607980159
0.4962444877628913,0.5884414225941421,0.01980201776940194
0.5008407989848213,0.5923640167364017,0.01893449912423973
0.5054796821191241,0.5960774058577406,0.018411304754134127
0.5101615314749833,0.5999476987447698,0.018423780652400707
0.5148867450137492,0.6044456066945607,0.018783433512559792
0.5196557243827657,0.6097280334728032,0.018155090878366233
0.5244688749495119,0.614958158995816,0.01818971188884295
0.5293266058360562,0.6189853556485356,0.017827364459820496
0.5342293299538352,0.6232740585774058,0.017600052365832713
0.53917746403875,0.6279811715481172,0.017785579956717947
0.5441714286865893,0.632949790794979,0.01744668279152841
0.5492116483887789,0.636663179916318,0.019106859028597337
0.5542985515684669,0.6412656903765691,0.01958114572771508
0.5594325706169377,0.6455020920502091,0.019952500447809805
0.5646141419303667,0.6522489539748954,0.02073723334823028
0.5698437059469142,0.6567991631799164,0.020438752384725808
0.5751217071841613,0.6623953974895398,0.01970480591724797
0.5804485942768978,0.6670502092050209,0.019474335689044112
0.5858248200152536,0.672071129707113,0.020007537400788807
0.5912508413831875,0.6766736401673641,0.019790065180666908
0.5967271195973316,0.681276150627615,0.02007605329311028
0.6022541201461928,0.6863493723849372,0.02048186870824441
0.6078323128297229,0.6913179916317991,0.01973885680818537
0.6134621717992506,0.6971757322175731,0.019999332546065753
0.6191441755977841,0.7020397489539748,0.019864909060050513
0.6248788072006894,0.7072698744769875,0.019249491020179848
0.6306665540567405,0.7134414225941422,0.01995064955696399
0.6365079081295572,0.718828451882845,0.01935881348636318
0.642403365939419,0.7235878661087866,0.01846204676946399
0.6483534286054721,0.7276673640167364,0.01732277263843307
0.6543586018883236,0.733786610878661,0.0165820550276487
0.6604193962330305,0.7394351464435147,0.016290476748993924
0.6665363268124913,0.7445083682008368,0.01751623618140356
0.6727099135712337,0.7507845188284519,0.017617450940784592
0.6789406812696106,0.7557531380753137,0.016035261209995696
0.6852291595284065,0.7611924686192469,0.0166515237896124
0.6915758828738525,0.7667364016736401,0.016262242500748966
0.697981390783066,0.7728033472803347,0.016949480418852796
0.7044462277299037,0.777510460251046,0.016239013359029535
0.7109709432312431,0.7834205020920502,0.017885882294576265
0.7175560918936928,0.7899581589958159,0.01755048090260823
0.7242022334607315,0.7982217573221757,0.018455452268159037
0.730909932860291,0.8029811715481172,0.018305514046470347
0.737679760252773,0.8080020920502091,0.01811383585415791
0.7445122910795136,0.8149058577405859,0.01774924605564545
0.751408106111697,0.8219665271966529,0.016739996998762153
0.7583677914997191,0.8273535564853557,0.01605989224210741
0.7653919388230148,0.8321129707112972,0.016223508786812675
0.77248114514034,0.8381799163179917,0.015264800290338663
0.7796360130405229,0.8464958158995817,0.015718680886138828
0.7868571506936851,0.8529288702928872,0.015426299339020713
0.794145171902934,0.8607740585774059,0.014662645477144924
0.8015006961565405,0.8678347280334726,0.014782022485343462
0.8089243486805938,0.8743200836820083,0.012663061713028568
0.8164167604921464,0.8800732217573222,0.013206558878943979
0.823978568452852,0.8874476987447698,0.013496966948343557
0.8316104153230962,0.8939330543933052,0.01313959096339711
0.8393129498166364,0.899163179916318,0.012630076343865985
0.8470868266557402,0.9058054393305438,0.011493074396798798
0.8549327066268376,0.9121861924686192,0.010137408089292813
0.8628512566366896,0.9183054393305439,0.008766663949689106
0.8708431497690724,0.922907949790795,0.009128629384632384
0.8789090653419954,0.9285564853556485,0.009309623430962343
0.8870496889654403,0.9351464435146444,0.009010399777137242
0.8952657125996392,0.9408995815899581,0.008364931369675638
0.9035578346138929,0.946234309623431,0.008510171226419047
0.9119267598459299,0.9506276150627615,0.007758234996145878
0.9203731996618221,0.9565376569037657,0.006833074428586373
0.9288978720164498,0.9634937238493725,0.0066272109043753955
0.9375015015145289,0.9695083682008369,0.0058336417764946686
0.9461848194722002,0.9748430962343096,0.004213092546683354
0.9549485639791966,0.9792364016736401,0.004281361713547652
0.9637934799615786,0.9835251046025103,0.002769992191812846
0.9727203192450538,0.9875523012552302,0.00296599307086983
0.9817298406188841,0.9907426778242676,0.002475899660783368
0.9908228099003797,0.9947175732217574,0.002174751347938498
1.0,1.0,0.0


==> data_2/amazon-photo/graphsage/roc_lira-offline_mean.csv <==
fpr,tpr_mean,tpr_std
0.0001,0.0,0.0
0.00010092621909870473,0.0002615062761506276,0.0005359283873409833
0.00010186101701559753,0.0002615062761506276,0.0005359283873409833
0.00010280447320933097,0.0002615062761506276,0.0005359283873409833
0.00010375666787451859,0.0002615062761506276,0.0005359283873409833
0.00010471768194855202,0.0002615062761506276,0.0005359283873409833
0.0001056875971184804,0.0002615062761506276,0.0005359283873409833
0.00010666649582795387,0.0002615062761506276,0.0005359283873409833
0.00010765446128423159,0.0002615062761506276,0.0005359283873409833
0.00010865157746525384,0.0002615062761506276,0.0005359283873409833
0.00010965792912678099,0.0002615062761506276,0.0005359283873409833
0.00011067360180959734,0.0002615062761506276,0.0005359283873409833
0.00011169868184678226,0.0002615062761506276,0.0005359283873409833
0.00011273325637104872,0.0002615062761506276,0.0005359283873409833
0.00011377741332214914,0.0002615062761506276,0.0005359283873409833
0.00011483124145435111,0.0002615062761506276,0.0005359283873409833
0.00011589483034398106,0.0002615062761506276,0.0005359283873409833
0.00011696827039703847,0.0002615062761506276,0.0005359283873409833
0.00011805165285688056,0.0002615062761506276,0.0005359283873409833
0.0001191450698119776,0.0002615062761506276,0.0005359283873409833
0.00012024861420374123,0.0002615062761506276,0.0005359283873409833
0.00012136237983442405,0.0002615062761506276,0.0005359283873409833
0.00012248646137509307,0.0002615062761506276,0.0005359283873409833
0.00012362095437367691,0.0002615062761506276,0.0005359283873409833
0.00012476595526308696,0.0002615062761506276,0.0005359283873409833
0.0001259215613694151,0.0002615062761506276,0.0005359283873409833
0.0001270878709202058,0.0002615062761506276,0.0005359283873409833
0.000128264983052806,0.0002615062761506276,0.0005359283873409833
0.0001294529978227916,0.0002615062761506276,0.0005359283873409833
0.00013065201621247213,0.0002615062761506276,0.0005359283873409833
0.00013186214013947485,0.0002615062761506276,0.0005359283873409833
0.00013308347246540747,0.0002615062761506276,0.0005359283873409833
0.00013431611700460153,0.0002615062761506276,0.0005359283873409833
0.0001355601785329369,0.0002615062761506276,0.0005359283873409833
0.0001368157627967472,0.0002615062761506276,0.0005359283873409833
0.00013808297652180923,0.0002615062761506276,0.0005359283873409833
0.0001393619274224142,0.0002615062761506276,0.0005359283873409833
0.00014065272421052364,0.0002615062761506276,0.0005359283873409833
0.00014195547660501016,0.0002615062761506276,0.0005359283873409833
0.0001432702953409831,0.0002615062761506276,0.0005359283873409833
0.00014459729217920195,0.0002615062761506276,0.0005359283873409833
0.00014593657991557562,0.0002615062761506276,0.0005359283873409833
0.00014728827239075018,0.0002615062761506276,0.0005359283873409833
0.0001486524844997857,0.0002615062761506276,0.0005359283873409833
0.00015002933220192182,0.0002615062761506276,0.0005359283873409833
0.0001514189325304352,0.0002615062761506276,0.0005359283873409833
0.00015282140360258693,0.0002615062761506276,0.0005359283873409833
0.0001542368646296629,0.0002615062761506276,0.0005359283873409833
0.00015566543592710622,0.0002615062761506276,0.0005359283873409833
0.00015710723892474503,0.0002615062761506276,0.0005359283873409833
0.00015856239617711372,0.0002615062761506276,0.0005359283873409833
0.00016003103137387001,0.0002615062761506276,0.0005359283873409833
0.00016151326935030913,0.0002615062761506276,0.0005359283873409833
0.0001630092360979741,0.0002615062761506276,0.0005359283873409833
0.00016451905877536624,0.0002615062761506276,0.0005359283873409833
0.00016604286571875296,0.0002615062761506276,0.0005359283873409833
0.0001675807864530767,0.0002615062761506276,0.0005359283873409833
0.00016913295170296487,0.0002615062761506276,0.0005359283873409833
0.0001706994934038408,0.0002615062761506276,0.0005359283873409833
0.0001722805447131394,0.0002615062761506276,0.0005359283873409833
0.00017387624002162505,0.0002615062761506276,0.0005359283873409833
0.00017548671496481503,0.0002615062761506276,0.0005359283873409833
0.00017711210643450888,0.0002615062761506276,0.0005359283873409833
0.00017875255259042355,0.0002615062761506276,0.0005359283873409833
0.00018040819287193827,0.0002615062761506276,0.0005359283873409833
0.00018207916800994624,0.0002615062761506276,0.0005359283873409833
0.00018376562003881704,0.0002615062761506276,0.0005359283873409833
0.00018546769230846994,0.0002615062761506276,0.0005359283873409833
0.00018718552949655793,0.0002615062761506276,0.0005359283873409833
0.00018891927762076664,0.0002615062761506276,0.0005359283873409833
0.0001906690840512252,0.0002615062761506276,0.0005359283873409833
0.00019243509752303302,0.0002615062761506276,0.0005359283873409833
0.00019421746814890265,0.0002615062761506276,0.0005359283873409833
0.00019601634743191858,0.0002615062761506276,0.0005359283873409833
0.00019783188827841644,0.0002615062761506276,0.0005359283873409833
0.00019966424501097934,0.0002615062761506276,0.0005359283873409833
0.00020151357338155586,0.0002615062761506276,0.0005359283873409833
0.0002033800305846982,0.0002615062761506276,0.0005359283873409833
0.00020526377527092522,0.0002615062761506276,0.0005359283873409833
0.0002071649675602069,0.0002615062761506276,0.0005359283873409833
0.000209083769055575,0.0002615062761506276,0.0005359283873409833
0.00021102034285685965,0.0002615062761506276,0.0005359283873409833
0.0002129748535745521,0.0002615062761506276,0.0005359283873409833
0.00021494746734379805,0.0002615062761506276,0.0005359283873409833
0.00021693835183851843,0.0002615062761506276,0.0005359283873409833
0.00021894767628566206,0.0002615062761506276,0.0005359283873409833
0.00022097561147959031,0.0002615062761506276,0.0005359283873409833
0.00022302232979659386,0.0002615062761506276,0.0005359283873409833
0.00022508800520954617,0.0002615062761506276,0.0005359283873409833
0.0002271728133026905,0.0002615062761506276,0.0005359283873409833
0.00022927693128656486,0.0002615062761506276,0.0005359283873409833
0.0002314005380130654,0.0002615062761506276,0.0005359283873409833
0.00023354381399064793,0.0002615062761506276,0.0005359283873409833
0.00023570694139967278,0.0002615062761506276,0.0005359283873409833
0.00023789010410788934,0.0002615062761506276,0.0005359283873409833
0.00024009348768606518,0.0002615062761506276,0.0005359283873409833
0.00024231727942376007,0.0002615062761506276,0.0005359283873409833
0.00024456166834524467,0.0002615062761506276,0.0005359283873409833
0.00024682684522556923,0.0002615062761506276,0.0005359283873409833
0.00024911300260677886,0.0002615062761506276,0.0005359283873409833
0.0002514203348142797,0.0002615062761506276,0.0005359283873409833
0.00025374903797335715,0.0002615062761506276,0.0005359283873409833
0.00025609931002584595,0.0002615062761506276,0.0005359283873409833
0.00025847135074695635,0.0002615062761506276,0.0005359283873409833
0.0002608653617622548,0.0002615062761506276,0.0005359283873409833
0.000263281546564802,0.0002615062761506276,0.0005359283873409833
0.00026572011053245065,0.0002615062761506276,0.0005359283873409833
0.00026818126094530154,0.0002615062761506276,0.0005359283873409833
0.0002706652070033241,0.0002615062761506276,0.0005359283873409833
0.0002731721598441376,0.0002615062761506276,0.0005359283873409833
0.0002757023325609583,0.0002615062761506276,0.0005359283873409833
0.0002782559402207126,0.0002615062761506276,0.0005359283873409833
0.00028083319988231727,0.0002615062761506276,0.0005359283873409833
0.0002834343306151309,0.0002615062761506276,0.0005359283873409833
0.0002860595535175742,0.0002615062761506276,0.0005359283873409833
0.00028870909173592344,0.0002615062761506276,0.0005359283873409833
0.00029138317048327885,0.0002615062761506276,0.0005359283873409833
0.00029408201705870637,0.0002615062761506276,0.0005359283873409833
0.00029680586086656025,0.0002615062761506276,0.0005359283873409833
0.00029955493343598134,0.0002615062761506276,0.0005359283873409833
0.0003023294684405776,0.0002615062761506276,0.0005359283873409833
0.00030512970171828706,0.0002615062761506276,0.0005359283873409833
0.00030795587129142264,0.0002615062761506276,0.0005359283873409833
0.00031080821738690636,0.0002615062761506276,0.0005359283873409833
0.00031368698245668765,0.0002615062761506276,0.0005359283873409833
0.00031659241119835204,0.0002615062761506276,0.0005359283873409833
0.00031952475057592136,0.0002615062761506276,0.0005359283873409833
0.0003224842498408442,0.0002615062761506276,0.0005359283873409833
0.0003254711605531848,0.0002615062761506276,0.0005359283873409833
0.00032848573660300434,0.0002615062761506276,0.0005359283873409833
0.0003315282342319423,0.0002615062761506276,0.0005359283873409833
0.00033459891205499747,0.0002615062761506276,0.0005359283873409833
0.0003376980310825091,0.0002615062761506276,0.0005359283873409833
0.0003408258547423452,0.0002615062761506276,0.0005359283873409833
0.00034398264890229247,0.0002615062761506276,0.0005359283873409833
0.00034716868189265597,0.0002615062761506276,0.0005359283873409833
0.00035038422452906756,0.0002615062761506276,0.0005359283873409833
0.00035362955013550426,0.0002615062761506276,0.0005359283873409833
0.000356904934567523,0.0002615062761506276,0.0005359283873409833
0.000360210656235707,0.0002615062761506276,0.0005359283873409833
0.00036354699612933176,0.0002615062761506276,0.0005359283873409833
0.00036691423784024937,0.0002615062761506276,0.0005359283873409833
0.0003703126675869927,0.0002615062761506276,0.0005359283873409833
0.0003737425742391064,0.0002615062761506276,0.0005359283873409833
0.00037720424934169976,0.0002615062761506276,0.0005359283873409833
0.0003806979871402284,0.0002615062761506276,0.0005359283873409833
0.0003842240846055061,0.0002615062761506276,0.0005359283873409833
0.00038778284145894574,0.0002615062761506276,0.0005359283873409833
0.0003913745601980384,0.0002615062761506276,0.0005359283873409833
0.0003949995461220643,0.0002615062761506276,0.0005359283873409833
0.00039865810735804387,0.0002615062761506276,0.0005359283873409833
0.0004023505548869293,0.0002615062761506276,0.0005359283873409833
0.00040607720257003656,0.0002615062761506276,0.0005359283873409833
0.0004098383671757261,0.0002615062761506276,0.0005359283873409833
0.0004136343684063274,0.0002615062761506276,0.0005359283873409833
0.0004174655289253135,0.0002615062761506276,0.0005359283873409833
0.0004213321743847289,0.0002615062761506276,0.0005359283873409833
0.0004252346334528682,0.0002615062761506276,0.0005359283873409833
0.00042917323784221574,0.0002615062761506276,0.0005359283873409833
0.0004331483223376398,0.0002615062761506276,0.0005359283873409833
0.0004371602248248502,0.0002615062761506276,0.0005359283873409833
0.000441209286319119,0.0002615062761506276,0.0005359283873409833
0.0004452958509942655,0.0002615062761506276,0.0005359283873409833
0.00044942026621191424,0.0002615062761506276,0.0005359283873409833
0.0004535828825510186,0.0002615062761506276,0.0005359283873409833
0.00045778405383766163,0.0002615062761506276,0.0005359283873409833
0.0004620241371751313,0.0002615062761506276,0.0005359283873409833
0.0004663034929742731,0.0002615062761506276,0.0005359283873409833
0.00047062248498412813,0.0002615062761506276,0.0005359283873409833
0.00047498148032285,0.0002615062761506276,0.0005359283873409833
0.0004793808495089107,0.0002615062761506276,0.0005359283873409833
0.00048382096649259574,0.0002615062761506276,0.0005359283873409833
0.000488302208687788,0.0002615062761506276,0.0005359283873409833
0.0004928249570040513,0.0002615062761506276,0.0005359283873409833
0.0004973895958790063,0.0002615062761506276,0.0005359283873409833
0.000501996513311008,0.0002615062761506276,0.0005359283873409833
0.0005066461008921268,0.0002615062761506276,0.0005359283873409833
0.0005113387538414326,0.0002615062761506276,0.0005359283873409833
0.0005160748710385908,0.0002615062761506276,0.0005359283873409833
0.000520854855057766,0.0002615062761506276,0.0005359283873409833
0.0005256791122018419,0.0011506276150627613,0.0006938545586517573
0.0005305480525369575,0.0011506276150627613,0.0006938545586517573
0.0005354620899273607,0.0011506276150627613,0.0006938545586517573
0.0005404216420705915,0.0011506276150627613,0.0006938545586517573
0.0005454271305329836,0.0011506276150627613,0.0006938545586517573
0.0005504789807854967,0.0011506276150627613,0.0006938545586517573
0.0005555776222398878,0.0011506276150627613,0.0006938545586517573
0.0005607234882852032,0.0011506276150627613,0.0006938545586517573
0.0005659170163246243,0.0011506276150627613,0.0006938545586517573
0.0005711586478126435,0.0011506276150627613,0.0006938545586517573
0.0005764488282925873,0.0011506276150627613,0.0006938545586517573
0.0005817880074344935,0.0011506276150627613,0.0006938545586517573
0.0005871766390733255,0.0011506276150627613,0.0006938545586517573
0.0005926151812475553,0.0011506276150627613,0.0006938545586517573
0.0005981040962380944,0.0011506276150627613,0.0006938545586517573
0.0006036438506075864,0.0011506276150627613,0.0006938545586517573
0.0006092349152400712,0.0011506276150627613,0.0006938545586517573
0.0006148777653810023,0.0011506276150627613,0.0006938545586517573
0.0006205728806776501,0.0011506276150627613,0.0006938545586517573
0.0006263207452198692,0.0011506276150627613,0.0006938545586517573
0.0006321218475812448,0.0011506276150627613,0.0006938545586517573
0.0006379766808606282,0.0011506276150627613,0.0006938545586517573
0.000643885742724042,0.0011506276150627613,0.0006938545586517573
0.0006498495354469888,0.0011506276150627613,0.0006938545586517573
0.0006558685659571436,0.0011506276150627613,0.0006938545586517573
0.0006619433458774394,0.0011506276150627613,0.0006938545586517573
0.0006680743915695614,0.0011506276150627613,0.0006938545586517573
0.0006742622241778342,0.0011506276150627613,0.0006938545586517573
0.0006805073696735206,0.0011506276150627613,0.0006938545586517573
0.0006868103588995307,0.0011506276150627613,0.0006938545586517573
0.0006931717276155408,0.0011506276150627613,0.0006938545586517573
0.0006995920165435374,0.0011506276150627613,0.0006938545586517573
0.0007060717714137773,0.0011506276150627613,0.0006938545586517573
0.0007126115430111746,0.0011506276150627613,0.0006938545586517573
0.0007192118872221193,0.0011506276150627613,0.0006938545586517573
0.0007258733650817253,0.0011506276150627613,0.0006938545586517573
0.000732596542821523,0.0011506276150627613,0.0006938545586517573
0.0007393819919175866,0.0011506276150627613,0.0006938545586517573
0.0007462302891391107,0.0011506276150627613,0.0006938545586517573
0.0007531420165974376,0.0011506276150627613,0.0006938545586517573
0.0007601177617955331,0.0011506276150627613,0.0006938545586517573
0.0007671581176779302,0.0011506276150627613,0.0006938545586517573
0.000774263682681127,0.0011506276150627613,0.0006938545586517573
0.0007814350607844542,0.0011506276150627613,0.0006938545586517573
0.0007886728615614156,0.0011506276150627613,0.0006938545586517573
0.0007959777002314986,0.0011506276150627613,0.0006938545586517573
0.0008033501977124734,0.0011506276150627613,0.0006938545586517573
0.0008107909806731687,0.0011506276150627613,0.0006938545586517573
0.000818300681586739,0.0011506276150627613,0.0006938545586517573
0.0008258799387844272,0.0011506276150627613,0.0006938545586517573
0.0008335293965098195,0.0011506276150627613,0.0006938545586517573
0.0008412497049736118,0.0011506276150627613,0.0006938545586517573
0.0008490415204088747,0.0011506276150627613,0.0006938545586517573
0.0008569055051268347,0.0011506276150627613,0.0006938545586517573
0.0008648423275731727,0.0011506276150627613,0.0006938545586517573
0.000872852662384838,0.0011506276150627613,0.0006938545586517573
0.0008809371904473991,0.0011506276150627613,0.0006938545586517573
0.0008890965989529158,0.0011506276150627613,0.0006938545586517573
0.000897331581458352,0.0011506276150627613,0.0006938545586517573
0.0009056428379445294,0.0011506276150627613,0.0006938545586517573
0.0009140310748756232,0.0011506276150627613,0.0006938545586517573
0.0009224970052592174,0.0011506276150627613,0.0006938545586517573
0.0009310413487069075,0.0011506276150627613,0.0006938545586517573
0.000939664831495469,0.0011506276150627613,0.0006938545586517573
0.0009483681866285928,0.0011506276150627613,0.0006938545586517573
0.0009571521538991865,0.0011506276150627613,0.0006938545586517573
0.0009660174799522646,0.0011506276150627613,0.0006938545586517573
0.0009749649183484086,0.0011506276150627613,0.0006938545586517573
0.0009839952296278227,0.0011506276150627613,0.0006938545586517573
0.00099310918137498,0.0011506276150627613,0.0006938545586517573
0.0010023075482838654,0.0011506276150627613,0.0006938545586517573
0.0010115911122238297,0.0011506276150627613,0.0006938545586517573
0.0010209606623060466,0.0011506276150627613,0.0006938545586517573
0.0010304169949505876,0.0011506276150627613,0.0006938545586517573
0.0010399609139541202,0.0011506276150627613,0.0006938545586517573
0.0010495932305582276,0.002510460251046025,0.001547975793613885
0.00105931476351837,0.002510460251046025,0.001547975793613885
0.001069126339173476,0.002510460251046025,0.001547975793613885
0.0010790287915161836,0.002510460251046025,0.001547975793613885
0.0010890229622637305,0.002510460251046025,0.001547975793613885
0.0010991097009294972,0.002510460251046025,0.001547975793613885
0.0011092898648952228,0.002510460251046025,0.001547975793613885
0.0011195643194838783,0.002510460251046025,0.001547975793613885
0.0011299339380332217,0.002510460251046025,0.001547975793613885
0.0011403996019700331,0.002510460251046025,0.001547975793613885
0.0011509622008850323,0.002510460251046025,0.001547975793613885
0.0011616226326085018,0.002510460251046025,0.001547975793613885
0.0011723818032865986,0.002510460251046025,0.001547975793613885
0.001183240627458378,0.002510460251046025,0.001547975793613885
0.0011942000281335325,0.002510460251046025,0.001547975793613885
0.0012052609368708425,0.002510460251046025,0.001547975793613885
0.001216424293857368,0.002510460251046025,0.001547975793613885
0.001227691047988359,0.002510460251046025,0.001547975793613885
0.0012390621569479156,0.002510460251046025,0.001547975793613885
0.0012505385872903913,0.002510460251046025,0.001547975793613885
0.0012621213145225473,0.002510460251046025,0.001547975793613885
0.0012738113231864786,0.002510460251046025,0.001547975793613885
0.0012856096069432965,0.002510460251046025,0.001547975793613885
0.0012975171686575868,0.002510460251046025,0.001547975793613885
0.0013095350204826678,0.002510460251046025,0.001547975793613885
0.001321664183946605,0.002510460251046025,0.001547975793613885
0.0013339056900390587,0.002510460251046025,0.001547975793613885
0.001346260579298911,0.002510460251046025,0.001547975793613885
0.0013587299019027091,0.002510460251046025,0.001547975793613885
0.0013713147177539457,0.002510460251046025,0.001547975793613885
0.0013840160965731315,0.002510460251046025,0.001547975793613885
0.0013968351179887398,0.002510460251046025,0.001547975793613885
0.0014097728716289677,0.002510460251046025,0.001547975793613885
0.001422830457214352,0.002510460251046025,0.001547975793613885
0.0014360089846512606,0.002510460251046025,0.001547975793613885
0.0014493095741262166,0.002510460251046025,0.001547975793613885
0.00146273335620113,0.002510460251046025,0.001547975793613885
0.001476281471909391,0.002510460251046025,0.001547975793613885
0.0014899550728528536,0.002510460251046025,0.001547975793613885
0.0015037553212997384,0.002510460251046025,0.001547975793613885
0.0015176833902834053,0.002510460251046025,0.001547975793613885
0.0015317404637020797,0.002510460251046025,0.001547975793613885
0.0015459277364194785,0.002510460251046025,0.001547975793613885
0.001560246414366368,0.002510460251046025,0.001547975793613885
0.0015746977146430868,0.0035564853556485356,0.0016505997738555961
0.001589282865622978,0.0035564853556485356,0.0016505997738555961
0.00160400310705682,0.0035564853556485356,0.0016505997738555961
0.0016188596901781992,0.0035564853556485356,0.0016505997738555961
0.0016338538778098604,0.0035564853556485356,0.0016505997738555961
0.001648986944471065,0.0035564853556485356,0.0016505997738555961
0.0016642601764859037,0.0035564853556485356,0.0016505997738555961
0.0016796748720926532,0.0035564853556485356,0.0016505997738555961
0.0016952323415541214,0.0035564853556485356,0.0016505997738555961
0.0017109339072690134,0.0035564853556485356,0.0016505997738555961
0.001726780903884356,0.0035564853556485356,0.0016505997738555961
0.0017427746784089192,0.0035564853556485356,0.0016505997738555961
0.0017589165903277326,0.0035564853556485356,0.0016505997738555961
0.001775208011717636,0.0035564853556485356,0.0016505997738555961
0.0017916503273638995,0.0035564853556485356,0.0016505997738555961
0.0018082449348779518,0.0035564853556485356,0.0016505997738555961
0.0018249932448161524,0.0035564853556485356,0.0016505997738555961
0.0018418966807997109,0.0035564853556485356,0.0016505997738555961
0.0018589566796356884,0.0035564853556485356,0.0016505997738555961
0.0018761746914391195,0.0035564853556485356,0.0016505997738555961
0.0018935521797562953,0.0035564853556485356,0.0016505997738555961
0.001911090621689138,0.0035564853556485356,0.0016505997738555961
0.0019287915080207778,0.0035564853556485356,0.0016505997738555961
0.0019466563433422632,0.0035564853556485356,0.0016505997738555961
0.0019646866461804444,0.0035564853556485356,0.0016505997738555961
0.0019828839491270716,0.0035564853556485356,0.0016505997738555961
0.002001249798969037,0.0035564853556485356,0.0016505997738555961
0.0020197857568198785,0.0035564853556485356,0.0016505997738555961
0.002038493398252464,0.0035564853556485356,0.0016505997738555961
0.0020573743134329114,0.0035564853556485356,0.0016505997738555961
0.0020764301072557748,0.0035564853556485356,0.0016505997738555961
0.002095662399480433,0.004811715481171549,0.0021791492317991272
0.0021150728248687948,0.004811715481171549,0.0021791492317991272
0.0021346630333242455,0.004811715481171549,0.0021791492317991272
0.002154434690031882,0.004811715481171549,0.0021791492317991272
0.00217438947560008,0.004811715481171549,0.0021791492317991272
0.0021945290862033138,0.004811715481171549,0.0021791492317991272
0.0022148552337263594,0.004811715481171549,0.0021791492317991272
0.0022353696459097966,0.004811715481171549,0.0021791492317991272
0.002256074066496859,0.004811715481171549,0.0021791492317991272
0.00227697025538168,0.004811715481171549,0.0021791492317991272
0.002298059988758851,0.004811715481171549,0.0021791492317991272
0.0023193450592744274,0.004811715481171549,0.0021791492317991272
0.0023408272761782944,0.004811715481171549,0.0021791492317991272
0.002362508465477945,0.004811715481171549,0.0021791492317991272
0.0023843904700937206,0.004811715481171549,0.0021791492317991272
0.002406475150015424,0.004811715481171549,0.0021791492317991272
0.0024287643824604504,0.004811715481171549,0.0021791492317991272
0.0024512600620333396,0.004811715481171549,0.0021791492317991272
0.0024739641008868114,0.004811715481171549,0.0021791492317991272
0.0024968784288843266,0.004811715481171549,0.0021791492317991272
0.002520004993764092,0.004811715481171549,0.0021791492317991272
0.002543345761304648,0.004811715481171549,0.0021791492317991272
0.002566902715491952,0.004811715481171549,0.0021791492317991272
0.002590677858688006,0.004811715481171549,0.0021791492317991272
0.002614673211801092,0.004811715481171549,0.0021791492317991272
0.00263889081445751,0.005753138075313807,0.002396744610332552
0.002663332725174981,0.005753138075313807,0.002396744610332552
0.0026880010215376074,0.005753138075313807,0.002396744610332552
0.0027128978003724646,0.005753138075313807,0.002396744610332552
0.0027380251779278576,0.005753138075313807,0.002396744610332552
0.00276338529005317,0.005753138075313807,0.002396744610332552
0.0027889802923804397,0.005753138075313807,0.002396744610332552
0.002814812360507581,0.005753138075313807,0.002396744610332552
0.0028408836901833013,0.005753138075313807,0.002396744610332552
0.00286719649749377,0.005753138075313807,0.002396744610332552
0.0028937530190509503,0.005753138075313807,0.002396744610332552
0.002920555512182745,0.005753138075313807,0.002396744610332552
0.0029476062551248585,0.005753138075313807,0.002396744610332552
0.0029749075472144406,0.005753138075313807,0.002396744610332552
0.003002461709085549,0.005753138075313807,0.002396744610332552
0.003030271082866396,0.005753138075313807,0.002396744610332552
0.003058338032378432,0.005753138075313807,0.002396744610332552
0.0030866649433372744,0.005753138075313807,0.002396744610332552
0.003115254223555488,0.005753138075313807,0.002396744610332552
0.0031441083031472647,0.006746861924686191,0.0022244948031523784
0.0031732296347349765,0.006746861924686191,0.0022244948031523784
0.00320262069365765,0.006746861924686191,0.0022244948031523784
0.003232283978181381,0.006746861924686191,0.0022244948031523784
0.00326222200971167,0.006746861924686191,0.0022244948031523784
0.003292437333007769,0.006746861924686191,0.0022244948031523784
0.0033229325163989716,0.006746861924686191,0.0022244948031523784
0.0033537101520029287,0.006746861924686191,0.0022244948031523784
0.0033847728559459832,0.006746861924686191,0.0022244948031523784
0.0034161232685855285,0.006746861924686191,0.0022244948031523784
0.0034477640547344642,0.006746861924686191,0.0022244948031523784
0.0034796979038876916,0.006746861924686191,0.0022244948031523784
0.003511927530450728,0.006746861924686191,0.0022244948031523784
0.0035444556739704356,0.006746861924686191,0.0022244948031523784
0.0035772850993678732,0.006746861924686191,0.0022244948031523784
0.0036104185971733375,0.006746861924686191,0.0022244948031523784
0.0036438589837635444,0.006746861924686191,0.0022244948031523784
0.0036776091016010306,0.007688284518828452,0.0020397489539748957
0.003711671819475767,0.007688284518828452,0.0020397489539748957
0.003746050032748993,0.007688284518828452,0.0020397489539748957
0.0037807466635993493,0.007688284518828452,0.0020397489539748957
0.0038157646612712484,0.007688284518828452,0.0020397489539748957
0.003851107002325569,0.007688284518828452,0.0020397489539748957
0.0038867766908926675,0.007688284518828452,0.0020397489539748957
0.0039227767589277195,0.007688284518828452,0.0020397489539748957
0.0039591102664684585,0.007688284518828452,0.0020397489539748957
0.003995780301895269,0.007688284518828452,0.0020397489539748957
0.004032789982193705,0.007688284518828452,0.0020397489539748957
0.004070142453219439,0.007688284518828452,0.0020397489539748957
0.004107840889965647,0.007688284518828452,0.0020397489539748957
0.004145888496832911,0.007688284518828452,0.0020397489539748957
0.004184288507901585,0.008577405857740587,0.001917395688266042
0.0042230441872066725,0.008577405857740587,0.001917395688266042
0.0042621588290153245,0.008577405857740587,0.001917395688266042
0.004301635758106795,0.008577405857740587,0.001917395688266042
0.004341478330055093,0.008577405857740587,0.001917395688266042
0.004381689931514195,0.008577405857740587,0.001917395688266042
0.004422273980505897,0.008577405857740587,0.001917395688266042
0.004463233926710397,0.008577405857740587,0.001917395688266042
0.004504573251759458,0.008577405857740587,0.001917395688266042
0.0045462954695324,0.008577405857740587,0.001917395688266042
0.0045884041264547615,0.008577405857740587,0.001917395688266042
0.004630902801799737,0.008577405857740587,0.001917395688266042
0.004673795107992464,0.008577405857740587,0.001917395688266042
0.004717084690917017,0.010564853556485355,0.003379810548410777
0.004760775230226368,0.010564853556485355,0.003379810548410777
0.004804870439655134,0.010564853556485355,0.003379810548410777
0.004849374067335233,0.010564853556485355,0.003379810548410777
0.004894289896114532,0.010564853556485355,0.003379810548410777
0.004939621743878321,0.010564853556485355,0.003379810548410777
0.004985373463873894,0.010564853556485355,0.003379810548410777
0.005031548945038057,0.010564853556485355,0.003379810548410777
0.0050781521123276704,0.010564853556485355,0.003379810548410777
0.005125186927053333,0.010564853556485355,0.003379810548410777
0.0051726573872160194,0.010564853556485355,0.003379810548410777
0.005220567527846975,0.010564853556485355,0.003379810548410777
0.005268921421350677,0.01145397489539749,0.004459122942896181
0.0053177231778509665,0.01145397489539749,0.004459122942896181
0.0053669769455404765,0.01145397489539749,0.004459122942896181
0.005416686911033152,0.01145397489539749,0.004459122942896181
0.00546685729972018,0.01145397489539749,0.004459122942896181
0.005517492376129128,0.01145397489539749,0.004459122942896181
0.005568596444286409,0.01145397489539749,0.004459122942896181
0.005620173848083188,0.01145397489539749,0.004459122942896181
0.005672228971644543,0.01145397489539749,0.004459122942896181
0.005724766239702178,0.01145397489539749,0.004459122942896181
0.005777790117970507,0.012447698744769874,0.00472335644555466
0.005831305113526219,0.012447698744769874,0.00472335644555466
0.00588531577519145,0.012447698744769874,0.00472335644555466
0.0059398266939203566,0.012447698744769874,0.00472335644555466
0.005994842503189409,0.012447698744769874,0.00472335644555466
0.006050367879391224,0.012447698744769874,0.00472335644555466
0.0061064075422320365,0.012447698744769874,0.00472335644555466
0.006162966255132942,0.012447698744769874,0.00472335644555466
0.006220048825634711,0.012447698744769874,0.00472335644555466
0.0062776601058065,0.012970711297071131,0.004769461554467782
0.006335804992658254,0.012970711297071131,0.004769461554467782
0.006394488428556937,0.012970711297071131,0.004769461554467782
0.006453715401646702,0.012970711297071131,0.004769461554467782
0.0065134909462728026,0.012970711297071131,0.004769461554467782
0.006573820143409586,0.012970711297071131,0.004769461554467782
0.006634708121092351,0.012970711297071131,0.004769461554467782
0.006696160054853215,0.012970711297071131,0.004769461554467782
0.00675818116816111,0.012970711297071131,0.004769461554467782
0.006820776732865685,0.014173640167364016,0.005073221757322176
0.0068839520696454964,0.014173640167364016,0.005073221757322176
0.00694771254846024,0.014173640167364016,0.005073221757322176
0.007012063589007177,0.014173640167364016,0.005073221757322176
0.0070770106611818895,0.014173640167364016,0.005073221757322176
0.007142559285543126,0.014173640167364016,0.005073221757322176
0.007208715033782135,0.014173640167364016,0.005073221757322176
0.007275483529196233,0.014173640167364016,0.005073221757322176
0.007342870447166758,0.015324267782426779,0.004805173376880075
0.00741088151564157,0.015324267782426779,0.004805173376880075
0.007479522515621821,0.015324267782426779,0.004805173376880075
0.007548799281653432,0.015324267782426779,0.004805173376880075
0.007618717702322999,0.015324267782426779,0.004805173376880075
0.007689283720758305,0.015324267782426779,0.004805173376880075
0.007760503335133571,0.015324267782426779,0.004805173376880075
0.007832382599179196,0.015324267782426779,0.004805173376880075
0.00790492762269642,0.016317991631799166,0.004803750001341019
0.007978144572076629,0.016317991631799166,0.004803750001341019
0.00805203967082547,0.016317991631799166,0.004803750001341019
0.008126619200091946,0.016317991631799166,0.004803750001341019
0.008201889499202203,0.016317991631799166,0.004803750001341019
0.008277856966198472,0.016317991631799166,0.004803750001341019
0.008354528058382871,0.016317991631799166,0.004803750001341019
0.008431909292866252,0.016736401673640166,0.0050869524752250326
0.008510007247122246,0.016736401673640166,0.0050869524752250326
0.00858882855954625,0.016736401673640166,0.0050869524752250326
0.008668379930019773,0.016736401673640166,0.0050869524752250326
0.008748668120479914,0.016736401673640166,0.0050869524752250326
0.008829699955494083,0.016736401673640166,0.0050869524752250326
0.008911482322840203,0.01752092050209205,0.005304131225430009
0.008994022174092044,0.01752092050209205,0.005304131225430009
0.009077326525210224,0.01752092050209205,0.005304131225430009
0.00916140245713852,0.01752092050209205,0.005304131225430009
0.009246257116405733,0.01752092050209205,0.005304131225430009
0.009331897715733239,0.01752092050209205,0.005304131225430009
0.009418331534647951,0.018253138075313806,0.005640054457357912
0.009505565920101192,0.018253138075313806,0.005640054457357912
0.009593608287093146,0.018253138075313806,0.005640054457357912
0.009682466119303124,0.018253138075313806,0.005640054457357912
0.009772146969725724,0.018253138075313806,0.005640054457357912
0.009862658461312821,0.018253138075313806,0.005640054457357912
0.009954008287621519,0.018985355648535564,0.005303099694649069
0.010046204213468132,0.018985355648535564,0.005303099694649069
0.010139254075588154,0.018985355648535564,0.005303099694649069
0.01023316578330245,0.018985355648535564,0.005303099694649069
0.010327947319189514,0.018985355648535564,0.005303099694649069
0.010423606739764012,0.018985355648535564,0.005303099694649069
0.01052015217616159,0.019194560669456066,0.005313405990824805
0.010617591834830001,0.019194560669456066,0.005313405990824805
0.010715933998226712,0.019194560669456066,0.005313405990824805
0.010815187025522881,0.019194560669456066,0.005313405990824805
0.01091535935331391,0.019194560669456066,0.005313405990824805
0.01101645949633657,0.019665271966527197,0.005682333412360281
0.01111849604819271,0.019665271966527197,0.005682333412360281
0.011221477682079803,0.019665271966527197,0.005682333412360281
0.011325413151528114,0.019665271966527197,0.005682333412360281
0.011430311291144786,0.019665271966527197,0.005682333412360281
0.011536181017364784,0.02165271966527197,0.005491382739919116
0.011643031329208768,0.02165271966527197,0.005491382739919116
0.011750871309048075,0.02165271966527197,0.005491382739919116
0.011859710123376693,0.02165271966527197,0.005491382739919116
0.011969557023590429,0.02165271966527197,0.005491382739919116
0.01208042134677329,0.022123430962343094,0.005880345282055583
0.012192312516491107,0.022123430962343094,0.005880345282055583
0.012305240043592616,0.022123430962343094,0.005880345282055583
0.012419213527017834,0.022123430962343094,0.005880345282055583
0.012534242654613994,0.022123430962343094,0.005880345282055583
0.012650337203959038,0.02259414225941423,0.006183061383318682
0.012767507043192657,0.02259414225941423,0.006183061383318682
0.01288576213185518,0.02259414225941423,0.006183061383318682
0.013005112521734086,0.02259414225941423,0.006183061383318682
0.013125568357718428,0.023169456066945603,0.006068072684228796
0.013247139878661175,0.023169456066945603,0.006068072684228796
0.013369837418249465,0.023169456066945603,0.006068072684228796
0.013493671405883065,0.023169456066945603,0.006068072684228796
0.013618652367560814,0.023692468619246863,0.006077081779360018
0.013744790926775366,0.023692468619246863,0.006077081779360018
0.01387209780541621,0.023692468619246863,0.006077081779360018
0.014000583824680975,0.023692468619246863,0.006077081779360018
0.014130259905995337,0.024006276150627615,0.0061013398899982104
0.014261137071941283,0.024006276150627615,0.0061013398899982104
0.014393226447194065,0.024006276150627615,0.0061013398899982104
0.014526539259467812,0.024006276150627615,0.0061013398899982104
0.014661086840469845,0.02489539748953975,0.006682291319533238
0.014796880626863964,0.02489539748953975,0.006682291319533238
0.014933932161242518,0.02489539748953975,0.006682291319533238
0.015072253093107555,0.02489539748953975,0.006682291319533238
0.015211855179861048,0.02573221757322176,0.006374748529369285
0.015352750287804227,0.02573221757322176,0.006374748529369285
0.015494950393146316,0.02573221757322176,0.006374748529369285
0.015638467583022463,0.02573221757322176,0.006374748529369285
0.01578331405652118,0.026359832635983266,0.006487042566407387
0.01592950212572123,0.026359832635983266,0.006487042566407387
0.016077044216738237,0.026359832635983266,0.006487042566407387
0.016225952870780873,0.026935146443514645,0.006342268537093034
0.016376240745216875,0.026935146443514645,0.006342268537093034
0.016527920614648955,0.026935146443514645,0.006342268537093034
0.016681005372000592,0.026935146443514645,0.006342268537093034
0.016835508029612024,0.028661087866108787,0.006318718958384501
0.01699144172034626,0.028661087866108787,0.006318718958384501
0.01714881969870539,0.028661087866108787,0.006318718958384501
0.01730765534195726,0.029288702928870293,0.0068031851638113375
0.017467962151272456,0.029288702928870293,0.0068031851638113375
0.017629753752872058,0.029288702928870293,0.0068031851638113375
0.017793043899185772,0.02965481171548117,0.00675901406336006
0.01795784647002095,0.02965481171548117,0.00675901406336006
0.018124175473742378,0.02965481171548117,0.00675901406336006
0.01829204504846294,0.02965481171548117,0.00675901406336006
0.018461469463245474,0.03111924686192468,0.006281596312481336
0.018632463119315597,0.03111924686192468,0.006281596312481336
0.018805040551285814,0.03111924686192468,0.006281596312481336
0.018979216428391014,0.03169456066945607,0.006520689278455523
0.01915500555573528,0.03169456066945607,0.006520689278455523
0.019332422875550453,0.03169456066945607,0.006520689278455523
0.019511483468466165,0.032008368200836815,0.006639582038727342
0.019692202554791715,0.032008368200836815,0.006639582038727342
0.01987459549580984,0.032897489539748956,0.006884919439198197
0.02005867779508234,0.032897489539748956,0.006884919439198197
0.020244465099768037,0.032897489539748956,0.006884919439198197
0.020431973201952704,0.03357740585774059,0.006798358497603314
0.020621218039991424,0.03357740585774059,0.006798358497603314
0.02081221569986339,0.03357740585774059,0.006798358497603314
0.021004982416539152,0.034048117154811715,0.006416023310691341
0.02119953457536071,0.034048117154811715,0.006416023310691341
0.021395888713434216,0.034048117154811715,0.006416023310691341
0.021594061521035653,0.03467573221757322,0.006324127987913738
0.02179406984302956,0.03467573221757322,0.006324127987913738
0.021995930680300747,0.03514644351464435,0.006577493691323218
0.022199661191199548,0.03514644351464435,0.006577493691323218
0.022405278693000182,0.03514644351464435,0.006577493691323218
0.022612800663372772,0.035983263598326355,0.006810418749229302
0.022822244741868985,0.035983263598326355,0.006810418749229302
0.023033628731421313,0.0372907949790795,0.007284909650438037
0.02324697059985648,0.0372907949790795,0.007284909650438037
0.023462288481422625,0.0372907949790795,0.007284909650438037
0.02367960067833076,0.037552301255230125,0.007272695939652174
0.023898925662310503,0.037552301255230125,0.007272695939652174
0.02412028207618007,0.038075313807531375,0.007039523580916835
0.024343688735431104,0.038075313807531375,0.007039523580916835
0.024569164629827903,0.038075313807531375,0.007039523580916835
0.024796728925021577,0.03859832635983264,0.007047290904896013
0.025026400964179192,0.03859832635983264,0.007047290904896013
0.025258200269627846,0.039173640167364014,0.006658711874662012
0.025492146544514233,0.039173640167364014,0.006658711874662012
0.025728259674479323,0.039905857740585776,0.006595144734559029
0.025966559729348696,0.039905857740585776,0.006595144734559029
0.026207066964838526,0.04048117154811715,0.006324776760598735
0.0264498018242772,0.04048117154811715,0.006324776760598735
0.02669478494034321,0.04178870292887029,0.006251914501683718
0.026942037136818822,0.04178870292887029,0.006251914501683718
0.02719157943036019,0.04178870292887029,0.006251914501683718
0.027443433032283655,0.0426255230125523,0.006014644351464435
0.02769761935036891,0.0426255230125523,0.006014644351464435
0.027954159990678566,0.04304393305439331,0.005700836820083681
0.028213076759394707,0.04304393305439331,0.005700836820083681
0.02847439166467248,0.04351464435146444,0.005747429651805921
0.028738126918510663,0.04351464435146444,0.005747429651805921
0.029004304938639917,0.04382845188284519,0.005985238284903751
0.02927294835042816,0.04382845188284519,0.005985238284903751
0.0295440799888038,0.045135983263598335,0.005555023642616995
0.029817722900196734,0.045606694560669465,0.005737902992427815
0.030093900344497212,0.045606694560669465,0.005737902992427815
0.030372635797033115,0.046495815899581586,0.005492627923205321
0.030653952950565267,0.046495815899581586,0.005492627923205321
0.030937875717301368,0.04691422594142259,0.005525399271925621
0.03122442823092858,0.04691422594142259,0.005525399271925621
0.03151363484866479,0.04832635983263598,0.0059641779456688
0.0318055201533292,0.04832635983263598,0.0059641779456688
0.032100108955431715,0.0491828142428235,0.005468828316065917
0.03239742629528195,0.04921254597680852,0.0054219778935721205
0.03269749744511768,0.049843096234309624,0.00583832893921171
0.03300034791125285,0.0502092050209205,0.005662078913273789
0.03330600343624589,0.0502092050209205,0.005662078913273789
0.03361449000108765,0.05067991631799164,0.005877553537026233
0.03392583382740992,0.05067991631799164,0.005877553537026233
0.034240061379714255,0.05120292887029289,0.005774257546144353
0.034557199367621395,0.05230125523012552,0.005251004350632275
0.03487727474814178,0.05230125523012552,0.005251004350632275
0.03520031472796679,0.052981171548117156,0.0051086842347505155
0.0355263467657814,0.052981171548117156,0.0051086842347505155
0.03585539857459817,0.05392259414225942,0.005325747219467701
0.0361874981241128,0.054288702928870294,0.005306966901240931
0.03652267364308175,0.054288702928870294,0.005306966901240931
0.03686095362172158,0.05465481171548118,0.005416400412449787
0.03720236681413066,0.05611924686192469,0.005857040080648984
0.03754694224073337,0.05611924686192469,0.005857040080648984
0.037894709190746674,0.057635983263598325,0.005893123858160364
0.03824569722466999,0.05878661087866109,0.005257251829761113
0.038599936176797675,0.05878661087866109,0.005257251829761113
0.03895745615775501,0.05936192468619247,0.005496610614146973
0.0393182875570577,0.06019874476987448,0.005552068318604341
0.03968246104569482,0.06019874476987448,0.005552068318604341
0.04005000757873611,0.06087866108786612,0.00534497334353189
0.04042095839796306,0.06218619246861924,0.005928526652239312
0.04079534503452449,0.06297071129707113,0.006599912784245755
0.04117319931161679,0.06297071129707113,0.006599912784245755
0.04155455334718875,0.06323221757322176,0.006650490732105338
0.04193943955667186,0.0647489539748954,0.007116815352792489
0.04232789065573549,0.0647489539748954,0.007116815352792489
0.042719939663067766,0.06558577405857739,0.00720619441407943
0.04311561990318229,0.0657949790794979,0.007246319565739746
0.0435149650092505,0.06668410041841004,0.0075656255970133
0.04391800892596086,0.06668410041841004,0.0075656255970133
0.044324785912403956,0.06694560669456066,0.007444436547555684
0.04473533054498463,0.06752092050209206,0.007616793966164407
0.04514967772036102,0.0686192468619247,0.007531380753138077
0.04556786265841064,0.06929916317991631,0.0075039088102563595
0.045989920905224385,0.06929916317991631,0.0075039088102563595
0.046415888336127774,0.06992677824267782,0.007393000268379568
0.04684580115873045,0.0705020920502092,0.008162347771924434
0.04727969591600391,0.07112970711297073,0.008517239743021876
0.047717609489387455,0.07180962343096235,0.008761201804622809
0.048159579101923505,0.07238493723849374,0.008764791597704692
0.04860564232142134,0.07238493723849374,0.008764791597704692
0.04905583706365046,0.07285564853556487,0.008641743856094924
0.04951020159556351,0.07374476987447699,0.008095720740957886
0.04996877453854884,0.07421548117154811,0.007984981844071825
0.050431594871713586,0.07489539748953974,0.008040797088275152
0.0508987019351968,0.07588912133891212,0.007755590173284235
0.05137013543351344,0.07677824267782427,0.008298612330668913
0.05184593543892913,0.07771966527196653,0.009173467219735843
0.05232614239486662,0.07792887029288703,0.009163920223815496
0.05281079711934331,0.07792887029288703,0.009163920223815496
0.05329994080844088,0.0785041841004184,0.009380605937580298
0.05379361503980703,0.07876569037656904,0.009449608080392748
0.05429186177618943,0.07975941422594143,0.009221202257213193
0.05479472336900287,0.08111924686192469,0.008889521128643852
0.055302242561929005,0.0815899581589958,0.008995207724892759
0.055814462494549605,0.08284518828451884,0.009194316712696961
0.05633142670601358,0.08368200836820085,0.009028596496669495
0.05685317913873753,0.08446652719665272,0.008786766535780045
0.05737976414214134,0.08525104602510461,0.009261901096727473
0.05791122647641758,0.08566945606694562,0.009160337535117751
0.058447611316336315,0.08624476987447699,0.009409721144428038
0.05898896425508499,0.08692468619246863,0.00952916813944832
0.0595353313081437,0.08744769874476988,0.00968858696014859
0.06008675891719687,0.08833682008368202,0.009833331454083268
0.060643293954080614,0.08912133891213389,0.009616037727643032
0.061204983724766966,0.09048117154811715,0.009506751269875954
0.061771875973384946,0.0911610878661088,0.009558546270019282
0.06234401888627864,0.09205020920502091,0.009770680801396134
0.06292146109610344,0.09293933054393305,0.010063201871034917
0.06350425168595962,0.09393305439330543,0.010209333629754446
0.0640924401935645,0.09456066945606692,0.010630929704164562
0.06468607661546327,0.09544979079497909,0.010744694314376066
0.06528521141127848,0.09602510460251046,0.010652521633541096
0.0658898955079995,0.09665271966527196,0.01079941769213054
0.06650018030431118,0.0981694560669456,0.011050427240287533
0.0671161176749628,0.099163179916318,0.01156366441760772
0.06773775997517752,0.09973849372384938,0.011848398898916637
0.06836516004510239,0.10015690376569038,0.01195915977816771
0.06899837121430018,0.10036610878661087,0.012025763536597338
0.06963744730628223,0.10109832635983265,0.011862242917074604
0.07028244264308345,0.10198744769874477,0.011396394309594018
0.07093341204987996,0.10240585774058578,0.011326090111831937
0.07159041085964889,0.1026673640167364,0.011236982805309966
0.07225349491787214,0.10360878661087866,0.011284109447834452
0.07292272058728312,0.10460251046025104,0.0104445488839888
0.07359814475265763,0.10517782426778241,0.010427380361332797
0.07427982482564918,0.10601464435146443,0.010548918136484316
0.07496781874966876,0.10638075313807531,0.010800430818235503
0.07566218500481055,0.10700836820083681,0.010685851706378353
0.07636298261282241,0.10821129707112971,0.01098189371811783
0.07707027114212295,0.10878661087866108,0.010837849905026859
0.0777841107128649,0.10910041841004184,0.010690970187155846
0.07850456200204509,0.11035564853556486,0.01037886750761895
0.07923168624866253,0.11082635983263597,0.010172426077711611
0.07996554525892346,0.11134937238493725,0.010053411439093603
0.080706201411495,0.11244769874476987,0.010168526200430744
0.08145371766280746,0.11302301255230125,0.010023436979299857
0.0822081575524054,0.11448744769874478,0.0103615901555015
0.08296958520834907,0.11511506276150626,0.010134709386207683
0.0837380653526649,0.11652719665271964,0.009680113222811107
0.08451366330684713,0.1167887029288703,0.00980156780468165
0.08529644499741025,0.11851464435146444,0.009238835760147088
0.08608647696149245,0.11882845188284519,0.009085376883099777
0.08688382635251184,0.12029288702928868,0.009028596496669488
0.08768856094587427,0.12086820083682007,0.00900872990546114
0.08850074914473438,0.1227510460251046,0.009587121103638402
0.08932045998580969,0.1231694560669456,0.009818855517360673
0.09014776314524918,0.12426778242677824,0.00946696062254732
0.09098272894455559,0.12494769874476988,0.009545373121917444
0.09182542835656282,0.12672594142259416,0.00951264800045353
0.09267593301146883,0.12798117154811717,0.009506895136088683
0.09353431520292387,0.12897489539748955,0.009788023067187936
0.09440064789417603,0.1298640167364017,0.010060483262310401
0.0952750047242729,0.1309623430962343,0.01032390214407669
0.09615746001432096,0.1320083682008368,0.010533737682242993
0.09704808877380307,0.1334205020920502,0.011004288503569517
0.09794696670695395,0.13410041841004183,0.010848445324237805
0.09885417021919574,0.13587866108786611,0.011118907365997688
0.09976977642363201,0.13645397489539748,0.011305905618943717
0.1006938631476027,0.13760460251046022,0.011103274404819041
0.10162650893929952,0.13912133891213388,0.010990732666580497
0.10256779307444219,0.14027196652719667,0.011079474996500093
0.10351779556301763,0.1405334728033473,0.010700816369915472
0.10447659715608042,0.1424163179916318,0.009751204016031
0.10544427935261684,0.14382845188284518,0.009428742875167331
0.10642092440647247,0.1451359832635983,0.009295067601570043
0.10740661533334334,0.14618200836820083,0.009056578141876886
0.10840143591783309,0.14701882845188283,0.009571129707112968
0.10940547072057424,0.14785564853556482,0.009205763806082274
0.11041880508541602,0.14900627615062761,0.009042068745328815
0.11144152514667881,0.15052301255230124,0.00892131257749807
0.1124737178364752,0.1520397489539749,0.009238391631614058
0.1135154708920999,0.15261506276150627,0.009436862603574509
0.11456687286348714,0.15381799163179916,0.009415533382015168
0.11562801312073753,0.15549163179916314,0.009795984615025994
0.11669898186171475,0.15627615062761502,0.009719594125788562
0.11777987011971193,0.15721757322175733,0.009547522157926825
0.11887076977119033,0.15868200836820084,0.008783497157000305
0.11997177354358843,0.16014644351464435,0.009082365588435148
0.12108297502320395,0.16098326359832635,0.00944265813479917
0.12220446866314887,0.16255230125523012,0.010116744699267944
0.1233363497913776,0.16365062761506277,0.010521395560235089
0.12447871461879062,0.16548117154811717,0.010626811981649607
0.125631660247412,0.16621338912133893,0.010852478953425048
0.1267952846786434,0.16720711297071128,0.010903400619095203
0.12796968682159415,0.16835774058577407,0.011118046279115187
0.1291549665014884,0.16982217573221756,0.011292832964504939
0.1303512244681509,0.17154811715481172,0.011489622790705154
0.1315585624045704,0.1728033472803347,0.01112726874223615
0.1327770829355429,0.17369246861924686,0.011181832235364803
0.13400688963639507,0.1748430962343096,0.010863186008023554
0.13524808704178753,0.1756799163179916,0.010773169927197951
0.1365007806546014,0.17656903765690377,0.010693528508805126
0.13776507695490536,0.1787133891213389,0.010898381907812732
0.13904108340900698,0.18043933054393307,0.011239295154568467
0.1403289084785873,0.1817468619246862,0.010539059817248907
0.14162866162991988,0.18221757322175736,0.010698643316821714
0.1429404533431761,0.18383891213389122,0.010866207266387208
0.14426439512181574,0.1854602510460251,0.009948793106213107
0.14560059950206486,0.18697698744769875,0.01025758159862483
0.14694918006248173,0.18807531380753137,0.010098883487729962
0.14831025143361043,0.1901673640167364,0.009937789018003036
0.14968392930772556,0.19215481171548116,0.01019861066321013
0.1510703304486654,0.1934100418410042,0.010768979588495231
0.1524695727017573,0.19450836820083683,0.010929460768519377
0.15388177500383463,0.19623430962343097,0.010269708057711449
0.155307057393346,0.19743723849372385,0.010711547337884347
0.1567455410205595,0.19890167364016736,0.011657549722736261
0.15819734815786,0.2002092050209205,0.0117108104855707
0.1596626022101425,0.20240585774058575,0.011892067992575387
0.161141427725302,0.2042887029288703,0.011959045412508714
0.16263395040481923,0.20559623430962343,0.011719333086133942
0.16414029711444664,0.2072175732217573,0.010912804481794961
0.16566059589499135,0.20946652719665276,0.01140659081716057
0.16719497597319902,0.21140167364016738,0.010809544680188608
0.16874356777273758,0.2127092050209205,0.011139185137518565
0.17030650292528443,0.21433054393305442,0.011111524455974475
0.17188391428171457,0.21542887029288704,0.011349372384937238
0.17347593592339308,0.21767782426778243,0.010992723561020625
0.17508270317357252,0.21877615062761505,0.010938467124058418
0.17670435260889467,0.22024058577405858,0.01063260207342355
0.1783410220710008,0.22160041841004183,0.010657271120747139
0.17999285067824763,0.22327405857740587,0.00996596266963529
0.18165997883753268,0.224163179916318,0.0096840685562838
0.18334254825622906,0.22547071129707114,0.009755130524940253
0.18504070195423022,0.22866108786610875,0.010173367203418823
0.1867545842761076,0.23038702928870292,0.010714100746106047
0.18848434090337954,0.23185146443514645,0.010431576807053937
0.1902301188668944,0.23373430962343095,0.010329862024195216
0.1919920665593285,0.23556485355648538,0.010212012612096016
0.1937703337477989,0.23723849372384942,0.010481672626009995
0.19556507158659492,0.2388598326359833,0.011444418167845149
0.19737643263002555,0.24131799163179918,0.011506751606760977
0.19920457084538692,0.24314853556485355,0.011714663935931242
0.2010496416260499,0.24503138075313807,0.012068450896716001
0.2029118018046678,0.24628661087866108,0.012822770326273358
0.20479120966650854,0.24864016736401676,0.012785918758240386
0.2066880249629082,0.25031380753138077,0.013132094286589808
0.20860240892485027,0.2518828451882845,0.012500328246246018
0.2105345242766706,0.25407949790794976,0.013026687824725382
0.21248453524988828,0.2558577405857741,0.013232941088592862
0.21445260759716675,0.25789748953974895,0.013471914034164263
0.21643890860640203,0.259989539748954,0.012960690048319078
0.21844360711494262,0.2618723849372385,0.013169223430236944
0.22046687352394098,0.2637029288702929,0.013298924749215747
0.22250887981283693,0.26616108786610876,0.01377907315162275
0.2245697995539774,0.2689330543933054,0.014482443284716729
0.22664980792736927,0.27175732217573223,0.014798944923704933
0.22874908173557018,0.27327405857740583,0.014799037342886547
0.23086779941871696,0.2760460251046025,0.01448433194596872
0.23300614106969247,0.2782426778242678,0.014537491170537183
0.23516428844943485,0.2811715481171548,0.014042083495395222
0.23734242500238661,0.28315899581589965,0.0145566711674878
0.23954073587208768,0.2855648535564853,0.014262045006497873
0.24175940791691308,0.2873953974895397,0.014663484960272104
0.243998629725955,0.2891213389121338,0.01447677582257589
0.24625859163505467,0.29178870292887027,0.014481782195087264
0.24853948574297985,0.2942468619246862,0.01536304303620981
0.25084150592775384,0.29660041841004187,0.015750321334911655
0.25316484786313553,0.29900627615062764,0.01606091416712279
0.2555097090352507,0.30104602510460254,0.016127454813470287
0.25787628875938007,0.3044979079497908,0.016238339555026876
0.26026478819690047,0.3065376569037657,0.01614991286059053
0.26267541037238357,0.3091004184100418,0.016362855396034708
0.2651083601908539,0.31114016736401673,0.015659750445086305
0.26756384445520454,0.31302301255230125,0.015939874758755215
0.27004207188377727,0.31652719665271967,0.016639363033596793
0.2725432531281028,0.31914225941422597,0.01618265409156494
0.27506760079080644,0.3217573221757322,0.016202925493839646
0.2776153294436801,0.3247907949790795,0.017011983229383458
0.28018665564591955,0.3275627615062761,0.018309996444113314
0.2827817979625341,0.32944560669456063,0.018252238891185022
0.28540097698292377,0.33117154811715477,0.017918504690681045
0.28804441533962977,0.3344665271966527,0.01835952857580346
0.29071233772725785,0.3376046025104603,0.018512354183111236
0.2934049709215787,0.33980125523012555,0.01927647178893147
0.29612254379880343,0.3424163179916318,0.019048071200880187
0.29886528735503826,0.34555439330543936,0.019510611557328948
0.30163343472591975,0.34775104602510465,0.02038870371882542
0.3044272212064303,0.35130753138075316,0.020429716521988665
0.30724688427090036,0.353765690376569,0.020069239489774883
0.31009266359319265,0.35669456066945604,0.020026668989314822
0.312964801067075,0.35993723849372383,0.019573251273185727
0.3158635408267819,0.3631276150627615,0.019350121518483115
0.3187891292677646,0.3661087866108786,0.019085300629746407
0.32174181506763716,0.36940376569037653,0.01947412499358268
0.3247218492073129,0.37165271966527197,0.020364204147475026
0.3277294849923382,0.3752615062761507,0.0207778215041645
0.33076497807442423,0.37829497907949794,0.021244934683307678
0.3338285864731761,0.3813284518828452,0.021047535340142313
0.3369205705980267,0.38436192468619246,0.021544625890139404
0.34004119327037063,0.3872384937238494,0.020476726260361202
0.34319071974590426,0.3915271966527197,0.021073187592471742
0.34636941773717345,0.3944037656903766,0.021120189765933068
0.3495775574363275,0.3975418410041841,0.021018923819338026
0.3528154115380883,0.40073221757322175,0.021478948171280706
0.3560832552629278,0.4040794979079497,0.0207711720638908
0.3593813663804626,0.4070606694560669,0.020002136249945138
0.36271002523306484,0.41009414225941415,0.01883636804764043
0.36606951475969024,0.41349372384937233,0.01863745524977475
0.36946012051993027,0.4178347280334728,0.017070491953178668
0.37288213071828336,0.42034518828451883,0.017612481673172524
0.3763358362286533,0.4235878661087867,0.01717433385059748
0.37982153061907364,0.4271443514644352,0.01715935558252794
0.3833395101766601,0.431223849372385,0.017103789953801886
0.38689007393279756,0.4344142259414226,0.017315112359348885
0.390473523688556,0.4384937238493724,0.018407069938900615
0.39409016404034475,0.4418933054393305,0.01845345122320572
0.39774030240580366,0.44524058577405856,0.017784041890718593
0.4014242490499322,0.448744769874477,0.018025352752533277
0.40514231711146476,0.45214435146443516,0.018065144284921956
0.408894822629486,0.4560669456066946,0.017736218575118375
0.4126820845702952,0.45983263598326357,0.018002271350539913
0.4165044248545185,0.4635460251046025,0.018452858279324743
0.4203621683844714,0.4669456066945606,0.01871449709165418
0.4242556430717777,0.47118200836820084,0.018422295869456692
0.42818517986524113,0.4744246861924687,0.01904290067558771
0.4321511127789762,0.47965481171548124,0.019592318275737503
0.4361537789208006,0.48221757322175735,0.01895009519992824
0.44019351852088745,0.487081589958159,0.01825913150454759
0.4442706749606883,0.490794979079498,0.017776580382763862
0.4483855948021186,0.495397489539749,0.017785195452687995
0.45253862781701665,0.4981171548117154,0.017739611266358542
0.4567301270168747,0.5024058577405858,0.01803475905284823
0.46096044868284336,0.5059100418410042,0.018045145796368768
0.46522995239601894,0.5093096234309622,0.01888763362849651
0.4695390010680058,0.5135460251046025,0.018709599893277338
0.4738879609717651,0.5181485355648536,0.017458046182678003
0.4782772017727485,0.522071129707113,0.017010053594438107
0.4827070965603183,0.525418410041841,0.017458281209226004
0.4871780218794631,0.5308054393305439,0.017062477938261867
0.4916903577628026,0.5365062761506276,0.016626206264690805
0.4962444877628913,0.5402196652719665,0.015935068990502593
0.5008407989848213,0.5459728033472804,0.0162242675072706
0.5054796821191241,0.5502092050209205,0.0166265353107988
0.5101615314749833,0.5538179916317991,0.015719028929468276
0.5148867450137492,0.5582112970711297,0.015453317274719956
0.5196557243827657,0.5629707112970712,0.015314893529867108
0.5244688749495119,0.567520920502092,0.01609562101236026
0.5293266058360562,0.5732217573221756,0.016419595707404668
0.5342293299538352,0.5776150627615063,0.016912320735833316
0.53917746403875,0.5820083682008368,0.017171705631908635
0.5441714286865893,0.5873430962343097,0.01839041841189814
0.5492116483887789,0.592887029288703,0.019271007684848115
0.5542985515684669,0.5979602510460251,0.02015472148828502
0.5594325706169377,0.6036087866108787,0.020685724989132244
0.5646141419303667,0.609152719665272,0.020359972470959393
0.5698437059469142,0.6146966527196653,0.019614086439673266
0.5751217071841613,0.6198221757322175,0.018307605968610037
0.5804485942768978,0.626255230125523,0.017827287739921958
0.5858248200152536,0.6322175732217572,0.018638335849612234
0.5912508413831875,0.636663179916318,0.018309996444113314
0.5967271195973316,0.6434623430962343,0.01795853297270545
0.6022541201461928,0.6502092050209205,0.017347625474165605
0.6078323128297229,0.6568514644351464,0.01589725883165626
0.6134621717992506,0.6616108786610878,0.016324360413632288
0.6191441755977841,0.6668933054393306,0.016274769089810886
0.6248788072006894,0.6722803347280335,0.016021949829849183
0.6306665540567405,0.6782426778242677,0.015410332101006596
0.6365079081295572,0.6824790794979079,0.014220652628752807
0.642403365939419,0.6865062761506275,0.013117505150373469
0.6483534286054721,0.690794979079498,0.013156234951275768
0.6543586018883236,0.6983263598326361,0.012540964196862724
0.6604193962330305,0.704602510460251,0.011854746080759159
0.6665363268124913,0.7097280334728033,0.012236705516106948
0.6727099135712337,0.715428870292887,0.012726411893050382
0.6789406812696106,0.7207112970711298,0.01205881404766074
0.6852291595284065,0.7274058577405857,0.01262574400183757
0.6915758828738525,0.732112970711297,0.013135426671160758
0.697981390783066,0.7377092050209205,0.012867065481320657
0.7044462277299037,0.7422071129707113,0.013496257587034547
0.7109709432312431,0.7485878661087868,0.013035609172310812
0.7175560918936928,0.7542364016736401,0.013701431615157106
0.7242022334607315,0.7603556485355648,0.012857601705023139
0.730909932860291,0.7666841004184101,0.012674721198047072
0.737679760252773,0.7748430962343096,0.011425759558030059
0.7445122910795136,0.7793410041841005,0.011332488453564164
0.751408106111697,0.7850941422594141,0.01076554991639366
0.7583677914997191,0.7920502092050209,0.011814065191209623
0.7653919388230148,0.7972280334728034,0.01212678788618597
0.77248114514034,0.8039225941422595,0.012224292622633528
0.7796360130405229,0.8112970711297072,0.01233866312845449
0.7868571506936851,0.8190899581589959,0.012799283032836424
0.794145171902934,0.8255753138075314,0.014496507899095413
0.8015006961565405,0.8320083682008368,0.013712108458722951
0.8089243486805938,0.8390167364016736,0.013563682938707484
0.8164167604921464,0.8459205020920504,0.01354632800423855
0.823978568452852,0.8536087866108787,0.013972268343512412
0.8316104153230962,0.861297071129707,0.013478714366397172
0.8393129498166364,0.8679916317991632,0.012341766469749986
0.8470868266557402,0.8756799163179917,0.010863186008023556
0.8549327066268376,0.882479079497908,0.009480964048810128
0.8628512566366896,0.8896443514644352,0.009370540202494202
0.8708431497690724,0.8968619246861925,0.009157350890476692
0.8789090653419954,0.9039225941422595,0.009101169833835732
0.8870496889654403,0.9110355648535563,0.00775559017328425
0.8952657125996392,0.9182008368200835,0.008113271727893431
0.9035578346138929,0.9250523012552302,0.008156480944892049
0.9119267598459299,0.9311715481171549,0.008045558377836572
0.9203731996618221,0.9383891213389122,0.007700194287773972
0.9288978720164498,0.9442991631799164,0.009083720794568635
0.9375015015145289,0.9505230125523013,0.008492152089872298
0.9461848194722002,0.9581589958158995,0.007235742094360356
0.9549485639791966,0.964121338912134,0.006911685580201595
0.9637934799615786,0.9710251046025105,0.005262452396696763
0.9727203192450538,0.9781903765690376,0.0038294377631768735
0.9817298406188841,0.9852510460251045,0.0028722866564322297
0.9908228099003797,0.9926778242677822,0.0025082800854145963
1.0,1.0,0.0


==> data_2/amazon-photo/graphsage/roc_lira_mean.csv <==
fpr,tpr_mean,tpr_std
0.0001,0.0,0.0
0.00010092621909870473,0.00020920502092050208,0.00034692727932587864
0.00010186101701559753,0.00020920502092050208,0.00034692727932587864
0.00010280447320933097,0.00020920502092050208,0.00034692727932587864
0.00010375666787451859,0.00020920502092050208,0.00034692727932587864
0.00010471768194855202,0.00020920502092050208,0.00034692727932587864
0.0001056875971184804,0.00020920502092050208,0.00034692727932587864
0.00010666649582795387,0.00020920502092050208,0.00034692727932587864
0.00010765446128423159,0.00020920502092050208,0.00034692727932587864
0.00010865157746525384,0.00020920502092050208,0.00034692727932587864
0.00010965792912678099,0.00020920502092050208,0.00034692727932587864
0.00011067360180959734,0.00020920502092050208,0.00034692727932587864
0.00011169868184678226,0.00020920502092050208,0.00034692727932587864
0.00011273325637104872,0.00020920502092050208,0.00034692727932587864
0.00011377741332214914,0.00020920502092050208,0.00034692727932587864
0.00011483124145435111,0.00020920502092050208,0.00034692727932587864
0.00011589483034398106,0.00020920502092050208,0.00034692727932587864
0.00011696827039703847,0.00020920502092050208,0.00034692727932587864
0.00011805165285688056,0.00020920502092050208,0.00034692727932587864
0.0001191450698119776,0.00020920502092050208,0.00034692727932587864
0.00012024861420374123,0.00020920502092050208,0.00034692727932587864
0.00012136237983442405,0.00020920502092050208,0.00034692727932587864
0.00012248646137509307,0.00020920502092050208,0.00034692727932587864
0.00012362095437367691,0.00020920502092050208,0.00034692727932587864
0.00012476595526308696,0.00020920502092050208,0.00034692727932587864
0.0001259215613694151,0.00020920502092050208,0.00034692727932587864
0.0001270878709202058,0.00020920502092050208,0.00034692727932587864
0.000128264983052806,0.00020920502092050208,0.00034692727932587864
0.0001294529978227916,0.00020920502092050208,0.00034692727932587864
0.00013065201621247213,0.00020920502092050208,0.00034692727932587864
0.00013186214013947485,0.00020920502092050208,0.00034692727932587864
0.00013308347246540747,0.00020920502092050208,0.00034692727932587864
0.00013431611700460153,0.00020920502092050208,0.00034692727932587864
0.0001355601785329369,0.00020920502092050208,0.00034692727932587864
0.0001368157627967472,0.00020920502092050208,0.00034692727932587864
0.00013808297652180923,0.00020920502092050208,0.00034692727932587864
0.0001393619274224142,0.00020920502092050208,0.00034692727932587864
0.00014065272421052364,0.00020920502092050208,0.00034692727932587864
0.00014195547660501016,0.00020920502092050208,0.00034692727932587864
0.0001432702953409831,0.00020920502092050208,0.00034692727932587864
0.00014459729217920195,0.00020920502092050208,0.00034692727932587864
0.00014593657991557562,0.00020920502092050208,0.00034692727932587864
0.00014728827239075018,0.00020920502092050208,0.00034692727932587864
0.0001486524844997857,0.00020920502092050208,0.00034692727932587864
0.00015002933220192182,0.00020920502092050208,0.00034692727932587864
0.0001514189325304352,0.00020920502092050208,0.00034692727932587864
0.00015282140360258693,0.00020920502092050208,0.00034692727932587864
0.0001542368646296629,0.00020920502092050208,0.00034692727932587864
0.00015566543592710622,0.00020920502092050208,0.00034692727932587864
0.00015710723892474503,0.00020920502092050208,0.00034692727932587864
0.00015856239617711372,0.00020920502092050208,0.00034692727932587864
0.00016003103137387001,0.00020920502092050208,0.00034692727932587864
0.00016151326935030913,0.00020920502092050208,0.00034692727932587864
0.0001630092360979741,0.00020920502092050208,0.00034692727932587864
0.00016451905877536624,0.00020920502092050208,0.00034692727932587864
0.00016604286571875296,0.00020920502092050208,0.00034692727932587864
0.0001675807864530767,0.00020920502092050208,0.00034692727932587864
0.00016913295170296487,0.00020920502092050208,0.00034692727932587864
0.0001706994934038408,0.00020920502092050208,0.00034692727932587864
0.0001722805447131394,0.00020920502092050208,0.00034692727932587864
0.00017387624002162505,0.00020920502092050208,0.00034692727932587864
0.00017548671496481503,0.00020920502092050208,0.00034692727932587864
0.00017711210643450888,0.00020920502092050208,0.00034692727932587864
0.00017875255259042355,0.00020920502092050208,0.00034692727932587864
0.00018040819287193827,0.00020920502092050208,0.00034692727932587864
0.00018207916800994624,0.00020920502092050208,0.00034692727932587864
0.00018376562003881704,0.00020920502092050208,0.00034692727932587864
0.00018546769230846994,0.00020920502092050208,0.00034692727932587864
0.00018718552949655793,0.00020920502092050208,0.00034692727932587864
0.00018891927762076664,0.00020920502092050208,0.00034692727932587864
0.0001906690840512252,0.00020920502092050208,0.00034692727932587864
0.00019243509752303302,0.00020920502092050208,0.00034692727932587864
0.00019421746814890265,0.00020920502092050208,0.00034692727932587864
0.00019601634743191858,0.00020920502092050208,0.00034692727932587864
0.00019783188827841644,0.00020920502092050208,0.00034692727932587864
0.00019966424501097934,0.00020920502092050208,0.00034692727932587864
0.00020151357338155586,0.00020920502092050208,0.00034692727932587864
0.0002033800305846982,0.00020920502092050208,0.00034692727932587864
0.00020526377527092522,0.00020920502092050208,0.00034692727932587864
0.0002071649675602069,0.00020920502092050208,0.00034692727932587864
0.000209083769055575,0.00020920502092050208,0.00034692727932587864
0.00021102034285685965,0.00020920502092050208,0.00034692727932587864
0.0002129748535745521,0.00020920502092050208,0.00034692727932587864
0.00021494746734379805,0.00020920502092050208,0.00034692727932587864
0.00021693835183851843,0.00020920502092050208,0.00034692727932587864
0.00021894767628566206,0.00020920502092050208,0.00034692727932587864
0.00022097561147959031,0.00020920502092050208,0.00034692727932587864
0.00022302232979659386,0.00020920502092050208,0.00034692727932587864
0.00022508800520954617,0.00020920502092050208,0.00034692727932587864
0.0002271728133026905,0.00020920502092050208,0.00034692727932587864
0.00022927693128656486,0.00020920502092050208,0.00034692727932587864
0.0002314005380130654,0.00020920502092050208,0.00034692727932587864
0.00023354381399064793,0.00020920502092050208,0.00034692727932587864
0.00023570694139967278,0.00020920502092050208,0.00034692727932587864
0.00023789010410788934,0.00020920502092050208,0.00034692727932587864
0.00024009348768606518,0.00020920502092050208,0.00034692727932587864
0.00024231727942376007,0.00020920502092050208,0.00034692727932587864
0.00024456166834524467,0.00020920502092050208,0.00034692727932587864
0.00024682684522556923,0.00020920502092050208,0.00034692727932587864
0.00024911300260677886,0.00020920502092050208,0.00034692727932587864
0.0002514203348142797,0.00020920502092050208,0.00034692727932587864
0.00025374903797335715,0.00020920502092050208,0.00034692727932587864
0.00025609931002584595,0.00020920502092050208,0.00034692727932587864
0.00025847135074695635,0.00020920502092050208,0.00034692727932587864
0.0002608653617622548,0.00020920502092050208,0.00034692727932587864
0.000263281546564802,0.00020920502092050208,0.00034692727932587864
0.00026572011053245065,0.00020920502092050208,0.00034692727932587864
0.00026818126094530154,0.00020920502092050208,0.00034692727932587864
0.0002706652070033241,0.00020920502092050208,0.00034692727932587864
0.0002731721598441376,0.00020920502092050208,0.00034692727932587864
0.0002757023325609583,0.00020920502092050208,0.00034692727932587864
0.0002782559402207126,0.00020920502092050208,0.00034692727932587864
0.00028083319988231727,0.00020920502092050208,0.00034692727932587864
0.0002834343306151309,0.00020920502092050208,0.00034692727932587864
0.0002860595535175742,0.00020920502092050208,0.00034692727932587864
0.00028870909173592344,0.00020920502092050208,0.00034692727932587864
0.00029138317048327885,0.00020920502092050208,0.00034692727932587864
0.00029408201705870637,0.00020920502092050208,0.00034692727932587864
0.00029680586086656025,0.00020920502092050208,0.00034692727932587864
0.00029955493343598134,0.00020920502092050208,0.00034692727932587864
0.0003023294684405776,0.00020920502092050208,0.00034692727932587864
0.00030512970171828706,0.00020920502092050208,0.00034692727932587864
0.00030795587129142264,0.00020920502092050208,0.00034692727932587864
0.00031080821738690636,0.00020920502092050208,0.00034692727932587864
0.00031368698245668765,0.00020920502092050208,0.00034692727932587864
0.00031659241119835204,0.00020920502092050208,0.00034692727932587864
0.00031952475057592136,0.00020920502092050208,0.00034692727932587864
0.0003224842498408442,0.00020920502092050208,0.00034692727932587864
0.0003254711605531848,0.00020920502092050208,0.00034692727932587864
0.00032848573660300434,0.00020920502092050208,0.00034692727932587864
0.0003315282342319423,0.00020920502092050208,0.00034692727932587864
0.00033459891205499747,0.00020920502092050208,0.00034692727932587864
0.0003376980310825091,0.00020920502092050208,0.00034692727932587864
0.0003408258547423452,0.00020920502092050208,0.00034692727932587864
0.00034398264890229247,0.00020920502092050208,0.00034692727932587864
0.00034716868189265597,0.00020920502092050208,0.00034692727932587864
0.00035038422452906756,0.00020920502092050208,0.00034692727932587864
0.00035362955013550426,0.00020920502092050208,0.00034692727932587864
0.000356904934567523,0.00020920502092050208,0.00034692727932587864
0.000360210656235707,0.00020920502092050208,0.00034692727932587864
0.00036354699612933176,0.00020920502092050208,0.00034692727932587864
0.00036691423784024937,0.00020920502092050208,0.00034692727932587864
0.0003703126675869927,0.00020920502092050208,0.00034692727932587864
0.0003737425742391064,0.00020920502092050208,0.00034692727932587864
0.00037720424934169976,0.00020920502092050208,0.00034692727932587864
0.0003806979871402284,0.00020920502092050208,0.00034692727932587864
0.0003842240846055061,0.00020920502092050208,0.00034692727932587864
0.00038778284145894574,0.00020920502092050208,0.00034692727932587864
0.0003913745601980384,0.00020920502092050208,0.00034692727932587864
0.0003949995461220643,0.00020920502092050208,0.00034692727932587864
0.00039865810735804387,0.00020920502092050208,0.00034692727932587864
0.0004023505548869293,0.00020920502092050208,0.00034692727932587864
0.00040607720257003656,0.00020920502092050208,0.00034692727932587864
0.0004098383671757261,0.00020920502092050208,0.00034692727932587864
0.0004136343684063274,0.00020920502092050208,0.00034692727932587864
0.0004174655289253135,0.00020920502092050208,0.00034692727932587864
0.0004213321743847289,0.00020920502092050208,0.00034692727932587864
0.0004252346334528682,0.00020920502092050208,0.00034692727932587864
0.00042917323784221574,0.00020920502092050208,0.00034692727932587864
0.0004331483223376398,0.00020920502092050208,0.00034692727932587864
0.0004371602248248502,0.00020920502092050208,0.00034692727932587864
0.000441209286319119,0.00020920502092050208,0.00034692727932587864
0.0004452958509942655,0.00020920502092050208,0.00034692727932587864
0.00044942026621191424,0.00020920502092050208,0.00034692727932587864
0.0004535828825510186,0.00020920502092050208,0.00034692727932587864
0.00045778405383766163,0.00020920502092050208,0.00034692727932587864
0.0004620241371751313,0.00020920502092050208,0.00034692727932587864
0.0004663034929742731,0.00020920502092050208,0.00034692727932587864
0.00047062248498412813,0.00020920502092050208,0.00034692727932587864
0.00047498148032285,0.00020920502092050208,0.00034692727932587864
0.0004793808495089107,0.00020920502092050208,0.00034692727932587864
0.00048382096649259574,0.00020920502092050208,0.00034692727932587864
0.000488302208687788,0.00020920502092050208,0.00034692727932587864
0.0004928249570040513,0.00020920502092050208,0.00034692727932587864
0.0004973895958790063,0.00020920502092050208,0.00034692727932587864
0.000501996513311008,0.00020920502092050208,0.00034692727932587864
0.0005066461008921268,0.00020920502092050208,0.00034692727932587864
0.0005113387538414326,0.00020920502092050208,0.00034692727932587864
0.0005160748710385908,0.00020920502092050208,0.00034692727932587864
0.000520854855057766,0.00020920502092050208,0.00034692727932587864
0.0005256791122018419,0.001307531380753138,0.0009714526998434472
0.0005305480525369575,0.001307531380753138,0.0009714526998434472
0.0005354620899273607,0.001307531380753138,0.0009714526998434472
0.0005404216420705915,0.001307531380753138,0.0009714526998434472
0.0005454271305329836,0.001307531380753138,0.0009714526998434472
0.0005504789807854967,0.001307531380753138,0.0009714526998434472
0.0005555776222398878,0.001307531380753138,0.0009714526998434472
0.0005607234882852032,0.001307531380753138,0.0009714526998434472
0.0005659170163246243,0.001307531380753138,0.0009714526998434472
0.0005711586478126435,0.001307531380753138,0.0009714526998434472
0.0005764488282925873,0.001307531380753138,0.0009714526998434472
0.0005817880074344935,0.001307531380753138,0.0009714526998434472
0.0005871766390733255,0.001307531380753138,0.0009714526998434472
0.0005926151812475553,0.001307531380753138,0.0009714526998434472
0.0005981040962380944,0.001307531380753138,0.0009714526998434472
0.0006036438506075864,0.001307531380753138,0.0009714526998434472
0.0006092349152400712,0.001307531380753138,0.0009714526998434472
0.0006148777653810023,0.001307531380753138,0.0009714526998434472
0.0006205728806776501,0.001307531380753138,0.0009714526998434472
0.0006263207452198692,0.001307531380753138,0.0009714526998434472
0.0006321218475812448,0.001307531380753138,0.0009714526998434472
0.0006379766808606282,0.001307531380753138,0.0009714526998434472
0.000643885742724042,0.001307531380753138,0.0009714526998434472
0.0006498495354469888,0.001307531380753138,0.0009714526998434472
0.0006558685659571436,0.001307531380753138,0.0009714526998434472
0.0006619433458774394,0.001307531380753138,0.0009714526998434472
0.0006680743915695614,0.001307531380753138,0.0009714526998434472
0.0006742622241778342,0.001307531380753138,0.0009714526998434472
0.0006805073696735206,0.001307531380753138,0.0009714526998434472
0.0006868103588995307,0.001307531380753138,0.0009714526998434472
0.0006931717276155408,0.001307531380753138,0.0009714526998434472
0.0006995920165435374,0.001307531380753138,0.0009714526998434472
0.0007060717714137773,0.001307531380753138,0.0009714526998434472
0.0007126115430111746,0.001307531380753138,0.0009714526998434472
0.0007192118872221193,0.001307531380753138,0.0009714526998434472
0.0007258733650817253,0.001307531380753138,0.0009714526998434472
0.000732596542821523,0.001307531380753138,0.0009714526998434472
0.0007393819919175866,0.001307531380753138,0.0009714526998434472
0.0007462302891391107,0.001307531380753138,0.0009714526998434472
0.0007531420165974376,0.001307531380753138,0.0009714526998434472
0.0007601177617955331,0.001307531380753138,0.0009714526998434472
0.0007671581176779302,0.001307531380753138,0.0009714526998434472
0.000774263682681127,0.001307531380753138,0.0009714526998434472
0.0007814350607844542,0.001307531380753138,0.0009714526998434472
0.0007886728615614156,0.001307531380753138,0.0009714526998434472
0.0007959777002314986,0.001307531380753138,0.0009714526998434472
0.0008033501977124734,0.001307531380753138,0.0009714526998434472
0.0008107909806731687,0.001307531380753138,0.0009714526998434472
0.000818300681586739,0.001307531380753138,0.0009714526998434472
0.0008258799387844272,0.001307531380753138,0.0009714526998434472
0.0008335293965098195,0.001307531380753138,0.0009714526998434472
0.0008412497049736118,0.001307531380753138,0.0009714526998434472
0.0008490415204088747,0.001307531380753138,0.0009714526998434472
0.0008569055051268347,0.001307531380753138,0.0009714526998434472
0.0008648423275731727,0.001307531380753138,0.0009714526998434472
0.000872852662384838,0.001307531380753138,0.0009714526998434472
0.0008809371904473991,0.001307531380753138,0.0009714526998434472
0.0008890965989529158,0.001307531380753138,0.0009714526998434472
0.000897331581458352,0.001307531380753138,0.0009714526998434472
0.0009056428379445294,0.001307531380753138,0.0009714526998434472
0.0009140310748756232,0.001307531380753138,0.0009714526998434472
0.0009224970052592174,0.001307531380753138,0.0009714526998434472
0.0009310413487069075,0.001307531380753138,0.0009714526998434472
0.000939664831495469,0.001307531380753138,0.0009714526998434472
0.0009483681866285928,0.001307531380753138,0.0009714526998434472
0.0009571521538991865,0.001307531380753138,0.0009714526998434472
0.0009660174799522646,0.001307531380753138,0.0009714526998434472
0.0009749649183484086,0.001307531380753138,0.0009714526998434472
0.0009839952296278227,0.001307531380753138,0.0009714526998434472
0.00099310918137498,0.001307531380753138,0.0009714526998434472
0.0010023075482838654,0.001307531380753138,0.0009714526998434472
0.0010115911122238297,0.001307531380753138,0.0009714526998434472
0.0010209606623060466,0.001307531380753138,0.0009714526998434472
0.0010304169949505876,0.001307531380753138,0.0009714526998434472
0.0010399609139541202,0.001307531380753138,0.0009714526998434472
0.0010495932305582276,0.0025104602510460246,0.0010407818379776358
0.00105931476351837,0.0025104602510460246,0.0010407818379776358
0.001069126339173476,0.0025104602510460246,0.0010407818379776358
0.0010790287915161836,0.0025104602510460246,0.0010407818379776358
0.0010890229622637305,0.0025104602510460246,0.0010407818379776358
0.0010991097009294972,0.0025104602510460246,0.0010407818379776358
0.0011092898648952228,0.0025104602510460246,0.0010407818379776358
0.0011195643194838783,0.0025104602510460246,0.0010407818379776358
0.0011299339380332217,0.0025104602510460246,0.0010407818379776358
0.0011403996019700331,0.0025104602510460246,0.0010407818379776358
0.0011509622008850323,0.0025104602510460246,0.0010407818379776358
0.0011616226326085018,0.0025104602510460246,0.0010407818379776358
0.0011723818032865986,0.0025104602510460246,0.0010407818379776358
0.001183240627458378,0.0025104602510460246,0.0010407818379776358
0.0011942000281335325,0.0025104602510460246,0.0010407818379776358
0.0012052609368708425,0.0025104602510460246,0.0010407818379776358
0.001216424293857368,0.0025104602510460246,0.0010407818379776358
0.001227691047988359,0.0025104602510460246,0.0010407818379776358
0.0012390621569479156,0.0025104602510460246,0.0010407818379776358
0.0012505385872903913,0.0025104602510460246,0.0010407818379776358
0.0012621213145225473,0.0025104602510460246,0.0010407818379776358
0.0012738113231864786,0.0025104602510460246,0.0010407818379776358
0.0012856096069432965,0.0025104602510460246,0.0010407818379776358
0.0012975171686575868,0.0025104602510460246,0.0010407818379776358
0.0013095350204826678,0.0025104602510460246,0.0010407818379776358
0.001321664183946605,0.0025104602510460246,0.0010407818379776358
0.0013339056900390587,0.0025104602510460246,0.0010407818379776358
0.001346260579298911,0.0025104602510460246,0.0010407818379776358
0.0013587299019027091,0.0025104602510460246,0.0010407818379776358
0.0013713147177539457,0.0025104602510460246,0.0010407818379776358
0.0013840160965731315,0.0025104602510460246,0.0010407818379776358
0.0013968351179887398,0.0025104602510460246,0.0010407818379776358
0.0014097728716289677,0.0025104602510460246,0.0010407818379776358
0.001422830457214352,0.0025104602510460246,0.0010407818379776358
0.0014360089846512606,0.0025104602510460246,0.0010407818379776358
0.0014493095741262166,0.0025104602510460246,0.0010407818379776358
0.00146273335620113,0.0025104602510460246,0.0010407818379776358
0.001476281471909391,0.0025104602510460246,0.0010407818379776358
0.0014899550728528536,0.0025104602510460246,0.0010407818379776358
0.0015037553212997384,0.0025104602510460246,0.0010407818379776358
0.0015176833902834053,0.0025104602510460246,0.0010407818379776358
0.0015317404637020797,0.0025104602510460246,0.0010407818379776358
0.0015459277364194785,0.0025104602510460246,0.0010407818379776358
0.001560246414366368,0.0025104602510460246,0.0010407818379776358
0.0015746977146430868,0.0035564853556485356,0.001547975793613885
0.001589282865622978,0.0035564853556485356,0.001547975793613885
0.00160400310705682,0.0035564853556485356,0.001547975793613885
0.0016188596901781992,0.0035564853556485356,0.001547975793613885
0.0016338538778098604,0.0035564853556485356,0.001547975793613885
0.001648986944471065,0.0035564853556485356,0.001547975793613885
0.0016642601764859037,0.0035564853556485356,0.001547975793613885
0.0016796748720926532,0.0035564853556485356,0.001547975793613885
0.0016952323415541214,0.0035564853556485356,0.001547975793613885
0.0017109339072690134,0.0035564853556485356,0.001547975793613885
0.001726780903884356,0.0035564853556485356,0.001547975793613885
0.0017427746784089192,0.0035564853556485356,0.001547975793613885
0.0017589165903277326,0.0035564853556485356,0.001547975793613885
0.001775208011717636,0.0035564853556485356,0.001547975793613885
0.0017916503273638995,0.0035564853556485356,0.001547975793613885
0.0018082449348779518,0.0035564853556485356,0.001547975793613885
0.0018249932448161524,0.0035564853556485356,0.001547975793613885
0.0018418966807997109,0.0035564853556485356,0.001547975793613885
0.0018589566796356884,0.0035564853556485356,0.001547975793613885
0.0018761746914391195,0.0035564853556485356,0.001547975793613885
0.0018935521797562953,0.0035564853556485356,0.001547975793613885
0.001911090621689138,0.0035564853556485356,0.001547975793613885
0.0019287915080207778,0.0035564853556485356,0.001547975793613885
0.0019466563433422632,0.0035564853556485356,0.001547975793613885
0.0019646866461804444,0.0035564853556485356,0.001547975793613885
0.0019828839491270716,0.0035564853556485356,0.001547975793613885
0.002001249798969037,0.0035564853556485356,0.001547975793613885
0.0020197857568198785,0.0035564853556485356,0.001547975793613885
0.002038493398252464,0.0035564853556485356,0.001547975793613885
0.0020573743134329114,0.0035564853556485356,0.001547975793613885
0.0020764301072557748,0.0035564853556485356,0.001547975793613885
0.002095662399480433,0.004131799163179917,0.0017882134934392008
0.0021150728248687948,0.004131799163179917,0.0017882134934392008
0.0021346630333242455,0.004131799163179917,0.0017882134934392008
0.002154434690031882,0.004131799163179917,0.0017882134934392008
0.00217438947560008,0.004131799163179917,0.0017882134934392008
0.0021945290862033138,0.004131799163179917,0.0017882134934392008
0.0022148552337263594,0.004131799163179917,0.0017882134934392008
0.0022353696459097966,0.004131799163179917,0.0017882134934392008
0.002256074066496859,0.004131799163179917,0.0017882134934392008
0.00227697025538168,0.004131799163179917,0.0017882134934392008
0.002298059988758851,0.004131799163179917,0.0017882134934392008
0.0023193450592744274,0.004131799163179917,0.0017882134934392008
0.0023408272761782944,0.004131799163179917,0.0017882134934392008
0.002362508465477945,0.004131799163179917,0.0017882134934392008
0.0023843904700937206,0.004131799163179917,0.0017882134934392008
0.002406475150015424,0.004131799163179917,0.0017882134934392008
0.0024287643824604504,0.004131799163179917,0.0017882134934392008
0.0024512600620333396,0.004131799163179917,0.0017882134934392008
0.0024739641008868114,0.004131799163179917,0.0017882134934392008
0.0024968784288843266,0.004131799163179917,0.0017882134934392008
0.002520004993764092,0.004131799163179917,0.0017882134934392008
0.002543345761304648,0.004131799163179917,0.0017882134934392008
0.002566902715491952,0.004131799163179917,0.0017882134934392008
0.002590677858688006,0.004131799163179917,0.0017882134934392008
0.002614673211801092,0.004131799163179917,0.0017882134934392008
0.00263889081445751,0.004550209205020921,0.002169714279570245
0.002663332725174981,0.004550209205020921,0.002169714279570245
0.0026880010215376074,0.004550209205020921,0.002169714279570245
0.0027128978003724646,0.004550209205020921,0.002169714279570245
0.0027380251779278576,0.004550209205020921,0.002169714279570245
0.00276338529005317,0.004550209205020921,0.002169714279570245
0.0027889802923804397,0.004550209205020921,0.002169714279570245
0.002814812360507581,0.004550209205020921,0.002169714279570245
0.0028408836901833013,0.004550209205020921,0.002169714279570245
0.00286719649749377,0.004550209205020921,0.002169714279570245
0.0028937530190509503,0.004550209205020921,0.002169714279570245
0.002920555512182745,0.004550209205020921,0.002169714279570245
0.0029476062551248585,0.004550209205020921,0.002169714279570245
0.0029749075472144406,0.004550209205020921,0.002169714279570245
0.003002461709085549,0.004550209205020921,0.002169714279570245
0.003030271082866396,0.004550209205020921,0.002169714279570245
0.003058338032378432,0.004550209205020921,0.002169714279570245
0.0030866649433372744,0.004550209205020921,0.002169714279570245
0.003115254223555488,0.004550209205020921,0.002169714279570245
0.0031441083031472647,0.005439330543933054,0.002341321054979016
0.0031732296347349765,0.005439330543933054,0.002341321054979016
0.00320262069365765,0.005439330543933054,0.002341321054979016
0.003232283978181381,0.005439330543933054,0.002341321054979016
0.00326222200971167,0.005439330543933054,0.002341321054979016
0.003292437333007769,0.005439330543933054,0.002341321054979016
0.0033229325163989716,0.005439330543933054,0.002341321054979016
0.0033537101520029287,0.005439330543933054,0.002341321054979016
0.0033847728559459832,0.005439330543933054,0.002341321054979016
0.0034161232685855285,0.005439330543933054,0.002341321054979016
0.0034477640547344642,0.005439330543933054,0.002341321054979016
0.0034796979038876916,0.005439330543933054,0.002341321054979016
0.003511927530450728,0.005439330543933054,0.002341321054979016
0.0035444556739704356,0.005439330543933054,0.002341321054979016
0.0035772850993678732,0.005439330543933054,0.002341321054979016
0.0036104185971733375,0.005439330543933054,0.002341321054979016
0.0036438589837635444,0.005439330543933054,0.002341321054979016
0.0036776091016010306,0.007112970711297071,0.0021076821840596113
0.003711671819475767,0.007112970711297071,0.0021076821840596113
0.003746050032748993,0.007112970711297071,0.0021076821840596113
0.0037807466635993493,0.007112970711297071,0.0021076821840596113
0.0038157646612712484,0.007112970711297071,0.0021076821840596113
0.003851107002325569,0.007112970711297071,0.0021076821840596113
0.0038867766908926675,0.007112970711297071,0.0021076821840596113
0.0039227767589277195,0.007112970711297071,0.0021076821840596113
0.0039591102664684585,0.007112970711297071,0.0021076821840596113
0.003995780301895269,0.007112970711297071,0.0021076821840596113
0.004032789982193705,0.007112970711297071,0.0021076821840596113
0.004070142453219439,0.007112970711297071,0.0021076821840596113
0.004107840889965647,0.007112970711297071,0.0021076821840596113
0.004145888496832911,0.007112970711297071,0.0021076821840596113
0.004184288507901585,0.007740585774058577,0.00200934861007307
0.0042230441872066725,0.007740585774058577,0.00200934861007307
0.0042621588290153245,0.007740585774058577,0.00200934861007307
0.004301635758106795,0.007740585774058577,0.00200934861007307
0.004341478330055093,0.007740585774058577,0.00200934861007307
0.004381689931514195,0.007740585774058577,0.00200934861007307
0.004422273980505897,0.007740585774058577,0.00200934861007307
0.004463233926710397,0.007740585774058577,0.00200934861007307
0.004504573251759458,0.007740585774058577,0.00200934861007307
0.0045462954695324,0.007740585774058577,0.00200934861007307
0.0045884041264547615,0.007740585774058577,0.00200934861007307
0.004630902801799737,0.007740585774058577,0.00200934861007307
0.004673795107992464,0.007740585774058577,0.00200934861007307
0.004717084690917017,0.008263598326359834,0.001715608730842754
0.004760775230226368,0.008263598326359834,0.001715608730842754
0.004804870439655134,0.008263598326359834,0.001715608730842754
0.004849374067335233,0.008263598326359834,0.001715608730842754
0.004894289896114532,0.008263598326359834,0.001715608730842754
0.004939621743878321,0.008263598326359834,0.001715608730842754
0.004985373463873894,0.008263598326359834,0.001715608730842754
0.005031548945038057,0.008263598326359834,0.001715608730842754
0.0050781521123276704,0.008263598326359834,0.001715608730842754
0.005125186927053333,0.008263598326359834,0.001715608730842754
0.0051726573872160194,0.008263598326359834,0.001715608730842754
0.005220567527846975,0.008263598326359834,0.001715608730842754
0.005268921421350677,0.00899581589958159,0.0018087464922375083
0.0053177231778509665,0.00899581589958159,0.0018087464922375083
0.0053669769455404765,0.00899581589958159,0.0018087464922375083
0.005416686911033152,0.00899581589958159,0.0018087464922375083
0.00546685729972018,0.00899581589958159,0.0018087464922375083
0.005517492376129128,0.00899581589958159,0.0018087464922375083
0.005568596444286409,0.00899581589958159,0.0018087464922375083
0.005620173848083188,0.00899581589958159,0.0018087464922375083
0.005672228971644543,0.00899581589958159,0.0018087464922375083
0.005724766239702178,0.00899581589958159,0.0018087464922375083
0.005777790117970507,0.009518828451882845,0.0018238070893475619
0.005831305113526219,0.009518828451882845,0.0018238070893475619
0.00588531577519145,0.009518828451882845,0.0018238070893475619
0.0059398266939203566,0.009518828451882845,0.0018238070893475619
0.005994842503189409,0.009518828451882845,0.0018238070893475619
0.006050367879391224,0.009518828451882845,0.0018238070893475619
0.0061064075422320365,0.009518828451882845,0.0018238070893475619
0.006162966255132942,0.009518828451882845,0.0018238070893475619
0.006220048825634711,0.009518828451882845,0.0018238070893475619
0.0062776601058065,0.010774058577405859,0.0032002214520456805
0.006335804992658254,0.010774058577405859,0.0032002214520456805
0.006394488428556937,0.010774058577405859,0.0032002214520456805
0.006453715401646702,0.010774058577405859,0.0032002214520456805
0.0065134909462728026,0.010774058577405859,0.0032002214520456805
0.006573820143409586,0.010774058577405859,0.0032002214520456805
0.006634708121092351,0.010774058577405859,0.0032002214520456805
0.006696160054853215,0.010774058577405859,0.0032002214520456805
0.00675818116816111,0.010774058577405859,0.0032002214520456805
0.006820776732865685,0.011767782426778242,0.0038805275735459294
0.0068839520696454964,0.011767782426778242,0.0038805275735459294
0.00694771254846024,0.011767782426778242,0.0038805275735459294
0.007012063589007177,0.011767782426778242,0.0038805275735459294
0.0070770106611818895,0.011767782426778242,0.0038805275735459294
0.007142559285543126,0.011767782426778242,0.0038805275735459294
0.007208715033782135,0.011767782426778242,0.0038805275735459294
0.007275483529196233,0.011767782426778242,0.0038805275735459294
0.007342870447166758,0.0125,0.003888977289753411
0.00741088151564157,0.0125,0.003888977289753411
0.007479522515621821,0.0125,0.003888977289753411
0.007548799281653432,0.0125,0.003888977289753411
0.007618717702322999,0.0125,0.003888977289753411
0.007689283720758305,0.0125,0.003888977289753411
0.007760503335133571,0.0125,0.003888977289753411
0.007832382599179196,0.0125,0.003888977289753411
0.00790492762269642,0.013284518828451882,0.004719880406978442
0.007978144572076629,0.013284518828451882,0.004719880406978442
0.00805203967082547,0.013284518828451882,0.004719880406978442
0.008126619200091946,0.013284518828451882,0.004719880406978442
0.008201889499202203,0.013284518828451882,0.004719880406978442
0.008277856966198472,0.013284518828451882,0.004719880406978442
0.008354528058382871,0.013284518828451882,0.004719880406978442
0.008431909292866252,0.01401673640167364,0.0052914811171304345
0.008510007247122246,0.01401673640167364,0.0052914811171304345
0.00858882855954625,0.01401673640167364,0.0052914811171304345
0.008668379930019773,0.01401673640167364,0.0052914811171304345
0.008748668120479914,0.01401673640167364,0.0052914811171304345
0.008829699955494083,0.01401673640167364,0.0052914811171304345
0.008911482322840203,0.014435146443514643,0.005088027827203059
0.008994022174092044,0.014435146443514643,0.005088027827203059
0.009077326525210224,0.014435146443514643,0.005088027827203059
0.00916140245713852,0.014435146443514643,0.005088027827203059
0.009246257116405733,0.014435146443514643,0.005088027827203059
0.009331897715733239,0.014435146443514643,0.005088027827203059
0.009418331534647951,0.015010460251046024,0.005000448588969772
0.009505565920101192,0.015010460251046024,0.005000448588969772
0.009593608287093146,0.015010460251046024,0.005000448588969772
0.009682466119303124,0.015010460251046024,0.005000448588969772
0.009772146969725724,0.015010460251046024,0.005000448588969772
0.009862658461312821,0.015010460251046024,0.005000448588969772
0.009954008287621519,0.015847280334728035,0.005156649148831524
0.010046204213468132,0.015847280334728035,0.005156649148831524
0.010139254075588154,0.015847280334728035,0.005156649148831524
0.01023316578330245,0.015847280334728035,0.005156649148831524
0.010327947319189514,0.015847280334728035,0.005156649148831524
0.010423606739764012,0.015847280334728035,0.005156649148831524
0.01052015217616159,0.016631799163179917,0.00539894891236985
0.010617591834830001,0.016631799163179917,0.00539894891236985
0.010715933998226712,0.016631799163179917,0.00539894891236985
0.010815187025522881,0.016631799163179917,0.00539894891236985
0.01091535935331391,0.016631799163179917,0.00539894891236985
0.01101645949633657,0.017364016736401675,0.005737902992427815
0.01111849604819271,0.017364016736401675,0.005737902992427815
0.011221477682079803,0.017364016736401675,0.005737902992427815
0.011325413151528114,0.017364016736401675,0.005737902992427815
0.011430311291144786,0.017364016736401675,0.005737902992427815
0.011536181017364784,0.01809623430962343,0.005867072662083748
0.011643031329208768,0.01809623430962343,0.005867072662083748
0.011750871309048075,0.01809623430962343,0.005867072662083748
0.011859710123376693,0.01809623430962343,0.005867072662083748
0.011969557023590429,0.01809623430962343,0.005867072662083748
0.01208042134677329,0.01903765690376569,0.005810855402649017
0.012192312516491107,0.01903765690376569,0.005810855402649017
0.012305240043592616,0.01903765690376569,0.005810855402649017
0.012419213527017834,0.01903765690376569,0.005810855402649017
0.012534242654613994,0.01903765690376569,0.005810855402649017
0.012650337203959038,0.019769874476987446,0.006143115841015073
0.012767507043192657,0.019769874476987446,0.006143115841015073
0.01288576213185518,0.019769874476987446,0.006143115841015073
0.013005112521734086,0.019769874476987446,0.006143115841015073
0.013125568357718428,0.020711297071129703,0.00647437996880493
0.013247139878661175,0.020711297071129703,0.00647437996880493
0.013369837418249465,0.020711297071129703,0.00647437996880493
0.013493671405883065,0.020711297071129703,0.00647437996880493
0.013618652367560814,0.021025104602510458,0.006668358765903442
0.013744790926775366,0.021025104602510458,0.006668358765903442
0.01387209780541621,0.021025104602510458,0.006668358765903442
0.014000583824680975,0.021025104602510458,0.006668358765903442
0.014130259905995337,0.021548117154811718,0.006327371186124105
0.014261137071941283,0.021548117154811718,0.006327371186124105
0.014393226447194065,0.021548117154811718,0.006327371186124105
0.014526539259467812,0.021548117154811718,0.006327371186124105
0.014661086840469845,0.0223326359832636,0.0062850790745827105
0.014796880626863964,0.0223326359832636,0.0062850790745827105
0.014933932161242518,0.0223326359832636,0.0062850790745827105
0.015072253093107555,0.0223326359832636,0.0062850790745827105
0.015211855179861048,0.022646443514644354,0.006515863256414758
0.015352750287804227,0.022646443514644354,0.006515863256414758
0.015494950393146316,0.022646443514644354,0.006515863256414758
0.015638467583022463,0.022646443514644354,0.006515863256414758
0.01578331405652118,0.023221757322175733,0.0066412297821548
0.01592950212572123,0.023221757322175733,0.0066412297821548
0.016077044216738237,0.023221757322175733,0.0066412297821548
0.016225952870780873,0.02374476987447699,0.0065332621211829246
0.016376240745216875,0.02374476987447699,0.0065332621211829246
0.016527920614648955,0.02374476987447699,0.0065332621211829246
0.016681005372000592,0.02374476987447699,0.0065332621211829246
0.016835508029612024,0.02421548117154812,0.0063843960380865275
0.01699144172034626,0.02421548117154812,0.0063843960380865275
0.01714881969870539,0.02421548117154812,0.0063843960380865275
0.01730765534195726,0.024581589958159,0.006332556848395527
0.017467962151272456,0.024581589958159,0.006332556848395527
0.017629753752872058,0.024581589958159,0.006332556848395527
0.017793043899185772,0.025052301255230124,0.006517542278089579
0.01795784647002095,0.025052301255230124,0.006517542278089579
0.018124175473742378,0.025052301255230124,0.006517542278089579
0.01829204504846294,0.025052301255230124,0.006517542278089579
0.018461469463245474,0.02562761506276151,0.006644524043162028
0.018632463119315597,0.02562761506276151,0.006644524043162028
0.018805040551285814,0.02562761506276151,0.006644524043162028
0.018979216428391014,0.02604602510460251,0.00677821039302193
0.01915500555573528,0.02604602510460251,0.00677821039302193
0.019332422875550453,0.02604602510460251,0.00677821039302193
0.019511483468466165,0.026673640167364017,0.006565838839529378
0.019692202554791715,0.026673640167364017,0.006565838839529378
0.01987459549580984,0.027510460251046025,0.006844074394542089
0.02005867779508234,0.027510460251046025,0.006844074394542089
0.020244465099768037,0.027510460251046025,0.006844074394542089
0.020431973201952704,0.028294979079497906,0.0071614533391154344
0.020621218039991424,0.028294979079497906,0.0071614533391154344
0.02081221569986339,0.028294979079497906,0.0071614533391154344
0.021004982416539152,0.028713389121338917,0.007153809969266846
0.02119953457536071,0.028713389121338917,0.007153809969266846
0.021395888713434216,0.028713389121338917,0.007153809969266846
0.021594061521035653,0.029393305439330546,0.00697315201359789
0.02179406984302956,0.029393305439330546,0.00697315201359789
0.021995930680300747,0.029916317991631795,0.006921967889776445
0.022199661191199548,0.029916317991631795,0.006921967889776445
0.022405278693000182,0.029916317991631795,0.006921967889776445
0.022612800663372772,0.030282426778242676,0.006979621616362856
0.022822244741868985,0.030282426778242676,0.006979621616362856
0.023033628731421313,0.030857740585774056,0.007109893501241183
0.02324697059985648,0.030857740585774056,0.007109893501241183
0.023462288481422625,0.030857740585774056,0.007109893501241183
0.02367960067833076,0.031171548117154807,0.0071604983640689655
0.023898925662310503,0.031171548117154807,0.0071604983640689655
0.02412028207618007,0.03190376569037657,0.007466450700729256
0.024343688735431104,0.03190376569037657,0.007466450700729256
0.024569164629827903,0.03190376569037657,0.007466450700729256
0.024796728925021577,0.032897489539748956,0.008323790366979642
0.025026400964179192,0.032897489539748956,0.008323790366979642
0.025258200269627846,0.03357740585774059,0.008621937671545973
0.025492146544514233,0.03357740585774059,0.008621937671545973
0.025728259674479323,0.03404811715481172,0.008499396512456724
0.025966559729348696,0.03404811715481172,0.008499396512456724
0.026207066964838526,0.034728033472803344,0.008727260202349854
0.0264498018242772,0.034728033472803344,0.008727260202349854
0.02669478494034321,0.03530334728033472,0.008677123443011013
0.026942037136818822,0.03530334728033472,0.008677123443011013
0.02719157943036019,0.03530334728033472,0.008677123443011013
0.027443433032283655,0.03593096234309624,0.008776798914820291
0.02769761935036891,0.03593096234309624,0.008776798914820291
0.027954159990678566,0.037238493723849374,0.008810239200521156
0.028213076759394707,0.037238493723849374,0.008810239200521156
0.02847439166467248,0.037552301255230125,0.008850509833226999
0.028738126918510663,0.037552301255230125,0.008850509833226999
0.029004304938639917,0.03817991631799163,0.008603516742668698
0.02927294835042816,0.03817991631799163,0.008603516742668698
0.0295440799888038,0.039121338912133895,0.008490863545431247
0.029817722900196734,0.03980125523012552,0.008778045486415515
0.030093900344497212,0.03980125523012552,0.008778045486415515
0.030372635797033115,0.04053347280334728,0.009044488594499446
0.030653952950565267,0.04053347280334728,0.009044488594499446
0.030937875717301368,0.04100418410041841,0.00909259992138106
0.03122442823092858,0.04100418410041841,0.00909259992138106
0.03151363484866479,0.04163179916317992,0.00943802199452471
0.0318055201533292,0.04163179916317992,0.00943802199452471
0.032100108955431715,0.04178870292887029,0.009298598379805666
0.03239742629528195,0.04178870292887029,0.009298598379805666
0.03269749744511768,0.04225941422594142,0.009181216844138782
0.03300034791125285,0.04288702928870293,0.009632522538260534
0.03330600343624589,0.04288702928870293,0.009632522538260534
0.03361449000108765,0.04398535564853556,0.009746714640364843
0.03392583382740992,0.04398535564853556,0.009746714640364843
0.034240061379714255,0.044979079497907956,0.010262247317127922
0.034557199367621395,0.04592050209205022,0.009651813702445418
0.03487727474814178,0.04592050209205022,0.009651813702445418
0.03520031472796679,0.046077405857740596,0.009415533382015168
0.0355263467657814,0.046077405857740596,0.009415533382015168
0.03585539857459817,0.04701882845188284,0.009450331739125203
0.0361874981241128,0.047280334728033474,0.009521701713577638
0.03652267364308175,0.047280334728033474,0.009521701713577638
0.03686095362172158,0.04743723849372385,0.009492497721818111
0.03720236681413066,0.04811715481171548,0.009959235728153566
0.03754694224073337,0.04811715481171548,0.009959235728153566
0.037894709190746674,0.04911087866108786,0.010419507470220949
0.03824569722466999,0.04937238493723849,0.010147521833741359
0.038599936176797675,0.04937238493723849,0.010147521833741359
0.03895745615775501,0.04989539748953975,0.010152911711336973
0.0393182875570577,0.05062761506276151,0.00956355302915983
0.03968246104569482,0.05062761506276151,0.00956355302915983
0.04005000757873611,0.05099372384937238,0.009324449902138269
0.04042095839796306,0.05156903765690377,0.009232912289793874
0.04079534503452449,0.0526673640167364,0.00930036326626591
0.04117319931161679,0.0526673640167364,0.00930036326626591
0.04155455334718875,0.052981171548117156,0.009315057649546404
0.04193943955667186,0.05319037656903767,0.009341449290561365
0.04232789065573549,0.05319037656903767,0.009341449290561365
0.042719939663067766,0.05407949790794979,0.009446712891109321
0.04311561990318229,0.05465481171548118,0.009008122602648973
0.0435149650092505,0.05496861924686193,0.009171230534235216
0.04391800892596086,0.05496861924686193,0.009171230534235216
0.044324785912403956,0.0555439330543933,0.009494658725736365
0.04473533054498463,0.05606694560669456,0.009549241038516487
0.04514967772036102,0.05716527196652719,0.009527014963271404
0.04556786265841064,0.05779288702928871,0.00893188458137654
0.045989920905224385,0.05779288702928871,0.00893188458137654
0.046415888336127774,0.058577405857740586,0.008647914101388939
0.04684580115873045,0.059205020920502095,0.008678857118280979
0.04727969591600391,0.05972803347280335,0.009043127509017148
0.047717609489387455,0.05993723849372386,0.009235874499851094
0.048159579101923505,0.06030334728033473,0.0090891395984675
0.04860564232142134,0.06030334728033473,0.0090891395984675
0.04905583706365046,0.06072175732217574,0.009090343338445427
0.04951020159556351,0.061087866108786616,0.009115435116750772
0.04996877453854884,0.06155857740585774,0.009649687892736918
0.050431594871713586,0.061820083682008364,0.009537775983309514
0.0508987019351968,0.062343096234309635,0.009293743213908443
0.05137013543351344,0.06302301255230126,0.00883333982952643
0.05184593543892913,0.06365062761506277,0.008723654965073454
0.05232614239486662,0.06406903765690376,0.008882748862793825
0.05281079711934331,0.06406903765690376,0.008882748862793825
0.05329994080844088,0.06443514644351464,0.009073325708034074
0.05379361503980703,0.06495815899581589,0.009537775983309512
0.05429186177618943,0.06605648535564854,0.009332660369380782
0.05479472336900287,0.06715481171548118,0.009807566188693998
0.055302242561929005,0.06799163179916318,0.010184653928567435
0.055814462494549605,0.06851464435146443,0.010352478277252214
0.05633142670601358,0.06908995815899581,0.01026078117706513
0.05685317913873753,0.06992677824267782,0.010728898530061374
0.05737976414214134,0.07034518828451883,0.010523475247070854
0.05791122647641758,0.07076359832635983,0.010733996484082665
0.058447611316336315,0.07154811715481171,0.010804482372656634
0.05898896425508499,0.07191422594142259,0.01090390236317623
0.0595353313081437,0.07207112970711296,0.01085247895342505
0.06008675891719687,0.0723326359832636,0.011082560702767972
0.060643293954080614,0.07301255230125522,0.011365629564933623
0.061204983724766966,0.07463389121338912,0.0097792159206139
0.061771875973384946,0.07588912133891212,0.009919191937402172
0.06234401888627864,0.07656903765690377,0.009818716222068211
0.06292146109610344,0.07766736401673639,0.009510347272300533
0.06350425168595962,0.07819037656903766,0.009692679944268355
0.0640924401935645,0.07892259414225941,0.009924705816444647
0.06468607661546327,0.07944560669456067,0.009824982555096192
0.06528521141127848,0.08049163179916317,0.009930216633836145
0.0658898955079995,0.0813807531380753,0.009801986415705127
0.06650018030431118,0.08226987447698744,0.009951129907317578
0.0671161176749628,0.0832112970711297,0.01032721361321327
0.06773775997517752,0.08394351464435147,0.01004470082185551
0.06836516004510239,0.08404811715481172,0.010008689393609035
0.06899837121430018,0.0848326359832636,0.00994219211481544
0.06963744730628223,0.08671548117154812,0.009061258505317039
0.07028244264308345,0.08692468619246861,0.009142403032105378
0.07093341204987996,0.08765690376569038,0.009050384266244046
0.07159041085964889,0.08817991631799163,0.009083570226093926
0.07225349491787214,0.08912133891213389,0.008940914496384143
0.07292272058728312,0.08922594142259414,0.008919472689001383
0.07359814475265763,0.08959205020920503,0.009113184188208502
0.07427982482564918,0.09058577405857741,0.008967187100480247
0.07496781874966876,0.09147489539748954,0.009239575926927918
0.07566218500481055,0.09199790794979079,0.009298598379805666
0.07636298261282241,0.0934623430962343,0.009549957147452584
0.07707027114212295,0.09419456066945606,0.009380605937580298
0.0777841107128649,0.09466527196652719,0.009561264550297403
0.07850456200204509,0.09639121338912135,0.009158097642950062
0.07923168624866253,0.09680962343096235,0.008993535032437758
0.07996554525892346,0.09748953974895398,0.009092599921381058
0.080706201411495,0.09874476987447699,0.009314323480955546
0.08145371766280746,0.09911087866108789,0.00913177519922855
0.0822081575524054,0.1002092050209205,0.009743205876313823
0.08296958520834907,0.10083682008368203,0.00992567043035687
0.0837380653526649,0.10193514644351465,0.010642887792120265
0.08451366330684713,0.10292887029288703,0.010114040482625784
0.08529644499741025,0.10402719665271967,0.010096851805353243
0.08608647696149245,0.10543933054393304,0.00940608667211981
0.08688382635251184,0.10658995815899582,0.008942749973427406
0.08768856094587427,0.10700836820083681,0.009035259444908766
0.08850074914473438,0.1078451882845188,0.008918245885792361
0.08932045998580969,0.10847280334728034,0.009182408513537549
0.09014776314524918,0.10983263598326358,0.009555540955321573
0.09098272894455559,0.11056485355648538,0.008974505263096927
0.09182542835656282,0.111244769874477,0.009411465192597796
0.09267593301146883,0.11208158995815902,0.00972029768456485
0.09353431520292387,0.11255230125523015,0.010328140634307223
0.09440064789417603,0.1137029288702929,0.01043983363005754
0.0952750047242729,0.1147489539748954,0.011063168198425321
0.09615746001432096,0.11532426778242677,0.011026141646938605
0.09704808877380307,0.11699790794979081,0.00990152689057589
0.09794696670695395,0.11773012552301257,0.010252780358795132
0.09885417021919574,0.11929916317991632,0.009715794028024685
0.09976977642363201,0.11982217573221758,0.009830549275594442
0.1006938631476027,0.12081589958158996,0.010254247642805418
0.10162650893929952,0.12180962343096233,0.010218037754287614
0.10256779307444219,0.12280334728033473,0.010444025072013042
0.10351779556301763,0.12322175732217573,0.010270773435385116
0.10447659715608042,0.12452928870292887,0.010586192667066757
0.10544427935261684,0.12531380753138074,0.010828254639838938
0.10642092440647247,0.126255230125523,0.011480572279028347
0.10740661533334334,0.12730125523012553,0.011478189379341204
0.10840143591783309,0.1284518828451883,0.011225170230373486
0.10940547072057424,0.12923640167364017,0.011004288503569519
0.11041880508541602,0.13033472803347282,0.011204681875122132
0.11144152514667881,0.13153765690376568,0.011147040526122965
0.1124737178364752,0.13211297071129707,0.011247080622749156
0.1135154708920999,0.13310669456066945,0.01099135485983111
0.11456687286348714,0.1340481171548117,0.010888337545495548
0.11562801312073753,0.13525104602510457,0.01158493463929785
0.11669898186171475,0.13629707112970707,0.011599093117681267
0.11777987011971193,0.13739539748953974,0.011434853453219785
0.11887076977119033,0.13807531380753138,0.011333815958645636
0.11997177354358843,0.13948744769874474,0.011988401496955214
0.12108297502320395,0.14037656903765688,0.012056999191145449
0.12220446866314887,0.1407949790794979,0.012053822534736433
0.1233363497913776,0.1417887029288703,0.012177210402154538
0.12447871461879062,0.14314853556485357,0.011818347893432519
0.125631660247412,0.14492677824267783,0.011416658419135528
0.1267952846786434,0.14597280334728036,0.011426238364532307
0.12796968682159415,0.14701882845188285,0.011426238364532302
0.1291549665014884,0.14811715481171547,0.011782998066456331
0.1303512244681509,0.149581589958159,0.012144707342008357
0.1315585624045704,0.150418410041841,0.01235727148587645
0.1327770829355429,0.1522489539748954,0.011879294986483263
0.13400688963639507,0.15355648535564853,0.011667283552989358
0.13524808704178753,0.15502092050209204,0.01205926771911358
0.1365007806546014,0.1557531380753138,0.011415100918622478
0.13776507695490536,0.1572175732217573,0.011396874349791766
0.13904108340900698,0.1580543933054393,0.011496287029533295
0.1403289084785873,0.1590481171548117,0.011063786318125574
0.14162866162991988,0.1602510460251046,0.010936341292316631
0.1429404533431761,0.16182008368200837,0.011090332874731563
0.14426439512181574,0.1627092050209205,0.01115489038288325
0.14560059950206486,0.16427824267782426,0.011259841995826468
0.14694918006248173,0.16495815899581592,0.01186258881052456
0.14831025143361043,0.16579497907949792,0.012221047537184017
0.14968392930772556,0.16746861924686193,0.012464388796805875
0.1510703304486654,0.16856694560669455,0.011931222058233373
0.1524695727017573,0.16919456066945607,0.011835000954677018
0.15388177500383463,0.17102510460251047,0.01208147675144846
0.155307057393346,0.17133891213389124,0.012394845776256967
0.1567455410205595,0.17343096234309624,0.012006983139984728
0.15819734815786,0.1744246861924686,0.012355168374853535
0.1596626022101425,0.17594142259414225,0.012672023197412391
0.161141427725302,0.17771966527196653,0.012332010481651555
0.16263395040481923,0.17834728033472802,0.012409843637766396
0.16414029711444664,0.18007322175732218,0.012209962989196386
0.16566059589499135,0.1811715481171548,0.011760690564111165
0.16719497597319902,0.1827928870292887,0.011499736635378933
0.16874356777273758,0.1844665271966527,0.010968434899099412
0.17030650292528443,0.18671548117154813,0.010564335709583763
0.17188391428171457,0.18823221757322178,0.010581023501170015
0.17347593592339308,0.18980125523012553,0.010899385834941754
0.17508270317357252,0.19205020920502092,0.01092282634494277
0.17670435260889467,0.1934100418410042,0.011263121154726202
0.1783410220710008,0.1947175732217573,0.011753361689446922
0.17999285067824763,0.1976464435146444,0.01291205610006477
0.18165997883753268,0.1997907949790795,0.013282871442678139
0.18334254825622906,0.20146443514644355,0.013933745443804777
0.18504070195423022,0.20376569037656905,0.013610792483523924
0.1867545842761076,0.20580543933054396,0.013564590434416823
0.18848434090337954,0.20726987447698747,0.01335895283864014
0.1902301188668944,0.20899581589958158,0.012817969608402001
0.1919920665593285,0.21098326359832634,0.01376864690815379
0.1937703337477989,0.21197698744769874,0.01361852780110784
0.19556507158659492,0.21349372384937237,0.013949441906418123
0.19737643263002555,0.21532426778242675,0.014575169071890859
0.19920457084538692,0.21668410041841005,0.014592050209205018
0.2010496416260499,0.21856694560669454,0.014977622150418932
0.2029118018046678,0.22071129707112971,0.01547091993488393
0.20479120966650854,0.22243723849372382,0.015681744487449086
0.2066880249629082,0.22411087866108786,0.016284514662626808
0.20860240892485027,0.22625523012552304,0.016050947622858407
0.2105345242766706,0.2278765690376569,0.0158224047689802
0.21248453524988828,0.2305439330543933,0.015825429928406368
0.21445260759716675,0.23300209205020916,0.015682093350533104
0.21643890860640203,0.23430962343096237,0.015490356881534119
0.21844360711494262,0.23655857740585776,0.015235832331200693
0.22046687352394098,0.23875523012552305,0.015610413395869573
0.22250887981283693,0.24110878661087867,0.016801651050427833
0.2245697995539774,0.24299163179916322,0.01636318973784564
0.22664980792736927,0.24471757322175733,0.016262999414156473
0.22874908173557018,0.2465481171548117,0.01667942708121497
0.23086779941871696,0.24832635983263596,0.01563238936106392
0.23300614106969247,0.25031380753138077,0.01534700998561864
0.23516428844943485,0.2523012552301255,0.015734248288771974
0.23734242500238661,0.2538179916317992,0.01610683368589106
0.23954073587208768,0.2560669456066945,0.015967222886872655
0.24175940791691308,0.25794979079497904,0.015112800427181173
0.243998629725955,0.2601464435146444,0.014691347186300576
0.24625859163505467,0.26197698744769876,0.01482157039834242
0.24853948574297985,0.26448744769874477,0.014956787396517618
0.25084150592775384,0.2669456066945607,0.01532739125921224
0.25316484786313553,0.26961297071129703,0.014222191389811654
0.2555097090352507,0.2710774058577406,0.014262140904810523
0.25787628875938007,0.273744769874477,0.014774896321707425
0.26026478819690047,0.2751569037656904,0.014817878803022863
0.26267541037238357,0.27719665271966526,0.01500781762051272
0.2651083601908539,0.27955020920502094,0.01575691956480297
0.26756384445520454,0.2823221757322176,0.016675490623523855
0.27004207188377727,0.2848326359832636,0.016368204045485734
0.2725432531281028,0.287081589958159,0.01585418328742762
0.27506760079080644,0.28875523012552307,0.01637363447921895
0.2776153294436801,0.2923117154811715,0.015941933930234724
0.28018665564591955,0.2950313807531381,0.016192201704956333
0.2827817979625341,0.29764644351464437,0.01649679755531554
0.28540097698292377,0.3001046025104602,0.01618603442166084
0.28804441533962977,0.303347280334728,0.016057422321482398
0.29071233772725785,0.3053870292887029,0.01682678588446482
0.2934049709215787,0.3081066945606694,0.017616208755296157
0.29612254379880343,0.31114016736401673,0.01692727519750141
0.29886528735503826,0.313755230125523,0.01628317079246328
0.30163343472591975,0.31574267782426774,0.016726674082042918
0.3044272212064303,0.32065899581589963,0.017988058538809096
0.30724688427090036,0.3232740585774059,0.017744622009666096
0.31009266359319265,0.3257845188284519,0.017283883377410037
0.312964801067075,0.32881799163179914,0.017587614274604473
0.3158635408267819,0.33138075313807536,0.017657696942267112
0.3187891292677646,0.33425732217573223,0.017954572248433512
0.32174181506763716,0.33755230125523017,0.018405583807899313
0.3247218492073129,0.34021966527196656,0.01817684960484202
0.3277294849923382,0.34335774058577406,0.017896279019730683
0.33076497807442423,0.34633891213389123,0.01729867475810671
0.3338285864731761,0.34958158995815897,0.01771492232740374
0.3369205705980267,0.3521443514644351,0.018131344878211948
0.34004119327037063,0.355857740585774,0.01799528035399823
0.34319071974590426,0.3591527196652719,0.017587614274604483
0.34636941773717345,0.361663179916318,0.01674334649321366
0.3495775574363275,0.36474895397489543,0.01754736342191815
0.3528154115380883,0.3676778242677824,0.017860706364760108
0.3560832552629278,0.36992677824267783,0.017747088317453186
0.3593813663804626,0.37353556485355655,0.01748270671908648
0.36271002523306484,0.37709205020920505,0.01740775607205262
0.36606951475969024,0.38033472803347285,0.017967289166178995
0.36946012051993027,0.38331589958158996,0.0181409977955704
0.37288213071828336,0.386663179916318,0.01790666970848204
0.3763358362286533,0.3888598326359832,0.017808942205296625
0.37982153061907364,0.3930962343096234,0.01802565625819081
0.3833395101766601,0.39576359832635977,0.018029980658682818
0.38689007393279756,0.3981694560669456,0.018857558278986542
0.390473523688556,0.4021966527196653,0.018001055720087415
0.39409016404034475,0.40591004184100415,0.018054844799621855
0.39774030240580366,0.4098849372384937,0.017641966182410734
0.4014242490499322,0.41281380753138086,0.017055422490205044
0.40514231711146476,0.4173640167364018,0.017674419716229916
0.408894822629486,0.4215481171548118,0.01756107619735854
0.4126820845702952,0.425,0.017608054738494403
0.4165044248545185,0.42766736401673644,0.01740311988143117
0.4203621683844714,0.4322698744769874,0.017966451801811275
0.4242556430717777,0.4357740585774058,0.018791805340895237
0.42818517986524113,0.4395397489539749,0.018155693546987553
0.4321511127789762,0.4440376569037657,0.017267336840187424
0.4361537789208006,0.44717573221757323,0.017385742822797767
0.44019351852088745,0.451673640167364,0.018537382911867507
0.4442706749606883,0.45528242677824265,0.018181363723190954
0.4483855948021186,0.45925732217573223,0.01883055834334918
0.45253862781701665,0.4633368200836821,0.019267103804621218
0.4567301270168747,0.46846234309623436,0.019566611877887684
0.46096044868284336,0.4720188284518828,0.019601809934656884
0.46522995239601894,0.47672594142259417,0.02032527986592369
0.4695390010680058,0.4806485355648535,0.019835901784323942
0.4738879609717651,0.48634937238493714,0.018826199888569078
0.4782772017727485,0.4903765690376569,0.018671181858273836
0.4827070965603183,0.49403765690376567,0.01881711653208397
0.4871780218794631,0.49848326359832634,0.018253737506791868
0.4916903577628026,0.5032426778242678,0.017027733729752744
0.4962444877628913,0.5073221757322176,0.017969116007535275
0.5008407989848213,0.5113493723849373,0.017568940627157813
0.5054796821191241,0.5163179916317991,0.018601608871106214
0.5101615314749833,0.5228556485355649,0.018026946100228144
0.5148867450137492,0.5271443514644351,0.01794542877917331
0.5196557243827657,0.5315899581589958,0.018565398603711248
0.5244688749495119,0.5371861924686192,0.01886538973214251
0.5293266058360562,0.5438807531380754,0.018036654890160674
0.5342293299538352,0.5486401673640167,0.01757975819859613
0.53917746403875,0.5536087866108786,0.018286376804962475
0.5441714286865893,0.560407949790795,0.018332690415163597
0.5492116483887789,0.5642259414225943,0.019403413252841416
0.5542985515684669,0.5687761506276151,0.019910573364581387
0.5594325706169377,0.5730648535564854,0.020345188284518832
0.5646141419303667,0.5779288702928869,0.0209688249442947
0.5698437059469142,0.5840481171548116,0.019457261964469875
0.5751217071841613,0.5884414225941422,0.02012402514019872
0.5804485942768978,0.5927824267782427,0.020623148285331894
0.5858248200152536,0.5984832635983264,0.020511229391559308
0.5912508413831875,0.6052824267782426,0.02153014697325529
0.5967271195973316,0.6108786610878661,0.021697142795702458
0.6022541201461928,0.6159518828451882,0.020864268041029872
0.6078323128297229,0.62086820083682,0.019567171071728385
0.6134621717992506,0.6269842924937326,0.019021172745123684
0.6191441755977841,0.6321129707112971,0.018016548864380654
0.6248788072006894,0.6373430962343096,0.01741278376444153
0.6306665540567405,0.6435146443514645,0.016792205607057697
0.6365079081295572,0.6503138075313808,0.016992998969291562
0.642403365939419,0.6559100418410042,0.017436723944688846
0.6483534286054721,0.6609832635983264,0.017765189775306833
0.6543586018883236,0.6676778242677825,0.017267653669149372
0.6604193962330305,0.6728556485355648,0.0161478802105261
0.6665363268124913,0.6798640167364016,0.015556348764089128
0.6727099135712337,0.6864016736401675,0.015232510503407183
0.6789406812696106,0.6919456066945606,0.0143041781706876
0.6852291595284065,0.6984832635983265,0.016628591701455225
0.6915758828738525,0.7047594142259415,0.01757392220660231
0.697981390783066,0.7094665271966528,0.016813450392725658
0.7044462277299037,0.7154811715481171,0.016783732759271423
0.7109709432312431,0.7227510460251048,0.017272801325265708
0.7175560918936928,0.7281380753138076,0.01565512078118698
0.7242022334607315,0.7356171548117155,0.014837802506489372
0.730909932860291,0.7419456066945607,0.013806342664692167
0.737679760252773,0.7491108786610879,0.012896369658900925
0.7445122910795136,0.7557531380753139,0.013196094872038875
0.751408106111697,0.761244769874477,0.014071370604974629
0.7583677914997191,0.7688284518828452,0.01255230125523013
0.7653919388230148,0.7771966527196653,0.013403822995515758
0.77248114514034,0.7844665271966527,0.013919308717096877
0.7796360130405229,0.7914225941422595,0.014173157675247298
0.7868571506936851,0.7981694560669456,0.01445720602358207
0.794145171902934,0.8040794979079499,0.013814265506308718
0.8015006961565405,0.8104602510460251,0.013258548726622878
0.8089243486805938,0.8186192468619247,0.01152955044349244
0.8164167604921464,0.8257322175732217,0.01143425539290248
0.823978568452852,0.8341004184100418,0.013160392659230075
0.8316104153230962,0.8429916317991631,0.014429460404595678
0.8393129498166364,0.8503661087866108,0.014071759392049698
0.8470868266557402,0.8572175732217573,0.013493318407194218
0.8549327066268376,0.8646966527196651,0.01263494845301405
0.8628512566366896,0.8728033472803347,0.012666841425289212
0.8708431497690724,0.8797071129707114,0.011456243446656956
0.8789090653419954,0.886663179916318,0.010913431117864704
0.8870496889654403,0.8945083682008368,0.009995014819792774
0.8952657125996392,0.9012029288702929,0.010077869685476913
0.9035578346138929,0.9106694560669457,0.009580699196686514
0.9119267598459299,0.9179916317991633,0.008744794898965213
0.9203731996618221,0.9248953974895399,0.008355770055875131
0.9288978720164498,0.9347803347280335,0.007400396598845648
0.9375015015145289,0.942887029288703,0.007428987826177672
0.9461848194722002,0.9498953974895397,0.008754174038873514
0.9549485639791966,0.957845188284519,0.009379876899494656
0.9637934799615786,0.965428870292887,0.009045093455637985
0.9727203192450538,0.973326359832636,0.008027859353284485
0.9817298406188841,0.9828974895397489,0.004984010514937857
0.9908228099003797,0.9907949790794979,0.0037801905856888357
1.0,1.0,0.0


==> data_2/amazon-photo/graphsage/roc_rmia-offline_mean.csv <==
fpr,tpr_mean,tpr_std
0.0001,0.0,0.0
0.00010092621909870473,0.0016213389121338914,0.0012906864727252163
0.00010186101701559753,0.0016213389121338914,0.0012906864727252163
0.00010280447320933097,0.0016213389121338914,0.0012906864727252163
0.00010375666787451859,0.0016213389121338914,0.0012906864727252163
0.00010471768194855202,0.0016213389121338914,0.0012906864727252163
0.0001056875971184804,0.0016213389121338914,0.0012906864727252163
0.00010666649582795387,0.0016213389121338914,0.0012906864727252163
0.00010765446128423159,0.0016213389121338914,0.0012906864727252163
0.00010865157746525384,0.0016213389121338914,0.0012906864727252163
0.00010965792912678099,0.0016213389121338914,0.0012906864727252163
0.00011067360180959734,0.0016213389121338914,0.0012906864727252163
0.00011169868184678226,0.0016213389121338914,0.0012906864727252163
0.00011273325637104872,0.0016213389121338914,0.0012906864727252163
0.00011377741332214914,0.0016213389121338914,0.0012906864727252163
0.00011483124145435111,0.0016213389121338914,0.0012906864727252163
0.00011589483034398106,0.0016213389121338914,0.0012906864727252163
0.00011696827039703847,0.0016213389121338914,0.0012906864727252163
0.00011805165285688056,0.0016213389121338914,0.0012906864727252163
0.0001191450698119776,0.0016213389121338914,0.0012906864727252163
0.00012024861420374123,0.0016213389121338914,0.0012906864727252163
0.00012136237983442405,0.0016213389121338914,0.0012906864727252163
0.00012248646137509307,0.0016213389121338914,0.0012906864727252163
0.00012362095437367691,0.0016213389121338914,0.0012906864727252163
0.00012476595526308696,0.0016213389121338914,0.0012906864727252163
0.0001259215613694151,0.0016213389121338914,0.0012906864727252163
0.0001270878709202058,0.0016213389121338914,0.0012906864727252163
0.000128264983052806,0.0016213389121338914,0.0012906864727252163
0.0001294529978227916,0.0016213389121338914,0.0012906864727252163
0.00013065201621247213,0.0016213389121338914,0.0012906864727252163
0.00013186214013947485,0.0016213389121338914,0.0012906864727252163
0.00013308347246540747,0.0016213389121338914,0.0012906864727252163
0.00013431611700460153,0.0016213389121338914,0.0012906864727252163
0.0001355601785329369,0.0016213389121338914,0.0012906864727252163
0.0001368157627967472,0.0016213389121338914,0.0012906864727252163
0.00013808297652180923,0.0016213389121338914,0.0012906864727252163
0.0001393619274224142,0.0016213389121338914,0.0012906864727252163
0.00014065272421052364,0.0016213389121338914,0.0012906864727252163
0.00014195547660501016,0.0016213389121338914,0.0012906864727252163
0.0001432702953409831,0.0016213389121338914,0.0012906864727252163
0.00014459729217920195,0.0016213389121338914,0.0012906864727252163
0.00014593657991557562,0.0016213389121338914,0.0012906864727252163
0.00014728827239075018,0.0016213389121338914,0.0012906864727252163
0.0001486524844997857,0.0016213389121338914,0.0012906864727252163
0.00015002933220192182,0.0016213389121338914,0.0012906864727252163
0.0001514189325304352,0.0016213389121338914,0.0012906864727252163
0.00015282140360258693,0.0016213389121338914,0.0012906864727252163
0.0001542368646296629,0.0016213389121338914,0.0012906864727252163
0.00015566543592710622,0.0016213389121338914,0.0012906864727252163
0.00015710723892474503,0.0016213389121338914,0.0012906864727252163
0.00015856239617711372,0.0016213389121338914,0.0012906864727252163
0.00016003103137387001,0.0016213389121338914,0.0012906864727252163
0.00016151326935030913,0.0016213389121338914,0.0012906864727252163
0.0001630092360979741,0.0016213389121338914,0.0012906864727252163
0.00016451905877536624,0.0016213389121338914,0.0012906864727252163
0.00016604286571875296,0.0016213389121338914,0.0012906864727252163
0.0001675807864530767,0.0016213389121338914,0.0012906864727252163
0.00016913295170296487,0.0016213389121338914,0.0012906864727252163
0.0001706994934038408,0.0016213389121338914,0.0012906864727252163
0.0001722805447131394,0.0016213389121338914,0.0012906864727252163
0.00017387624002162505,0.0016213389121338914,0.0012906864727252163
0.00017548671496481503,0.0016213389121338914,0.0012906864727252163
0.00017711210643450888,0.0016213389121338914,0.0012906864727252163
0.00017875255259042355,0.0016213389121338914,0.0012906864727252163
0.00018040819287193827,0.0016213389121338914,0.0012906864727252163
0.00018207916800994624,0.0016213389121338914,0.0012906864727252163
0.00018376562003881704,0.0016213389121338914,0.0012906864727252163
0.00018546769230846994,0.0016213389121338914,0.0012906864727252163
0.00018718552949655793,0.0016213389121338914,0.0012906864727252163
0.00018891927762076664,0.0016213389121338914,0.0012906864727252163
0.0001906690840512252,0.0016213389121338914,0.0012906864727252163
0.00019243509752303302,0.0016213389121338914,0.0012906864727252163
0.00019421746814890265,0.0016213389121338914,0.0012906864727252163
0.00019601634743191858,0.0016213389121338914,0.0012906864727252163
0.00019783188827841644,0.0016213389121338914,0.0012906864727252163
0.00019966424501097934,0.0016213389121338914,0.0012906864727252163
0.00020151357338155586,0.0016213389121338914,0.0012906864727252163
0.0002033800305846982,0.0016213389121338914,0.0012906864727252163
0.00020526377527092522,0.0016213389121338914,0.0012906864727252163
0.0002071649675602069,0.0016213389121338914,0.0012906864727252163
0.000209083769055575,0.0016213389121338914,0.0012906864727252163
0.00021102034285685965,0.0016213389121338914,0.0012906864727252163
0.0002129748535745521,0.0016213389121338914,0.0012906864727252163
0.00021494746734379805,0.0016213389121338914,0.0012906864727252163
0.00021693835183851843,0.0016213389121338914,0.0012906864727252163
0.00021894767628566206,0.0016213389121338914,0.0012906864727252163
0.00022097561147959031,0.0016213389121338914,0.0012906864727252163
0.00022302232979659386,0.0016213389121338914,0.0012906864727252163
0.00022508800520954617,0.0016213389121338914,0.0012906864727252163
0.0002271728133026905,0.0016213389121338914,0.0012906864727252163
0.00022927693128656486,0.0016213389121338914,0.0012906864727252163
0.0002314005380130654,0.0016213389121338914,0.0012906864727252163
0.00023354381399064793,0.0016213389121338914,0.0012906864727252163
0.00023570694139967278,0.0016213389121338914,0.0012906864727252163
0.00023789010410788934,0.0016213389121338914,0.0012906864727252163
0.00024009348768606518,0.0016213389121338914,0.0012906864727252163
0.00024231727942376007,0.0016213389121338914,0.0012906864727252163
0.00024456166834524467,0.0016213389121338914,0.0012906864727252163
0.00024682684522556923,0.0016213389121338914,0.0012906864727252163
0.00024911300260677886,0.0016213389121338914,0.0012906864727252163
0.0002514203348142797,0.0016213389121338914,0.0012906864727252163
0.00025374903797335715,0.0016213389121338914,0.0012906864727252163
0.00025609931002584595,0.0016213389121338914,0.0012906864727252163
0.00025847135074695635,0.0016213389121338914,0.0012906864727252163
0.0002608653617622548,0.0016213389121338914,0.0012906864727252163
0.000263281546564802,0.0016213389121338914,0.0012906864727252163
0.00026572011053245065,0.0016213389121338914,0.0012906864727252163
0.00026818126094530154,0.0016213389121338914,0.0012906864727252163
0.0002706652070033241,0.0016213389121338914,0.0012906864727252163
0.0002731721598441376,0.0016213389121338914,0.0012906864727252163
0.0002757023325609583,0.0016213389121338914,0.0012906864727252163
0.0002782559402207126,0.0016213389121338914,0.0012906864727252163
0.00028083319988231727,0.0016213389121338914,0.0012906864727252163
0.0002834343306151309,0.0016213389121338914,0.0012906864727252163
0.0002860595535175742,0.0016213389121338914,0.0012906864727252163
0.00028870909173592344,0.0016213389121338914,0.0012906864727252163
0.00029138317048327885,0.0016213389121338914,0.0012906864727252163
0.00029408201705870637,0.0016213389121338914,0.0012906864727252163
0.00029680586086656025,0.0016213389121338914,0.0012906864727252163
0.00029955493343598134,0.0016213389121338914,0.0012906864727252163
0.0003023294684405776,0.0016213389121338914,0.0012906864727252163
0.00030512970171828706,0.0016213389121338914,0.0012906864727252163
0.00030795587129142264,0.0016213389121338914,0.0012906864727252163
0.00031080821738690636,0.0016213389121338914,0.0012906864727252163
0.00031368698245668765,0.0016213389121338914,0.0012906864727252163
0.00031659241119835204,0.0016213389121338914,0.0012906864727252163
0.00031952475057592136,0.0016213389121338914,0.0012906864727252163
0.0003224842498408442,0.0016213389121338914,0.0012906864727252163
0.0003254711605531848,0.0016213389121338914,0.0012906864727252163
0.00032848573660300434,0.0016213389121338914,0.0012906864727252163
0.0003315282342319423,0.0016213389121338914,0.0012906864727252163
0.00033459891205499747,0.0016213389121338914,0.0012906864727252163
0.0003376980310825091,0.0016213389121338914,0.0012906864727252163
0.0003408258547423452,0.0016213389121338914,0.0012906864727252163
0.00034398264890229247,0.0016213389121338914,0.0012906864727252163
0.00034716868189265597,0.0016213389121338914,0.0012906864727252163
0.00035038422452906756,0.0016213389121338914,0.0012906864727252163
0.00035362955013550426,0.0016213389121338914,0.0012906864727252163
0.000356904934567523,0.0016213389121338914,0.0012906864727252163
0.000360210656235707,0.0016213389121338914,0.0012906864727252163
0.00036354699612933176,0.0016213389121338914,0.0012906864727252163
0.00036691423784024937,0.0016213389121338914,0.0012906864727252163
0.0003703126675869927,0.0016213389121338914,0.0012906864727252163
0.0003737425742391064,0.0016213389121338914,0.0012906864727252163
0.00037720424934169976,0.0016213389121338914,0.0012906864727252163
0.0003806979871402284,0.0016213389121338914,0.0012906864727252163
0.0003842240846055061,0.0016213389121338914,0.0012906864727252163
0.00038778284145894574,0.0016213389121338914,0.0012906864727252163
0.0003913745601980384,0.0016213389121338914,0.0012906864727252163
0.0003949995461220643,0.0016213389121338914,0.0012906864727252163
0.00039865810735804387,0.0016213389121338914,0.0012906864727252163
0.0004023505548869293,0.0016213389121338914,0.0012906864727252163
0.00040607720257003656,0.0016213389121338914,0.0012906864727252163
0.0004098383671757261,0.0016213389121338914,0.0012906864727252163
0.0004136343684063274,0.0016213389121338914,0.0012906864727252163
0.0004174655289253135,0.0016213389121338914,0.0012906864727252163
0.0004213321743847289,0.0016213389121338914,0.0012906864727252163
0.0004252346334528682,0.0016213389121338914,0.0012906864727252163
0.00042917323784221574,0.0016213389121338914,0.0012906864727252163
0.0004331483223376398,0.0016213389121338914,0.0012906864727252163
0.0004371602248248502,0.0016213389121338914,0.0012906864727252163
0.000441209286319119,0.0016213389121338914,0.0012906864727252163
0.0004452958509942655,0.0016213389121338914,0.0012906864727252163
0.00044942026621191424,0.0016213389121338914,0.0012906864727252163
0.0004535828825510186,0.0016213389121338914,0.0012906864727252163
0.00045778405383766163,0.0016213389121338914,0.0012906864727252163
0.0004620241371751313,0.0016213389121338914,0.0012906864727252163
0.0004663034929742731,0.0016213389121338914,0.0012906864727252163
0.00047062248498412813,0.0016213389121338914,0.0012906864727252163
0.00047498148032285,0.0016213389121338914,0.0012906864727252163
0.0004793808495089107,0.0016213389121338914,0.0012906864727252163
0.00048382096649259574,0.0016213389121338914,0.0012906864727252163
0.000488302208687788,0.0016213389121338914,0.0012906864727252163
0.0004928249570040513,0.0016213389121338914,0.0012906864727252163
0.0004973895958790063,0.0016213389121338914,0.0012906864727252163
0.000501996513311008,0.0016213389121338914,0.0012906864727252163
0.0005066461008921268,0.0016213389121338914,0.0012906864727252163
0.0005113387538414326,0.0016213389121338914,0.0012906864727252163
0.0005160748710385908,0.0016213389121338914,0.0012906864727252163
0.000520854855057766,0.0016213389121338914,0.0012906864727252163
0.0005256791122018419,0.003190376569037657,0.0023789885806577743
0.0005305480525369575,0.003190376569037657,0.0023789885806577743
0.0005354620899273607,0.003190376569037657,0.0023789885806577743
0.0005404216420705915,0.003190376569037657,0.0023789885806577743
0.0005454271305329836,0.003190376569037657,0.0023789885806577743
0.0005504789807854967,0.003190376569037657,0.0023789885806577743
0.0005555776222398878,0.003190376569037657,0.0023789885806577743
0.0005607234882852032,0.003190376569037657,0.0023789885806577743
0.0005659170163246243,0.003190376569037657,0.0023789885806577743
0.0005711586478126435,0.003190376569037657,0.0023789885806577743
0.0005764488282925873,0.003190376569037657,0.0023789885806577743
0.0005817880074344935,0.003190376569037657,0.0023789885806577743
0.0005871766390733255,0.003190376569037657,0.0023789885806577743
0.0005926151812475553,0.003190376569037657,0.0023789885806577743
0.0005981040962380944,0.003190376569037657,0.0023789885806577743
0.0006036438506075864,0.003190376569037657,0.0023789885806577743
0.0006092349152400712,0.003190376569037657,0.0023789885806577743
0.0006148777653810023,0.003190376569037657,0.0023789885806577743
0.0006205728806776501,0.003190376569037657,0.0023789885806577743
0.0006263207452198692,0.003190376569037657,0.0023789885806577743
0.0006321218475812448,0.003190376569037657,0.0023789885806577743
0.0006379766808606282,0.003190376569037657,0.0023789885806577743
0.000643885742724042,0.003190376569037657,0.0023789885806577743
0.0006498495354469888,0.003190376569037657,0.0023789885806577743
0.0006558685659571436,0.003190376569037657,0.0023789885806577743
0.0006619433458774394,0.003190376569037657,0.0023789885806577743
0.0006680743915695614,0.003190376569037657,0.0023789885806577743
0.0006742622241778342,0.003190376569037657,0.0023789885806577743
0.0006805073696735206,0.003190376569037657,0.0023789885806577743
0.0006868103588995307,0.003190376569037657,0.0023789885806577743
0.0006931717276155408,0.003190376569037657,0.0023789885806577743
0.0006995920165435374,0.003190376569037657,0.0023789885806577743
0.0007060717714137773,0.003190376569037657,0.0023789885806577743
0.0007126115430111746,0.003190376569037657,0.0023789885806577743
0.0007192118872221193,0.003190376569037657,0.0023789885806577743
0.0007258733650817253,0.003190376569037657,0.0023789885806577743
0.000732596542821523,0.003190376569037657,0.0023789885806577743
0.0007393819919175866,0.003190376569037657,0.0023789885806577743
0.0007462302891391107,0.003190376569037657,0.0023789885806577743
0.0007531420165974376,0.003190376569037657,0.0023789885806577743
0.0007601177617955331,0.003190376569037657,0.0023789885806577743
0.0007671581176779302,0.003190376569037657,0.0023789885806577743
0.000774263682681127,0.003190376569037657,0.0023789885806577743
0.0007814350607844542,0.003190376569037657,0.0023789885806577743
0.0007886728615614156,0.003190376569037657,0.0023789885806577743
0.0007959777002314986,0.003190376569037657,0.0023789885806577743
0.0008033501977124734,0.003190376569037657,0.0023789885806577743
0.0008107909806731687,0.003190376569037657,0.0023789885806577743
0.000818300681586739,0.003190376569037657,0.0023789885806577743
0.0008258799387844272,0.003190376569037657,0.0023789885806577743
0.0008335293965098195,0.003190376569037657,0.0023789885806577743
0.0008412497049736118,0.003190376569037657,0.0023789885806577743
0.0008490415204088747,0.003190376569037657,0.0023789885806577743
0.0008569055051268347,0.003190376569037657,0.0023789885806577743
0.0008648423275731727,0.003190376569037657,0.0023789885806577743
0.000872852662384838,0.003190376569037657,0.0023789885806577743
0.0008809371904473991,0.003190376569037657,0.0023789885806577743
0.0008890965989529158,0.003190376569037657,0.0023789885806577743
0.000897331581458352,0.003190376569037657,0.0023789885806577743
0.0009056428379445294,0.003190376569037657,0.0023789885806577743
0.0009140310748756232,0.003190376569037657,0.0023789885806577743
0.0009224970052592174,0.003190376569037657,0.0023789885806577743
0.0009310413487069075,0.003190376569037657,0.0023789885806577743
0.000939664831495469,0.003190376569037657,0.0023789885806577743
0.0009483681866285928,0.003190376569037657,0.0023789885806577743
0.0009571521538991865,0.003190376569037657,0.0023789885806577743
0.0009660174799522646,0.003190376569037657,0.0023789885806577743
0.0009749649183484086,0.003190376569037657,0.0023789885806577743
0.0009839952296278227,0.003190376569037657,0.0023789885806577743
0.00099310918137498,0.003190376569037657,0.0023789885806577743
0.0010023075482838654,0.003190376569037657,0.0023789885806577743
0.0010115911122238297,0.003190376569037657,0.0023789885806577743
0.0010209606623060466,0.003190376569037657,0.0023789885806577743
0.0010304169949505876,0.003190376569037657,0.0023789885806577743
0.0010399609139541202,0.003190376569037657,0.0023789885806577743
0.0010495932305582276,0.00434136099669599,0.0030144379165428694
0.00105931476351837,0.0043423331499920035,0.003015570246313863
0.001069126339173476,0.004343314307557515,0.0030167154918248427
0.0010790287915161836,0.004344304552791786,0.003017873815071615
0.0010890229622637305,0.00434530396986654,0.003019045380258171
0.0010991097009294972,0.004346312643733117,0.0030202303538280116
0.0011092898648952228,0.00434733066012969,0.0030214289044958906
0.0011195643194838783,0.0043483581055885545,0.0030226412032800035
0.0011299339380332217,0.004349395067443489,0.003023867423534603
0.0011403996019700331,0.00435044163383717,0.003025107740983063
0.0011509622008850323,0.00435149789372867,0.0030263623337513823
0.0011616226326085018,0.004352563936901017,0.0030276313824021493
0.0011723818032865986,0.004353639853968827,0.0030289150699689543
0.001183240627458378,0.004354725736386005,0.0030302135819912693
0.0011942000281335325,0.00435582167645352,0.0030315271065497877
0.0012052609368708425,0.004356927767327251,0.0030328558343022424
0.001216424293857368,0.004358044103025904,0.0030341999585196907
0.001227691047988359,0.004359170778439003,0.003035559675123288
0.0012390621569479156,0.004360307889334959,0.0030369351827215403
0.0012505385872903913,0.004361455532369206,0.003038326682648051
0.0012621213145225473,0.004362613805092422,0.003039734378999759
0.0012738113231864786,0.004363782805958815,0.0030411584786756807
0.0012856096069432965,0.004364962634334496,0.0030425991914161507
0.0012975171686575868,0.0043661533905059256,0.0030440567298425764
0.0013095350204826678,0.004367355175688434,0.0030455313094977054
0.001321664183946605,0.004368568092034827,0.003047023148886411
0.0013339056900390587,0.004369792242644073,0.0030485324695169952
0.001346260579298911,0.004371027731570058,0.003050059495943037
0.0013587299019027091,0.004372274663830438,0.003051604455805747
0.0013713147177539457,0.004373533145415562,0.0030531675798768855
0.0013840160965731315,0.00437480328329748,0.0030547491021022024
0.0013968351179887398,0.004376085185439041,0.0030563492596454352
0.0014097728716289677,0.004377378960803064,0.0030579682929328528
0.001422830457214352,0.004378684719361602,0.0030596064456983535
0.0014360089846512606,0.004380002572105293,0.0030612639650291294
0.0014493095741262166,0.004381332631052789,0.003062941101411883
0.00146273335620113,0.00438267500926028,0.0030646381087796218
0.001476281471909391,0.0043840298208311064,0.003066355244559025
0.0014899550728528536,0.004385397180925453,0.0030680927697183777
0.0015037553212997384,0.004386777205770141,0.0030698509488160967
0.0015176833902834053,0.004388170012668507,0.003071630050049834
0.0015317404637020797,0.004389575720010376,0.0030734303453061715
0.0015459277364194785,0.004390994447282115,0.0030752521102109078
0.001560246414366368,0.0043924263150768045,0.0030770956241799406
0.0015746977146430868,0.0052829927840166106,0.0031692114403441556
0.001589282865622978,0.005284451299114599,0.003172320279932451
0.00160400310705682,0.005285923323257983,0.0031754609413503555
0.0016188596901781992,0.005287408981570122,0.0031786337665334723
0.0016338538778098604,0.0052889084003332875,0.003181839101234672
0.001648986944471065,0.005290421706999409,0.0031850772950661665
0.0016642601764859037,0.005291949030200892,0.003188348701541967
0.0016796748720926532,0.005293490499761568,0.003191653678120753
0.0016952323415541214,0.0052950462467077145,0.0031949925862491406
0.0017109339072690134,0.005296616403279203,0.0031983657914053487
0.001726780903884356,0.005298201102940737,0.003201773663143278
0.0017427746784089192,0.0052998004803931935,0.0032052165751369904
0.0017589165903277326,0.005301414671585075,0.003208694905225603
0.001775208011717636,0.005303043813724065,0.0032122090354585854
0.0017916503273638995,0.005304688045288691,0.003215759352141473
0.0018082449348779518,0.005306347506040097,0.003219346245881989
0.0018249932448161524,0.005308022337033917,0.0032229701116365836
0.0018418966807997109,0.005309712680632272,0.003226631348757386
0.0018589566796356884,0.005311418680515871,0.0032303303610395754
0.0018761746914391195,0.005313140481696214,0.0032340675567691644
0.0018935521797562953,0.00531487823052793,0.003237843348771208
0.001911090621689138,0.005316632074721215,0.0032416581544584266
0.0019287915080207778,0.00531840216335438,0.003245512395880256
0.0019466563433422632,0.005320188646886529,0.003249406499772308
0.0019646866461804444,0.005321991677170346,0.0032533408976062666
0.0019828839491270716,0.005323811407465009,0.0032573160256402028
0.002001249798969037,0.005325647992449205,0.003261332324969304
0.0020197857568198785,0.00532750158823429,0.0032653902415770483
0.002038493398252464,0.005329372352377548,0.003269490226386784
0.0020573743134329114,0.005331260443895593,0.003273632735313749
0.0020764301072557748,0.005333166023277878,0.0032778182293175103
0.002095662399480433,0.006485355648535566,0.0036099234156354394
0.0021150728248687948,0.006485355648535566,0.0036099234156354394
0.0021346630333242455,0.006485355648535566,0.0036099234156354394
0.002154434690031882,0.006485355648535566,0.0036099234156354394
0.00217438947560008,0.006485355648535566,0.0036099234156354394
0.0021945290862033138,0.006485355648535566,0.0036099234156354394
0.0022148552337263594,0.006485355648535566,0.0036099234156354394
0.0022353696459097966,0.006485355648535566,0.0036099234156354394
0.002256074066496859,0.006485355648535566,0.0036099234156354394
0.00227697025538168,0.006485355648535566,0.0036099234156354394
0.002298059988758851,0.006485355648535566,0.0036099234156354394
0.0023193450592744274,0.006485355648535566,0.0036099234156354394
0.0023408272761782944,0.006485355648535566,0.0036099234156354394
0.002362508465477945,0.006485355648535566,0.0036099234156354394
0.0023843904700937206,0.006485355648535566,0.0036099234156354394
0.002406475150015424,0.006485355648535566,0.0036099234156354394
0.0024287643824604504,0.006485355648535566,0.0036099234156354394
0.0024512600620333396,0.006485355648535566,0.0036099234156354394
0.0024739641008868114,0.006485355648535566,0.0036099234156354394
0.0024968784288843266,0.006485355648535566,0.0036099234156354394
0.002520004993764092,0.006485355648535566,0.0036099234156354394
0.002543345761304648,0.006485355648535566,0.0036099234156354394
0.002566902715491952,0.006485355648535566,0.0036099234156354394
0.002590677858688006,0.006485355648535566,0.0036099234156354394
0.002614673211801092,0.006485355648535566,0.0036099234156354394
0.00263889081445751,0.007531380753138077,0.003350547568629073
0.002663332725174981,0.007531380753138077,0.003350547568629073
0.0026880010215376074,0.007531380753138077,0.003350547568629073
0.0027128978003724646,0.007531380753138077,0.003350547568629073
0.0027380251779278576,0.007531380753138077,0.003350547568629073
0.00276338529005317,0.007531380753138077,0.003350547568629073
0.0027889802923804397,0.007531380753138077,0.003350547568629073
0.002814812360507581,0.007531380753138077,0.003350547568629073
0.0028408836901833013,0.007531380753138077,0.003350547568629073
0.00286719649749377,0.007531380753138077,0.003350547568629073
0.0028937530190509503,0.007531380753138077,0.003350547568629073
0.002920555512182745,0.007531380753138077,0.003350547568629073
0.0029476062551248585,0.007531380753138077,0.003350547568629073
0.0029749075472144406,0.007531380753138077,0.003350547568629073
0.003002461709085549,0.007531380753138077,0.003350547568629073
0.003030271082866396,0.007531380753138077,0.003350547568629073
0.003058338032378432,0.007531380753138077,0.003350547568629073
0.0030866649433372744,0.007531380753138077,0.003350547568629073
0.003115254223555488,0.007531380753138077,0.003350547568629073
0.0031441083031472647,0.008158995815899581,0.0040525879974498994
0.0031732296347349765,0.008158995815899581,0.0040525879974498994
0.00320262069365765,0.008158995815899581,0.0040525879974498994
0.003232283978181381,0.008158995815899581,0.0040525879974498994
0.00326222200971167,0.008158995815899581,0.0040525879974498994
0.003292437333007769,0.008158995815899581,0.0040525879974498994
0.0033229325163989716,0.008158995815899581,0.0040525879974498994
0.0033537101520029287,0.008158995815899581,0.0040525879974498994
0.0033847728559459832,0.008158995815899581,0.0040525879974498994
0.0034161232685855285,0.008158995815899581,0.0040525879974498994
0.0034477640547344642,0.008158995815899581,0.0040525879974498994
0.0034796979038876916,0.008158995815899581,0.0040525879974498994
0.003511927530450728,0.008158995815899581,0.0040525879974498994
0.0035444556739704356,0.008158995815899581,0.0040525879974498994
0.0035772850993678732,0.008158995815899581,0.0040525879974498994
0.0036104185971733375,0.008158995815899581,0.0040525879974498994
0.0036438589837635444,0.008158995815899581,0.0040525879974498994
0.0036776091016010306,0.009468179320201945,0.004465043049340823
0.003711671819475767,0.009471585591989419,0.004464627173991594
0.003746050032748993,0.009475023413316741,0.00446423112479599
0.0037807466635993493,0.009478493076401777,0.004463855532458658
0.0038157646612712484,0.009481994876168966,0.004463501041629794
0.003851107002325569,0.009485529110274398,0.004463168311163659
0.0038867766908926675,0.009489096079131109,0.004462858014380718
0.0039227767589277195,0.009492696085934614,0.004462570839333422
0.0039591102664684585,0.009496329436688686,0.004462307489075621
0.003995780301895269,0.009499996440231369,0.004462068681935625
0.004032789982193705,0.009503697408261211,0.00446185515179289
0.004070142453219439,0.009507432655363785,0.004461667648358351
0.004107840889965647,0.009511202499038406,0.004461506937458358
0.004145888496832911,0.009515007259725133,0.004461373801322243
0.004184288507901585,0.010251064834053757,0.0039981914033055755
0.0042230441872066725,0.010254940401984266,0.003991307728986258
0.0042621588290153245,0.01025885186616513,0.003984382638753752
0.004301635758106795,0.01026279955907428,0.00397741628366675
0.004341478330055093,0.010266783816269108,0.003970408829919266
0.004381689931514195,0.010270804976415018,0.003963360459356382
0.004422273980505897,0.010274863381314189,0.003956271370005375
0.004463233926710397,0.010278959375934638,0.0039491417766226306
0.004504573251759458,0.010283093308439545,0.003941971911256814
0.0045462954695324,0.010287265530216838,0.003934762023828717
0.0045884041264547615,0.010291476395909074,0.003927512382728259
0.004630902801799737,0.010295726263443572,0.003920223275429095
0.004673795107992464,0.010300015494062845,0.0039128950091213135
0.004717084690917017,0.011088863280807182,0.003913510247685451
0.004760775230226368,0.011093232334738117,0.003918093894962358
0.004804870439655134,0.011097641855680993,0.003922758971984103
0.004849374067335233,0.011102092218449005,0.003927506816824669
0.004894289896114532,0.011106583801326933,0.003932338786329735
0.004939621743878321,0.011111116986103313,0.003937256256282292
0.004985373463873894,0.011115692158102871,0.003942260621566825
0.005031548945038057,0.011120309706219286,0.003947353296331912
0.0050781521123276704,0.011124970022948247,0.003952535714151162
0.005125186927053333,0.011129673504420814,0.003957809328182406
0.0051726573872160194,0.011134420550437082,0.003963175611325007
0.005220567527846975,0.011139211564500179,0.003968636056375222
0.005268921421350677,0.01140943281983499,0.004027043787756603
0.0053177231778509665,0.011419193171135046,0.004032486675656873
0.0053669769455404765,0.01142904392467295,0.004038068220385107
0.005416686911033152,0.011438985917771484,0.004043790976198706
0.00546685729972018,0.01144901999550889,0.004049657530298701
0.005517492376129128,0.01145914701079068,0.004055670502875371
0.005568596444286409,0.011469367824422136,0.004061832547141656
0.005620173848083188,0.011479683305181492,0.0040681463493541445
0.005672228971644543,0.011490094329893761,0.0040746146288213785
0.005724766239702178,0.01150060178350529,0.004081240137899338
0.005777790117970507,0.012238493723849374,0.0038872184468749056
0.005831305113526219,0.012238493723849374,0.0038872184468749056
0.00588531577519145,0.012238493723849374,0.0038872184468749056
0.0059398266939203566,0.012238493723849374,0.0038872184468749056
0.005994842503189409,0.012238493723849374,0.0038872184468749056
0.006050367879391224,0.012238493723849374,0.0038872184468749056
0.0061064075422320365,0.012238493723849374,0.0038872184468749056
0.006162966255132942,0.012238493723849374,0.0038872184468749056
0.006220048825634711,0.012238493723849374,0.0038872184468749056
0.0062776601058065,0.012866259734430025,0.003751205700706673
0.006335804992658254,0.012872074223115199,0.0037540036528619196
0.006394488428556937,0.012877942566705066,0.003756907527609322
0.006453715401646702,0.012883865264014045,0.0037599196061217813
0.0065134909462728026,0.012889842818476655,0.0037630422048413647
0.006573820143409586,0.012895875738190333,0.0037662776756726807
0.006634708121092351,0.01290196453595861,0.0037696284061643766
0.006696160054853215,0.012908109729334696,0.003773096819678323
0.00675818116816111,0.012914311840665485,0.0037766853755460284
0.006820776732865685,0.013493723849372386,0.0037627836294152617
0.0068839520696454964,0.013493723849372386,0.0037627836294152617
0.00694771254846024,0.013493723849372386,0.0037627836294152617
0.007012063589007177,0.013493723849372386,0.0037627836294152617
0.0070770106611818895,0.013493723849372386,0.0037627836294152617
0.007142559285543126,0.013493723849372386,0.0037627836294152617
0.007208715033782135,0.013493723849372386,0.0037627836294152617
0.007275483529196233,0.013493723849372386,0.0037627836294152617
0.007342870447166758,0.013914203362708308,0.0036558215893188386
0.00741088151564157,0.013921004469555789,0.003658247536917668
0.007479522515621821,0.013927868569553813,0.0036608096273979557
0.007548799281653432,0.013934796246156974,0.003663510994231614
0.007618717702322999,0.013941788088223933,0.003666354817535443
0.007689283720758305,0.013948844690067463,0.003669344324081685
0.007760503335133571,0.013955966651504989,0.0036724827872802015
0.007832382599179196,0.01396315457790955,0.003675773527131529
0.00790492762269642,0.014911831674403533,0.0038331462542955668
0.007978144572076629,0.014919153369341553,0.0038447827977342404
0.00805203967082547,0.014926542879216437,0.003856618365920678
0.008126619200091946,0.014934000832143085,0.0038686556472532266
0.008201889499202203,0.01494152786205411,0.003880897350944502
0.008277856966198472,0.01494912460875374,0.0038933462068843003
0.008354528058382871,0.014956791717972179,0.0039060049654996453
0.008431909292866252,0.016004184100418407,0.0037801905856888396
0.008510007247122246,0.016004184100418407,0.0037801905856888396
0.00858882855954625,0.016004184100418407,0.0037801905856888396
0.008668379930019773,0.016004184100418407,0.0037801905856888396
0.008748668120479914,0.016004184100418407,0.0037801905856888396
0.008829699955494083,0.016004184100418407,0.0037801905856888396
0.008911482322840203,0.01689735922607432,0.004223576220901398
0.008994022174092044,0.016913867196324685,0.004224177441192569
0.009077326525210224,0.016930528066548323,0.004225045744709651
0.00916140245713852,0.01694734325293398,0.004226188307635724
0.009246257116405733,0.016964314184787423,0.004227612404452379
0.009331897715733239,0.016981442304652924,0.0042293254061781995
0.009418331534647951,0.017312126040494084,0.0045629651016231305
0.009505565920101192,0.017320849479039408,0.004578917595759023
0.009593608287093146,0.0173296537157386,0.004595112816721555
0.009682466119303124,0.0173385394989596,0.004611553760868033
0.009772146969725724,0.01734750758400186,0.004628243446376797
0.009862658461312821,0.017356558733160568,0.004645184913170717
0.009954008287621519,0.018043933054393304,0.004702752513109618
0.010046204213468132,0.018043933054393304,0.004702752513109618
0.010139254075588154,0.018043933054393304,0.004702752513109618
0.01023316578330245,0.018043933054393304,0.004702752513109618
0.010327947319189514,0.018043933054393304,0.004702752513109618
0.010423606739764012,0.018043933054393304,0.004702752513109618
0.01052015217616159,0.019723563334770974,0.005698831449562081
0.010617591834830001,0.019733307300637815,0.005695688984380263
0.010715933998226712,0.019743141516977487,0.005692667854142025
0.010815187025522881,0.0197530668197071,0.005689772226460433
0.01091535935331391,0.019763084052486203,0.005687006358901996
0.01101645949633657,0.020606694560669457,0.005848393618616888
0.01111849604819271,0.020606694560669457,0.005848393618616888
0.011221477682079803,0.020606694560669457,0.005848393618616888
0.011325413151528114,0.020606694560669457,0.005848393618616888
0.011430311291144786,0.020606694560669457,0.005848393618616888
0.011536181017364784,0.021705020920502093,0.006145119285076421
0.011643031329208768,0.021705020920502093,0.006145119285076421
0.011750871309048075,0.021705020920502093,0.006145119285076421
0.011859710123376693,0.021705020920502093,0.006145119285076421
0.011969557023590429,0.021705020920502093,0.006145119285076421
0.01208042134677329,0.022756159289489045,0.006286606308062795
0.012192312516491107,0.022767348406460823,0.006288173949402014
0.012305240043592616,0.022778641159170977,0.006289937351537515
0.012419213527017834,0.0227900385075135,0.006291901545268126
0.012534242654613994,0.022801541420273113,0.006294071647182823
0.012650337203959038,0.02416317991631799,0.0071589701390245486
0.012767507043192657,0.02416317991631799,0.0071589701390245486
0.01288576213185518,0.02416317991631799,0.0071589701390245486
0.013005112521734086,0.02416317991631799,0.0071589701390245486
0.013125568357718428,0.024858172599365735,0.007475460611858162
0.013247139878661175,0.02489464405564856,0.00748646376206093
0.013369837418249465,0.024931453317525047,0.007497972174881686
0.013493671405883065,0.02496860351381513,0.007509996147397722
0.013618652367560814,0.025627615062761504,0.007462786184827184
0.013744790926775366,0.025627615062761504,0.007462786184827184
0.01387209780541621,0.025627615062761504,0.007462786184827184
0.014000583824680975,0.025627615062761504,0.007462786184827184
0.014130259905995337,0.026359832635983266,0.007521931543241337
0.014261137071941283,0.026359832635983266,0.007521931543241337
0.014393226447194065,0.026359832635983266,0.007521931543241337
0.014526539259467812,0.026359832635983266,0.007521931543241337
0.014661086840469845,0.026833891008261335,0.0078752827378252
0.014796880626863964,0.026861049765540157,0.00786414526431084
0.014933932161242518,0.02688846007241587,0.007853269551994125
0.015072253093107555,0.026916124258788875,0.007842666362748982
0.015211855179861048,0.027623960994131207,0.00736508776743024
0.015352750287804227,0.027652140015719844,0.007373838827077496
0.015494950393146316,0.02768058003678826,0.007383096634156402
0.015638467583022463,0.02770928347476349,0.007392872175092774
0.01578331405652118,0.02819967031778601,0.007182426436378455
0.01592950212572123,0.028214289124706016,0.007179642936090487
0.016077044216738237,0.028229043333807713,0.007177104288856464
0.016225952870780873,0.028765690376569036,0.007140605927144775
0.016376240745216875,0.028765690376569036,0.007140605927144775
0.016527920614648955,0.028765690376569036,0.007140605927144775
0.016681005372000592,0.028765690376569036,0.007140605927144775
0.016835508029612024,0.029256222944834542,0.007205758240520982
0.01699144172034626,0.029287409682981387,0.007209991881783809
0.01714881969870539,0.02931888527865321,0.00721480898353605
0.01730765534195726,0.02945525491776384,0.007217575287674693
0.017467962151272456,0.02948731627962688,0.007232420671712362
0.017629753752872058,0.0295196745999468,0.007247947947423724
0.017793043899185772,0.030127646436740922,0.007434950351904162
0.01795784647002095,0.03016060695090796,0.007448201308771838
0.018124175473742378,0.030193872751652244,0.0074628796741960345
0.01829204504846294,0.030227446666596353,0.007479015121251559
0.018461469463245474,0.030993549122774616,0.007474482176442581
0.018632463119315597,0.031027747853988645,0.0075166460555274595
0.018805040551285814,0.031062263340382684,0.007559589495772163
0.018979216428391014,0.03169456066945607,0.0077264373692968145
0.01915500555573528,0.03169456066945607,0.0077264373692968145
0.019332422875550453,0.03169456066945607,0.0077264373692968145
0.019511483468466165,0.03232217573221757,0.007854945118349057
0.019692202554791715,0.03232217573221757,0.007854945118349057
0.01987459549580984,0.0325836820083682,0.007921698051065483
0.02005867779508234,0.0325836820083682,0.007921698051065483
0.020244465099768037,0.0325836820083682,0.007921698051065483
0.020431973201952704,0.0329043862721897,0.00801419807305958
0.020621218039991424,0.032942235239797446,0.00802480605270207
0.02081221569986339,0.03298043477177184,0.00803622109971558
0.021004982416539152,0.03425732217573221,0.008375552471556455
0.02119953457536071,0.03425732217573221,0.008375552471556455
0.021395888713434216,0.03425732217573221,0.008375552471556455
0.021594061521035653,0.034989539748953975,0.008759328285076555
0.02179406984302956,0.034989539748953975,0.008759328285076555
0.021995930680300747,0.03541089013915978,0.008818948829748962
0.022199661191199548,0.035431263190249654,0.008788116220429666
0.022405278693000182,0.03545182494042973,0.008757320479709544
0.022612800663372772,0.0365186022420695,0.008636521904835227
0.022822244741868985,0.03653954664991912,0.00863473627144995
0.023033628731421313,0.03708369760117561,0.008444546526623204
0.02324697059985648,0.03710503178801912,0.008477936406960975
0.023462288481422625,0.03712656357617573,0.008511990703467271
0.02367960067833076,0.037813807531380764,0.008798588419343252
0.023898925662310503,0.037813807531380764,0.008798588419343252
0.02412028207618007,0.03792458050887325,0.008699579926744671
0.024343688735431104,0.03794692117479835,0.008735498839423398
0.024569164629827903,0.037969468764238026,0.00877212052934739
0.024796728925021577,0.03850596428420103,0.008836854057297937
0.025026400964179192,0.038574865895948315,0.008881361625669562
0.025258200269627846,0.03903209617759039,0.009016873746693412
0.025492146544514233,0.03905549080507903,0.008979977519227585
0.025728259674479323,0.03944521090468643,0.009134789514833494
0.025966559729348696,0.03946904091017337,0.009149755803514396
0.026207066964838526,0.04048117154811716,0.009411901154143927
0.0264498018242772,0.04048117154811716,0.009411901154143927
0.02669478494034321,0.040585774058577405,0.009420616148283222
0.026942037136818822,0.040585774058577405,0.009420616148283222
0.02719157943036019,0.040585774058577405,0.009420616148283222
0.027443433032283655,0.041161087866108795,0.009107178992216393
0.02769761935036891,0.041161087866108795,0.009107178992216393
0.027954159990678566,0.041504667293808625,0.008950089902497422
0.028213076759394707,0.041595288162859276,0.00894418855318183
0.02847439166467248,0.04214024677988635,0.008590658931791909
0.028738126918510663,0.04215343354257826,0.008588461163674099
0.029004304938639917,0.04301549325537027,0.00869647885358422
0.02927294835042816,0.04304235759654909,0.00865671060798158
0.0295440799888038,0.043592483312687905,0.008807788547432987
0.029817722900196734,0.044612970711297065,0.008552654614043073
0.030093900344497212,0.044612970711297065,0.008552654614043073
0.030372635797033115,0.045558184081795364,0.008939048272147662
0.030653952950565267,0.04558631579714857,0.008942680605061912
0.030937875717301368,0.04623430962343096,0.008925604175728801
0.03122442823092858,0.04623430962343096,0.008925604175728801
0.03151363484866479,0.04699310353877061,0.008677040275477022
0.0318055201533292,0.047051480599703495,0.008688034502095052
0.032100108955431715,0.04743723849372385,0.008644908634585294
0.03239742629528195,0.04743723849372385,0.008644908634585294
0.03269749744511768,0.04816945606694561,0.00872804375252627
0.03300034791125285,0.04864016736401673,0.0087735258216933
0.03330600343624589,0.04864016736401673,0.0087735258216933
0.03361449000108765,0.049543457368309604,0.008633664538372412
0.03392583382740992,0.04957459175094183,0.008665314514443391
0.034240061379714255,0.04994769874476987,0.008925757408930968
0.034557199367621395,0.05052940770492435,0.008364164842050268
0.03487727474814178,0.050582753601677743,0.008380379274309123
0.03520031472796679,0.0507411961087755,0.00829251778864563
0.0355263467657814,0.0507955347817446,0.008315551569960543
0.03585539857459817,0.05137338930218198,0.008511821780087653
0.0361874981241128,0.05209205020920502,0.008537128620393599
0.03652267364308175,0.05209205020920502,0.008537128620393599
0.03686095362172158,0.05253546774710939,0.008810672226259265
0.03720236681413066,0.053190376569037655,0.008720518764596393
0.03754694224073337,0.053190376569037655,0.008720518764596393
0.037894709190746674,0.05373716966384454,0.008860702315208092
0.03824569722466999,0.054295281019538136,0.008910607160744054
0.038599936176797675,0.054330704914750894,0.008853490777441506
0.03895745615775501,0.05517642847004474,0.008978182629350077
0.0393182875570577,0.05559623430962344,0.009022686588207826
0.03968246104569482,0.05559623430962344,0.009022686588207826
0.04005000757873611,0.055857740585774064,0.009064276812087836
0.04042095839796306,0.0570830182366819,0.009315305853656418
0.04079534503452449,0.05781916574116307,0.009891963552531096
0.04117319931161679,0.05795141473814538,0.009828947535366742
0.04155455334718875,0.05844415826358916,0.009505841809874994
0.04193943955667186,0.0589958158995816,0.009419454614939518
0.04232789065573549,0.0589958158995816,0.009419454614939518
0.042719939663067766,0.05978033472803348,0.009527014963271404
0.04311561990318229,0.06077405857740585,0.009753307699531416
0.0435149650092505,0.06125526219130163,0.009924155948993547
0.04391800892596086,0.06129556658297266,0.009933555503110758
0.044324785912403956,0.06174152622013769,0.010085612289049447
0.04473533054498463,0.062238493723849375,0.010349835653526391
0.04514967772036102,0.06283086735362606,0.01027315995645238
0.04556786265841064,0.0635591792262428,0.010341648413802602
0.045989920905224385,0.06364359087560555,0.010388175561928456
0.046415888336127774,0.06439547779790947,0.01068370612165811
0.04684580115873045,0.06477872237528727,0.010702063336602285
0.04727969591600391,0.06527196652719665,0.010880169673320169
0.047717609489387455,0.06596422956818561,0.011165887541620654
0.048159579101923505,0.06664028402122153,0.011409762026940481
0.04860564232142134,0.0667294966651211,0.011395464797608753
0.04905583706365046,0.06712260885968092,0.01157873805445761
0.04951020159556351,0.06746861924686193,0.011444298658249247
0.04996877453854884,0.06773434068176835,0.011372484370124133
0.050431594871713586,0.06855912232162306,0.011129532876135452
0.0508987019351968,0.06905430533996319,0.011384272610850366
0.05137013543351344,0.06938593602754357,0.011414332648617114
0.05184593543892913,0.07019505379493893,0.011509225552006317
0.05232614239486662,0.07066148453237368,0.011722322782568486
0.05281079711934331,0.07070995000482136,0.011781336416277521
0.05329994080844088,0.07096806939465163,0.0115844941925169
0.05379361503980703,0.07132357656444675,0.011362275818113391
0.05429186177618943,0.07191422594142259,0.011456840359172481
0.05479472336900287,0.07258989423137205,0.011244340644563425
0.055302242561929005,0.07320119412487512,0.011668172802310467
0.055814462494549605,0.0733786610878661,0.01185763004026271
0.05633142670601358,0.07409233801753053,0.012191849777105194
0.05685317913873753,0.07531380753138076,0.011706605274895079
0.05737976414214134,0.07578451882845189,0.011356600671411088
0.05791122647641758,0.07640716841483482,0.011309907430939563
0.058447611316336315,0.07695519078272792,0.011046818258522256
0.05898896425508499,0.07747145129681113,0.011028483992973712
0.0595353313081437,0.07831672472440301,0.010571854820927809
0.06008675891719687,0.07900630704361306,0.010622821937648911
0.060643293954080614,0.07935799807221273,0.010762206490982088
0.061204983724766966,0.08059748582017545,0.011349758862740148
0.061771875973384946,0.08085774058577407,0.011295618223633364
0.06234401888627864,0.08165281193046886,0.01112751285344574
0.06292146109610344,0.08207235012881794,0.011013646631203217
0.06350425168595962,0.08271025780457922,0.011411629756162524
0.0640924401935645,0.08323978795241084,0.011813754946960759
0.06468607661546327,0.08371756163644174,0.011520638299817629
0.06528521141127848,0.08389121338912134,0.01141126616553917
0.0658898955079995,0.08425635356753637,0.011644537246312264
0.06650018030431118,0.08515420213084954,0.011639301639635235
0.0671161176749628,0.08615721846205696,0.011661612699422293
0.06773775997517752,0.087084643739025,0.012143574286819813
0.06836516004510239,0.08778391067010834,0.011830853979349359
0.06899837121430018,0.08906903765690377,0.013018810970493816
0.06963744730628223,0.0905857740585774,0.014148045410931264
0.07028244264308345,0.09106381229083299,0.014004767657038479
0.07093341204987996,0.09216785395809315,0.013866993151043509
0.07159041085964889,0.09261306125142768,0.013711631745507281
0.07225349491787214,0.09336551685580394,0.013543349476183368
0.07292272058728312,0.09374624695412578,0.013489405394954943
0.07359814475265763,0.09440376569037656,0.01341861047140952
0.07427982482564918,0.09534579040446237,0.013897764456538363
0.07496781874966876,0.09618241130617418,0.01365507651789162
0.07566218500481055,0.09666433224771963,0.013426419422895576
0.07636298261282241,0.09768267600809473,0.013614348215412136
0.07707027114212295,0.09841614627863379,0.013927014004455065
0.0777841107128649,0.09906745078708122,0.013999268187942058
0.07850456200204509,0.09999999999999999,0.014591581552438622
0.07923168624866253,0.100418410041841,0.014807814534884008
0.07996554525892346,0.10130199385643628,0.014886991985539028
0.080706201411495,0.10256817045151287,0.014901972931932208
0.08145371766280746,0.10295919644650084,0.014853120321607408
0.0822081575524054,0.10472615033893298,0.014817933664680687
0.08296958520834907,0.10513994214627234,0.014896776049293688
0.0837380653526649,0.10619397091094045,0.01470111106843932
0.08451366330684713,0.10654708412580458,0.014719612171100727
0.08529644499741025,0.10858648565220172,0.013768555723716061
0.08608647696149245,0.10899037740196445,0.01377390431215614
0.08688382635251184,0.10983901025031392,0.013884605074745395
0.08768856094587427,0.1103378937514912,0.013803613923421092
0.08850074914473438,0.11150627615062762,0.013858944473002949
0.08932045998580969,0.1120178200571584,0.013914555707329393
0.09014776314524918,0.11290402961649752,0.013879209315307622
0.09098272894455559,0.11380538586516684,0.014170969897807013
0.09182542835656282,0.11551099471850149,0.013999761539405282
0.09267593301146883,0.11615034392661572,0.013729746550604983
0.09353431520292387,0.11695544212029038,0.01430235254506558
0.09440064789417603,0.11865706979505704,0.013429317878284618
0.0952750047242729,0.12011416864625549,0.013261552524952373
0.09615746001432096,0.12054670834452834,0.013398262915979248
0.09704808877380307,0.12160041841004184,0.013438980290302927
0.09794696670695395,0.12266595197272383,0.013331437199953259
0.09885417021919574,0.12473849372384938,0.01215652646356638
0.09976977642363201,0.12553762748775904,0.011919963247293521
0.1006938631476027,0.12678010225510575,0.012273555630816852
0.10162650893929952,0.12752482807164495,0.012703916539102356
0.10256779307444219,0.12850991738275802,0.012921300867773532
0.10351779556301763,0.12897102641822644,0.013233411561045802
0.10447659715608042,0.13032213670305573,0.012701945259115163
0.10544427935261684,0.1313443896998484,0.0127689842379769
0.10642092440647247,0.1321354823428622,0.012660795173571453
0.10740661533334334,0.1328212433460266,0.012363478712702002
0.10840143591783309,0.13427110593487956,0.012685132355252406
0.10940547072057424,0.13540794979079498,0.012542381889572449
0.11041880508541602,0.13693731750243884,0.013035827041846955
0.11144152514667881,0.13760659508578582,0.013040417869676598
0.1124737178364752,0.13855122892294358,0.012794054737799376
0.1135154708920999,0.13918451368872778,0.01289211926429963
0.11456687286348714,0.14038063762408376,0.01350768211054492
0.11562801312073753,0.14184945199653246,0.01387194176789375
0.11669898186171475,0.1428388096201984,0.014055018695777143
0.11777987011971193,0.14344065559658306,0.01381953085659365
0.11887076977119033,0.1444184577302571,0.013711513685253685
0.11997177354358843,0.1451763630769185,0.013203914962345754
0.12108297502320395,0.1464179209332827,0.012461421437230261
0.12220446866314887,0.1474254560888966,0.012208784228470574
0.1233363497913776,0.14863070610884485,0.01216488662092899
0.12447871461879062,0.15047114308984408,0.012644017956544924
0.125631660247412,0.15177824267782422,0.012744346787044381
0.1267952846786434,0.15281721593154457,0.013165715733428649
0.12796968682159415,0.15392348649604246,0.01334242548763279
0.1291549665014884,0.15522721213132037,0.013848382191673855
0.1303512244681509,0.15679916317991632,0.013841169245118802
0.1315585624045704,0.15758786310852915,0.013812477168501267
0.1327770829355429,0.15845237174258758,0.013711866854674227
0.13400688963639507,0.16000689118604505,0.013659270834682097
0.13524808704178753,0.16104049908074783,0.014259656606378453
0.1365007806546014,0.16275985762734277,0.015012721516820779
0.13776507695490536,0.1646869066043702,0.014637467783895458
0.13904108340900698,0.1661068478123993,0.015092756339287812
0.1403289084785873,0.16739632562877185,0.014796343706850498
0.14162866162991988,0.16869152735926884,0.015198366577761564
0.1429404533431761,0.17024058577405857,0.015133510770115367
0.14426439512181574,0.17148710896824854,0.015081344191074174
0.14560059950206486,0.17254421032712192,0.01495165870230777
0.14694918006248173,0.17371601717673626,0.015000231494052278
0.14831025143361043,0.1754454952219056,0.014698845589557282
0.14968392930772556,0.17713032902434395,0.01451627685588856
0.1510703304486654,0.17823464810762804,0.01456584831038287
0.1524695727017573,0.18041432128691218,0.01436726272111443
0.15388177500383463,0.18214199186811347,0.014258123814709011
0.155307057393346,0.18320576294310437,0.014134757461682955
0.1567455410205595,0.18488977109277874,0.014633264072316257
0.15819734815786,0.18593096234309625,0.014407548203903648
0.1596626022101425,0.1876856585173423,0.014497491437063838
0.161141427725302,0.18966041994938973,0.01361780411508573
0.16263395040481923,0.19094958750910115,0.013800816502632358
0.16414029711444664,0.1922903044041347,0.013934268842411033
0.16566059589499135,0.19378813692749322,0.01405431550970263
0.16719497597319902,0.1949452713452674,0.01454593580499002
0.16874356777273758,0.1963389121338912,0.015182145444869385
0.17030650292528443,0.19811418330346714,0.015422916175941496
0.17188391428171457,0.2005210808661065,0.015688802769002513
0.17347593592339308,0.2021720180035717,0.01566200511790964
0.17508270317357252,0.20338693140522338,0.015204614003977147
0.17670435260889467,0.20527750077364737,0.014595672402475746
0.1783410220710008,0.20617123520396846,0.014340406643908891
0.17999285067824763,0.2088542186712144,0.013672461595256993
0.18165997883753268,0.20988502293996275,0.013845635803136198
0.18334254825622906,0.21141127880519367,0.01432816415605666
0.18504070195423022,0.21265690376569038,0.013740804915207556
0.1867545842761076,0.2149816208585516,0.013098097809231097
0.18848434090337954,0.21682866734385584,0.012216483847297519
0.1902301188668944,0.2189686176937677,0.01130156455720226
0.1919920665593285,0.2210390425619408,0.011318424460129128
0.1937703337477989,0.2233240330807095,0.011265348958436434
0.19556507158659492,0.22486834255639127,0.011301231569112401
0.19737643263002555,0.2262591845597758,0.01105379223220337
0.19920457084538692,0.2280699711632296,0.011397547527665518
0.2010496416260499,0.2308227571417643,0.010540956764451387
0.2029118018046678,0.23310157401420367,0.01001781360805227
0.20479120966650854,0.23534734253784237,0.010571459939252969
0.2066880249629082,0.23732184894689018,0.010190055578611919
0.20860240892485027,0.2389081539190459,0.010574953002433468
0.2105345242766706,0.24120580680138523,0.010727969992914374
0.21248453524988828,0.24284887193503066,0.010820044625999238
0.21445260759716675,0.24458943925672982,0.010829741331689402
0.21643890860640203,0.2458417144229248,0.010392658617250238
0.21844360711494262,0.2476111202308157,0.010590300755083912
0.22046687352394098,0.24979421152487186,0.010772574962273941
0.22250887981283693,0.2520217294614653,0.010070519616872943
0.2245697995539774,0.25526960844636026,0.00967598498879586
0.22664980792736927,0.2573086043226964,0.00959445782862181
0.22874908173557018,0.26013813919414497,0.010285409262254524
0.23086779941871696,0.26202928870292885,0.009767880778183056
0.23300614106969247,0.26406180542150925,0.010342178208451453
0.23516428844943485,0.265751600291663,0.010582905896708156
0.23734242500238661,0.26868173987543165,0.01081077199463102
0.23954073587208768,0.272489539748954,0.010792323146402627
0.24175940791691308,0.2751492655742669,0.010389363948350404
0.243998629725955,0.27768375784989885,0.009713078313096058
0.24625859163505467,0.2796387476157139,0.010021531107022754
0.24853948574297985,0.2823646048698152,0.009831459221983963
0.25084150592775384,0.2846552802998884,0.00892759951654414
0.25316484786313553,0.28691082211396896,0.009805302823263978
0.2555097090352507,0.28834405097811705,0.009559387706496142
0.25787628875938007,0.2914658500310482,0.011475102003125898
0.26026478819690047,0.29345582766793016,0.011330454936441013
0.26267541037238357,0.2965727389782424,0.010775120216239123
0.2651083601908539,0.29909121071912703,0.011035767012616184
0.26756384445520454,0.3016385084933789,0.011263595639409782
0.27004207188377727,0.30493307748126475,0.010972585788196923
0.2725432531281028,0.30780362970511843,0.010856086364591098
0.27506760079080644,0.30997843923305785,0.011238953507588549
0.2776153294436801,0.3131486155695057,0.010751005469671724
0.28018665564591955,0.31556009935054885,0.011262294380019902
0.2827817979625341,0.31937856676550985,0.011750257181993044
0.28540097698292377,0.32360739204930444,0.01310417987862794
0.28804441533962977,0.327568586987137,0.011288340387343124
0.29071233772725785,0.33009659853926826,0.011400834850287221
0.2934049709215787,0.33364595765018146,0.011809457621403672
0.29612254379880343,0.33725798156310793,0.011332846080782989
0.29886528735503826,0.3397343994608438,0.011656123792060168
0.30163343472591975,0.3424541384516715,0.011555500003224218
0.3044272212064303,0.34566238739260957,0.011694798915563062
0.30724688427090036,0.3483217617914186,0.011762331262356427
0.31009266359319265,0.3515401980332161,0.0119686525990306
0.312964801067075,0.35539423891325106,0.012301716400440064
0.3158635408267819,0.3585494531919667,0.013273873908980974
0.3187891292677646,0.3626320510020903,0.013197775027402544
0.32174181506763716,0.3653420868628998,0.013701569443663394
0.3247218492073129,0.3682916501761907,0.012651957742364139
0.3277294849923382,0.37056681750055975,0.012540062880096329
0.33076497807442423,0.37308695805848846,0.012515858942891887
0.3338285864731761,0.37641213389121336,0.013287092459825763
0.3369205705980267,0.37866040193370176,0.012798453390417974
0.34004119327037063,0.3810270994926477,0.012517978803808472
0.34319071974590426,0.38540794979079507,0.014122210572818783
0.34636941773717345,0.38930526430057283,0.013957313467918791
0.3495775574363275,0.3932531380753138,0.013408821966852684
0.3528154115380883,0.3961079009864449,0.013470548003216861
0.3560832552629278,0.3999388694593472,0.013809082710529231
0.3593813663804626,0.4032426778242678,0.013988997094330501
0.36271002523306484,0.4058839732346036,0.014107031942690121
0.36606951475969024,0.4084205020920503,0.013974225956706561
0.36946012051993027,0.41213389121338906,0.013438471421134827
0.37288213071828336,0.4151124808542551,0.012836497263920362
0.3763358362286533,0.4194617279151867,0.013053916805478504
0.37982153061907364,0.42280334728033475,0.013208940612815372
0.3833395101766601,0.4265138673356576,0.012484960691534642
0.38689007393279756,0.43084381910876096,0.012823195301897732
0.390473523688556,0.4347803347280335,0.01234143400622265
0.39409016404034475,0.4383629912994319,0.013257143523624696
0.39774030240580366,0.4427552017886976,0.013700103112576505
0.4014242490499322,0.4478331324555655,0.012810984169292803
0.40514231711146476,0.4513598326359832,0.012442863235743017
0.408894822629486,0.45506402474040375,0.012560482209979051
0.4126820845702952,0.4593669608471135,0.01183374831846208
0.4165044248545185,0.4623094383013514,0.012013310794881353
0.4203621683844714,0.465310275415853,0.012355493260261466
0.4242556430717777,0.4700929283239141,0.0120913714897065
0.42818517986524113,0.47357165606183793,0.012362208801863016
0.4321511127789762,0.4768971196460984,0.01271699729882163
0.4361537789208006,0.48096040861131206,0.01347273487637082
0.44019351852088745,0.48404550325501094,0.01350381937624128
0.4442706749606883,0.4886449299712172,0.013600851552720169
0.4483855948021186,0.493432936842079,0.01407097571134338
0.45253862781701665,0.49800631718510485,0.014812556301603596
0.4567301270168747,0.5018062764494,0.014580589925149108
0.46096044868284336,0.5059100418410042,0.016692296094350082
0.46522995239601894,0.5101485009394547,0.016343674079920614
0.4695390010680058,0.5144098922638103,0.016884395971586138
0.4738879609717651,0.5187838683449806,0.016408916227723273
0.4782772017727485,0.5226126752761895,0.016105429657466922
0.4827070965603183,0.5268761473455366,0.015320540491378588
0.4871780218794631,0.5320067340830056,0.014113697881350097
0.4916903577628026,0.5371920483285815,0.014207371456458439
0.4962444877628913,0.5417364016736401,0.01435343131550354
0.5008407989848213,0.5464958158995815,0.01417248215868805
0.5054796821191241,0.5515416920612848,0.014675905370884245
0.5101615314749833,0.5556709648629795,0.014590041633849365
0.5148867450137492,0.5597280334728033,0.01415384450344472
0.5196557243827657,0.5638988093650389,0.014918988754912784
0.5244688749495119,0.569328921433417,0.01489711414124531
0.5293266058360562,0.5745853802488775,0.014135872437324223
0.5342293299538352,0.578347280334728,0.014060772019380397
0.53917746403875,0.5822127254833729,0.014503771731008743
0.5441714286865893,0.585826359832636,0.015256286012019815
0.5492116483887789,0.5902719665271967,0.015131612748875325
0.5542985515684669,0.5953357128974324,0.01571606969845007
0.5594325706169377,0.6001519469172989,0.015498140562784672
0.5646141419303667,0.6060953054064256,0.015269675332520148
0.5698437059469142,0.6106977597160304,0.015891131317313262
0.5751217071841613,0.6155142627686254,0.01585823481271862
0.5804485942768978,0.621685953165003,0.015727367874478284
0.5858248200152536,0.6270971263529898,0.015244376205357874
0.5912508413831875,0.6310393100797413,0.015878426385364377
0.5967271195973316,0.6356080940381953,0.01571146677784275
0.6022541201461928,0.6409662497018201,0.0160835871049913
0.6078323128297229,0.646234309623431,0.016289469225666257
0.6134621717992506,0.6507845188284519,0.014899984161718676
0.6191441755977841,0.6561612794844647,0.015578966386958729
0.6248788072006894,0.6605929162518533,0.0157715569616155
0.6306665540567405,0.6670415508031635,0.016607435155736757
0.6365079081295572,0.6729604142439181,0.01577938074843012
0.642403365939419,0.6783950237193647,0.01634772236484691
0.6483534286054721,0.68443920675944,0.015951854495787322
0.6543586018883236,0.6902406349598026,0.016729531638742186
0.6604193962330305,0.6955398475730938,0.017673927410557528
0.6665363268124913,0.7021443514644352,0.017224908451359544
0.6727099135712337,0.7080368234437551,0.015377973919064217
0.6789406812696106,0.7143969228648006,0.014955023018375067
0.6852291595284065,0.7204277759680522,0.014469110864957068
0.6915758828738525,0.72593510795839,0.013973189077002712
0.697981390783066,0.7302583901243317,0.01327164500981434
0.7044462277299037,0.73697181942571,0.013958097487747333
0.7109709432312431,0.7423640167364016,0.013173688506691787
0.7175560918936928,0.747853935549202,0.012946423103852987
0.7242022334607315,0.7554576015038618,0.013521861293488388
0.730909932860291,0.7614234458500492,0.014817773281178179
0.737679760252773,0.7683518516321446,0.014731091100248807
0.7445122910795136,0.7757720319464458,0.014239075085022335
0.751408106111697,0.7816945606694561,0.013961986371099251
0.7583677914997191,0.7875696394949834,0.012913749409712188
0.7653919388230148,0.7936343180485781,0.012962455469554839
0.77248114514034,0.8009937238493725,0.011793324210318852
0.7796360130405229,0.8080891243166046,0.012594901029355489
0.7868571506936851,0.8151150627615064,0.012667813169016618
0.794145171902934,0.8223227582299591,0.012371756755712357
0.8015006961565405,0.8276919106198382,0.01233175559490606
0.8089243486805938,0.8327840835428162,0.011812672034989742
0.8164167604921464,0.8398529731203445,0.010462191387771312
0.823978568452852,0.8477255022472981,0.009286421857751567
0.8316104153230962,0.8542927943616905,0.010250367252419724
0.8393129498166364,0.8612481924789558,0.010691689505366501
0.8470868266557402,0.8694806500690451,0.01087674163133257
0.8549327066268376,0.8755532603387177,0.011022613325605043
0.8628512566366896,0.8820427512570097,0.01099732274647035
0.8708431497690724,0.8889680685047745,0.011962254524390483
0.8789090653419954,0.895449790794979,0.010403743814903974
0.8870496889654403,0.9029349903716403,0.009936629787436717
0.8952657125996392,0.9105953284953019,0.009687959965060116
0.9035578346138929,0.9207112970711299,0.009038286433986575
0.9119267598459299,0.9269351464435147,0.008007559594631676
0.9203731996618221,0.934170401516974,0.007086035236897737
0.9288978720164498,0.9426805821807246,0.005998992433715975
0.9375015015145289,0.9494509869715365,0.006464938674562736
0.9461848194722002,0.9573854994592935,0.006324110736728769
0.9549485639791966,0.9644802120464553,0.004894080277831635
0.9637934799615786,0.9715901662448705,0.003526527762537528
0.9727203192450538,0.9783692795605792,0.0029083130189865494
0.9817298406188841,0.9865797453755146,0.0037253947343644303
0.9908228099003797,0.9936617599434154,0.0033806696745677205
1.0,1.0,0.0


==> data_2/amazon-photo/graphsage/roc_rmia_mean.csv <==
fpr,tpr_mean,tpr_std
0.0001,0.0,0.0
0.00010092621909870473,0.0005230125523012552,0.0005230125523012552
0.00010186101701559753,0.0005230125523012552,0.0005230125523012552
0.00010280447320933097,0.0005230125523012552,0.0005230125523012552
0.00010375666787451859,0.0005230125523012552,0.0005230125523012552
0.00010471768194855202,0.0005230125523012552,0.0005230125523012552
0.0001056875971184804,0.0005230125523012552,0.0005230125523012552
0.00010666649582795387,0.0005230125523012552,0.0005230125523012552
0.00010765446128423159,0.0005230125523012552,0.0005230125523012552
0.00010865157746525384,0.0005230125523012552,0.0005230125523012552
0.00010965792912678099,0.0005230125523012552,0.0005230125523012552
0.00011067360180959734,0.0005230125523012552,0.0005230125523012552
0.00011169868184678226,0.0005230125523012552,0.0005230125523012552
0.00011273325637104872,0.0005230125523012552,0.0005230125523012552
0.00011377741332214914,0.0005230125523012552,0.0005230125523012552
0.00011483124145435111,0.0005230125523012552,0.0005230125523012552
0.00011589483034398106,0.0005230125523012552,0.0005230125523012552
0.00011696827039703847,0.0005230125523012552,0.0005230125523012552
0.00011805165285688056,0.0005230125523012552,0.0005230125523012552
0.0001191450698119776,0.0005230125523012552,0.0005230125523012552
0.00012024861420374123,0.0005230125523012552,0.0005230125523012552
0.00012136237983442405,0.0005230125523012552,0.0005230125523012552
0.00012248646137509307,0.0005230125523012552,0.0005230125523012552
0.00012362095437367691,0.0005230125523012552,0.0005230125523012552
0.00012476595526308696,0.0005230125523012552,0.0005230125523012552
0.0001259215613694151,0.0005230125523012552,0.0005230125523012552
0.0001270878709202058,0.0005230125523012552,0.0005230125523012552
0.000128264983052806,0.0005230125523012552,0.0005230125523012552
0.0001294529978227916,0.0005230125523012552,0.0005230125523012552
0.00013065201621247213,0.0005230125523012552,0.0005230125523012552
0.00013186214013947485,0.0005230125523012552,0.0005230125523012552
0.00013308347246540747,0.0005230125523012552,0.0005230125523012552
0.00013431611700460153,0.0005230125523012552,0.0005230125523012552
0.0001355601785329369,0.0005230125523012552,0.0005230125523012552
0.0001368157627967472,0.0005230125523012552,0.0005230125523012552
0.00013808297652180923,0.0005230125523012552,0.0005230125523012552
0.0001393619274224142,0.0005230125523012552,0.0005230125523012552
0.00014065272421052364,0.0005230125523012552,0.0005230125523012552
0.00014195547660501016,0.0005230125523012552,0.0005230125523012552
0.0001432702953409831,0.0005230125523012552,0.0005230125523012552
0.00014459729217920195,0.0005230125523012552,0.0005230125523012552
0.00014593657991557562,0.0005230125523012552,0.0005230125523012552
0.00014728827239075018,0.0005230125523012552,0.0005230125523012552
0.0001486524844997857,0.0005230125523012552,0.0005230125523012552
0.00015002933220192182,0.0005230125523012552,0.0005230125523012552
0.0001514189325304352,0.0005230125523012552,0.0005230125523012552
0.00015282140360258693,0.0005230125523012552,0.0005230125523012552
0.0001542368646296629,0.0005230125523012552,0.0005230125523012552
0.00015566543592710622,0.0005230125523012552,0.0005230125523012552
0.00015710723892474503,0.0005230125523012552,0.0005230125523012552
0.00015856239617711372,0.0005230125523012552,0.0005230125523012552
0.00016003103137387001,0.0005230125523012552,0.0005230125523012552
0.00016151326935030913,0.0005230125523012552,0.0005230125523012552
0.0001630092360979741,0.0005230125523012552,0.0005230125523012552
0.00016451905877536624,0.0005230125523012552,0.0005230125523012552
0.00016604286571875296,0.0005230125523012552,0.0005230125523012552
0.0001675807864530767,0.0005230125523012552,0.0005230125523012552
0.00016913295170296487,0.0005230125523012552,0.0005230125523012552
0.0001706994934038408,0.0005230125523012552,0.0005230125523012552
0.0001722805447131394,0.0005230125523012552,0.0005230125523012552
0.00017387624002162505,0.0005230125523012552,0.0005230125523012552
0.00017548671496481503,0.0005230125523012552,0.0005230125523012552
0.00017711210643450888,0.0005230125523012552,0.0005230125523012552
0.00017875255259042355,0.0005230125523012552,0.0005230125523012552
0.00018040819287193827,0.0005230125523012552,0.0005230125523012552
0.00018207916800994624,0.0005230125523012552,0.0005230125523012552
0.00018376562003881704,0.0005230125523012552,0.0005230125523012552
0.00018546769230846994,0.0005230125523012552,0.0005230125523012552
0.00018718552949655793,0.0005230125523012552,0.0005230125523012552
0.00018891927762076664,0.0005230125523012552,0.0005230125523012552
0.0001906690840512252,0.0005230125523012552,0.0005230125523012552
0.00019243509752303302,0.0005230125523012552,0.0005230125523012552
0.00019421746814890265,0.0005230125523012552,0.0005230125523012552
0.00019601634743191858,0.0005230125523012552,0.0005230125523012552
0.00019783188827841644,0.0005230125523012552,0.0005230125523012552
0.00019966424501097934,0.0005230125523012552,0.0005230125523012552
0.00020151357338155586,0.0005230125523012552,0.0005230125523012552
0.0002033800305846982,0.0005230125523012552,0.0005230125523012552
0.00020526377527092522,0.0005230125523012552,0.0005230125523012552
0.0002071649675602069,0.0005230125523012552,0.0005230125523012552
0.000209083769055575,0.0005230125523012552,0.0005230125523012552
0.00021102034285685965,0.0005230125523012552,0.0005230125523012552
0.0002129748535745521,0.0005230125523012552,0.0005230125523012552
0.00021494746734379805,0.0005230125523012552,0.0005230125523012552
0.00021693835183851843,0.0005230125523012552,0.0005230125523012552
0.00021894767628566206,0.0005230125523012552,0.0005230125523012552
0.00022097561147959031,0.0005230125523012552,0.0005230125523012552
0.00022302232979659386,0.0005230125523012552,0.0005230125523012552
0.00022508800520954617,0.0005230125523012552,0.0005230125523012552
0.0002271728133026905,0.0005230125523012552,0.0005230125523012552
0.00022927693128656486,0.0005230125523012552,0.0005230125523012552
0.0002314005380130654,0.0005230125523012552,0.0005230125523012552
0.00023354381399064793,0.0005230125523012552,0.0005230125523012552
0.00023570694139967278,0.0005230125523012552,0.0005230125523012552
0.00023789010410788934,0.0005230125523012552,0.0005230125523012552
0.00024009348768606518,0.0005230125523012552,0.0005230125523012552
0.00024231727942376007,0.0005230125523012552,0.0005230125523012552
0.00024456166834524467,0.0005230125523012552,0.0005230125523012552
0.00024682684522556923,0.0005230125523012552,0.0005230125523012552
0.00024911300260677886,0.0005230125523012552,0.0005230125523012552
0.0002514203348142797,0.0005230125523012552,0.0005230125523012552
0.00025374903797335715,0.0005230125523012552,0.0005230125523012552
0.00025609931002584595,0.0005230125523012552,0.0005230125523012552
0.00025847135074695635,0.0005230125523012552,0.0005230125523012552
0.0002608653617622548,0.0005230125523012552,0.0005230125523012552
0.000263281546564802,0.0005230125523012552,0.0005230125523012552
0.00026572011053245065,0.0005230125523012552,0.0005230125523012552
0.00026818126094530154,0.0005230125523012552,0.0005230125523012552
0.0002706652070033241,0.0005230125523012552,0.0005230125523012552
0.0002731721598441376,0.0005230125523012552,0.0005230125523012552
0.0002757023325609583,0.0005230125523012552,0.0005230125523012552
0.0002782559402207126,0.0005230125523012552,0.0005230125523012552
0.00028083319988231727,0.0005230125523012552,0.0005230125523012552
0.0002834343306151309,0.0005230125523012552,0.0005230125523012552
0.0002860595535175742,0.0005230125523012552,0.0005230125523012552
0.00028870909173592344,0.0005230125523012552,0.0005230125523012552
0.00029138317048327885,0.0005230125523012552,0.0005230125523012552
0.00029408201705870637,0.0005230125523012552,0.0005230125523012552
0.00029680586086656025,0.0005230125523012552,0.0005230125523012552
0.00029955493343598134,0.0005230125523012552,0.0005230125523012552
0.0003023294684405776,0.0005230125523012552,0.0005230125523012552
0.00030512970171828706,0.0005230125523012552,0.0005230125523012552
0.00030795587129142264,0.0005230125523012552,0.0005230125523012552
0.00031080821738690636,0.0005230125523012552,0.0005230125523012552
0.00031368698245668765,0.0005230125523012552,0.0005230125523012552
0.00031659241119835204,0.0005230125523012552,0.0005230125523012552
0.00031952475057592136,0.0005230125523012552,0.0005230125523012552
0.0003224842498408442,0.0005230125523012552,0.0005230125523012552
0.0003254711605531848,0.0005230125523012552,0.0005230125523012552
0.00032848573660300434,0.0005230125523012552,0.0005230125523012552
0.0003315282342319423,0.0005230125523012552,0.0005230125523012552
0.00033459891205499747,0.0005230125523012552,0.0005230125523012552
0.0003376980310825091,0.0005230125523012552,0.0005230125523012552
0.0003408258547423452,0.0005230125523012552,0.0005230125523012552
0.00034398264890229247,0.0005230125523012552,0.0005230125523012552
0.00034716868189265597,0.0005230125523012552,0.0005230125523012552
0.00035038422452906756,0.0005230125523012552,0.0005230125523012552
0.00035362955013550426,0.0005230125523012552,0.0005230125523012552
0.000356904934567523,0.0005230125523012552,0.0005230125523012552
0.000360210656235707,0.0005230125523012552,0.0005230125523012552
0.00036354699612933176,0.0005230125523012552,0.0005230125523012552
0.00036691423784024937,0.0005230125523012552,0.0005230125523012552
0.0003703126675869927,0.0005230125523012552,0.0005230125523012552
0.0003737425742391064,0.0005230125523012552,0.0005230125523012552
0.00037720424934169976,0.0005230125523012552,0.0005230125523012552
0.0003806979871402284,0.0005230125523012552,0.0005230125523012552
0.0003842240846055061,0.0005230125523012552,0.0005230125523012552
0.00038778284145894574,0.0005230125523012552,0.0005230125523012552
0.0003913745601980384,0.0005230125523012552,0.0005230125523012552
0.0003949995461220643,0.0005230125523012552,0.0005230125523012552
0.00039865810735804387,0.0005230125523012552,0.0005230125523012552
0.0004023505548869293,0.0005230125523012552,0.0005230125523012552
0.00040607720257003656,0.0005230125523012552,0.0005230125523012552
0.0004098383671757261,0.0005230125523012552,0.0005230125523012552
0.0004136343684063274,0.0005230125523012552,0.0005230125523012552
0.0004174655289253135,0.0005230125523012552,0.0005230125523012552
0.0004213321743847289,0.0005230125523012552,0.0005230125523012552
0.0004252346334528682,0.0005230125523012552,0.0005230125523012552
0.00042917323784221574,0.0005230125523012552,0.0005230125523012552
0.0004331483223376398,0.0005230125523012552,0.0005230125523012552
0.0004371602248248502,0.0005230125523012552,0.0005230125523012552
0.000441209286319119,0.0005230125523012552,0.0005230125523012552
0.0004452958509942655,0.0005230125523012552,0.0005230125523012552
0.00044942026621191424,0.0005230125523012552,0.0005230125523012552
0.0004535828825510186,0.0005230125523012552,0.0005230125523012552
0.00045778405383766163,0.0005230125523012552,0.0005230125523012552
0.0004620241371751313,0.0005230125523012552,0.0005230125523012552
0.0004663034929742731,0.0005230125523012552,0.0005230125523012552
0.00047062248498412813,0.0005230125523012552,0.0005230125523012552
0.00047498148032285,0.0005230125523012552,0.0005230125523012552
0.0004793808495089107,0.0005230125523012552,0.0005230125523012552
0.00048382096649259574,0.0005230125523012552,0.0005230125523012552
0.000488302208687788,0.0005230125523012552,0.0005230125523012552
0.0004928249570040513,0.0005230125523012552,0.0005230125523012552
0.0004973895958790063,0.0005230125523012552,0.0005230125523012552
0.000501996513311008,0.0005230125523012552,0.0005230125523012552
0.0005066461008921268,0.0005230125523012552,0.0005230125523012552
0.0005113387538414326,0.0005230125523012552,0.0005230125523012552
0.0005160748710385908,0.0005230125523012552,0.0005230125523012552
0.000520854855057766,0.0005230125523012552,0.0005230125523012552
0.0005256791122018419,0.001412133891213389,0.0016213389121338912
0.0005305480525369575,0.001412133891213389,0.0016213389121338912
0.0005354620899273607,0.001412133891213389,0.0016213389121338912
0.0005404216420705915,0.001412133891213389,0.0016213389121338912
0.0005454271305329836,0.001412133891213389,0.0016213389121338912
0.0005504789807854967,0.001412133891213389,0.0016213389121338912
0.0005555776222398878,0.001412133891213389,0.0016213389121338912
0.0005607234882852032,0.001412133891213389,0.0016213389121338912
0.0005659170163246243,0.001412133891213389,0.0016213389121338912
0.0005711586478126435,0.001412133891213389,0.0016213389121338912
0.0005764488282925873,0.001412133891213389,0.0016213389121338912
0.0005817880074344935,0.001412133891213389,0.0016213389121338912
0.0005871766390733255,0.001412133891213389,0.0016213389121338912
0.0005926151812475553,0.001412133891213389,0.0016213389121338912
0.0005981040962380944,0.001412133891213389,0.0016213389121338912
0.0006036438506075864,0.001412133891213389,0.0016213389121338912
0.0006092349152400712,0.001412133891213389,0.0016213389121338912
0.0006148777653810023,0.001412133891213389,0.0016213389121338912
0.0006205728806776501,0.001412133891213389,0.0016213389121338912
0.0006263207452198692,0.001412133891213389,0.0016213389121338912
0.0006321218475812448,0.001412133891213389,0.0016213389121338912
0.0006379766808606282,0.001412133891213389,0.0016213389121338912
0.000643885742724042,0.001412133891213389,0.0016213389121338912
0.0006498495354469888,0.001412133891213389,0.0016213389121338912
0.0006558685659571436,0.001412133891213389,0.0016213389121338912
0.0006619433458774394,0.001412133891213389,0.0016213389121338912
0.0006680743915695614,0.001412133891213389,0.0016213389121338912
0.0006742622241778342,0.001412133891213389,0.0016213389121338912
0.0006805073696735206,0.001412133891213389,0.0016213389121338912
0.0006868103588995307,0.001412133891213389,0.0016213389121338912
0.0006931717276155408,0.001412133891213389,0.0016213389121338912
0.0006995920165435374,0.001412133891213389,0.0016213389121338912
0.0007060717714137773,0.001412133891213389,0.0016213389121338912
0.0007126115430111746,0.001412133891213389,0.0016213389121338912
0.0007192118872221193,0.001412133891213389,0.0016213389121338912
0.0007258733650817253,0.001412133891213389,0.0016213389121338912
0.000732596542821523,0.001412133891213389,0.0016213389121338912
0.0007393819919175866,0.001412133891213389,0.0016213389121338912
0.0007462302891391107,0.001412133891213389,0.0016213389121338912
0.0007531420165974376,0.001412133891213389,0.0016213389121338912
0.0007601177617955331,0.001412133891213389,0.0016213389121338912
0.0007671581176779302,0.001412133891213389,0.0016213389121338912
0.000774263682681127,0.001412133891213389,0.0016213389121338912
0.0007814350607844542,0.001412133891213389,0.0016213389121338912
0.0007886728615614156,0.001412133891213389,0.0016213389121338912
0.0007959777002314986,0.001412133891213389,0.0016213389121338912
0.0008033501977124734,0.001412133891213389,0.0016213389121338912
0.0008107909806731687,0.001412133891213389,0.0016213389121338912
0.000818300681586739,0.001412133891213389,0.0016213389121338912
0.0008258799387844272,0.001412133891213389,0.0016213389121338912
0.0008335293965098195,0.001412133891213389,0.0016213389121338912
0.0008412497049736118,0.001412133891213389,0.0016213389121338912
0.0008490415204088747,0.001412133891213389,0.0016213389121338912
0.0008569055051268347,0.001412133891213389,0.0016213389121338912
0.0008648423275731727,0.001412133891213389,0.0016213389121338912
0.000872852662384838,0.001412133891213389,0.0016213389121338912
0.0008809371904473991,0.001412133891213389,0.0016213389121338912
0.0008890965989529158,0.001412133891213389,0.0016213389121338912
0.000897331581458352,0.001412133891213389,0.0016213389121338912
0.0009056428379445294,0.001412133891213389,0.0016213389121338912
0.0009140310748756232,0.001412133891213389,0.0016213389121338912
0.0009224970052592174,0.001412133891213389,0.0016213389121338912
0.0009310413487069075,0.001412133891213389,0.0016213389121338912
0.000939664831495469,0.001412133891213389,0.0016213389121338912
0.0009483681866285928,0.001412133891213389,0.0016213389121338912
0.0009571521538991865,0.001412133891213389,0.0016213389121338912
0.0009660174799522646,0.001412133891213389,0.0016213389121338912
0.0009749649183484086,0.001412133891213389,0.0016213389121338912
0.0009839952296278227,0.001412133891213389,0.0016213389121338912
0.00099310918137498,0.001412133891213389,0.0016213389121338912
0.0010023075482838654,0.001412133891213389,0.0016213389121338912
0.0010115911122238297,0.001412133891213389,0.0016213389121338912
0.0010209606623060466,0.001412133891213389,0.0016213389121338912
0.0010304169949505876,0.001412133891213389,0.0016213389121338912
0.0010399609139541202,0.001412133891213389,0.0016213389121338912
0.0010495932305582276,0.0021966527196652717,0.0017314796398793775
0.00105931476351837,0.0021966527196652717,0.0017314796398793775
0.001069126339173476,0.0021966527196652717,0.0017314796398793775
0.0010790287915161836,0.0021966527196652717,0.0017314796398793775
0.0010890229622637305,0.0021966527196652717,0.0017314796398793775
0.0010991097009294972,0.0021966527196652717,0.0017314796398793775
0.0011092898648952228,0.0021966527196652717,0.0017314796398793775
0.0011195643194838783,0.0021966527196652717,0.0017314796398793775
0.0011299339380332217,0.0021966527196652717,0.0017314796398793775
0.0011403996019700331,0.0021966527196652717,0.0017314796398793775
0.0011509622008850323,0.0021966527196652717,0.0017314796398793775
0.0011616226326085018,0.0021966527196652717,0.0017314796398793775
0.0011723818032865986,0.0021966527196652717,0.0017314796398793775
0.001183240627458378,0.0021966527196652717,0.0017314796398793775
0.0011942000281335325,0.0021966527196652717,0.0017314796398793775
0.0012052609368708425,0.0021966527196652717,0.0017314796398793775
0.001216424293857368,0.0021966527196652717,0.0017314796398793775
0.001227691047988359,0.0021966527196652717,0.0017314796398793775
0.0012390621569479156,0.0021966527196652717,0.0017314796398793775
0.0012505385872903913,0.0021966527196652717,0.0017314796398793775
0.0012621213145225473,0.0021966527196652717,0.0017314796398793775
0.0012738113231864786,0.0021966527196652717,0.0017314796398793775
0.0012856096069432965,0.0021966527196652717,0.0017314796398793775
0.0012975171686575868,0.0021966527196652717,0.0017314796398793775
0.0013095350204826678,0.0021966527196652717,0.0017314796398793775
0.001321664183946605,0.0021966527196652717,0.0017314796398793775
0.0013339056900390587,0.0021966527196652717,0.0017314796398793775
0.001346260579298911,0.0021966527196652717,0.0017314796398793775
0.0013587299019027091,0.0021966527196652717,0.0017314796398793775
0.0013713147177539457,0.0021966527196652717,0.0017314796398793775
0.0013840160965731315,0.0021966527196652717,0.0017314796398793775
0.0013968351179887398,0.0021966527196652717,0.0017314796398793775
0.0014097728716289677,0.0021966527196652717,0.0017314796398793775
0.001422830457214352,0.0021966527196652717,0.0017314796398793775
0.0014360089846512606,0.0021966527196652717,0.0017314796398793775
0.0014493095741262166,0.0021966527196652717,0.0017314796398793775
0.00146273335620113,0.0021966527196652717,0.0017314796398793775
0.001476281471909391,0.0021966527196652717,0.0017314796398793775
0.0014899550728528536,0.0021966527196652717,0.0017314796398793775
0.0015037553212997384,0.0021966527196652717,0.0017314796398793775
0.0015176833902834053,0.0021966527196652717,0.0017314796398793775
0.0015317404637020797,0.0021966527196652717,0.0017314796398793775
0.0015459277364194785,0.0021966527196652717,0.0017314796398793775
0.001560246414366368,0.0021966527196652717,0.0017314796398793775
0.0015746977146430868,0.003242677824267782,0.0019541361602792265
0.001589282865622978,0.003242677824267782,0.0019541361602792265
0.00160400310705682,0.003242677824267782,0.0019541361602792265
0.0016188596901781992,0.003242677824267782,0.0019541361602792265
0.0016338538778098604,0.003242677824267782,0.0019541361602792265
0.001648986944471065,0.003242677824267782,0.0019541361602792265
0.0016642601764859037,0.003242677824267782,0.0019541361602792265
0.0016796748720926532,0.003242677824267782,0.0019541361602792265
0.0016952323415541214,0.003242677824267782,0.0019541361602792265
0.0017109339072690134,0.003242677824267782,0.0019541361602792265
0.001726780903884356,0.003242677824267782,0.0019541361602792265
0.0017427746784089192,0.003242677824267782,0.0019541361602792265
0.0017589165903277326,0.003242677824267782,0.0019541361602792265
0.001775208011717636,0.003242677824267782,0.0019541361602792265
0.0017916503273638995,0.003242677824267782,0.0019541361602792265
0.0018082449348779518,0.003242677824267782,0.0019541361602792265
0.0018249932448161524,0.003242677824267782,0.0019541361602792265
0.0018418966807997109,0.003242677824267782,0.0019541361602792265
0.0018589566796356884,0.003242677824267782,0.0019541361602792265
0.0018761746914391195,0.003242677824267782,0.0019541361602792265
0.0018935521797562953,0.003242677824267782,0.0019541361602792265
0.001911090621689138,0.003242677824267782,0.0019541361602792265
0.0019287915080207778,0.003242677824267782,0.0019541361602792265
0.0019466563433422632,0.003242677824267782,0.0019541361602792265
0.0019646866461804444,0.003242677824267782,0.0019541361602792265
0.0019828839491270716,0.003242677824267782,0.0019541361602792265
0.002001249798969037,0.003242677824267782,0.0019541361602792265
0.0020197857568198785,0.003242677824267782,0.0019541361602792265
0.002038493398252464,0.003242677824267782,0.0019541361602792265
0.0020573743134329114,0.003242677824267782,0.0019541361602792265
0.0020764301072557748,0.003242677824267782,0.0019541361602792265
0.002095662399480433,0.004288702928870293,0.002602480189252035
0.0021150728248687948,0.004288702928870293,0.002602480189252035
0.0021346630333242455,0.004288702928870293,0.002602480189252035
0.002154434690031882,0.004288702928870293,0.002602480189252035
0.00217438947560008,0.004288702928870293,0.002602480189252035
0.0021945290862033138,0.004288702928870293,0.002602480189252035
0.0022148552337263594,0.004288702928870293,0.002602480189252035
0.0022353696459097966,0.004288702928870293,0.002602480189252035
0.002256074066496859,0.004288702928870293,0.002602480189252035
0.00227697025538168,0.004288702928870293,0.002602480189252035
0.002298059988758851,0.004288702928870293,0.002602480189252035
0.0023193450592744274,0.004288702928870293,0.002602480189252035
0.0023408272761782944,0.004288702928870293,0.002602480189252035
0.002362508465477945,0.004288702928870293,0.002602480189252035
0.0023843904700937206,0.004288702928870293,0.002602480189252035
0.002406475150015424,0.004288702928870293,0.002602480189252035
0.0024287643824604504,0.004288702928870293,0.002602480189252035
0.0024512600620333396,0.004288702928870293,0.002602480189252035
0.0024739641008868114,0.004288702928870293,0.002602480189252035
0.0024968784288843266,0.004288702928870293,0.002602480189252035
0.002520004993764092,0.004288702928870293,0.002602480189252035
0.002543345761304648,0.004288702928870293,0.002602480189252035
0.002566902715491952,0.004288702928870293,0.002602480189252035
0.002590677858688006,0.004288702928870293,0.002602480189252035
0.002614673211801092,0.004288702928870293,0.002602480189252035
0.00263889081445751,0.004654811715481171,0.0029535162978024058
0.002663332725174981,0.004654811715481171,0.0029535162978024058
0.0026880010215376074,0.004654811715481171,0.0029535162978024058
0.0027128978003724646,0.004654811715481171,0.0029535162978024058
0.0027380251779278576,0.004654811715481171,0.0029535162978024058
0.00276338529005317,0.004654811715481171,0.0029535162978024058
0.0027889802923804397,0.004654811715481171,0.0029535162978024058
0.002814812360507581,0.004654811715481171,0.0029535162978024058
0.0028408836901833013,0.004654811715481171,0.0029535162978024058
0.00286719649749377,0.004654811715481171,0.0029535162978024058
0.0028937530190509503,0.004654811715481171,0.0029535162978024058
0.002920555512182745,0.004654811715481171,0.0029535162978024058
0.0029476062551248585,0.004654811715481171,0.0029535162978024058
0.0029749075472144406,0.004654811715481171,0.0029535162978024058
0.003002461709085549,0.004654811715481171,0.0029535162978024058
0.003030271082866396,0.004654811715481171,0.0029535162978024058
0.003058338032378432,0.004654811715481171,0.0029535162978024058
0.0030866649433372744,0.004654811715481171,0.0029535162978024058
0.003115254223555488,0.004654811715481171,0.0029535162978024058
0.0031441083031472647,0.005805439330543933,0.0036494884988325337
0.0031732296347349765,0.005805439330543933,0.0036494884988325337
0.00320262069365765,0.005805439330543933,0.0036494884988325337
0.003232283978181381,0.005805439330543933,0.0036494884988325337
0.00326222200971167,0.005805439330543933,0.0036494884988325337
0.003292437333007769,0.005805439330543933,0.0036494884988325337
0.0033229325163989716,0.005805439330543933,0.0036494884988325337
0.0033537101520029287,0.005805439330543933,0.0036494884988325337
0.0033847728559459832,0.005805439330543933,0.0036494884988325337
0.0034161232685855285,0.005805439330543933,0.0036494884988325337
0.0034477640547344642,0.005805439330543933,0.0036494884988325337
0.0034796979038876916,0.005805439330543933,0.0036494884988325337
0.003511927530450728,0.005805439330543933,0.0036494884988325337
0.0035444556739704356,0.005805439330543933,0.0036494884988325337
0.0035772850993678732,0.005805439330543933,0.0036494884988325337
0.0036104185971733375,0.005805439330543933,0.0036494884988325337
0.0036438589837635444,0.005805439330543933,0.0036494884988325337
0.0036776091016010306,0.0066945606694560665,0.0033308960937428155
0.003711671819475767,0.0066945606694560665,0.0033308960937428155
0.003746050032748993,0.0066945606694560665,0.0033308960937428155
0.0037807466635993493,0.0066945606694560665,0.0033308960937428155
0.0038157646612712484,0.0066945606694560665,0.0033308960937428155
0.003851107002325569,0.0066945606694560665,0.0033308960937428155
0.0038867766908926675,0.0066945606694560665,0.0033308960937428155
0.0039227767589277195,0.0066945606694560665,0.0033308960937428155
0.0039591102664684585,0.0066945606694560665,0.0033308960937428155
0.003995780301895269,0.0066945606694560665,0.0033308960937428155
0.004032789982193705,0.0066945606694560665,0.0033308960937428155
0.004070142453219439,0.0066945606694560665,0.0033308960937428155
0.004107840889965647,0.0066945606694560665,0.0033308960937428155
0.004145888496832911,0.0066945606694560665,0.0033308960937428155
0.004184288507901585,0.007426797051626979,0.0035840749867436456
0.0042230441872066725,0.007430672619557488,0.0035856772078282136
0.0042621588290153245,0.007434584083738353,0.0035873317514317233
0.004301635758106795,0.0074385317766475,0.0035890397469200952
0.004341478330055093,0.00744251603384233,0.0035908023435019466
0.004381689931514195,0.00744653719398824,0.0035926207104798463
0.004422273980505897,0.007450595598887411,0.003594496037501467
0.004463233926710397,0.00745469159350786,0.00359642953481048
0.004504573251759458,0.007458825526012766,0.003598422433497053
0.0045462954695324,0.007462997747790061,0.0036004759857477917
0.0045884041264547615,0.007467208613482297,0.0036025914650949756
0.004630902801799737,0.0074714584810167935,0.003604770166664918
0.004673795107992464,0.007475747711636066,0.0036070134074252863
0.004717084690917017,0.008891213389121338,0.003934778843892056
0.004760775230226368,0.008891213389121338,0.003934778843892056
0.004804870439655134,0.008891213389121338,0.003934778843892056
0.004849374067335233,0.008891213389121338,0.003934778843892056
0.004894289896114532,0.008891213389121338,0.003934778843892056
0.004939621743878321,0.008891213389121338,0.003934778843892056
0.004985373463873894,0.008891213389121338,0.003934778843892056
0.005031548945038057,0.008891213389121338,0.003934778843892056
0.0050781521123276704,0.008891213389121338,0.003934778843892056
0.005125186927053333,0.008891213389121338,0.003934778843892056
0.0051726573872160194,0.008891213389121338,0.003934778843892056
0.005220567527846975,0.008891213389121338,0.003934778843892056
0.005268921421350677,0.00942586471092403,0.0039877666610484445
0.0053177231778509665,0.00944050523787412,0.003993685183752943
0.0053669769455404765,0.009455281368180971,0.003999776431108045
0.005416686911033152,0.009470194357828773,0.004006043649268342
0.00546685729972018,0.009485245474434882,0.004012490122312666
0.005517492376129128,0.009500435997357568,0.004019119172059878
0.005568596444286409,0.009515767217804751,0.004025934157863673
0.005620173848083188,0.009531240438943784,0.004032938476386278
0.005672228971644543,0.00954685697601219,0.004040135561350981
0.005724766239702178,0.00956261815642948,0.0040475288832734595
0.005777790117970507,0.010515017505520901,0.004493174469602264
0.005831305113526219,0.010520369005076472,0.004487557467118922
0.00588531577519145,0.010525770071242996,0.0044819396108896625
0.0059398266939203566,0.010531221163115886,0.004476322041574509
0.005994842503189409,0.010536722744042791,0.004470705936419974
0.006050367879391224,0.010542275281662973,0.004465092510150222
0.0061064075422320365,0.010547879247947053,0.00445948301587477
0.006162966255132942,0.010553535119237146,0.004453878746012713
0.006220048825634711,0.01055924337628732,0.004448281033233525
0.0062776601058065,0.011035564853556487,0.004366136854276224
0.006335804992658254,0.011035564853556487,0.004366136854276224
0.006394488428556937,0.011035564853556487,0.004366136854276224
0.006453715401646702,0.011035564853556487,0.004366136854276224
0.0065134909462728026,0.011035564853556487,0.004366136854276224
0.006573820143409586,0.011035564853556487,0.004366136854276224
0.006634708121092351,0.011035564853556487,0.004366136854276224
0.006696160054853215,0.011035564853556487,0.004366136854276224
0.00675818116816111,0.011035564853556487,0.004366136854276224
0.006820776732865685,0.01202928870292887,0.004571500707826811
0.0068839520696454964,0.01202928870292887,0.004571500707826811
0.00694771254846024,0.01202928870292887,0.004571500707826811
0.007012063589007177,0.01202928870292887,0.004571500707826811
0.0070770106611818895,0.01202928870292887,0.004571500707826811
0.007142559285543126,0.01202928870292887,0.004571500707826811
0.007208715033782135,0.01202928870292887,0.004571500707826811
0.007275483529196233,0.01202928870292887,0.004571500707826811
0.007342870447166758,0.012343096234309623,0.0047946303917848695
0.00741088151564157,0.012343096234309623,0.0047946303917848695
0.007479522515621821,0.012343096234309623,0.0047946303917848695
0.007548799281653432,0.012343096234309623,0.0047946303917848695
0.007618717702322999,0.012343096234309623,0.0047946303917848695
0.007689283720758305,0.012343096234309623,0.0047946303917848695
0.007760503335133571,0.012343096234309623,0.0047946303917848695
0.007832382599179196,0.012343096234309623,0.0047946303917848695
0.00790492762269642,0.012924383975658763,0.004711454718922977
0.007978144572076629,0.012931705670596783,0.0047093945379490295
0.00805203967082547,0.012939095180471668,0.004707418280792777
0.008126619200091946,0.012946553133398314,0.004705528773894443
0.008201889499202203,0.012954080163309342,0.004703728904767146
0.008277856966198472,0.012961676910008968,0.004702021622815701
0.008354528058382871,0.012969344019227409,0.004700409940145479
0.008431909292866252,0.0132908896740565,0.004726839036218533
0.008510007247122246,0.013298699469482098,0.004728374201329598
0.00858882855954625,0.0133065816007245,0.0047300407521832155
0.008668379930019773,0.01331453673777185,0.004731841960045749
0.008748668120479914,0.013322565556817864,0.0047337811521907325
0.008829699955494083,0.013330668740319282,0.004735861712261227
0.008911482322840203,0.014069037656903765,0.0045861371943384695
0.008994022174092044,0.014069037656903765,0.0045861371943384695
0.009077326525210224,0.014069037656903765,0.0045861371943384695
0.00916140245713852,0.014069037656903765,0.0045861371943384695
0.009246257116405733,0.014069037656903765,0.0045861371943384695
0.009331897715733239,0.014069037656903765,0.0045861371943384695
0.009418331534647951,0.014435283296622156,0.004426984332751326
0.009505565920101192,0.014438191109470597,0.004430908292834312
0.009593608287093146,0.014441125855036995,0.004434882475306899
0.009682466119303124,0.014444087782777329,0.004438907565638577
0.009772146969725724,0.014447077144458082,0.004442984258686597
0.009862658461312821,0.014450094194177652,0.004447113258811133
0.009954008287621519,0.014613396912857854,0.0044908938791053035
0.010046204213468132,0.014634909295555392,0.004506031068082945
0.010139254075588154,0.014656620930050065,0.004521555707782189
0.01023316578330245,0.014678533661850072,0.004537473402849948
0.010327947319189514,0.01470064935355705,0.004553789769872097
0.010423606739764012,0.014722969885024436,0.004570510435968691
0.01052015217616159,0.015308830735021284,0.004553100064372985
0.010617591834830001,0.015312078723643565,0.004557001826137073
0.010715933998226712,0.01531535679575679,0.004560957449422237
0.010815187025522881,0.015318665229999995,0.0045649677159952055
0.01091535935331391,0.01532200430759303,0.00456903341876347
0.01101645949633657,0.01663511875298094,0.004971291438843245
0.01111849604819271,0.016645322408166553,0.004953380078381911
0.011221477682079803,0.01665562057155526,0.0049354294163796945
0.011325413151528114,0.01666601411850009,0.0049174428569933116
0.011430311291144786,0.01667650393246176,0.0048994239563354735
0.011536181017364784,0.017419308478305515,0.005372278015526616
0.011643031329208768,0.017429993509489913,0.005381469318096708
0.011750871309048075,0.017440777507473842,0.005390923125823807
0.011859710123376693,0.017451661388906706,0.005400644222113469
0.011969557023590429,0.017462646078928078,0.005410637440507459
0.01208042134677329,0.018153648829238,0.005662374990648283
0.012192312516491107,0.01816483794620978,0.005673200096584777
0.012305240043592616,0.01817613069891993,0.005684305553817914
0.012419213527017834,0.018187528047262452,0.005695696237351234
0.012534242654613994,0.01819903096002207,0.005707377070537679
0.012650337203959038,0.019089958158995817,0.006171769728664198
0.012767507043192657,0.019089958158995817,0.006171769728664198
0.01288576213185518,0.019089958158995817,0.006171769728664198
0.013005112521734086,0.019089958158995817,0.006171769728664198
0.013125568357718428,0.019979079497907948,0.006854458127784886
0.013247139878661175,0.019979079497907948,0.006854458127784886
0.013369837418249465,0.019979079497907948,0.006854458127784886
0.013493671405883065,0.019979079497907948,0.006854458127784886
0.013618652367560814,0.02065899581589958,0.006529283340414117
0.013744790926775366,0.02065899581589958,0.006529283340414117
0.01387209780541621,0.02065899581589958,0.006529283340414117
0.014000583824680975,0.02065899581589958,0.006529283340414117
0.014130259905995337,0.020764490425745977,0.006413248902679346
0.014261137071941283,0.02077757814234057,0.006397676849034939
0.014393226447194065,0.02079078707986585,0.006382166956643119
0.014526539259467812,0.020804118361093228,0.006366725178645016
0.014661086840469845,0.02128661087866109,0.00616201128256962
0.014796880626863964,0.02128661087866109,0.00616201128256962
0.014933932161242518,0.02128661087866109,0.00616201128256962
0.015072253093107555,0.02128661087866109,0.00616201128256962
0.015211855179861048,0.021757322175732216,0.006272662908186172
0.015352750287804227,0.021757322175732216,0.006272662908186172
0.015494950393146316,0.021757322175732216,0.006272662908186172
0.015638467583022463,0.021757322175732216,0.006272662908186172
0.01578331405652118,0.022123430962343094,0.0062763685457286195
0.01592950212572123,0.022123430962343094,0.0062763685457286195
0.016077044216738237,0.022123430962343094,0.0062763685457286195
0.016225952870780873,0.022386193613437917,0.006123369985825081
0.016376240745216875,0.022401222400881517,0.006100672744229085
0.016527920614648955,0.02241639038782473,0.006078018450587755
0.016681005372000592,0.02243169886355989,0.006055415108617763
0.016835508029612024,0.023963885530994676,0.006627348659499574
0.01699144172034626,0.023979478900068102,0.006653759443616782
0.01714881969870539,0.023995216697904016,0.006680641122841487
0.01730765534195726,0.024267782426778246,0.0068200515952732375
0.017467962151272456,0.024267782426778246,0.0068200515952732375
0.017629753752872058,0.024267782426778246,0.0068200515952732375
0.017793043899185772,0.024844157946403933,0.006800700401612722
0.01795784647002095,0.02486063820348745,0.006809136307249534
0.018124175473742378,0.024877271103859594,0.006818003290093399
0.01829204504846294,0.02489405806133165,0.006827310510135981
0.018461469463245474,0.025627615062761504,0.006985693664043515
0.018632463119315597,0.025627615062761504,0.006985693664043515
0.018805040551285814,0.025627615062761504,0.006985693664043515
0.018979216428391014,0.02585189653823659,0.00693767950784816
0.01915500555573528,0.02586947545097102,0.006908477239817828
0.019332422875550453,0.025887217182952532,0.006879288725627064
0.019511483468466165,0.026226931725290847,0.006854528370548865
0.019692202554791715,0.026254039588239676,0.006870148461415523
0.01987459549580984,0.026647495465167058,0.00669011449518355
0.02005867779508234,0.026656699580130682,0.006688408437768692
0.020244465099768037,0.026665988945364972,0.006686801749061662
0.020431973201952704,0.026987447698744765,0.006558335497664115
0.020621218039991424,0.026987447698744765,0.006558335497664115
0.02081221569986339,0.026987447698744765,0.006558335497664115
0.021004982416539152,0.027824267782426776,0.0073027237136849615
0.02119953457536071,0.027824267782426776,0.0073027237136849615
0.021395888713434216,0.027824267782426776,0.0073027237136849615
0.021594061521035653,0.028399581589958155,0.007810418066987244
0.02179406984302956,0.028399581589958155,0.007810418066987244
0.021995930680300747,0.029341004184100416,0.008444506962186819
0.022199661191199548,0.029341004184100416,0.008444506962186819
0.022405278693000182,0.029341004184100416,0.008444506962186819
0.022612800663372772,0.029811715481171553,0.008305860891675863
0.022822244741868985,0.029811715481171553,0.008305860891675863
0.023033628731421313,0.030857740585774056,0.008449526371026942
0.02324697059985648,0.030857740585774056,0.008449526371026942
0.023462288481422625,0.030857740585774056,0.008449526371026942
0.02367960067833076,0.03149975923101299,0.008720943453669139
0.023898925662310503,0.03152169172941096,0.008742273906968951
0.02412028207618007,0.03221757322175732,0.009086581121541423
0.024343688735431104,0.03221757322175732,0.009086581121541423
0.024569164629827903,0.03221757322175732,0.009086581121541423
0.024796728925021577,0.032635983263598324,0.009224019951903181
0.025026400964179192,0.032635983263598324,0.009224019951903181
0.025258200269627846,0.03294356886749924,0.009207529378903866
0.025492146544514233,0.03301375274996515,0.009246543723165369
0.025728259674479323,0.03365990049648605,0.009805382964538202
0.025966559729348696,0.033731390512946866,0.009821870877727899
0.026207066964838526,0.03472803347280335,0.010363569938494422
0.0264498018242772,0.03472803347280335,0.010363569938494422
0.02669478494034321,0.03493723849372385,0.010404664017412722
0.026942037136818822,0.03493723849372385,0.010404664017412722
0.02719157943036019,0.03493723849372385,0.010404664017412722
0.027443433032283655,0.035638887650270866,0.010308586831466918
0.02769761935036891,0.03571514354569645,0.010324696137792796
0.027954159990678566,0.03617534157182354,0.010478012927273392
0.028213076759394707,0.03621417908713096,0.010508421727109148
0.02847439166467248,0.03675321749118341,0.01072716711909404
0.028738126918510663,0.03676640425387532,0.010744873537120244
0.029004304938639917,0.03707701161534304,0.01086011547739803
0.02927294835042816,0.0371307402977007,0.010827127382575305
0.0295440799888038,0.03739539748953975,0.010762500401449278
0.029817722900196734,0.03786610878661088,0.011028498203428619
0.030093900344497212,0.03786610878661088,0.011028498203428619
0.030372635797033115,0.03854981588095854,0.010976803928434517
0.030653952950565267,0.03857794759631175,0.01094674771132883
0.030937875717301368,0.03918165368051675,0.010558361731650317
0.03122442823092858,0.03921030893187947,0.010588813893117435
0.03151363484866479,0.0402852546982556,0.010553221415062085
0.0318055201533292,0.04031444322872203,0.01052929668029553
0.032100108955431715,0.041095754008659564,0.010779930869553115
0.03239742629528195,0.041155217476629605,0.010784337432177467
0.03269749744511768,0.04166071366868175,0.01109170144402992
0.03300034791125285,0.04252597621371942,0.010556466201414767
0.03330600343624589,0.042556541766218724,0.010539871019202514
0.03361449000108765,0.04341004184100418,0.0109408425648476
0.03392583382740992,0.04341004184100418,0.0109408425648476
0.034240061379714255,0.04421898521746934,0.011079086587216368
0.034557199367621395,0.0444560669456067,0.011166042396136515
0.03487727474814178,0.0444560669456067,0.011166042396136515
0.03520031472796679,0.04492677824267782,0.01124282361282818
0.0355263467657814,0.04492677824267782,0.01124282361282818
0.03585539857459817,0.04519409226722089,0.011138972152983725
0.0361874981241128,0.04582088118235628,0.011323017445763708
0.03652267364308175,0.04583763995830472,0.011325826983801673
0.03686095362172158,0.04637528024643458,0.011441233962283682
0.03720236681413066,0.04686192468619248,0.011468652829523156
0.03754694224073337,0.04686192468619248,0.011468652829523156
0.037894709190746674,0.04808389392877212,0.01104719907773209
0.03824569722466999,0.04870562480058253,0.011268624026899838
0.038599936176797675,0.04877647259100806,0.011277733919100032
0.03895745615775501,0.04942468619246861,0.011324761701115484
0.0393182875570577,0.05010460251046025,0.011182688410616384
0.03968246104569482,0.05010460251046025,0.011182688410616384
0.04005000757873611,0.05076232293360583,0.01134281339626703
0.04042095839796306,0.05131482687382958,0.011318169863272146
0.04079534503452449,0.05209212340021034,0.011613126879216711
0.04117319931161679,0.0521676942556288,0.011503878314335273
0.04155455334718875,0.052900225209195864,0.0114946065603436
0.04193943955667186,0.05393243767951657,0.011654974848774832
0.04232789065573549,0.053971282789422925,0.011669614488620235
0.042719939663067766,0.05437659647676703,0.01165493151487893
0.04311561990318229,0.05462536952169898,0.011571722531651889
0.0435149650092505,0.05544982286075768,0.011349261537742081
0.04391800892596086,0.055490127252428724,0.011307444586518785
0.044324785912403956,0.056380753138075314,0.011808506938636052
0.04473533054498463,0.05708859581600474,0.01218339513472809
0.04514967772036102,0.05786224810676414,0.01194989789677925
0.04556786265841064,0.058263598326359835,0.012020644520145958
0.045989920905224385,0.058263598326359835,0.012020644520145958
0.046415888336127774,0.058603261349233916,0.012020653759865904
0.04684580115873045,0.059130186810433714,0.012115542128999575
0.04727969591600391,0.059435082562311684,0.012299277828075718
0.047717609489387455,0.05994958521672117,0.012236269205617272
0.048159579101923505,0.060677940924987205,0.012656088954757156
0.04860564232142134,0.06076715356888677,0.01267787191283248
0.04905583706365046,0.061610878661087866,0.012327573389261074
0.04951020159556351,0.06197649144101215,0.012522717685574511
0.04996877453854884,0.06264698982094968,0.012619526254870662
0.050431594871713586,0.0633362046486144,0.01244294987141451
0.0508987019351968,0.06350204806747113,0.012435692950810154
0.05137013543351344,0.06415323480514847,0.012631570869249582
0.05184593543892913,0.0645988194853155,0.012622031168677888
0.05232614239486662,0.06521966527196654,0.012792014599207828
0.05281079711934331,0.06521966527196654,0.012792014599207828
0.05329994080844088,0.065557256454648,0.01313795735093984
0.05379361503980703,0.06573884393190668,0.013265984356295297
0.05429186177618943,0.06641244977594532,0.013269682541037652
0.05479472336900287,0.06652719665271968,0.013372767208784006
0.055302242561929005,0.06691818909815987,0.013495497171196554
0.055814462494549605,0.06778242677824269,0.012888200919407804
0.05633142670601358,0.06808084141537124,0.012776081277360726
0.05685317913873753,0.06867154811715481,0.01266306171302857
0.05737976414214134,0.06908161276982726,0.012746856773646592
0.05791122647641758,0.06966527196652719,0.012716413232150022
0.058447611316336315,0.06986149753330727,0.012721515542343718
0.05898896425508499,0.0703640532932619,0.01263170068663063
0.0595353313081437,0.0710597859269007,0.012738394262546459
0.06008675891719687,0.07155934663306492,0.012417412380407902
0.060643293954080614,0.07243593038808059,0.012749042428001041
0.061204983724766966,0.07406108042696176,0.012793809879806552
0.061771875973384946,0.07475541216440043,0.012782212517702994
0.06234401888627864,0.07560697135626014,0.012797925422522836
0.06292146109610344,0.07609832635983263,0.012826609606872258
0.06350425168595962,0.07664331219788466,0.012309191139616009
0.0640924401935645,0.07714435146443514,0.012264058875677766
0.06468607661546327,0.07765061602974715,0.012311691916975231
0.06528521141127848,0.07813807531380754,0.012350628862440016
0.0658898955079995,0.07860684939448692,0.012560100903849361
0.06650018030431118,0.07918410041841004,0.012700054387812906
0.0671161176749628,0.0798628687752922,0.012528314406375552
0.06773775997517752,0.08046624461676462,0.012306076505421194
0.06836516004510239,0.08117900408047632,0.012295438951799263
0.06899837121430018,0.08187565077828822,0.012044065740139762
0.06963744730628223,0.08252058569556606,0.011906490410260992
0.07028244264308345,0.0831626592834918,0.011976415516019006
0.07093341204987996,0.08388462612542422,0.012013287988187727
0.07159041085964889,0.08420502092050208,0.012011083185567767
0.07225349491787214,0.08562493108174538,0.012468761333399588
0.07292272058728312,0.08611026369052747,0.012285544358440027
0.07359814475265763,0.08680542116982644,0.012570428846431853
0.07427982482564918,0.08776271051603772,0.01250210515435855
0.07496781874966876,0.08838912133891212,0.012530490115806424
0.07566218500481055,0.08973149046700826,0.013280399519004588
0.07636298261282241,0.09100449909810233,0.013724471265510595
0.07707027114212295,0.09123213171672276,0.013650955331030364
0.0777841107128649,0.0920357332470187,0.013526038042267112
0.07850456200204509,0.09299163179916317,0.013319477607813022
0.07923168624866253,0.093774264457624,0.013222000097774966
0.07996554525892346,0.09435146443514644,0.013556420786043862
0.080706201411495,0.09524058577405857,0.013567010126208352
0.08145371766280746,0.09567042492227319,0.013431002191135978
0.0822081575524054,0.09701647453454489,0.013604784249217159
0.08296958520834907,0.09724245260652338,0.013673140988693712
0.0837380653526649,0.09895958059384391,0.013667617955224151
0.08451366330684713,0.1000094272220389,0.01396729841808313
0.08529644499741025,0.10105510489906364,0.014246247068033844
0.08608647696149245,0.10210223263079221,0.014476583916447634
0.08688382635251184,0.10361834801145417,0.014577828975055827
0.08768856094587427,0.10406965741892212,0.014182535309533973
0.08850074914473438,0.1053382406811538,0.014057993730309873
0.08932045998580969,0.10588710454946319,0.014261119069110649
0.09014776314524918,0.107115260706097,0.014216769002673702
0.09098272894455559,0.1077384402584723,0.014059186973625033
0.09182542835656282,0.10879395596419958,0.013825903126935353
0.09267593301146883,0.1100936694453358,0.014105919679403254
0.09353431520292387,0.1106086616458154,0.014243724507343722
0.09440064789417603,0.11159733567785024,0.014067927863416449
0.0952750047242729,0.1126306185720936,0.014487756326639907
0.09615746001432096,0.11409059906848988,0.014979711027146576
0.09704808877380307,0.11595188284518829,0.0156642914269976
0.09794696670695395,0.11689330543933055,0.015220024726520603
0.09885417021919574,0.11825505720901716,0.014813908677300711
0.09976977642363201,0.11921443024377573,0.015319196524451574
0.1006938631476027,0.12021582982940462,0.01554606489126667
0.10162650893929952,0.12110982061631177,0.016006166512325292
0.10256779307444219,0.12199554446543759,0.01603037532387062
0.10351779556301763,0.1222725967695073,0.016041442396484702
0.10447659715608042,0.12392249656935486,0.015933332010707506
0.10544427935261684,0.12528889410593663,0.015573223543383285
0.10642092440647247,0.12685548156198614,0.01537782395643458
0.10740661533334334,0.12782426778242678,0.015334528245657503
0.10840143591783309,0.12927775295108215,0.01532424368699231
0.10940547072057424,0.13076272280427498,0.015404913947060454
0.11041880508541602,0.1317594932346564,0.015401057164978221
0.11144152514667881,0.13290147469040012,0.015130385576915803
0.1124737178364752,0.1337866108786611,0.01516159174536357
0.1135154708920999,0.13530769668888024,0.015333275957610916
0.11456687286348714,0.13666860469822045,0.015788638694323568
0.11562801312073753,0.1376695754843384,0.015726264239562398
0.11669898186171475,0.13903017294138062,0.01600336903757803
0.11777987011971193,0.14021966527196655,0.016059892242107406
0.11887076977119033,0.14159418994783032,0.015545836144942591
0.11997177354358843,0.14288702928870295,0.01635917718512767
0.12108297502320395,0.14396087577055952,0.016659749554530732
0.12220446866314887,0.1450656351508337,0.01644768844664906
0.1233363497913776,0.14589211832653462,0.016300215952298667
0.12447871461879062,0.14796059648024346,0.016387958805071226
0.125631660247412,0.1496556207524113,0.015438330801087636
0.1267952846786434,0.15074073857363132,0.01574362139948248
0.12796968682159415,0.15187488352783107,0.015443495909471049
0.1291549665014884,0.15295384158430234,0.015442250138626176
0.1303512244681509,0.15514974280157995,0.015410345118770392
0.1315585624045704,0.15604288552915996,0.015763079494034476
0.1327770829355429,0.1567559862150573,0.016267896651355813
0.13400688963639507,0.15790905716447634,0.015998894749070878
0.13524808704178753,0.15853497305689307,0.01603764200659207
0.1365007806546014,0.159674633118368,0.01634842774362431
0.13776507695490536,0.16154883129056266,0.015939662772663864
0.13904108340900698,0.16232704513368423,0.016027727459335332
0.1403289084785873,0.16437284900685453,0.015623320995168239
0.14162866162991988,0.1653442470245408,0.015046477770704938
0.1429404533431761,0.16706901990401085,0.014306107683958685
0.14426439512181574,0.16880233108884596,0.014940501261995687
0.14560059950206486,0.1703233535236361,0.014899438854398206
0.14694918006248173,0.17101990046225915,0.015192892586422528
0.14831025143361043,0.17265368208588527,0.01488519089853078
0.14968392930772556,0.1750204678699133,0.014580941971476717
0.1510703304486654,0.1767461238112653,0.014660877864678208
0.1524695727017573,0.178269969822477,0.01492522171209516
0.15388177500383463,0.1807443685553083,0.015119591830615897
0.155307057393346,0.1815279721797213,0.015058910648810925
0.1567455410205595,0.18277706456230697,0.015576861457478173
0.15819734815786,0.18433298427592348,0.015537568621812221
0.1596626022101425,0.18563153218754144,0.015433726873248553
0.161141427725302,0.18823221757322178,0.015119405494483202
0.16263395040481923,0.18911445290387258,0.015269161416496294
0.16414029711444664,0.19104792092483378,0.015302152955743407
0.16566059589499135,0.19261208469410165,0.014566361000888583
0.16719497597319902,0.19452686130342642,0.014639563543709067
0.16874356777273758,0.1971077687003451,0.015163678593851454
0.17030650292528443,0.1978394935970713,0.015210943813514276
0.17188391428171457,0.1997869316066901,0.015065831647245976
0.17347593592339308,0.20144801200238116,0.015365230943149049
0.17508270317357252,0.20306047368910782,0.015436035988830357
0.17670435260889467,0.20448312993600487,0.015546756042006324
0.1783410220710008,0.2059607785303025,0.015541185816116309
0.17999285067824763,0.20903365836775584,0.016110953204062313
0.18165997883753268,0.211959610830268,0.01651166195632354
0.18334254825622906,0.2134702380892212,0.016818928493230904
0.18504070195423022,0.21489499882205587,0.01704160359125134
0.1867545842761076,0.21767472832104423,0.016935462295073755
0.18848434090337954,0.2197252185890055,0.016684067848937917
0.1902301188668944,0.2216757308863496,0.016596922638362148
0.1919920665593285,0.22428676484068055,0.01738036761048371
0.1937703337477989,0.2257298908212953,0.016676127540168575
0.19556507158659492,0.22784942325862945,0.01789891733370227
0.19737643263002555,0.2300510255639599,0.017940873767084677
0.19920457084538692,0.23218826201507267,0.017724534934119258
0.2010496416260499,0.23375559177766775,0.017702085411370222
0.2029118018046678,0.23534882114027714,0.017383758450556893
0.20479120966650854,0.23775761245693255,0.017650298471826066
0.2066880249629082,0.24046973094108898,0.017480297414403247
0.20860240892485027,0.24145897550881945,0.017907555500395484
0.2105345242766706,0.24407039912400535,0.01844854366022582
0.21248453524988828,0.24626259742654671,0.018543950785335595
0.21445260759716675,0.24995381014854812,0.017864556927352403
0.21643890860640203,0.2517794902877427,0.017802823066281826
0.21844360711494262,0.253887466192863,0.01716451648943199
0.22046687352394098,0.2554939094963581,0.017395318230768106
0.22250887981283693,0.2571995537292477,0.017285538417997796
0.2245697995539774,0.25885865359556504,0.01732499711175263
0.22664980792736927,0.26178676177026844,0.017827203880582048
0.22874908173557018,0.26545360758962555,0.01670539165149101
0.23086779941871696,0.2678287942572511,0.016712540452667988
0.23300614106969247,0.27123673903512097,0.018156710355400136
0.23516428844943485,0.27319113587341626,0.018179496297698584
0.23734242500238661,0.27662626698329157,0.017709524210144226
0.23954073587208768,0.2786617787087877,0.01733825543620096
0.24175940791691308,0.28128891150298835,0.017195703995393143
0.243998629725955,0.2828589273021973,0.017253613250078455
0.24625859163505467,0.2854522189961415,0.018043236539154274
0.24853948574297985,0.2889121338912134,0.018655059348579726
0.25084150592775384,0.2902196652719665,0.018689120102425967
0.25316484786313553,0.29398624806684653,0.01829551899380871
0.2555097090352507,0.2963425275811088,0.018444433268865846
0.25787628875938007,0.2992217012665203,0.017464586353304758
0.26026478819690047,0.30135349503647596,0.017037182746547416
0.26267541037238357,0.3052347521746859,0.016368707346076747
0.2651083601908539,0.3076705833710637,0.016038778294450287
0.26756384445520454,0.31058202313773037,0.015742441776467976
0.27004207188377727,0.31376996682882463,0.015911503299799047
0.2725432531281028,0.31705289487397836,0.015591572657645497
0.27506760079080644,0.3194150324888443,0.015490895461344207
0.2776153294436801,0.3225942756005012,0.015365880712939057
0.28018665564591955,0.32495557828373406,0.015611892391247629
0.2827817979625341,0.32709395361470167,0.016072445060078537
0.28540097698292377,0.32927777782396617,0.01669918732641927
0.28804441533962977,0.3323532022726361,0.016760067905007815
0.29071233772725785,0.33490831402043986,0.017058574899038496
0.2934049709215787,0.3371318628456189,0.016751248063154096
0.29612254379880343,0.33993021753965896,0.01774783831708227
0.29886528735503826,0.34232297148072266,0.018171918955929765
0.30163343472591975,0.34591045073168913,0.0173505322008095
0.3044272212064303,0.3484217695990311,0.016382141326647014
0.30724688427090036,0.3515026551443816,0.01672067438612206
0.31009266359319265,0.35372609476859107,0.01691204639071406
0.312964801067075,0.3572902039560799,0.01721194024512204
0.3158635408267819,0.3602997432040171,0.01719518769468103
0.3187891292677646,0.36345972158856227,0.01688421961243907
0.32174181506763716,0.36674201242994736,0.016278634345650987
0.3247218492073129,0.36918421880369107,0.015728799354344947
0.3277294849923382,0.37151069502479483,0.015474716363232274
0.33076497807442423,0.37463586454657427,0.015103443875578427
0.3338285864731761,0.3774613239891959,0.015235434066555411
0.3369205705980267,0.38037492279988017,0.01590263086872563
0.34004119327037063,0.38294979079497915,0.01593738623824939
0.34319071974590426,0.38664867283560017,0.0156157355313484
0.34636941773717345,0.38954011013747947,0.015530386622215916
0.3495775574363275,0.3934659602130247,0.01698222415838428
0.3528154115380883,0.396922914943601,0.01712336533068868
0.3560832552629278,0.3993981983362005,0.017308877803450317
0.3593813663804626,0.40231560382002557,0.017589710526744094
0.36271002523306484,0.4059233222078478,0.017539828309543475
0.36606951475969024,0.4088794318337648,0.017234733819017526
0.36946012051993027,0.41335814594320636,0.017107644123679128
0.37288213071828336,0.4169404428800584,0.017163831921945028
0.3763358362286533,0.420374169396924,0.01790863513283795
0.37982153061907364,0.42411578623003887,0.01806585837444194
0.3833395101766601,0.42822833249418785,0.018041297865882253
0.38689007393279756,0.4315760366819827,0.018096362974348804
0.390473523688556,0.43588121446254274,0.018899761530274804
0.39409016404034475,0.43844146377041204,0.019165103195383046
0.39774030240580366,0.4418660804497854,0.019487364594756633
0.4014242490499322,0.4455443467813115,0.019724968005205634
0.40514231711146476,0.44913431827801686,0.01987476211225425
0.408894822629486,0.4527618672001871,0.019362704199028222
0.4126820845702952,0.4569088018512975,0.019653727831555494
0.4165044248545185,0.4603069759919204,0.019390668710310876
0.4203621683844714,0.46433570601080876,0.01970627987574966
0.4242556430717777,0.4684285344720961,0.019308683667032055
0.42818517986524113,0.4719160614986146,0.0193081509986526
0.4321511127789762,0.4758534928295088,0.01949179920417739
0.4361537789208006,0.47991631799163176,0.020139990363665327
0.44019351852088745,0.4840115070514578,0.02034195933819755
0.4442706749606883,0.4882555193789141,0.020969636540364316
0.4483855948021186,0.4922367304554526,0.01991263455731819
0.45253862781701665,0.4976729975299305,0.01852773285603819
0.4567301270168747,0.5019631802150905,0.017547700148873465
0.46096044868284336,0.5070961395889539,0.01714008594304809
0.46522995239601894,0.5099372384937239,0.016937856588189353
0.4695390010680058,0.5128661087866109,0.017181897690160732
0.4738879609717651,0.519725290939123,0.01852475912265137
0.4782772017727485,0.5227474905637547,0.018243015072257705
0.4827070965603183,0.5289125473781373,0.018335387269450505
0.4871780218794631,0.5337200087212499,0.018072793986029435
0.4916903577628026,0.5390196643316549,0.018537534626484543
0.4962444877628913,0.5430130612082282,0.0187294128204787
0.5008407989848213,0.5478251961926925,0.018717492476671843
0.5054796821191241,0.5533448903987203,0.018485877974525354
0.5101615314749833,0.5590481171548117,0.01758668106314228
0.5148867450137492,0.5638840719909146,0.018113507997087355
0.5196557243827657,0.5685602833436072,0.01813139948139048
0.5244688749495119,0.5731992143204463,0.017815829990829538
0.5293266058360562,0.5772527442656139,0.017120143385597898
0.5342293299538352,0.5825113073838564,0.01773229509412967
0.53917746403875,0.5859498413631347,0.01851450487666519
0.5441714286865893,0.5916556365925082,0.017986049862841497
0.5492116483887789,0.5968667715334385,0.019995056112221316
0.5542985515684669,0.6023037173900248,0.01934342525372551
0.5594325706169377,0.607127099897446,0.019119416966377933
0.5646141419303667,0.6127136233651529,0.020080300829341917
0.5698437059469142,0.6174163179916319,0.020978280569026165
0.5751217071841613,0.6224511196795101,0.022058778742876737
0.5804485942768978,0.6276673640167364,0.02172668677194405
0.5858248200152536,0.63348295563485,0.020873020509165757
0.5912508413831875,0.6395091436283453,0.022693938079519846
0.5967271195973316,0.6439823353906955,0.021940666347225534
0.6022541201461928,0.6503286910051423,0.021959894229127128
0.6078323128297229,0.6558577405857741,0.022747138124432614
0.6134621717992506,0.6608755058828539,0.02280199952697897
0.6191441755977841,0.665376569037657,0.02172712742253927
0.6248788072006894,0.6707514790464287,0.0202198102764956
0.6306665540567405,0.6756189566609041,0.019610151697113345
0.6365079081295572,0.6819037656903765,0.019380843919834207
0.642403365939419,0.6873638090863045,0.01925215847076522
0.6483534286054721,0.6930415934351981,0.017630038581157238
0.6543586018883236,0.6974547132335871,0.017928221288496533
0.6604193962330305,0.7030857740585774,0.018203616990569868
0.6665363268124913,0.709623430962343,0.0180296013668074
0.6727099135712337,0.7157019537002196,0.01877324828457431
0.6789406812696106,0.7218131428500913,0.01885532804014034
0.6852291595284065,0.7277196652719666,0.017039617317403537
0.6915758828738525,0.7333835297099794,0.01632621567353628
0.697981390783066,0.7392824706252326,0.016367736891595236
0.7044462277299037,0.7441893926474673,0.01686392634202158
0.7109709432312431,0.7503531844621482,0.01667545913129187
0.7175560918936928,0.7571644154733457,0.016310803896145577
0.7242022334607315,0.7644351464435146,0.01598263378022614
0.730909932860291,0.7708158995815898,0.01653216121611409
0.737679760252773,0.7771152563600053,0.01636339336248938
0.7445122910795136,0.7839958158995817,0.01563798785326991
0.751408106111697,0.7906602011558302,0.01621511593911502
0.7583677914997191,0.797541820537329,0.016076903793688667
0.7653919388230148,0.8040271966527195,0.016067725339561197
0.77248114514034,0.8095702902462516,0.016462043723569453
0.7796360130405229,0.8162046039993065,0.016175121522286746
0.7868571506936851,0.8211543343162303,0.016223939132190866
0.794145171902934,0.8271549573399165,0.015705571057671036
0.8015006961565405,0.8324513248457797,0.01445816373650634
0.8089243486805938,0.838702928870293,0.01441884046594405
0.8164167604921464,0.8450307973881268,0.014853661626785636
0.823978568452852,0.8510026430085136,0.015308407886240903
0.8316104153230962,0.8586297071129707,0.014250628499572641
0.8393129498166364,0.8660242248966897,0.014182232119251502
0.8470868266557402,0.8706589958158997,0.012815515213679424
0.8549327066268376,0.8771443514644351,0.013685450701275526
0.8628512566366896,0.8845114023769224,0.013640863624151412
0.8708431497690724,0.8925759467760706,0.012380494896727644
0.8789090653419954,0.8987695676220657,0.011714075314726805
0.8870496889654403,0.9064350944195565,0.012598389684061911
0.8952657125996392,0.9127613015157439,0.012003290645340581
0.9035578346138929,0.9199898096006027,0.011925234431932143
0.9119267598459299,0.9286610878661087,0.01170239855309372
0.9203731996618221,0.9375265227775527,0.011983245427934386
0.9288978720164498,0.9459218810485213,0.010088138919024457
0.9375015015145289,0.9530857740585773,0.007437267917719225
0.9461848194722002,0.9592573221757321,0.006479659058386383
0.9549485639791966,0.9643629995524445,0.006874590816878492
0.9637934799615786,0.9727914818873714,0.005439522100211537
0.9727203192450538,0.9795502092050208,0.004341004184100397
0.9817298406188841,0.9862726844995633,0.0033944129414322215
0.9908228099003797,0.9928347280334726,0.003041127983285912
1.0,1.0,0.0


==> data_2/cora/mismatched/roc_MLP-attack-0hop_mean.csv <==
fpr,tpr_mean,tpr_std
0.0001,0.0,0.0
0.00010092621909870473,0.0025110782865583456,0.0029583099725848947
0.00010186101701559753,0.0025110782865583456,0.0029583099725848947
0.00010280447320933097,0.0025110782865583456,0.0029583099725848947
0.00010375666787451859,0.0025110782865583456,0.0029583099725848947
0.00010471768194855202,0.0025110782865583456,0.0029583099725848947
0.0001056875971184804,0.0025110782865583456,0.0029583099725848947
0.00010666649582795387,0.0025110782865583456,0.0029583099725848947
0.00010765446128423159,0.0025110782865583456,0.0029583099725848947
0.00010865157746525384,0.0025110782865583456,0.0029583099725848947
0.00010965792912678099,0.0025110782865583456,0.0029583099725848947
0.00011067360180959734,0.0025110782865583456,0.0029583099725848947
0.00011169868184678226,0.0025110782865583456,0.0029583099725848947
0.00011273325637104872,0.0025110782865583456,0.0029583099725848947
0.00011377741332214914,0.0025110782865583456,0.0029583099725848947
0.00011483124145435111,0.0025110782865583456,0.0029583099725848947
0.00011589483034398106,0.0025110782865583456,0.0029583099725848947
0.00011696827039703847,0.0025110782865583456,0.0029583099725848947
0.00011805165285688056,0.0025110782865583456,0.0029583099725848947
0.0001191450698119776,0.0025110782865583456,0.0029583099725848947
0.00012024861420374123,0.0025110782865583456,0.0029583099725848947
0.00012136237983442405,0.0025110782865583456,0.0029583099725848947
0.00012248646137509307,0.0025110782865583456,0.0029583099725848947
0.00012362095437367691,0.0025110782865583456,0.0029583099725848947
0.00012476595526308696,0.0025110782865583456,0.0029583099725848947
0.0001259215613694151,0.0025110782865583456,0.0029583099725848947
0.0001270878709202058,0.0025110782865583456,0.0029583099725848947
0.000128264983052806,0.0025110782865583456,0.0029583099725848947
0.0001294529978227916,0.0025110782865583456,0.0029583099725848947
0.00013065201621247213,0.0025110782865583456,0.0029583099725848947
0.00013186214013947485,0.0025110782865583456,0.0029583099725848947
0.00013308347246540747,0.0025110782865583456,0.0029583099725848947
0.00013431611700460153,0.0025110782865583456,0.0029583099725848947
0.0001355601785329369,0.0025110782865583456,0.0029583099725848947
0.0001368157627967472,0.0025110782865583456,0.0029583099725848947
0.00013808297652180923,0.0025110782865583456,0.0029583099725848947
0.0001393619274224142,0.0025110782865583456,0.0029583099725848947
0.00014065272421052364,0.0025110782865583456,0.0029583099725848947
0.00014195547660501016,0.0025110782865583456,0.0029583099725848947
0.0001432702953409831,0.0025110782865583456,0.0029583099725848947
0.00014459729217920195,0.0025110782865583456,0.0029583099725848947
0.00014593657991557562,0.0025110782865583456,0.0029583099725848947
0.00014728827239075018,0.0025110782865583456,0.0029583099725848947
0.0001486524844997857,0.0025110782865583456,0.0029583099725848947
0.00015002933220192182,0.0025110782865583456,0.0029583099725848947
0.0001514189325304352,0.0025110782865583456,0.0029583099725848947
0.00015282140360258693,0.0025110782865583456,0.0029583099725848947
0.0001542368646296629,0.0025110782865583456,0.0029583099725848947
0.00015566543592710622,0.0025110782865583456,0.0029583099725848947
0.00015710723892474503,0.0025110782865583456,0.0029583099725848947
0.00015856239617711372,0.0025110782865583456,0.0029583099725848947
0.00016003103137387001,0.0025110782865583456,0.0029583099725848947
0.00016151326935030913,0.0025110782865583456,0.0029583099725848947
0.0001630092360979741,0.0025110782865583456,0.0029583099725848947
0.00016451905877536624,0.0025110782865583456,0.0029583099725848947
0.00016604286571875296,0.0025110782865583456,0.0029583099725848947
0.0001675807864530767,0.0025110782865583456,0.0029583099725848947
0.00016913295170296487,0.0025110782865583456,0.0029583099725848947
0.0001706994934038408,0.0025110782865583456,0.0029583099725848947
0.0001722805447131394,0.0025110782865583456,0.0029583099725848947
0.00017387624002162505,0.0025110782865583456,0.0029583099725848947
0.00017548671496481503,0.0025110782865583456,0.0029583099725848947
0.00017711210643450888,0.0025110782865583456,0.0029583099725848947
0.00017875255259042355,0.0025110782865583456,0.0029583099725848947
0.00018040819287193827,0.0025110782865583456,0.0029583099725848947
0.00018207916800994624,0.0025110782865583456,0.0029583099725848947
0.00018376562003881704,0.0025110782865583456,0.0029583099725848947
0.00018546769230846994,0.0025110782865583456,0.0029583099725848947
0.00018718552949655793,0.0025110782865583456,0.0029583099725848947
0.00018891927762076664,0.0025110782865583456,0.0029583099725848947
0.0001906690840512252,0.0025110782865583456,0.0029583099725848947
0.00019243509752303302,0.0025110782865583456,0.0029583099725848947
0.00019421746814890265,0.0025110782865583456,0.0029583099725848947
0.00019601634743191858,0.0025110782865583456,0.0029583099725848947
0.00019783188827841644,0.0025110782865583456,0.0029583099725848947
0.00019966424501097934,0.0025110782865583456,0.0029583099725848947
0.00020151357338155586,0.0025110782865583456,0.0029583099725848947
0.0002033800305846982,0.0025110782865583456,0.0029583099725848947
0.00020526377527092522,0.0025110782865583456,0.0029583099725848947
0.0002071649675602069,0.0025110782865583456,0.0029583099725848947
0.000209083769055575,0.0025110782865583456,0.0029583099725848947
0.00021102034285685965,0.0025110782865583456,0.0029583099725848947
0.0002129748535745521,0.0025110782865583456,0.0029583099725848947
0.00021494746734379805,0.0025110782865583456,0.0029583099725848947
0.00021693835183851843,0.0025110782865583456,0.0029583099725848947
0.00021894767628566206,0.0025110782865583456,0.0029583099725848947
0.00022097561147959031,0.0025110782865583456,0.0029583099725848947
0.00022302232979659386,0.0025110782865583456,0.0029583099725848947
0.00022508800520954617,0.0025110782865583456,0.0029583099725848947
0.0002271728133026905,0.0025110782865583456,0.0029583099725848947
0.00022927693128656486,0.0025110782865583456,0.0029583099725848947
0.0002314005380130654,0.0025110782865583456,0.0029583099725848947
0.00023354381399064793,0.0025110782865583456,0.0029583099725848947
0.00023570694139967278,0.0025110782865583456,0.0029583099725848947
0.00023789010410788934,0.0025110782865583456,0.0029583099725848947
0.00024009348768606518,0.0025110782865583456,0.0029583099725848947
0.00024231727942376007,0.0025110782865583456,0.0029583099725848947
0.00024456166834524467,0.0025110782865583456,0.0029583099725848947
0.00024682684522556923,0.0025110782865583456,0.0029583099725848947
0.00024911300260677886,0.0025110782865583456,0.0029583099725848947
0.0002514203348142797,0.0025110782865583456,0.0029583099725848947
0.00025374903797335715,0.0025110782865583456,0.0029583099725848947
0.00025609931002584595,0.0025110782865583456,0.0029583099725848947
0.00025847135074695635,0.0025110782865583456,0.0029583099725848947
0.0002608653617622548,0.0025110782865583456,0.0029583099725848947
0.000263281546564802,0.0025110782865583456,0.0029583099725848947
0.00026572011053245065,0.0025110782865583456,0.0029583099725848947
0.00026818126094530154,0.0025110782865583456,0.0029583099725848947
0.0002706652070033241,0.0025110782865583456,0.0029583099725848947
0.0002731721598441376,0.0025110782865583456,0.0029583099725848947
0.0002757023325609583,0.0025110782865583456,0.0029583099725848947
0.0002782559402207126,0.0025110782865583456,0.0029583099725848947
0.00028083319988231727,0.0025110782865583456,0.0029583099725848947
0.0002834343306151309,0.0025110782865583456,0.0029583099725848947
0.0002860595535175742,0.0025110782865583456,0.0029583099725848947
0.00028870909173592344,0.0025110782865583456,0.0029583099725848947
0.00029138317048327885,0.0025110782865583456,0.0029583099725848947
0.00029408201705870637,0.0025110782865583456,0.0029583099725848947
0.00029680586086656025,0.0025110782865583456,0.0029583099725848947
0.00029955493343598134,0.0025110782865583456,0.0029583099725848947
0.0003023294684405776,0.0025110782865583456,0.0029583099725848947
0.00030512970171828706,0.0025110782865583456,0.0029583099725848947
0.00030795587129142264,0.0025110782865583456,0.0029583099725848947
0.00031080821738690636,0.0025110782865583456,0.0029583099725848947
0.00031368698245668765,0.0025110782865583456,0.0029583099725848947
0.00031659241119835204,0.0025110782865583456,0.0029583099725848947
0.00031952475057592136,0.0025110782865583456,0.0029583099725848947
0.0003224842498408442,0.0025110782865583456,0.0029583099725848947
0.0003254711605531848,0.0025110782865583456,0.0029583099725848947
0.00032848573660300434,0.0025110782865583456,0.0029583099725848947
0.0003315282342319423,0.0025110782865583456,0.0029583099725848947
0.00033459891205499747,0.0025110782865583456,0.0029583099725848947
0.0003376980310825091,0.0025110782865583456,0.0029583099725848947
0.0003408258547423452,0.0025110782865583456,0.0029583099725848947
0.00034398264890229247,0.0025110782865583456,0.0029583099725848947
0.00034716868189265597,0.0025110782865583456,0.0029583099725848947
0.00035038422452906756,0.0025110782865583456,0.0029583099725848947
0.00035362955013550426,0.0025110782865583456,0.0029583099725848947
0.000356904934567523,0.0025110782865583456,0.0029583099725848947
0.000360210656235707,0.0025110782865583456,0.0029583099725848947
0.00036354699612933176,0.0025110782865583456,0.0029583099725848947
0.00036691423784024937,0.0025110782865583456,0.0029583099725848947
0.0003703126675869927,0.0025110782865583456,0.0029583099725848947
0.0003737425742391064,0.0025110782865583456,0.0029583099725848947
0.00037720424934169976,0.0025110782865583456,0.0029583099725848947
0.0003806979871402284,0.0025110782865583456,0.0029583099725848947
0.0003842240846055061,0.0025110782865583456,0.0029583099725848947
0.00038778284145894574,0.0025110782865583456,0.0029583099725848947
0.0003913745601980384,0.0025110782865583456,0.0029583099725848947
0.0003949995461220643,0.0025110782865583456,0.0029583099725848947
0.00039865810735804387,0.0025110782865583456,0.0029583099725848947
0.0004023505548869293,0.0025110782865583456,0.0029583099725848947
0.00040607720257003656,0.0025110782865583456,0.0029583099725848947
0.0004098383671757261,0.0025110782865583456,0.0029583099725848947
0.0004136343684063274,0.0025110782865583456,0.0029583099725848947
0.0004174655289253135,0.0025110782865583456,0.0029583099725848947
0.0004213321743847289,0.0025110782865583456,0.0029583099725848947
0.0004252346334528682,0.0025110782865583456,0.0029583099725848947
0.00042917323784221574,0.0025110782865583456,0.0029583099725848947
0.0004331483223376398,0.0025110782865583456,0.0029583099725848947
0.0004371602248248502,0.0025110782865583456,0.0029583099725848947
0.000441209286319119,0.0025110782865583456,0.0029583099725848947
0.0004452958509942655,0.0025110782865583456,0.0029583099725848947
0.00044942026621191424,0.0025110782865583456,0.0029583099725848947
0.0004535828825510186,0.0025110782865583456,0.0029583099725848947
0.00045778405383766163,0.0025110782865583456,0.0029583099725848947
0.0004620241371751313,0.0025110782865583456,0.0029583099725848947
0.0004663034929742731,0.0025110782865583456,0.0029583099725848947
0.00047062248498412813,0.0025110782865583456,0.0029583099725848947
0.00047498148032285,0.0025110782865583456,0.0029583099725848947
0.0004793808495089107,0.0025110782865583456,0.0029583099725848947
0.00048382096649259574,0.0025110782865583456,0.0029583099725848947
0.000488302208687788,0.0025110782865583456,0.0029583099725848947
0.0004928249570040513,0.0025110782865583456,0.0029583099725848947
0.0004973895958790063,0.0025110782865583456,0.0029583099725848947
0.000501996513311008,0.0025110782865583456,0.0029583099725848947
0.0005066461008921268,0.0025110782865583456,0.0029583099725848947
0.0005113387538414326,0.0025110782865583456,0.0029583099725848947
0.0005160748710385908,0.0025110782865583456,0.0029583099725848947
0.000520854855057766,0.0025110782865583456,0.0029583099725848947
0.0005256791122018419,0.0025110782865583456,0.0029583099725848947
0.0005305480525369575,0.0025110782865583456,0.0029583099725848947
0.0005354620899273607,0.0025110782865583456,0.0029583099725848947
0.0005404216420705915,0.0025110782865583456,0.0029583099725848947
0.0005454271305329836,0.0025110782865583456,0.0029583099725848947
0.0005504789807854967,0.0025110782865583456,0.0029583099725848947
0.0005555776222398878,0.0025110782865583456,0.0029583099725848947
0.0005607234882852032,0.0025110782865583456,0.0029583099725848947
0.0005659170163246243,0.0025110782865583456,0.0029583099725848947
0.0005711586478126435,0.0025110782865583456,0.0029583099725848947
0.0005764488282925873,0.0025110782865583456,0.0029583099725848947
0.0005817880074344935,0.0025110782865583456,0.0029583099725848947
0.0005871766390733255,0.0025110782865583456,0.0029583099725848947
0.0005926151812475553,0.0025110782865583456,0.0029583099725848947
0.0005981040962380944,0.0025110782865583456,0.0029583099725848947
0.0006036438506075864,0.0025110782865583456,0.0029583099725848947
0.0006092349152400712,0.0025110782865583456,0.0029583099725848947
0.0006148777653810023,0.0025110782865583456,0.0029583099725848947
0.0006205728806776501,0.0025110782865583456,0.0029583099725848947
0.0006263207452198692,0.0025110782865583456,0.0029583099725848947
0.0006321218475812448,0.0025110782865583456,0.0029583099725848947
0.0006379766808606282,0.0025110782865583456,0.0029583099725848947
0.000643885742724042,0.0025110782865583456,0.0029583099725848947
0.0006498495354469888,0.0025110782865583456,0.0029583099725848947
0.0006558685659571436,0.0025110782865583456,0.0029583099725848947
0.0006619433458774394,0.0025110782865583456,0.0029583099725848947
0.0006680743915695614,0.0025110782865583456,0.0029583099725848947
0.0006742622241778342,0.0025110782865583456,0.0029583099725848947
0.0006805073696735206,0.0025110782865583456,0.0029583099725848947
0.0006868103588995307,0.0025110782865583456,0.0029583099725848947
0.0006931717276155408,0.0025110782865583456,0.0029583099725848947
0.0006995920165435374,0.0025110782865583456,0.0029583099725848947
0.0007060717714137773,0.0025110782865583456,0.0029583099725848947
0.0007126115430111746,0.0025110782865583456,0.0029583099725848947
0.0007192118872221193,0.0025110782865583456,0.0029583099725848947
0.0007258733650817253,0.0025110782865583456,0.0029583099725848947
0.000732596542821523,0.0025110782865583456,0.0029583099725848947
0.0007393819919175866,0.0025110782865583456,0.0029583099725848947
0.0007462302891391107,0.0025110782865583456,0.0029583099725848947
0.0007531420165974376,0.0025110782865583456,0.0029583099725848947
0.0007601177617955331,0.0025110782865583456,0.0029583099725848947
0.0007671581176779302,0.0025110782865583456,0.0029583099725848947
0.000774263682681127,0.0025110782865583456,0.0029583099725848947
0.0007814350607844542,0.0025110782865583456,0.0029583099725848947
0.0007886728615614156,0.0025110782865583456,0.0029583099725848947
0.0007959777002314986,0.0025110782865583456,0.0029583099725848947
0.0008033501977124734,0.0025110782865583456,0.0029583099725848947
0.0008107909806731687,0.0025110782865583456,0.0029583099725848947
0.000818300681586739,0.0025110782865583456,0.0029583099725848947
0.0008258799387844272,0.0025110782865583456,0.0029583099725848947
0.0008335293965098195,0.0025110782865583456,0.0029583099725848947
0.0008412497049736118,0.0025110782865583456,0.0029583099725848947
0.0008490415204088747,0.0025110782865583456,0.0029583099725848947
0.0008569055051268347,0.0025110782865583456,0.0029583099725848947
0.0008648423275731727,0.0025110782865583456,0.0029583099725848947
0.000872852662384838,0.0025110782865583456,0.0029583099725848947
0.0008809371904473991,0.0025110782865583456,0.0029583099725848947
0.0008890965989529158,0.0025110782865583456,0.0029583099725848947
0.000897331581458352,0.0025110782865583456,0.0029583099725848947
0.0009056428379445294,0.0025110782865583456,0.0029583099725848947
0.0009140310748756232,0.0025110782865583456,0.0029583099725848947
0.0009224970052592174,0.0025110782865583456,0.0029583099725848947
0.0009310413487069075,0.0025110782865583456,0.0029583099725848947
0.000939664831495469,0.0025110782865583456,0.0029583099725848947
0.0009483681866285928,0.0025110782865583456,0.0029583099725848947
0.0009571521538991865,0.0025110782865583456,0.0029583099725848947
0.0009660174799522646,0.0025110782865583456,0.0029583099725848947
0.0009749649183484086,0.0025110782865583456,0.0029583099725848947
0.0009839952296278227,0.0025110782865583456,0.0029583099725848947
0.00099310918137498,0.0025110782865583456,0.0029583099725848947
0.0010023075482838654,0.0025110782865583456,0.0029583099725848947
0.0010115911122238297,0.0025110782865583456,0.0029583099725848947
0.0010209606623060466,0.0025110782865583456,0.0029583099725848947
0.0010304169949505876,0.0025110782865583456,0.0029583099725848947
0.0010399609139541202,0.0025110782865583456,0.0029583099725848947
0.0010495932305582276,0.0025110782865583456,0.0029583099725848947
0.00105931476351837,0.0025110782865583456,0.0029583099725848947
0.001069126339173476,0.0025110782865583456,0.0029583099725848947
0.0010790287915161836,0.0025110782865583456,0.0029583099725848947
0.0010890229622637305,0.0025110782865583456,0.0029583099725848947
0.0010991097009294972,0.0025110782865583456,0.0029583099725848947
0.0011092898648952228,0.0025110782865583456,0.0029583099725848947
0.0011195643194838783,0.0025110782865583456,0.0029583099725848947
0.0011299339380332217,0.0025110782865583456,0.0029583099725848947
0.0011403996019700331,0.0025110782865583456,0.0029583099725848947
0.0011509622008850323,0.0025110782865583456,0.0029583099725848947
0.0011616226326085018,0.0025110782865583456,0.0029583099725848947
0.0011723818032865986,0.0025110782865583456,0.0029583099725848947
0.001183240627458378,0.0025110782865583456,0.0029583099725848947
0.0011942000281335325,0.0025110782865583456,0.0029583099725848947
0.0012052609368708425,0.0025110782865583456,0.0029583099725848947
0.001216424293857368,0.0025110782865583456,0.0029583099725848947
0.001227691047988359,0.0025110782865583456,0.0029583099725848947
0.0012390621569479156,0.0025110782865583456,0.0029583099725848947
0.0012505385872903913,0.0025110782865583456,0.0029583099725848947
0.0012621213145225473,0.0025110782865583456,0.0029583099725848947
0.0012738113231864786,0.0025110782865583456,0.0029583099725848947
0.0012856096069432965,0.0025110782865583456,0.0029583099725848947
0.0012975171686575868,0.0025110782865583456,0.0029583099725848947
0.0013095350204826678,0.0025110782865583456,0.0029583099725848947
0.001321664183946605,0.0025110782865583456,0.0029583099725848947
0.0013339056900390587,0.0025110782865583456,0.0029583099725848947
0.001346260579298911,0.0025110782865583456,0.0029583099725848947
0.0013587299019027091,0.0025110782865583456,0.0029583099725848947
0.0013713147177539457,0.0025110782865583456,0.0029583099725848947
0.0013840160965731315,0.0025110782865583456,0.0029583099725848947
0.0013968351179887398,0.0025110782865583456,0.0029583099725848947
0.0014097728716289677,0.0025110782865583456,0.0029583099725848947
0.001422830457214352,0.0025110782865583456,0.0029583099725848947
0.0014360089846512606,0.0025110782865583456,0.0029583099725848947
0.0014493095741262166,0.0025110782865583456,0.0029583099725848947
0.00146273335620113,0.0025110782865583456,0.0029583099725848947
0.001476281471909391,0.0025110782865583456,0.0029583099725848947
0.0014899550728528536,0.0057607090103397336,0.004994566086820584
0.0015037553212997384,0.0057607090103397336,0.004994566086820584
0.0015176833902834053,0.0057607090103397336,0.004994566086820584
0.0015317404637020797,0.0057607090103397336,0.004994566086820584
0.0015459277364194785,0.0057607090103397336,0.004994566086820584
0.001560246414366368,0.0057607090103397336,0.004994566086820584
0.0015746977146430868,0.0057607090103397336,0.004994566086820584
0.001589282865622978,0.0057607090103397336,0.004994566086820584
0.00160400310705682,0.0057607090103397336,0.004994566086820584
0.0016188596901781992,0.0057607090103397336,0.004994566086820584
0.0016338538778098604,0.0057607090103397336,0.004994566086820584
0.001648986944471065,0.0057607090103397336,0.004994566086820584
0.0016642601764859037,0.0057607090103397336,0.004994566086820584
0.0016796748720926532,0.0057607090103397336,0.004994566086820584
0.0016952323415541214,0.0057607090103397336,0.004994566086820584
0.0017109339072690134,0.0057607090103397336,0.004994566086820584
0.001726780903884356,0.0057607090103397336,0.004994566086820584
0.0017427746784089192,0.0057607090103397336,0.004994566086820584
0.0017589165903277326,0.0057607090103397336,0.004994566086820584
0.001775208011717636,0.0057607090103397336,0.004994566086820584
0.0017916503273638995,0.0057607090103397336,0.004994566086820584
0.0018082449348779518,0.0057607090103397336,0.004994566086820584
0.0018249932448161524,0.0057607090103397336,0.004994566086820584
0.0018418966807997109,0.0057607090103397336,0.004994566086820584
0.0018589566796356884,0.0057607090103397336,0.004994566086820584
0.0018761746914391195,0.0057607090103397336,0.004994566086820584
0.0018935521797562953,0.0057607090103397336,0.004994566086820584
0.001911090621689138,0.0057607090103397336,0.004994566086820584
0.0019287915080207778,0.0057607090103397336,0.004994566086820584
0.0019466563433422632,0.0057607090103397336,0.004994566086820584
0.0019646866461804444,0.0057607090103397336,0.004994566086820584
0.0019828839491270716,0.0057607090103397336,0.004994566086820584
0.002001249798969037,0.0057607090103397336,0.004994566086820584
0.0020197857568198785,0.0057607090103397336,0.004994566086820584
0.002038493398252464,0.0057607090103397336,0.004994566086820584
0.0020573743134329114,0.0057607090103397336,0.004994566086820584
0.0020764301072557748,0.0057607090103397336,0.004994566086820584
0.002095662399480433,0.0057607090103397336,0.004994566086820584
0.0021150728248687948,0.0057607090103397336,0.004994566086820584
0.0021346630333242455,0.0057607090103397336,0.004994566086820584
0.002154434690031882,0.0057607090103397336,0.004994566086820584
0.00217438947560008,0.0057607090103397336,0.004994566086820584
0.0021945290862033138,0.0057607090103397336,0.004994566086820584
0.0022148552337263594,0.0057607090103397336,0.004994566086820584
0.0022353696459097966,0.0057607090103397336,0.004994566086820584
0.002256074066496859,0.0057607090103397336,0.004994566086820584
0.00227697025538168,0.0057607090103397336,0.004994566086820584
0.002298059988758851,0.0057607090103397336,0.004994566086820584
0.0023193450592744274,0.0057607090103397336,0.004994566086820584
0.0023408272761782944,0.0057607090103397336,0.004994566086820584
0.002362508465477945,0.0057607090103397336,0.004994566086820584
0.0023843904700937206,0.0057607090103397336,0.004994566086820584
0.002406475150015424,0.0057607090103397336,0.004994566086820584
0.0024287643824604504,0.0057607090103397336,0.004994566086820584
0.0024512600620333396,0.0057607090103397336,0.004994566086820584
0.0024739641008868114,0.0057607090103397336,0.004994566086820584
0.0024968784288843266,0.0057607090103397336,0.004994566086820584
0.002520004993764092,0.0057607090103397336,0.004994566086820584
0.002543345761304648,0.0057607090103397336,0.004994566086820584
0.002566902715491952,0.0057607090103397336,0.004994566086820584
0.002590677858688006,0.0057607090103397336,0.004994566086820584
0.002614673211801092,0.0057607090103397336,0.004994566086820584
0.00263889081445751,0.0057607090103397336,0.004994566086820584
0.002663332725174981,0.0057607090103397336,0.004994566086820584
0.0026880010215376074,0.0057607090103397336,0.004994566086820584
0.0027128978003724646,0.0057607090103397336,0.004994566086820584
0.0027380251779278576,0.0057607090103397336,0.004994566086820584
0.00276338529005317,0.0057607090103397336,0.004994566086820584
0.0027889802923804397,0.0057607090103397336,0.004994566086820584
0.002814812360507581,0.0057607090103397336,0.004994566086820584
0.0028408836901833013,0.0057607090103397336,0.004994566086820584
0.00286719649749377,0.0057607090103397336,0.004994566086820584
0.0028937530190509503,0.0057607090103397336,0.004994566086820584
0.002920555512182745,0.0057607090103397336,0.004994566086820584
0.0029476062551248585,0.0057607090103397336,0.004994566086820584
0.0029749075472144406,0.008124076809453472,0.0054495183705511215
0.003002461709085549,0.008124076809453472,0.0054495183705511215
0.003030271082866396,0.008124076809453472,0.0054495183705511215
0.003058338032378432,0.008124076809453472,0.0054495183705511215
0.0030866649433372744,0.008124076809453472,0.0054495183705511215
0.003115254223555488,0.008124076809453472,0.0054495183705511215
0.0031441083031472647,0.008124076809453472,0.0054495183705511215
0.0031732296347349765,0.008124076809453472,0.0054495183705511215
0.00320262069365765,0.008124076809453472,0.0054495183705511215
0.003232283978181381,0.008124076809453472,0.0054495183705511215
0.00326222200971167,0.008124076809453472,0.0054495183705511215
0.003292437333007769,0.008124076809453472,0.0054495183705511215
0.0033229325163989716,0.008124076809453472,0.0054495183705511215
0.0033537101520029287,0.008124076809453472,0.0054495183705511215
0.0033847728559459832,0.008124076809453472,0.0054495183705511215
0.0034161232685855285,0.008124076809453472,0.0054495183705511215
0.0034477640547344642,0.008124076809453472,0.0054495183705511215
0.0034796979038876916,0.008124076809453472,0.0054495183705511215
0.003511927530450728,0.008124076809453472,0.0054495183705511215
0.0035444556739704356,0.008124076809453472,0.0054495183705511215
0.0035772850993678732,0.008124076809453472,0.0054495183705511215
0.0036104185971733375,0.008124076809453472,0.0054495183705511215
0.0036438589837635444,0.008124076809453472,0.0054495183705511215
0.0036776091016010306,0.008124076809453472,0.0054495183705511215
0.003711671819475767,0.008124076809453472,0.0054495183705511215
0.003746050032748993,0.008124076809453472,0.0054495183705511215
0.0037807466635993493,0.008124076809453472,0.0054495183705511215
0.0038157646612712484,0.008124076809453472,0.0054495183705511215
0.003851107002325569,0.008124076809453472,0.0054495183705511215
0.0038867766908926675,0.008124076809453472,0.0054495183705511215
0.0039227767589277195,0.008124076809453472,0.0054495183705511215
0.0039591102664684585,0.008124076809453472,0.0054495183705511215
0.003995780301895269,0.008124076809453472,0.0054495183705511215
0.004032789982193705,0.008124076809453472,0.0054495183705511215
0.004070142453219439,0.008124076809453472,0.0054495183705511215
0.004107840889965647,0.008124076809453472,0.0054495183705511215
0.004145888496832911,0.008124076809453472,0.0054495183705511215
0.004184288507901585,0.008124076809453472,0.0054495183705511215
0.0042230441872066725,0.008124076809453472,0.0054495183705511215
0.0042621588290153245,0.008124076809453472,0.0054495183705511215
0.004301635758106795,0.008124076809453472,0.0054495183705511215
0.004341478330055093,0.008124076809453472,0.0054495183705511215
0.004381689931514195,0.008124076809453472,0.0054495183705511215
0.004422273980505897,0.008124076809453472,0.0054495183705511215
0.004463233926710397,0.010487444608567209,0.004846765023072266
0.004504573251759458,0.010487444608567209,0.004846765023072266
0.0045462954695324,0.010487444608567209,0.004846765023072266
0.0045884041264547615,0.010487444608567209,0.004846765023072266
0.004630902801799737,0.010487444608567209,0.004846765023072266
0.004673795107992464,0.010487444608567209,0.004846765023072266
0.004717084690917017,0.010487444608567209,0.004846765023072266
0.004760775230226368,0.010487444608567209,0.004846765023072266
0.004804870439655134,0.010487444608567209,0.004846765023072266
0.004849374067335233,0.010487444608567209,0.004846765023072266
0.004894289896114532,0.010487444608567209,0.004846765023072266
0.004939621743878321,0.010487444608567209,0.004846765023072266
0.004985373463873894,0.010487444608567209,0.004846765023072266
0.005031548945038057,0.010487444608567209,0.004846765023072266
0.0050781521123276704,0.010487444608567209,0.004846765023072266
0.005125186927053333,0.010487444608567209,0.004846765023072266
0.0051726573872160194,0.010487444608567209,0.004846765023072266
0.005220567527846975,0.010487444608567209,0.004846765023072266
0.005268921421350677,0.010487444608567209,0.004846765023072266
0.0053177231778509665,0.010487444608567209,0.004846765023072266
0.0053669769455404765,0.010487444608567209,0.004846765023072266
0.005416686911033152,0.010487444608567209,0.004846765023072266
0.00546685729972018,0.010487444608567209,0.004846765023072266
0.005517492376129128,0.010487444608567209,0.004846765023072266
0.005568596444286409,0.010487444608567209,0.004846765023072266
0.005620173848083188,0.010487444608567209,0.004846765023072266
0.005672228971644543,0.010487444608567209,0.004846765023072266
0.005724766239702178,0.010487444608567209,0.004846765023072266
0.005777790117970507,0.010487444608567209,0.004846765023072266
0.005831305113526219,0.010487444608567209,0.004846765023072266
0.00588531577519145,0.010487444608567209,0.004846765023072266
0.0059398266939203566,0.013737075332348594,0.006151648724425595
0.005994842503189409,0.013737075332348594,0.006151648724425595
0.006050367879391224,0.013737075332348594,0.006151648724425595
0.0061064075422320365,0.013737075332348594,0.006151648724425595
0.006162966255132942,0.013737075332348594,0.006151648724425595
0.006220048825634711,0.013737075332348594,0.006151648724425595
0.0062776601058065,0.013737075332348594,0.006151648724425595
0.006335804992658254,0.013737075332348594,0.006151648724425595
0.006394488428556937,0.013737075332348594,0.006151648724425595
0.006453715401646702,0.013737075332348594,0.006151648724425595
0.0065134909462728026,0.013737075332348594,0.006151648724425595
0.006573820143409586,0.013737075332348594,0.006151648724425595
0.006634708121092351,0.013737075332348594,0.006151648724425595
0.006696160054853215,0.013737075332348594,0.006151648724425595
0.00675818116816111,0.013737075332348594,0.006151648724425595
0.006820776732865685,0.013737075332348594,0.006151648724425595
0.0068839520696454964,0.013737075332348594,0.006151648724425595
0.00694771254846024,0.013737075332348594,0.006151648724425595
0.007012063589007177,0.013737075332348594,0.006151648724425595
0.0070770106611818895,0.013737075332348594,0.006151648724425595
0.007142559285543126,0.013737075332348594,0.006151648724425595
0.007208715033782135,0.013737075332348594,0.006151648724425595
0.007275483529196233,0.013737075332348594,0.006151648724425595
0.007342870447166758,0.013737075332348594,0.006151648724425595
0.00741088151564157,0.016543574593796163,0.0063742205150890225
0.007479522515621821,0.016543574593796163,0.0063742205150890225
0.007548799281653432,0.016543574593796163,0.0063742205150890225
0.007618717702322999,0.016543574593796163,0.0063742205150890225
0.007689283720758305,0.016543574593796163,0.0063742205150890225
0.007760503335133571,0.016543574593796163,0.0063742205150890225
0.007832382599179196,0.016543574593796163,0.0063742205150890225
0.00790492762269642,0.016543574593796163,0.0063742205150890225
0.007978144572076629,0.016543574593796163,0.0063742205150890225
0.00805203967082547,0.016543574593796163,0.0063742205150890225
0.008126619200091946,0.016543574593796163,0.0063742205150890225
0.008201889499202203,0.016543574593796163,0.0063742205150890225
0.008277856966198472,0.016543574593796163,0.0063742205150890225
0.008354528058382871,0.016543574593796163,0.0063742205150890225
0.008431909292866252,0.016543574593796163,0.0063742205150890225
0.008510007247122246,0.016543574593796163,0.0063742205150890225
0.00858882855954625,0.016543574593796163,0.0063742205150890225
0.008668379930019773,0.016543574593796163,0.0063742205150890225
0.008748668120479914,0.016543574593796163,0.0063742205150890225
0.008829699955494083,0.016543574593796163,0.0063742205150890225
0.008911482322840203,0.020827178729689803,0.009858437891663362
0.008994022174092044,0.020827178729689803,0.009858437891663362
0.009077326525210224,0.020827178729689803,0.009858437891663362
0.00916140245713852,0.020827178729689803,0.009858437891663362
0.009246257116405733,0.020827178729689803,0.009858437891663362
0.009331897715733239,0.020827178729689803,0.009858437891663362
0.009418331534647951,0.020827178729689803,0.009858437891663362
0.009505565920101192,0.020827178729689803,0.009858437891663362
0.009593608287093146,0.020827178729689803,0.009858437891663362
0.009682466119303124,0.020827178729689803,0.009858437891663362
0.009772146969725724,0.020827178729689803,0.009858437891663362
0.009862658461312821,0.020827178729689803,0.009858437891663362
0.009954008287621519,0.020827178729689803,0.009858437891663362
0.010046204213468132,0.020827178729689803,0.009858437891663362
0.010139254075588154,0.020827178729689803,0.009858437891663362
0.01023316578330245,0.020827178729689803,0.009858437891663362
0.010327947319189514,0.020827178729689803,0.009858437891663362
0.010423606739764012,0.024519940915805026,0.012144640940085357
0.01052015217616159,0.024519940915805026,0.012144640940085357
0.010617591834830001,0.024519940915805026,0.012144640940085357
0.010715933998226712,0.024519940915805026,0.012144640940085357
0.010815187025522881,0.024519940915805026,0.012144640940085357
0.01091535935331391,0.024519940915805026,0.012144640940085357
0.01101645949633657,0.024519940915805026,0.012144640940085357
0.01111849604819271,0.024519940915805026,0.012144640940085357
0.011221477682079803,0.024519940915805026,0.012144640940085357
0.011325413151528114,0.024519940915805026,0.012144640940085357
0.011430311291144786,0.024519940915805026,0.012144640940085357
0.011536181017364784,0.024519940915805026,0.012144640940085357
0.011643031329208768,0.024519940915805026,0.012144640940085357
0.011750871309048075,0.024519940915805026,0.012144640940085357
0.011859710123376693,0.028064992614475627,0.013751098024390883
0.011969557023590429,0.028064992614475627,0.013751098024390883
0.01208042134677329,0.028064992614475627,0.013751098024390883
0.012192312516491107,0.028064992614475627,0.013751098024390883
0.012305240043592616,0.028064992614475627,0.013751098024390883
0.012419213527017834,0.028064992614475627,0.013751098024390883
0.012534242654613994,0.028064992614475627,0.013751098024390883
0.012650337203959038,0.028064992614475627,0.013751098024390883
0.012767507043192657,0.028064992614475627,0.013751098024390883
0.01288576213185518,0.028064992614475627,0.013751098024390883
0.013005112521734086,0.028064992614475627,0.013751098024390883
0.013125568357718428,0.028064992614475627,0.013751098024390883
0.013247139878661175,0.028064992614475627,0.013751098024390883
0.013369837418249465,0.029689807976366323,0.014876531292802536
0.013493671405883065,0.029689807976366323,0.014876531292802536
0.013618652367560814,0.029689807976366323,0.014876531292802536
0.013744790926775366,0.029689807976366323,0.014876531292802536
0.01387209780541621,0.029689807976366323,0.014876531292802536
0.014000583824680975,0.029689807976366323,0.014876531292802536
0.014130259905995337,0.029689807976366323,0.014876531292802536
0.014261137071941283,0.029689807976366323,0.014876531292802536
0.014393226447194065,0.029689807976366323,0.014876531292802536
0.014526539259467812,0.029689807976366323,0.014876531292802536
0.014661086840469845,0.029689807976366323,0.014876531292802536
0.014796880626863964,0.033825701624815366,0.014973987502306002
0.014933932161242518,0.033825701624815366,0.014973987502306002
0.015072253093107555,0.033825701624815366,0.014973987502306002
0.015211855179861048,0.033825701624815366,0.014973987502306002
0.015352750287804227,0.033825701624815366,0.014973987502306002
0.015494950393146316,0.033825701624815366,0.014973987502306002
0.015638467583022463,0.033825701624815366,0.014973987502306002
0.01578331405652118,0.033825701624815366,0.014973987502306002
0.01592950212572123,0.033825701624815366,0.014973987502306002
0.016077044216738237,0.033825701624815366,0.014973987502306002
0.016225952870780873,0.033825701624815366,0.014973987502306002
0.016376240745216875,0.03722304283604136,0.014552794250643953
0.016527920614648955,0.03722304283604136,0.014552794250643953
0.016681005372000592,0.03722304283604136,0.014552794250643953
0.016835508029612024,0.03722304283604136,0.014552794250643953
0.01699144172034626,0.03722304283604136,0.014552794250643953
0.01714881969870539,0.03722304283604136,0.014552794250643953
0.01730765534195726,0.03722304283604136,0.014552794250643953
0.017467962151272456,0.03722304283604136,0.014552794250643953
0.017629753752872058,0.03722304283604136,0.014552794250643953
0.017793043899185772,0.04121122599704579,0.015389167667907731
0.01795784647002095,0.04121122599704579,0.015389167667907731
0.018124175473742378,0.04121122599704579,0.015389167667907731
0.01829204504846294,0.04121122599704579,0.015389167667907731
0.018461469463245474,0.04121122599704579,0.015389167667907731
0.018632463119315597,0.04121122599704579,0.015389167667907731
0.018805040551285814,0.04121122599704579,0.015389167667907731
0.018979216428391014,0.04121122599704579,0.015389167667907731
0.01915500555573528,0.04121122599704579,0.015389167667907731
0.019332422875550453,0.045642540620384045,0.017854037362944542
0.019511483468466165,0.045642540620384045,0.017854037362944542
0.019692202554791715,0.045642540620384045,0.017854037362944542
0.01987459549580984,0.045642540620384045,0.017854037362944542
0.02005867779508234,0.045642540620384045,0.017854037362944542
0.020244465099768037,0.045642540620384045,0.017854037362944542
0.020431973201952704,0.045642540620384045,0.017854037362944542
0.020621218039991424,0.045642540620384045,0.017854037362944542
0.02081221569986339,0.05066469719350073,0.02149626054290275
0.021004982416539152,0.05066469719350073,0.02149626054290275
0.02119953457536071,0.05066469719350073,0.02149626054290275
0.021395888713434216,0.05066469719350073,0.02149626054290275
0.021594061521035653,0.05066469719350073,0.02149626054290275
0.02179406984302956,0.05066469719350073,0.02149626054290275
0.021995930680300747,0.05066469719350073,0.02149626054290275
0.022199661191199548,0.05244153185028687,0.02096715236451761
0.022405278693000182,0.05246209360046694,0.020937498826164438
0.022612800663372772,0.052482845797504195,0.02090773302085626
0.022822244741868985,0.05250379020535382,0.02087785763834767
0.023033628731421313,0.05252492860430905,0.020847875482672182
0.02324697059985648,0.05254626279115256,0.02081778947536833
0.023462288481422625,0.05256779457930918,0.02078760265878453
0.02367960067833076,0.054652880354505176,0.020597243390794575
0.023898925662310503,0.054652880354505176,0.020597243390794575
0.02412028207618007,0.054652880354505176,0.020597243390794575
0.024343688735431104,0.054652880354505176,0.020597243390794575
0.024569164629827903,0.054652880354505176,0.020597243390794575
0.024796728925021577,0.054652880354505176,0.020597243390794575
0.025026400964179192,0.054652880354505176,0.020597243390794575
0.025258200269627846,0.05760709010339734,0.01981744145494644
0.025492146544514233,0.05760709010339734,0.01981744145494644
0.025728259674479323,0.05760709010339734,0.01981744145494644
0.025966559729348696,0.05760709010339734,0.01981744145494644
0.026207066964838526,0.05760709010339734,0.01981744145494644
0.0264498018242772,0.05760709010339734,0.01981744145494644
0.02669478494034321,0.059970457902511085,0.020540670402127682
0.026942037136818822,0.059970457902511085,0.020540670402127682
0.02719157943036019,0.059970457902511085,0.020540670402127682
0.027443433032283655,0.059970457902511085,0.020540670402127682
0.02769761935036891,0.059970457902511085,0.020540670402127682
0.027954159990678566,0.059970457902511085,0.020540670402127682
0.028213076759394707,0.0621861152141802,0.019835171357216824
0.02847439166467248,0.0621861152141802,0.019835171357216824
0.028738126918510663,0.0621861152141802,0.019835171357216824
0.029004304938639917,0.0621861152141802,0.019835171357216824
0.02927294835042816,0.0621861152141802,0.019835171357216824
0.0295440799888038,0.06558345642540621,0.02018349693441224
0.029817722900196734,0.06558345642540621,0.02018349693441224
0.030093900344497212,0.06558345642540621,0.02018349693441224
0.030372635797033115,0.06558345642540621,0.02018349693441224
0.030653952950565267,0.06558345642540621,0.02018349693441224
0.030937875717301368,0.06558345642540621,0.02018349693441224
0.03122442823092858,0.06676514032496308,0.020154649615809126
0.03151363484866479,0.06676514032496308,0.020154649615809126
0.0318055201533292,0.06676514032496308,0.020154649615809126
0.032100108955431715,0.06676514032496308,0.020154649615809126
0.03239742629528195,0.06676514032496308,0.020154649615809126
0.03269749744511768,0.07075332348596751,0.019452598223214938
0.03300034791125285,0.07075332348596751,0.019452598223214938
0.03330600343624589,0.07075332348596751,0.019452598223214938
0.03361449000108765,0.07075332348596751,0.019452598223214938
0.03392583382740992,0.07075332348596751,0.019452598223214938
0.034240061379714255,0.07252584933530282,0.018793382294049785
0.034557199367621395,0.07252584933530282,0.018793382294049785
0.03487727474814178,0.07252584933530282,0.018793382294049785
0.03520031472796679,0.07252584933530282,0.018793382294049785
0.0355263467657814,0.07401053718765642,0.01926664319217558
0.03585539857459817,0.0740434423685381,0.0192751805741077
0.0361874981241128,0.07407665232348956,0.01928436249738459
0.03652267364308175,0.07411016987538646,0.019294204632717037
0.03686095362172158,0.07414399787325045,0.0193047229027241
0.03720236681413066,0.07666174298375183,0.018947544824522
0.03754694224073337,0.07666174298375183,0.018947544824522
0.037894709190746674,0.07666174298375183,0.018947544824522
0.03824569722466999,0.07666174298375183,0.018947544824522
0.038599936176797675,0.0791728212703102,0.018200319136816027
0.03895745615775501,0.0791728212703102,0.018200319136816027
0.0393182875570577,0.0791728212703102,0.018200319136816027
0.03968246104569482,0.0791728212703102,0.018200319136816027
0.04005000757873611,0.0843426883308715,0.01804313146663333
0.04042095839796306,0.0843426883308715,0.01804313146663333
0.04079534503452449,0.0843426883308715,0.01804313146663333
0.04117319931161679,0.0843426883308715,0.01804313146663333
0.04155455334718875,0.08892171344165437,0.0200581922561512
0.04193943955667186,0.08892171344165437,0.0200581922561512
0.04232789065573549,0.08892171344165437,0.0200581922561512
0.042719939663067766,0.08892171344165437,0.0200581922561512
0.04311561990318229,0.09116532860774806,0.019137115637685626
0.0435149650092505,0.09120526311835489,0.01919727096192854
0.04391800892596086,0.09124556751002592,0.019258632568715704
0.044324785912403956,0.09290989660265879,0.018767565423156947
0.04473533054498463,0.09290989660265879,0.018767565423156947
0.04514967772036102,0.09290989660265879,0.018767565423156947
0.04556786265841064,0.09290989660265879,0.018767565423156947
0.045989920905224385,0.0946824224519941,0.019087766727286955
0.046415888336127774,0.0946824224519941,0.019087766727286955
0.04684580115873045,0.0946824224519941,0.019087766727286955
0.04727969591600391,0.0982274741506647,0.01768760703760321
0.047717609489387455,0.0982274741506647,0.01768760703760321
0.048159579101923505,0.0982274741506647,0.01768760703760321
0.04860564232142134,0.0982274741506647,0.01768760703760321
0.04905583706365046,0.09896602658788774,0.01863209052528262
0.04951020159556351,0.09896602658788774,0.01863209052528262
0.04996877453854884,0.09896602658788774,0.01863209052528262
0.050431594871713586,0.1019202363367799,0.018077360660448866
0.0508987019351968,0.1019202363367799,0.018077360660448866
0.05137013543351344,0.1019202363367799,0.018077360660448866
0.05184593543892913,0.1035450516986706,0.01700560533923077
0.05232614239486662,0.1035450516986706,0.01700560533923077
0.05281079711934331,0.1035450516986706,0.01700560533923077
0.05329994080844088,0.10502215657311671,0.018002778505427215
0.05379361503980703,0.10502215657311671,0.018002778505427215
0.05429186177618943,0.10502215657311671,0.018002778505427215
0.05479472336900287,0.10827178729689808,0.018078031173260813
0.055302242561929005,0.10827178729689808,0.018078031173260813
0.055814462494549605,0.10827178729689808,0.018078031173260813
0.05633142670601358,0.110192023633678,0.01889308945975714
0.05685317913873753,0.110192023633678,0.01889308945975714
0.05737976414214134,0.110192023633678,0.01889308945975714
0.05791122647641758,0.11358936484490398,0.020246457149665123
0.058447611316336315,0.11358936484490398,0.020246457149665123
0.05898896425508499,0.11358936484490398,0.020246457149665123
0.0595353313081437,0.11624815361890695,0.019310003952568388
0.06008675891719687,0.11624815361890695,0.019310003952568388
0.060643293954080614,0.11757754800590843,0.018477920097487777
0.061204983724766966,0.11757754800590843,0.018477920097487777
0.061771875973384946,0.11757754800590843,0.018477920097487777
0.06234401888627864,0.11890694239290991,0.017591403333283944
0.06292146109610344,0.11890694239290991,0.017591403333283944
0.06350425168595962,0.11890694239290991,0.017591403333283944
0.0640924401935645,0.11994091580502216,0.018288019218515247
0.06468607661546327,0.11994091580502216,0.018288019218515247
0.06528521141127848,0.12200886262924668,0.017158169583160608
0.0658898955079995,0.12200886262924668,0.017158169583160608
0.06650018030431118,0.12422451994091581,0.018270114813370746
0.0671161176749628,0.12422451994091581,0.018270114813370746
0.06773775997517752,0.12422451994091581,0.018270114813370746
0.06836516004510239,0.1258493353028065,0.0177225229028601
0.06899837121430018,0.1258493353028065,0.0177225229028601
0.06963744730628223,0.12717872968980798,0.017552774214958575
0.07028244264308345,0.12717872968980798,0.017552774214958575
0.07093341204987996,0.1292466765140325,0.018739125784327983
0.07159041085964889,0.1292466765140325,0.018739125784327983
0.07225349491787214,0.1292466765140325,0.018739125784327983
0.07292272058728312,0.13013293943870013,0.018243557469855533
0.07359814475265763,0.13013293943870013,0.018243557469855533
0.07427982482564918,0.13220088626292464,0.019211829655466934
0.07496781874966876,0.13220088626292464,0.019211829655466934
0.07566218500481055,0.13382570162481539,0.018200319136816027
0.07636298261282241,0.13382570162481539,0.018200319136816027
0.07707027114212295,0.134711964549483,0.018926421936371448
0.0777841107128649,0.134711964549483,0.018926421936371448
0.07850456200204509,0.138109305760709,0.01966085219901665
0.07923168624866253,0.138109305760709,0.01966085219901665
0.07996554525892346,0.1395864106351551,0.02023208351679405
0.080706201411495,0.1395864106351551,0.02023208351679405
0.08145371766280746,0.1418020679468242,0.019334469636702968
0.0822081575524054,0.1418020679468242,0.019334469636702968
0.08296958520834907,0.14652880354505168,0.01951915832080149
0.0837380653526649,0.14652880354505168,0.01951915832080149
0.08451366330684713,0.148301329394387,0.019795409828952382
0.08529644499741025,0.148301329394387,0.019795409828952382
0.08608647696149245,0.15228951255539144,0.018741712989336072
0.08688382635251184,0.15228951255539144,0.018741712989336072
0.08768856094587427,0.15361890694239294,0.019817441454946436
0.08850074914473438,0.15361890694239294,0.019817441454946436
0.08932045998580969,0.15819793205317578,0.022199750041329222
0.09014776314524918,0.15923190546528804,0.022614663762487018
0.09098272894455559,0.15923190546528804,0.022614663762487018
0.09182542835656282,0.16203840472673559,0.02186525482592223
0.09267593301146883,0.16203840472673559,0.02186525482592223
0.09353431520292387,0.1638109305760709,0.021747411939631544
0.09440064789417603,0.1638109305760709,0.021747411939631544
0.0952750047242729,0.16809453471196453,0.022849284115841532
0.09615746001432096,0.17001477104874446,0.02255723948473426
0.09704808877380307,0.17001477104874446,0.02255723948473426
0.09794696670695395,0.17311669128508125,0.021628366579288776
0.09885417021919574,0.17311669128508125,0.021628366579288776
0.09976977642363201,0.17341211225997047,0.02168880926792042
0.1006938631476027,0.17666174298375184,0.021822526991327033
0.10162650893929952,0.17666174298375184,0.021822526991327033
0.10256779307444219,0.18050221565731167,0.021071982358366666
0.10351779556301763,0.18227474150664696,0.020255435490625997
0.10447659715608042,0.18227474150664696,0.020255435490625997
0.10544427935261684,0.1844903988183161,0.018598882278690727
0.10642092440647247,0.1862629246676514,0.018230264290103083
0.10740661533334334,0.1862629246676514,0.018230264290103083
0.10840143591783309,0.18788774002954212,0.01915559454973956
0.10940547072057424,0.1899556868537666,0.018647697472476944
0.11041880508541602,0.1899556868537666,0.018647697472476944
0.11144152514667881,0.19202363367799113,0.017902175246378972
0.1124737178364752,0.1930576070901034,0.018211637537314657
0.1135154708920999,0.1930576070901034,0.018211637537314657
0.11456687286348714,0.1948301329394387,0.01892193829234845
0.11562801312073753,0.1963072378138848,0.019514810861968254
0.11669898186171475,0.19793205317577547,0.018890522986953106
0.11777987011971193,0.19793205317577547,0.018890522986953106
0.11887076977119033,0.1986706056129985,0.01895777775300685
0.11997177354358843,0.19985228951255538,0.019571871834226737
0.12108297502320395,0.19985228951255538,0.019571871834226737
0.12220446866314887,0.2017725258493353,0.02089173838234291
0.1233363497913776,0.2028064992614475,0.021326425422340468
0.12447871461879062,0.2042836041358936,0.021887418183521395
0.125631660247412,0.20590841949778432,0.021644053113605483
0.1267952846786434,0.20590841949778432,0.021644053113605483
0.12796968682159415,0.20901033973412111,0.023033681222483636
0.1291549665014884,0.20945347119645494,0.022785536337619205
0.1303512244681509,0.2106351550960118,0.02270453220987431
0.1315585624045704,0.21225997045790254,0.023376348117688746
0.1327770829355429,0.21225997045790254,0.023376348117688746
0.13400688963639507,0.21447562776957163,0.02470491941190604
0.13524808704178753,0.21639586410635156,0.026065309566846728
0.1365007806546014,0.21787296898079767,0.024581459214902252
0.13776507695490536,0.2199409158050222,0.024642528810192525
0.13904108340900698,0.22082717872968982,0.025098712114097355
0.1403289084785873,0.2228951255539143,0.0255505462688975
0.14162866162991988,0.2228951255539143,0.0255505462688975
0.1429404533431761,0.22407680945347122,0.024559752856702206
0.14426439512181574,0.2261447562776957,0.02364854693926661
0.14560059950206486,0.2277062933327767,0.024881168477947482
0.14694918006248173,0.22968980797636634,0.024423154751818634
0.14831025143361043,0.23028064992614472,0.024444982405043607
0.14968392930772556,0.23101920236336784,0.024894561508202975
0.1510703304486654,0.2324963072378139,0.02420329477285542
0.1524695727017573,0.23500738552437223,0.02288797715631471
0.15388177500383463,0.23751846381093059,0.02152725164222946
0.155307057393346,0.23914327917282127,0.02113688388459093
0.1567455410205595,0.23974274233906337,0.021493535077247303
0.15819734815786,0.24276954244482069,0.02222076845369859
0.1596626022101425,0.2447562776957164,0.02131505496651923
0.161141427725302,0.24785819793205316,0.0198760730666552
0.16263395040481923,0.2512555391432792,0.02081326438646978
0.16414029711444664,0.25273264401772527,0.02104492898062069
0.16566059589499135,0.2540620384047268,0.02071460755092331
0.16719497597319902,0.25657311669128513,0.01996430477879561
0.16874356777273758,0.2586410635155096,0.020150439264738498
0.17030650292528443,0.25952732644017723,0.020843526390711038
0.17188391428171457,0.26248153618906944,0.02136050047403832
0.17347593592339308,0.26381093057607086,0.02167762889227778
0.17508270317357252,0.2649926144756278,0.02202158122223847
0.17670435260889467,0.26646971935007385,0.02231683383431262
0.1783410220710008,0.26750369276218616,0.02222157978261952
0.17999285067824763,0.27119645494830136,0.02239274534019262
0.18165997883753268,0.2748892171344165,0.021991286765174367
0.18334254825622906,0.27902511078286557,0.022919730746994507
0.18504070195423022,0.2794682422451994,0.022399240069968133
0.1867545842761076,0.2813884785819793,0.023399152293854163
0.18848434090337954,0.28375184638109313,0.023597235155715317
0.1902301188668944,0.28611521418020686,0.022617343574292098
0.1919920665593285,0.288330871491876,0.021773592509826575
0.1937703337477989,0.2909896602658789,0.023375829582411058
0.19556507158659492,0.29305760709010337,0.023429695785995092
0.19737643263002555,0.29364844903988185,0.022700260827612846
0.19920457084538692,0.29660265878877407,0.023280222516804183
0.2010496416260499,0.29970457902511083,0.02347362925001501
0.2029118018046678,0.30103397341211224,0.022796173346899238
0.20479120966650854,0.3029542097488922,0.023504591665755484
0.2066880249629082,0.30531757754800587,0.024051069703189612
0.20860240892485027,0.3082717872968981,0.023950061026614237
0.2105345242766706,0.30974889217134416,0.024121524109186835
0.21248453524988828,0.3113737075332349,0.024048549656901487
0.21445260759716675,0.313589364844904,0.024111471798319746
0.21643890860640203,0.3155096011816839,0.022959360978109838
0.21844360711494262,0.3168389955686854,0.023002084937071537
0.22046687352394098,0.320384047267356,0.022962000561588296
0.22250887981283693,0.3212703101920237,0.022949327792065814
0.2245697995539774,0.325258493353028,0.024008192941677237
0.22664980792736927,0.3285081240768094,0.026607939627637904
0.22874908173557018,0.3316100443131463,0.02565281325280604
0.23086779941871696,0.3344165435745938,0.026139145829835696
0.23300614106969247,0.3348596750369276,0.02582986770153734
0.23516428844943485,0.3391432791728213,0.026516672501256357
0.23734242500238661,0.34047267355982275,0.027574822308115917
0.23954073587208768,0.3435745937961595,0.028036472590594493
0.24175940791691308,0.34416543574593794,0.028582816885672074
0.243998629725955,0.3487444608567208,0.02806456070914216
0.24625859163505467,0.3499261447562777,0.028133581221530198
0.24853948574297985,0.35465288035450515,0.029537583768092002
0.25084150592775384,0.3559822747415066,0.02870975822178879
0.25316484786313553,0.3605612998522895,0.0293482066619416
0.2555097090352507,0.361152141802068,0.029813703033778626
0.25787628875938007,0.3642540620384047,0.02837169478566264
0.26026478819690047,0.3680945347119645,0.028351180180821448
0.26267541037238357,0.3700147710487445,0.027976312596448515
0.2651083601908539,0.37370753323485967,0.028034743171810445
0.26756384445520454,0.37607090103397345,0.02640673557469606
0.27004207188377727,0.37680945347119643,0.026011309367577996
0.2725432531281028,0.37991137370753314,0.026831135583931305
0.27506760079080644,0.38138847858197933,0.027288043961374582
0.2776153294436801,0.3831610044313146,0.028260395876825863
0.28018665564591955,0.3868537666174299,0.02949651826084703
0.2827817979625341,0.38921713441654354,0.028372122015532127
0.28540097698292377,0.39270431768223335,0.028726947468106608
0.28804441533962977,0.3957163958641064,0.028211027453261275
0.29071233772725785,0.39704579025110787,0.02909392527160649
0.2934049709215787,0.40044313146233385,0.029880305951436214
0.29612254379880343,0.40236336779911375,0.02960931135994299
0.29886528735503826,0.40443131462333826,0.029818174957133833
0.30163343472591975,0.40797636632200884,0.030149668880432356
0.3044272212064303,0.4113737075332349,0.03159800123680093
0.30724688427090036,0.41358936484490405,0.03127992156429067
0.31009266359319265,0.4152141802067947,0.030347226590718934
0.312964801067075,0.42038404726735595,0.02864381893561052
0.3158635408267819,0.423781388478582,0.02839091376507372
0.3187891292677646,0.4257016248153619,0.027234687896585646
0.32174181506763716,0.42850812407680944,0.02752378385187012
0.3247218492073129,0.43220088626292463,0.029329614979862542
0.3277294849923382,0.4338257016248154,0.027887785232809062
0.33076497807442423,0.43545051698670606,0.02847064032666279
0.3338285864731761,0.44062038404726733,0.030296057534065206
0.3369205705980267,0.4431314623338256,0.030287654355942283
0.34004119327037063,0.4468242245199409,0.027442631602863074
0.34319071974590426,0.45051698670605606,0.026968121984498578
0.34636941773717345,0.45406203840472675,0.02772343926792376
0.3495775574363275,0.45982274741506657,0.029534300628751762
0.3528154115380883,0.4629246676514033,0.029560145479962812
0.3560832552629278,0.4676514032496307,0.029592931809339553
0.3593813663804626,0.4704579025110783,0.02984621082921577
0.36271002523306484,0.47311669128508116,0.029689848802896435
0.36606951475969024,0.4763663220088626,0.0299597103428386
0.36946012051993027,0.4805022156573117,0.02977138983366394
0.37288213071828336,0.48522895125553916,0.029642452228841477
0.3763358362286533,0.4889217134416543,0.030968360794714704
0.37982153061907364,0.4954209748892172,0.031589944388025024
0.3833395101766601,0.49793205317577555,0.031584188237737384
0.38689007393279756,0.5005908419497784,0.03113582291573204
0.390473523688556,0.504135893648449,0.03224204122577802
0.39409016404034475,0.5076809453471196,0.03245188913352131
0.39774030240580366,0.5137370753323486,0.032865721761834256
0.4014242490499322,0.5161004431314623,0.03335191015072729
0.40514231711146476,0.523781388478582,0.03225068686763152
0.408894822629486,0.5276218611521417,0.03102154688567669
0.4126820845702952,0.5355982274741506,0.03295706062410355
0.4165044248545185,0.5389955686853767,0.03286313996489356
0.4203621683844714,0.5447562776957163,0.03463278103010377
0.4242556430717777,0.5484490398818316,0.03485084188771734
0.42818517986524113,0.5505169867060562,0.03468349328756752
0.4321511127789762,0.5533234859675037,0.03450233694689849
0.4361537789208006,0.5576478741993178,0.03307994887565867
0.44019351852088745,0.561152141802068,0.03359272652291821
0.4442706749606883,0.5629246676514033,0.03301769045223148
0.4483855948021186,0.5662892945111546,0.032368195590954725
0.45253862781701665,0.5717872968980797,0.03326639275819437
0.4567301270168747,0.5754800590841949,0.03222812815270657
0.46096044868284336,0.5810930576070901,0.02946156757488641
0.46522995239601894,0.5846381093057608,0.02929322381308952
0.4695390010680058,0.5875923190546529,0.030197874958566125
0.4738879609717651,0.5923190546528804,0.031465377269661185
0.4782772017727485,0.5982274741506647,0.03267485972040779
0.4827070965603183,0.6050221565731166,0.03482405053935219
0.4871780218794631,0.6109305760709011,0.03792322735491143
0.4916903577628026,0.618463810930576,0.0375173653354069
0.4962444877628913,0.6215657311669128,0.037651207190345905
0.5008407989848213,0.6282127031019202,0.03801803836451421
0.5054796821191241,0.6324963072378139,0.038592378225364744
0.5101615314749833,0.6361890694239289,0.03706228523561952
0.5148867450137492,0.640768094534712,0.03867395437481776
0.5196557243827657,0.6451994091580502,0.03882410617952999
0.5244688749495119,0.64903988183161,0.039125159541845325
0.5293266058360562,0.6525849335302807,0.038736588358742
0.5342293299538352,0.6559822747415067,0.0405386881192534
0.53917746403875,0.6607090103397342,0.03985477256760177
0.5441714286865893,0.6641063515509601,0.03848796040511418
0.5492116483887789,0.6673559822747415,0.037158640578644715
0.5542985515684669,0.6741506646971935,0.03875786085568877
0.5594325706169377,0.6784342688330871,0.03853737397302272
0.5646141419303667,0.68301329394387,0.038349137260563396
0.5698437059469142,0.6865583456425407,0.04062441231536783
0.5751217071841613,0.6923190546528804,0.042286668830823916
0.5804485942768978,0.6979320531757757,0.04284594417415861
0.5858248200152536,0.7019202363367799,0.04525397653774059
0.5912508413831875,0.7066469719350075,0.043580574130561725
0.5967271195973316,0.7113737075332349,0.043808051969642
0.6022541201461928,0.7177252584933531,0.04280745181982339
0.6078323128297229,0.7246676514032496,0.04265853417837413
0.6134621717992506,0.7293943870014771,0.04482336608249394
0.6191441755977841,0.7342688330871492,0.043235711680784855
0.6248788072006894,0.739290989660266,0.04397402929111361
0.6306665540567405,0.7418020679468242,0.0435783489857271
0.6365079081295572,0.7449039881831611,0.04191815554622229
0.642403365939419,0.7496307237813885,0.041142961449627403
0.6483534286054721,0.7558250031264261,0.042134473993363536
0.6543586018883236,0.7617429837518465,0.03994590958344761
0.6604193962330305,0.7664697193500739,0.03961928277941423
0.6665363268124913,0.7731166912850813,0.041814795672311666
0.6727099135712337,0.780354505169867,0.039690198582957345
0.6789406812696106,0.7856720827178729,0.039151484451010715
0.6852291595284065,0.7909896602658788,0.03749280277664658
0.6915758828738525,0.7973412112259971,0.03632063091275866
0.697981390783066,0.800738552437223,0.03603685200502868
0.7044462277299037,0.8064992614475628,0.03496161590561643
0.7109709432312431,0.8129985228951255,0.034170501321437556
0.7175560918936928,0.8171344165435747,0.03332718725407049
0.7242022334607315,0.8214180206794681,0.032410028249732194
0.730909932860291,0.8271787296898079,0.03279335461417373
0.737679760252773,0.8327917282127032,0.031278371480216074
0.7445122910795136,0.8387001477104874,0.03167883965737879
0.751408106111697,0.8438700147710486,0.029901392973080882
0.7583677914997191,0.8485967503692763,0.02931349265069919
0.7653919388230148,0.8533234859675035,0.030328048311473087
0.77248114514034,0.8571639586410635,0.02999852560639568
0.7796360130405229,0.8610044313146232,0.028645934728740628
0.7868571506936851,0.8655834564254061,0.026724306735818642
0.794145171902934,0.871344165435746,0.02572076534396909
0.8015006961565405,0.8759231905465288,0.02806931130229291
0.8089243486805938,0.8825701624815363,0.02671750232915562
0.8164167604921464,0.8892171344165437,0.02486337995657822
0.823978568452852,0.8939438700147712,0.02340484986618977
0.8316104153230962,0.8985228951255539,0.0228943313977354
0.8393129498166364,0.9036927621861152,0.02372377378064486
0.8470868266557402,0.9081240768094533,0.022955137013217473
0.8549327066268376,0.9122288688901579,0.02138833411993825
0.8628512566366896,0.9193500738552437,0.020552469283221377
0.8708431497690724,0.9237813884785819,0.017918417961269917
0.8789090653419954,0.9292466765140326,0.016469700950650597
0.8870496889654403,0.9361890694239291,0.015504520359156363
0.8952657125996392,0.9444608567208272,0.013030561950032516
0.9035578346138929,0.9475627769571637,0.01220537199038951
0.9119267598459299,0.9534711964549482,0.010542891730853715
0.9203731996618221,0.9580502215657312,0.009778191304623454
0.9288978720164498,0.9630723781388479,0.009598024957960562
0.9375015015145289,0.9661742983751846,0.009037339180231115
0.9461848194722002,0.9701624815361891,0.007963590987358247
0.9549485639791966,0.9732644017725258,0.007767880304583152
0.9637934799615786,0.9784342688330872,0.007309638034424676
0.9727203192450538,0.9834564254062039,0.005981818827567671
0.9817298406188841,0.9892171344165437,0.004926144141124894
0.9908228099003797,0.9939438700147709,0.0029087258469210936
1.0,1.0,0.0


==> data_2/cora/mismatched/roc_MLP-attack-comb_mean.csv <==
fpr,tpr_mean,tpr_std
0.0001,0.0,0.0
0.00010092621909870473,0.0025110782865583456,0.003194707670607255
0.00010186101701559753,0.0025110782865583456,0.003194707670607255
0.00010280447320933097,0.0025110782865583456,0.003194707670607255
0.00010375666787451859,0.0025110782865583456,0.003194707670607255
0.00010471768194855202,0.0025110782865583456,0.003194707670607255
0.0001056875971184804,0.0025110782865583456,0.003194707670607255
0.00010666649582795387,0.0025110782865583456,0.003194707670607255
0.00010765446128423159,0.0025110782865583456,0.003194707670607255
0.00010865157746525384,0.0025110782865583456,0.003194707670607255
0.00010965792912678099,0.0025110782865583456,0.003194707670607255
0.00011067360180959734,0.0025110782865583456,0.003194707670607255
0.00011169868184678226,0.0025110782865583456,0.003194707670607255
0.00011273325637104872,0.0025110782865583456,0.003194707670607255
0.00011377741332214914,0.0025110782865583456,0.003194707670607255
0.00011483124145435111,0.0025110782865583456,0.003194707670607255
0.00011589483034398106,0.0025110782865583456,0.003194707670607255
0.00011696827039703847,0.0025110782865583456,0.003194707670607255
0.00011805165285688056,0.0025110782865583456,0.003194707670607255
0.0001191450698119776,0.0025110782865583456,0.003194707670607255
0.00012024861420374123,0.0025110782865583456,0.003194707670607255
0.00012136237983442405,0.0025110782865583456,0.003194707670607255
0.00012248646137509307,0.0025110782865583456,0.003194707670607255
0.00012362095437367691,0.0025110782865583456,0.003194707670607255
0.00012476595526308696,0.0025110782865583456,0.003194707670607255
0.0001259215613694151,0.0025110782865583456,0.003194707670607255
0.0001270878709202058,0.0025110782865583456,0.003194707670607255
0.000128264983052806,0.0025110782865583456,0.003194707670607255
0.0001294529978227916,0.0025110782865583456,0.003194707670607255
0.00013065201621247213,0.0025110782865583456,0.003194707670607255
0.00013186214013947485,0.0025110782865583456,0.003194707670607255
0.00013308347246540747,0.0025110782865583456,0.003194707670607255
0.00013431611700460153,0.0025110782865583456,0.003194707670607255
0.0001355601785329369,0.0025110782865583456,0.003194707670607255
0.0001368157627967472,0.0025110782865583456,0.003194707670607255
0.00013808297652180923,0.0025110782865583456,0.003194707670607255
0.0001393619274224142,0.0025110782865583456,0.003194707670607255
0.00014065272421052364,0.0025110782865583456,0.003194707670607255
0.00014195547660501016,0.0025110782865583456,0.003194707670607255
0.0001432702953409831,0.0025110782865583456,0.003194707670607255
0.00014459729217920195,0.0025110782865583456,0.003194707670607255
0.00014593657991557562,0.0025110782865583456,0.003194707670607255
0.00014728827239075018,0.0025110782865583456,0.003194707670607255
0.0001486524844997857,0.0025110782865583456,0.003194707670607255
0.00015002933220192182,0.0025110782865583456,0.003194707670607255
0.0001514189325304352,0.0025110782865583456,0.003194707670607255
0.00015282140360258693,0.0025110782865583456,0.003194707670607255
0.0001542368646296629,0.0025110782865583456,0.003194707670607255
0.00015566543592710622,0.0025110782865583456,0.003194707670607255
0.00015710723892474503,0.0025110782865583456,0.003194707670607255
0.00015856239617711372,0.0025110782865583456,0.003194707670607255
0.00016003103137387001,0.0025110782865583456,0.003194707670607255
0.00016151326935030913,0.0025110782865583456,0.003194707670607255
0.0001630092360979741,0.0025110782865583456,0.003194707670607255
0.00016451905877536624,0.0025110782865583456,0.003194707670607255
0.00016604286571875296,0.0025110782865583456,0.003194707670607255
0.0001675807864530767,0.0025110782865583456,0.003194707670607255
0.00016913295170296487,0.0025110782865583456,0.003194707670607255
0.0001706994934038408,0.0025110782865583456,0.003194707670607255
0.0001722805447131394,0.0025110782865583456,0.003194707670607255
0.00017387624002162505,0.0025110782865583456,0.003194707670607255
0.00017548671496481503,0.0025110782865583456,0.003194707670607255
0.00017711210643450888,0.0025110782865583456,0.003194707670607255
0.00017875255259042355,0.0025110782865583456,0.003194707670607255
0.00018040819287193827,0.0025110782865583456,0.003194707670607255
0.00018207916800994624,0.0025110782865583456,0.003194707670607255
0.00018376562003881704,0.0025110782865583456,0.003194707670607255
0.00018546769230846994,0.0025110782865583456,0.003194707670607255
0.00018718552949655793,0.0025110782865583456,0.003194707670607255
0.00018891927762076664,0.0025110782865583456,0.003194707670607255
0.0001906690840512252,0.0025110782865583456,0.003194707670607255
0.00019243509752303302,0.0025110782865583456,0.003194707670607255
0.00019421746814890265,0.0025110782865583456,0.003194707670607255
0.00019601634743191858,0.0025110782865583456,0.003194707670607255
0.00019783188827841644,0.0025110782865583456,0.003194707670607255
0.00019966424501097934,0.0025110782865583456,0.003194707670607255
0.00020151357338155586,0.0025110782865583456,0.003194707670607255
0.0002033800305846982,0.0025110782865583456,0.003194707670607255
0.00020526377527092522,0.0025110782865583456,0.003194707670607255
0.0002071649675602069,0.0025110782865583456,0.003194707670607255
0.000209083769055575,0.0025110782865583456,0.003194707670607255
0.00021102034285685965,0.0025110782865583456,0.003194707670607255
0.0002129748535745521,0.0025110782865583456,0.003194707670607255
0.00021494746734379805,0.0025110782865583456,0.003194707670607255
0.00021693835183851843,0.0025110782865583456,0.003194707670607255
0.00021894767628566206,0.0025110782865583456,0.003194707670607255
0.00022097561147959031,0.0025110782865583456,0.003194707670607255
0.00022302232979659386,0.0025110782865583456,0.003194707670607255
0.00022508800520954617,0.0025110782865583456,0.003194707670607255
0.0002271728133026905,0.0025110782865583456,0.003194707670607255
0.00022927693128656486,0.0025110782865583456,0.003194707670607255
0.0002314005380130654,0.0025110782865583456,0.003194707670607255
0.00023354381399064793,0.0025110782865583456,0.003194707670607255
0.00023570694139967278,0.0025110782865583456,0.003194707670607255
0.00023789010410788934,0.0025110782865583456,0.003194707670607255
0.00024009348768606518,0.0025110782865583456,0.003194707670607255
0.00024231727942376007,0.0025110782865583456,0.003194707670607255
0.00024456166834524467,0.0025110782865583456,0.003194707670607255
0.00024682684522556923,0.0025110782865583456,0.003194707670607255
0.00024911300260677886,0.0025110782865583456,0.003194707670607255
0.0002514203348142797,0.0025110782865583456,0.003194707670607255
0.00025374903797335715,0.0025110782865583456,0.003194707670607255
0.00025609931002584595,0.0025110782865583456,0.003194707670607255
0.00025847135074695635,0.0025110782865583456,0.003194707670607255
0.0002608653617622548,0.0025110782865583456,0.003194707670607255
0.000263281546564802,0.0025110782865583456,0.003194707670607255
0.00026572011053245065,0.0025110782865583456,0.003194707670607255
0.00026818126094530154,0.0025110782865583456,0.003194707670607255
0.0002706652070033241,0.0025110782865583456,0.003194707670607255
0.0002731721598441376,0.0025110782865583456,0.003194707670607255
0.0002757023325609583,0.0025110782865583456,0.003194707670607255
0.0002782559402207126,0.0025110782865583456,0.003194707670607255
0.00028083319988231727,0.0025110782865583456,0.003194707670607255
0.0002834343306151309,0.0025110782865583456,0.003194707670607255
0.0002860595535175742,0.0025110782865583456,0.003194707670607255
0.00028870909173592344,0.0025110782865583456,0.003194707670607255
0.00029138317048327885,0.0025110782865583456,0.003194707670607255
0.00029408201705870637,0.0025110782865583456,0.003194707670607255
0.00029680586086656025,0.0025110782865583456,0.003194707670607255
0.00029955493343598134,0.0025110782865583456,0.003194707670607255
0.0003023294684405776,0.0025110782865583456,0.003194707670607255
0.00030512970171828706,0.0025110782865583456,0.003194707670607255
0.00030795587129142264,0.0025110782865583456,0.003194707670607255
0.00031080821738690636,0.0025110782865583456,0.003194707670607255
0.00031368698245668765,0.0025110782865583456,0.003194707670607255
0.00031659241119835204,0.0025110782865583456,0.003194707670607255
0.00031952475057592136,0.0025110782865583456,0.003194707670607255
0.0003224842498408442,0.0025110782865583456,0.003194707670607255
0.0003254711605531848,0.0025110782865583456,0.003194707670607255
0.00032848573660300434,0.0025110782865583456,0.003194707670607255
0.0003315282342319423,0.0025110782865583456,0.003194707670607255
0.00033459891205499747,0.0025110782865583456,0.003194707670607255
0.0003376980310825091,0.0025110782865583456,0.003194707670607255
0.0003408258547423452,0.0025110782865583456,0.003194707670607255
0.00034398264890229247,0.0025110782865583456,0.003194707670607255
0.00034716868189265597,0.0025110782865583456,0.003194707670607255
0.00035038422452906756,0.0025110782865583456,0.003194707670607255
0.00035362955013550426,0.0025110782865583456,0.003194707670607255
0.000356904934567523,0.0025110782865583456,0.003194707670607255
0.000360210656235707,0.0025110782865583456,0.003194707670607255
0.00036354699612933176,0.0025110782865583456,0.003194707670607255
0.00036691423784024937,0.0025110782865583456,0.003194707670607255
0.0003703126675869927,0.0025110782865583456,0.003194707670607255
0.0003737425742391064,0.0025110782865583456,0.003194707670607255
0.00037720424934169976,0.0025110782865583456,0.003194707670607255
0.0003806979871402284,0.0025110782865583456,0.003194707670607255
0.0003842240846055061,0.0025110782865583456,0.003194707670607255
0.00038778284145894574,0.0025110782865583456,0.003194707670607255
0.0003913745601980384,0.0025110782865583456,0.003194707670607255
0.0003949995461220643,0.0025110782865583456,0.003194707670607255
0.00039865810735804387,0.0025110782865583456,0.003194707670607255
0.0004023505548869293,0.0025110782865583456,0.003194707670607255
0.00040607720257003656,0.0025110782865583456,0.003194707670607255
0.0004098383671757261,0.0025110782865583456,0.003194707670607255
0.0004136343684063274,0.0025110782865583456,0.003194707670607255
0.0004174655289253135,0.0025110782865583456,0.003194707670607255
0.0004213321743847289,0.0025110782865583456,0.003194707670607255
0.0004252346334528682,0.0025110782865583456,0.003194707670607255
0.00042917323784221574,0.0025110782865583456,0.003194707670607255
0.0004331483223376398,0.0025110782865583456,0.003194707670607255
0.0004371602248248502,0.0025110782865583456,0.003194707670607255
0.000441209286319119,0.0025110782865583456,0.003194707670607255
0.0004452958509942655,0.0025110782865583456,0.003194707670607255
0.00044942026621191424,0.0025110782865583456,0.003194707670607255
0.0004535828825510186,0.0025110782865583456,0.003194707670607255
0.00045778405383766163,0.0025110782865583456,0.003194707670607255
0.0004620241371751313,0.0025110782865583456,0.003194707670607255
0.0004663034929742731,0.0025110782865583456,0.003194707670607255
0.00047062248498412813,0.0025110782865583456,0.003194707670607255
0.00047498148032285,0.0025110782865583456,0.003194707670607255
0.0004793808495089107,0.0025110782865583456,0.003194707670607255
0.00048382096649259574,0.0025110782865583456,0.003194707670607255
0.000488302208687788,0.0025110782865583456,0.003194707670607255
0.0004928249570040513,0.0025110782865583456,0.003194707670607255
0.0004973895958790063,0.0025110782865583456,0.003194707670607255
0.000501996513311008,0.0025110782865583456,0.003194707670607255
0.0005066461008921268,0.0025110782865583456,0.003194707670607255
0.0005113387538414326,0.0025110782865583456,0.003194707670607255
0.0005160748710385908,0.0025110782865583456,0.003194707670607255
0.000520854855057766,0.0025110782865583456,0.003194707670607255
0.0005256791122018419,0.0025110782865583456,0.003194707670607255
0.0005305480525369575,0.0025110782865583456,0.003194707670607255
0.0005354620899273607,0.0025110782865583456,0.003194707670607255
0.0005404216420705915,0.0025110782865583456,0.003194707670607255
0.0005454271305329836,0.0025110782865583456,0.003194707670607255
0.0005504789807854967,0.0025110782865583456,0.003194707670607255
0.0005555776222398878,0.0025110782865583456,0.003194707670607255
0.0005607234882852032,0.0025110782865583456,0.003194707670607255
0.0005659170163246243,0.0025110782865583456,0.003194707670607255
0.0005711586478126435,0.0025110782865583456,0.003194707670607255
0.0005764488282925873,0.0025110782865583456,0.003194707670607255
0.0005817880074344935,0.0025110782865583456,0.003194707670607255
0.0005871766390733255,0.0025110782865583456,0.003194707670607255
0.0005926151812475553,0.0025110782865583456,0.003194707670607255
0.0005981040962380944,0.0025110782865583456,0.003194707670607255
0.0006036438506075864,0.0025110782865583456,0.003194707670607255
0.0006092349152400712,0.0025110782865583456,0.003194707670607255
0.0006148777653810023,0.0025110782865583456,0.003194707670607255
0.0006205728806776501,0.0025110782865583456,0.003194707670607255
0.0006263207452198692,0.0025110782865583456,0.003194707670607255
0.0006321218475812448,0.0025110782865583456,0.003194707670607255
0.0006379766808606282,0.0025110782865583456,0.003194707670607255
0.000643885742724042,0.0025110782865583456,0.003194707670607255
0.0006498495354469888,0.0025110782865583456,0.003194707670607255
0.0006558685659571436,0.0025110782865583456,0.003194707670607255
0.0006619433458774394,0.0025110782865583456,0.003194707670607255
0.0006680743915695614,0.0025110782865583456,0.003194707670607255
0.0006742622241778342,0.0025110782865583456,0.003194707670607255
0.0006805073696735206,0.0025110782865583456,0.003194707670607255
0.0006868103588995307,0.0025110782865583456,0.003194707670607255
0.0006931717276155408,0.0025110782865583456,0.003194707670607255
0.0006995920165435374,0.0025110782865583456,0.003194707670607255
0.0007060717714137773,0.0025110782865583456,0.003194707670607255
0.0007126115430111746,0.0025110782865583456,0.003194707670607255
0.0007192118872221193,0.0025110782865583456,0.003194707670607255
0.0007258733650817253,0.0025110782865583456,0.003194707670607255
0.000732596542821523,0.0025110782865583456,0.003194707670607255
0.0007393819919175866,0.0025110782865583456,0.003194707670607255
0.0007462302891391107,0.0025110782865583456,0.003194707670607255
0.0007531420165974376,0.0025110782865583456,0.003194707670607255
0.0007601177617955331,0.0025110782865583456,0.003194707670607255
0.0007671581176779302,0.0025110782865583456,0.003194707670607255
0.000774263682681127,0.0025110782865583456,0.003194707670607255
0.0007814350607844542,0.0025110782865583456,0.003194707670607255
0.0007886728615614156,0.0025110782865583456,0.003194707670607255
0.0007959777002314986,0.0025110782865583456,0.003194707670607255
0.0008033501977124734,0.0025110782865583456,0.003194707670607255
0.0008107909806731687,0.0025110782865583456,0.003194707670607255
0.000818300681586739,0.0025110782865583456,0.003194707670607255
0.0008258799387844272,0.0025110782865583456,0.003194707670607255
0.0008335293965098195,0.0025110782865583456,0.003194707670607255
0.0008412497049736118,0.0025110782865583456,0.003194707670607255
0.0008490415204088747,0.0025110782865583456,0.003194707670607255
0.0008569055051268347,0.0025110782865583456,0.003194707670607255
0.0008648423275731727,0.0025110782865583456,0.003194707670607255
0.000872852662384838,0.0025110782865583456,0.003194707670607255
0.0008809371904473991,0.0025110782865583456,0.003194707670607255
0.0008890965989529158,0.0025110782865583456,0.003194707670607255
0.000897331581458352,0.0025110782865583456,0.003194707670607255
0.0009056428379445294,0.0025110782865583456,0.003194707670607255
0.0009140310748756232,0.0025110782865583456,0.003194707670607255
0.0009224970052592174,0.0025110782865583456,0.003194707670607255
0.0009310413487069075,0.0025110782865583456,0.003194707670607255
0.000939664831495469,0.0025110782865583456,0.003194707670607255
0.0009483681866285928,0.0025110782865583456,0.003194707670607255
0.0009571521538991865,0.0025110782865583456,0.003194707670607255
0.0009660174799522646,0.0025110782865583456,0.003194707670607255
0.0009749649183484086,0.0025110782865583456,0.003194707670607255
0.0009839952296278227,0.0025110782865583456,0.003194707670607255
0.00099310918137498,0.0025110782865583456,0.003194707670607255
0.0010023075482838654,0.0025110782865583456,0.003194707670607255
0.0010115911122238297,0.0025110782865583456,0.003194707670607255
0.0010209606623060466,0.0025110782865583456,0.003194707670607255
0.0010304169949505876,0.0025110782865583456,0.003194707670607255
0.0010399609139541202,0.0025110782865583456,0.003194707670607255
0.0010495932305582276,0.0025110782865583456,0.003194707670607255
0.00105931476351837,0.0025110782865583456,0.003194707670607255
0.001069126339173476,0.0025110782865583456,0.003194707670607255
0.0010790287915161836,0.0025110782865583456,0.003194707670607255
0.0010890229622637305,0.0025110782865583456,0.003194707670607255
0.0010991097009294972,0.0025110782865583456,0.003194707670607255
0.0011092898648952228,0.0025110782865583456,0.003194707670607255
0.0011195643194838783,0.0025110782865583456,0.003194707670607255
0.0011299339380332217,0.0025110782865583456,0.003194707670607255
0.0011403996019700331,0.0025110782865583456,0.003194707670607255
0.0011509622008850323,0.0025110782865583456,0.003194707670607255
0.0011616226326085018,0.0025110782865583456,0.003194707670607255
0.0011723818032865986,0.0025110782865583456,0.003194707670607255
0.001183240627458378,0.0025110782865583456,0.003194707670607255
0.0011942000281335325,0.0025110782865583456,0.003194707670607255
0.0012052609368708425,0.0025110782865583456,0.003194707670607255
0.001216424293857368,0.0025110782865583456,0.003194707670607255
0.001227691047988359,0.0025110782865583456,0.003194707670607255
0.0012390621569479156,0.0025110782865583456,0.003194707670607255
0.0012505385872903913,0.0025110782865583456,0.003194707670607255
0.0012621213145225473,0.0025110782865583456,0.003194707670607255
0.0012738113231864786,0.0025110782865583456,0.003194707670607255
0.0012856096069432965,0.0025110782865583456,0.003194707670607255
0.0012975171686575868,0.0025110782865583456,0.003194707670607255
0.0013095350204826678,0.0025110782865583456,0.003194707670607255
0.001321664183946605,0.0025110782865583456,0.003194707670607255
0.0013339056900390587,0.0025110782865583456,0.003194707670607255
0.001346260579298911,0.0025110782865583456,0.003194707670607255
0.0013587299019027091,0.0025110782865583456,0.003194707670607255
0.0013713147177539457,0.0025110782865583456,0.003194707670607255
0.0013840160965731315,0.0025110782865583456,0.003194707670607255
0.0013968351179887398,0.0025110782865583456,0.003194707670607255
0.0014097728716289677,0.0025110782865583456,0.003194707670607255
0.001422830457214352,0.0025110782865583456,0.003194707670607255
0.0014360089846512606,0.0025110782865583456,0.003194707670607255
0.0014493095741262166,0.0025110782865583456,0.003194707670607255
0.00146273335620113,0.0025110782865583456,0.003194707670607255
0.001476281471909391,0.0025110782865583456,0.003194707670607255
0.0014899550728528536,0.007680945347119645,0.008114372850596815
0.0015037553212997384,0.007680945347119645,0.008114372850596815
0.0015176833902834053,0.007680945347119645,0.008114372850596815
0.0015317404637020797,0.007680945347119645,0.008114372850596815
0.0015459277364194785,0.007680945347119645,0.008114372850596815
0.001560246414366368,0.007680945347119645,0.008114372850596815
0.0015746977146430868,0.007680945347119645,0.008114372850596815
0.001589282865622978,0.007680945347119645,0.008114372850596815
0.00160400310705682,0.007680945347119645,0.008114372850596815
0.0016188596901781992,0.007680945347119645,0.008114372850596815
0.0016338538778098604,0.007680945347119645,0.008114372850596815
0.001648986944471065,0.007680945347119645,0.008114372850596815
0.0016642601764859037,0.007680945347119645,0.008114372850596815
0.0016796748720926532,0.007680945347119645,0.008114372850596815
0.0016952323415541214,0.007680945347119645,0.008114372850596815
0.0017109339072690134,0.007680945347119645,0.008114372850596815
0.001726780903884356,0.007680945347119645,0.008114372850596815
0.0017427746784089192,0.007680945347119645,0.008114372850596815
0.0017589165903277326,0.007680945347119645,0.008114372850596815
0.001775208011717636,0.007680945347119645,0.008114372850596815
0.0017916503273638995,0.007680945347119645,0.008114372850596815
0.0018082449348779518,0.007680945347119645,0.008114372850596815
0.0018249932448161524,0.007680945347119645,0.008114372850596815
0.0018418966807997109,0.007680945347119645,0.008114372850596815
0.0018589566796356884,0.007680945347119645,0.008114372850596815
0.0018761746914391195,0.007680945347119645,0.008114372850596815
0.0018935521797562953,0.007680945347119645,0.008114372850596815
0.001911090621689138,0.007680945347119645,0.008114372850596815
0.0019287915080207778,0.007680945347119645,0.008114372850596815
0.0019466563433422632,0.007680945347119645,0.008114372850596815
0.0019646866461804444,0.007680945347119645,0.008114372850596815
0.0019828839491270716,0.007680945347119645,0.008114372850596815
0.002001249798969037,0.007680945347119645,0.008114372850596815
0.0020197857568198785,0.007680945347119645,0.008114372850596815
0.002038493398252464,0.007680945347119645,0.008114372850596815
0.0020573743134329114,0.007680945347119645,0.008114372850596815
0.0020764301072557748,0.007680945347119645,0.008114372850596815
0.002095662399480433,0.007680945347119645,0.008114372850596815
0.0021150728248687948,0.007680945347119645,0.008114372850596815
0.0021346630333242455,0.007680945347119645,0.008114372850596815
0.002154434690031882,0.007680945347119645,0.008114372850596815
0.00217438947560008,0.007680945347119645,0.008114372850596815
0.0021945290862033138,0.007680945347119645,0.008114372850596815
0.0022148552337263594,0.007680945347119645,0.008114372850596815
0.0022353696459097966,0.007680945347119645,0.008114372850596815
0.002256074066496859,0.007680945347119645,0.008114372850596815
0.00227697025538168,0.007680945347119645,0.008114372850596815
0.002298059988758851,0.007680945347119645,0.008114372850596815
0.0023193450592744274,0.007680945347119645,0.008114372850596815
0.0023408272761782944,0.007680945347119645,0.008114372850596815
0.002362508465477945,0.007680945347119645,0.008114372850596815
0.0023843904700937206,0.007680945347119645,0.008114372850596815
0.002406475150015424,0.007680945347119645,0.008114372850596815
0.0024287643824604504,0.007680945347119645,0.008114372850596815
0.0024512600620333396,0.007680945347119645,0.008114372850596815
0.0024739641008868114,0.007680945347119645,0.008114372850596815
0.0024968784288843266,0.007680945347119645,0.008114372850596815
0.002520004993764092,0.007680945347119645,0.008114372850596815
0.002543345761304648,0.007680945347119645,0.008114372850596815
0.002566902715491952,0.007680945347119645,0.008114372850596815
0.002590677858688006,0.007680945347119645,0.008114372850596815
0.002614673211801092,0.007680945347119645,0.008114372850596815
0.00263889081445751,0.007680945347119645,0.008114372850596815
0.002663332725174981,0.007680945347119645,0.008114372850596815
0.0026880010215376074,0.007680945347119645,0.008114372850596815
0.0027128978003724646,0.007680945347119645,0.008114372850596815
0.0027380251779278576,0.007680945347119645,0.008114372850596815
0.00276338529005317,0.007680945347119645,0.008114372850596815
0.0027889802923804397,0.007680945347119645,0.008114372850596815
0.002814812360507581,0.007680945347119645,0.008114372850596815
0.0028408836901833013,0.007680945347119645,0.008114372850596815
0.00286719649749377,0.007680945347119645,0.008114372850596815
0.0028937530190509503,0.007680945347119645,0.008114372850596815
0.002920555512182745,0.007680945347119645,0.008114372850596815
0.0029476062551248585,0.007680945347119645,0.008114372850596815
0.0029749075472144406,0.014475627769571639,0.01264533677399666
0.003002461709085549,0.014475627769571639,0.01264533677399666
0.003030271082866396,0.014475627769571639,0.01264533677399666
0.003058338032378432,0.014475627769571639,0.01264533677399666
0.0030866649433372744,0.014475627769571639,0.01264533677399666
0.003115254223555488,0.014475627769571639,0.01264533677399666
0.0031441083031472647,0.014475627769571639,0.01264533677399666
0.0031732296347349765,0.014475627769571639,0.01264533677399666
0.00320262069365765,0.014475627769571639,0.01264533677399666
0.003232283978181381,0.014475627769571639,0.01264533677399666
0.00326222200971167,0.014475627769571639,0.01264533677399666
0.003292437333007769,0.014475627769571639,0.01264533677399666
0.0033229325163989716,0.014475627769571639,0.01264533677399666
0.0033537101520029287,0.014475627769571639,0.01264533677399666
0.0033847728559459832,0.014475627769571639,0.01264533677399666
0.0034161232685855285,0.014475627769571639,0.01264533677399666
0.0034477640547344642,0.014475627769571639,0.01264533677399666
0.0034796979038876916,0.014475627769571639,0.01264533677399666
0.003511927530450728,0.014475627769571639,0.01264533677399666
0.0035444556739704356,0.014475627769571639,0.01264533677399666
0.0035772850993678732,0.014475627769571639,0.01264533677399666
0.0036104185971733375,0.014475627769571639,0.01264533677399666
0.0036438589837635444,0.014475627769571639,0.01264533677399666
0.0036776091016010306,0.014475627769571639,0.01264533677399666
0.003711671819475767,0.014475627769571639,0.01264533677399666
0.003746050032748993,0.014475627769571639,0.01264533677399666
0.0037807466635993493,0.014475627769571639,0.01264533677399666
0.0038157646612712484,0.014475627769571639,0.01264533677399666
0.003851107002325569,0.014475627769571639,0.01264533677399666
0.0038867766908926675,0.014475627769571639,0.01264533677399666
0.0039227767589277195,0.014475627769571639,0.01264533677399666
0.0039591102664684585,0.014475627769571639,0.01264533677399666
0.003995780301895269,0.014475627769571639,0.01264533677399666
0.004032789982193705,0.014475627769571639,0.01264533677399666
0.004070142453219439,0.014475627769571639,0.01264533677399666
0.004107840889965647,0.014475627769571639,0.01264533677399666
0.004145888496832911,0.014475627769571639,0.01264533677399666
0.004184288507901585,0.014475627769571639,0.01264533677399666
0.0042230441872066725,0.014475627769571639,0.01264533677399666
0.0042621588290153245,0.014475627769571639,0.01264533677399666
0.004301635758106795,0.014475627769571639,0.01264533677399666
0.004341478330055093,0.014475627769571639,0.01264533677399666
0.004381689931514195,0.014475627769571639,0.01264533677399666
0.004422273980505897,0.014475627769571639,0.01264533677399666
0.004463233926710397,0.015952732644017722,0.01221629136078897
0.004504573251759458,0.015952732644017722,0.01221629136078897
0.0045462954695324,0.015952732644017722,0.01221629136078897
0.0045884041264547615,0.015952732644017722,0.01221629136078897
0.004630902801799737,0.015952732644017722,0.01221629136078897
0.004673795107992464,0.015952732644017722,0.01221629136078897
0.004717084690917017,0.015952732644017722,0.01221629136078897
0.004760775230226368,0.015952732644017722,0.01221629136078897
0.004804870439655134,0.015952732644017722,0.01221629136078897
0.004849374067335233,0.015952732644017722,0.01221629136078897
0.004894289896114532,0.015952732644017722,0.01221629136078897
0.004939621743878321,0.015952732644017722,0.01221629136078897
0.004985373463873894,0.015952732644017722,0.01221629136078897
0.005031548945038057,0.015952732644017722,0.01221629136078897
0.0050781521123276704,0.015952732644017722,0.01221629136078897
0.005125186927053333,0.015952732644017722,0.01221629136078897
0.0051726573872160194,0.015952732644017722,0.01221629136078897
0.005220567527846975,0.015952732644017722,0.01221629136078897
0.005268921421350677,0.015952732644017722,0.01221629136078897
0.0053177231778509665,0.015952732644017722,0.01221629136078897
0.0053669769455404765,0.015952732644017722,0.01221629136078897
0.005416686911033152,0.015952732644017722,0.01221629136078897
0.00546685729972018,0.015952732644017722,0.01221629136078897
0.005517492376129128,0.015952732644017722,0.01221629136078897
0.005568596444286409,0.015952732644017722,0.01221629136078897
0.005620173848083188,0.015952732644017722,0.01221629136078897
0.005672228971644543,0.015952732644017722,0.01221629136078897
0.005724766239702178,0.015952732644017722,0.01221629136078897
0.005777790117970507,0.015952732644017722,0.01221629136078897
0.005831305113526219,0.015952732644017722,0.01221629136078897
0.00588531577519145,0.015952732644017722,0.01221629136078897
0.0059398266939203566,0.018020679468242245,0.01122340533455964
0.005994842503189409,0.018020679468242245,0.01122340533455964
0.006050367879391224,0.018020679468242245,0.01122340533455964
0.0061064075422320365,0.018020679468242245,0.01122340533455964
0.006162966255132942,0.018020679468242245,0.01122340533455964
0.006220048825634711,0.018020679468242245,0.01122340533455964
0.0062776601058065,0.018020679468242245,0.01122340533455964
0.006335804992658254,0.018020679468242245,0.01122340533455964
0.006394488428556937,0.018020679468242245,0.01122340533455964
0.006453715401646702,0.018020679468242245,0.01122340533455964
0.0065134909462728026,0.018020679468242245,0.01122340533455964
0.006573820143409586,0.018020679468242245,0.01122340533455964
0.006634708121092351,0.018020679468242245,0.01122340533455964
0.006696160054853215,0.018020679468242245,0.01122340533455964
0.00675818116816111,0.018020679468242245,0.01122340533455964
0.006820776732865685,0.018020679468242245,0.01122340533455964
0.0068839520696454964,0.018020679468242245,0.01122340533455964
0.00694771254846024,0.018020679468242245,0.01122340533455964
0.007012063589007177,0.018020679468242245,0.01122340533455964
0.0070770106611818895,0.018020679468242245,0.01122340533455964
0.007142559285543126,0.018020679468242245,0.01122340533455964
0.007208715033782135,0.018020679468242245,0.01122340533455964
0.007275483529196233,0.018020679468242245,0.01122340533455964
0.007342870447166758,0.018020679468242245,0.01122340533455964
0.00741088151564157,0.021122599704579026,0.013285735197500065
0.007479522515621821,0.021122599704579026,0.013285735197500065
0.007548799281653432,0.021122599704579026,0.013285735197500065
0.007618717702322999,0.021122599704579026,0.013285735197500065
0.007689283720758305,0.021122599704579026,0.013285735197500065
0.007760503335133571,0.021122599704579026,0.013285735197500065
0.007832382599179196,0.021122599704579026,0.013285735197500065
0.00790492762269642,0.021122599704579026,0.013285735197500065
0.007978144572076629,0.021122599704579026,0.013285735197500065
0.00805203967082547,0.021122599704579026,0.013285735197500065
0.008126619200091946,0.021122599704579026,0.013285735197500065
0.008201889499202203,0.021122599704579026,0.013285735197500065
0.008277856966198472,0.021122599704579026,0.013285735197500065
0.008354528058382871,0.021122599704579026,0.013285735197500065
0.008431909292866252,0.021122599704579026,0.013285735197500065
0.008510007247122246,0.021122599704579026,0.013285735197500065
0.00858882855954625,0.021122599704579026,0.013285735197500065
0.008668379930019773,0.021122599704579026,0.013285735197500065
0.008748668120479914,0.021122599704579026,0.013285735197500065
0.008829699955494083,0.021122599704579026,0.013285735197500065
0.008911482322840203,0.024519940915805023,0.01228357745308729
0.008994022174092044,0.024519940915805023,0.01228357745308729
0.009077326525210224,0.024519940915805023,0.01228357745308729
0.00916140245713852,0.024519940915805023,0.01228357745308729
0.009246257116405733,0.024519940915805023,0.01228357745308729
0.009331897715733239,0.024519940915805023,0.01228357745308729
0.009418331534647951,0.024519940915805023,0.01228357745308729
0.009505565920101192,0.024519940915805023,0.01228357745308729
0.009593608287093146,0.024519940915805023,0.01228357745308729
0.009682466119303124,0.024519940915805023,0.01228357745308729
0.009772146969725724,0.024519940915805023,0.01228357745308729
0.009862658461312821,0.024519940915805023,0.01228357745308729
0.009954008287621519,0.024519940915805023,0.01228357745308729
0.010046204213468132,0.024519940915805023,0.01228357745308729
0.010139254075588154,0.024519940915805023,0.01228357745308729
0.01023316578330245,0.024519940915805023,0.01228357745308729
0.010327947319189514,0.024519940915805023,0.01228357745308729
0.010423606739764012,0.02747415066469719,0.013577228612682743
0.01052015217616159,0.02747415066469719,0.013577228612682743
0.010617591834830001,0.02747415066469719,0.013577228612682743
0.010715933998226712,0.02747415066469719,0.013577228612682743
0.010815187025522881,0.02747415066469719,0.013577228612682743
0.01091535935331391,0.02747415066469719,0.013577228612682743
0.01101645949633657,0.02747415066469719,0.013577228612682743
0.01111849604819271,0.02747415066469719,0.013577228612682743
0.011221477682079803,0.02747415066469719,0.013577228612682743
0.011325413151528114,0.02747415066469719,0.013577228612682743
0.011430311291144786,0.02747415066469719,0.013577228612682743
0.011536181017364784,0.02747415066469719,0.013577228612682743
0.011643031329208768,0.02747415066469719,0.013577228612682743
0.011750871309048075,0.02747415066469719,0.013577228612682743
0.011859710123376693,0.02983751846381093,0.0142667907509026
0.011969557023590429,0.02983751846381093,0.0142667907509026
0.01208042134677329,0.02983751846381093,0.0142667907509026
0.012192312516491107,0.02983751846381093,0.0142667907509026
0.012305240043592616,0.02983751846381093,0.0142667907509026
0.012419213527017834,0.02983751846381093,0.0142667907509026
0.012534242654613994,0.02983751846381093,0.0142667907509026
0.012650337203959038,0.02983751846381093,0.0142667907509026
0.012767507043192657,0.02983751846381093,0.0142667907509026
0.01288576213185518,0.02983751846381093,0.0142667907509026
0.013005112521734086,0.02983751846381093,0.0142667907509026
0.013125568357718428,0.02983751846381093,0.0142667907509026
0.013247139878661175,0.02983751846381093,0.0142667907509026
0.013369837418249465,0.032791728212703104,0.015504520359156343
0.013493671405883065,0.032791728212703104,0.015504520359156343
0.013618652367560814,0.032791728212703104,0.015504520359156343
0.013744790926775366,0.032791728212703104,0.015504520359156343
0.01387209780541621,0.032791728212703104,0.015504520359156343
0.014000583824680975,0.032791728212703104,0.015504520359156343
0.014130259905995337,0.032791728212703104,0.015504520359156343
0.014261137071941283,0.032791728212703104,0.015504520359156343
0.014393226447194065,0.032791728212703104,0.015504520359156343
0.014526539259467812,0.032791728212703104,0.015504520359156343
0.014661086840469845,0.032791728212703104,0.015504520359156343
0.014796880626863964,0.03677991137370754,0.01574732047352805
0.014933932161242518,0.03677991137370754,0.01574732047352805
0.015072253093107555,0.03677991137370754,0.01574732047352805
0.015211855179861048,0.03677991137370754,0.01574732047352805
0.015352750287804227,0.03677991137370754,0.01574732047352805
0.015494950393146316,0.03677991137370754,0.01574732047352805
0.015638467583022463,0.03677991137370754,0.01574732047352805
0.01578331405652118,0.03677991137370754,0.01574732047352805
0.01592950212572123,0.03677991137370754,0.01574732047352805
0.016077044216738237,0.03677991137370754,0.01574732047352805
0.016225952870780873,0.03677991137370754,0.01574732047352805
0.016376240745216875,0.03884785819793206,0.016345589118321326
0.016527920614648955,0.03884785819793206,0.016345589118321326
0.016681005372000592,0.03884785819793206,0.016345589118321326
0.016835508029612024,0.03884785819793206,0.016345589118321326
0.01699144172034626,0.03884785819793206,0.016345589118321326
0.01714881969870539,0.03884785819793206,0.016345589118321326
0.01730765534195726,0.03884785819793206,0.016345589118321326
0.017467962151272456,0.03884785819793206,0.016345589118321326
0.017629753752872058,0.03884785819793206,0.016345589118321326
0.017793043899185772,0.041949778434268836,0.01799941167505882
0.01795784647002095,0.041949778434268836,0.01799941167505882
0.018124175473742378,0.041949778434268836,0.01799941167505882
0.01829204504846294,0.041949778434268836,0.01799941167505882
0.018461469463245474,0.041949778434268836,0.01799941167505882
0.018632463119315597,0.041949778434268836,0.01799941167505882
0.018805040551285814,0.041949778434268836,0.01799941167505882
0.018979216428391014,0.041949778434268836,0.01799941167505882
0.01915500555573528,0.041949778434268836,0.01799941167505882
0.019332422875550453,0.04726735598227475,0.019158125512893864
0.019511483468466165,0.04726735598227475,0.019158125512893864
0.019692202554791715,0.04726735598227475,0.019158125512893864
0.01987459549580984,0.04726735598227475,0.019158125512893864
0.02005867779508234,0.04726735598227475,0.019158125512893864
0.020244465099768037,0.04726735598227475,0.019158125512893864
0.020431973201952704,0.04726735598227475,0.019158125512893864
0.020621218039991424,0.04726735598227475,0.019158125512893864
0.02081221569986339,0.05110782865583456,0.017727993661719493
0.021004982416539152,0.05110782865583456,0.017727993661719493
0.02119953457536071,0.05110782865583456,0.017727993661719493
0.021395888713434216,0.05110782865583456,0.017727993661719493
0.021594061521035653,0.05110782865583456,0.017727993661719493
0.02179406984302956,0.05110782865583456,0.017727993661719493
0.021995930680300747,0.05110782865583456,0.017727993661719493
0.022199661191199548,0.052141802067946816,0.017807811480446228
0.022405278693000182,0.052141802067946816,0.017807811480446228
0.022612800663372772,0.052141802067946816,0.017807811480446228
0.022822244741868985,0.052141802067946816,0.017807811480446228
0.023033628731421313,0.052141802067946816,0.017807811480446228
0.02324697059985648,0.052141802067946816,0.017807811480446228
0.023462288481422625,0.052141802067946816,0.017807811480446228
0.02367960067833076,0.053471196454948314,0.018810788651551474
0.023898925662310503,0.053471196454948314,0.018810788651551474
0.02412028207618007,0.053471196454948314,0.018810788651551474
0.024343688735431104,0.053471196454948314,0.018810788651551474
0.024569164629827903,0.053471196454948314,0.018810788651551474
0.024796728925021577,0.053471196454948314,0.018810788651551474
0.025026400964179192,0.053471196454948314,0.018810788651551474
0.025258200269627846,0.0568685376661743,0.019966733230912474
0.025492146544514233,0.0568685376661743,0.019966733230912474
0.025728259674479323,0.0568685376661743,0.019966733230912474
0.025966559729348696,0.0568685376661743,0.019966733230912474
0.026207066964838526,0.0568685376661743,0.019966733230912474
0.0264498018242772,0.0568685376661743,0.019966733230912474
0.02669478494034321,0.060561299852289516,0.01947190539959152
0.026942037136818822,0.060561299852289516,0.01947190539959152
0.02719157943036019,0.060561299852289516,0.01947190539959152
0.027443433032283655,0.060561299852289516,0.01947190539959152
0.02769761935036891,0.060561299852289516,0.01947190539959152
0.027954159990678566,0.060561299852289516,0.01947190539959152
0.028213076759394707,0.06277695716395863,0.020196104679462024
0.02847439166467248,0.06277695716395863,0.020196104679462024
0.028738126918510663,0.06277695716395863,0.020196104679462024
0.029004304938639917,0.06277695716395863,0.020196104679462024
0.02927294835042816,0.06277695716395863,0.020196104679462024
0.0295440799888038,0.06528803545051699,0.019900451921723884
0.029817722900196734,0.06528803545051699,0.019900451921723884
0.030093900344497212,0.06528803545051699,0.019900451921723884
0.030372635797033115,0.06528803545051699,0.019900451921723884
0.030653952950565267,0.06528803545051699,0.019900451921723884
0.030937875717301368,0.06528803545051699,0.019900451921723884
0.03122442823092858,0.0689807976366322,0.01815831295894178
0.03151363484866479,0.0689807976366322,0.01815831295894178
0.0318055201533292,0.0689807976366322,0.01815831295894178
0.032100108955431715,0.0689807976366322,0.01815831295894178
0.03239742629528195,0.0689807976366322,0.01815831295894178
0.03269749744511768,0.07178729689807976,0.019832115608349157
0.03300034791125285,0.07178729689807976,0.019832115608349157
0.03330600343624589,0.07178729689807976,0.019832115608349157
0.03361449000108765,0.07178729689807976,0.019832115608349157
0.03392583382740992,0.07178729689807976,0.019832115608349157
0.034240061379714255,0.07282127031019202,0.02080860478728754
0.034557199367621395,0.07282127031019202,0.02080860478728754
0.03487727474814178,0.07282127031019202,0.02080860478728754
0.03520031472796679,0.07282127031019202,0.02080860478728754
0.0355263467657814,0.07503692762186115,0.020417557852303002
0.03585539857459817,0.07503692762186115,0.020417557852303002
0.0361874981241128,0.07503692762186115,0.020417557852303002
0.03652267364308175,0.07503692762186115,0.020417557852303002
0.03686095362172158,0.07503692762186115,0.020417557852303002
0.03720236681413066,0.07548005908419497,0.02082490882308985
0.03754694224073337,0.07548005908419497,0.02082490882308985
0.037894709190746674,0.07548005908419497,0.02082490882308985
0.03824569722466999,0.07548005908419497,0.02082490882308985
0.038599936176797675,0.07680945347119646,0.02115465392313229
0.03895745615775501,0.07680945347119646,0.02115465392313229
0.0393182875570577,0.07680945347119646,0.02115465392313229
0.03968246104569482,0.07680945347119646,0.02115465392313229
0.04005000757873611,0.07858197932053175,0.0215047170902117
0.04042095839796306,0.07858197932053175,0.0215047170902117
0.04079534503452449,0.07858197932053175,0.0215047170902117
0.04117319931161679,0.07858197932053175,0.0215047170902117
0.04155455334718875,0.08096490880591534,0.02057485960915431
0.04193943955667186,0.08100339742686365,0.0205823385821829
0.04232789065573549,0.08104224253677002,0.020590613552968436
0.042719939663067766,0.08108144743750323,0.020599704526218624
0.04311561990318229,0.08360413589364843,0.019008222088207283
0.0435149650092505,0.08360413589364843,0.019008222088207283
0.04391800892596086,0.08360413589364843,0.019008222088207283
0.044324785912403956,0.0862629246676514,0.019046444974360775
0.04473533054498463,0.0862629246676514,0.019046444974360775
0.04514967772036102,0.0862629246676514,0.019046444974360775
0.04556786265841064,0.0862629246676514,0.019046444974360775
0.045989920905224385,0.08847858197932053,0.019440131804206243
0.046415888336127774,0.08847858197932053,0.019440131804206243
0.04684580115873045,0.08847858197932053,0.019440131804206243
0.04727969591600391,0.09098966026587887,0.019856548432211324
0.047717609489387455,0.09098966026587887,0.019856548432211324
0.048159579101923505,0.09098966026587887,0.019856548432211324
0.04860564232142134,0.09098966026587887,0.019856548432211324
0.04905583706365046,0.09379615952732644,0.020647204673817587
0.04951020159556351,0.09379615952732644,0.020647204673817587
0.04996877453854884,0.09379615952732644,0.020647204673817587
0.050431594871713586,0.09542097488921714,0.01968488183037836
0.0508987019351968,0.09542097488921714,0.01968488183037836
0.05137013543351344,0.09542097488921714,0.01968488183037836
0.05184593543892913,0.09748892171344167,0.021246133934408096
0.05232614239486662,0.09748892171344167,0.021246133934408096
0.05281079711934331,0.09748892171344167,0.021246133934408096
0.05329994080844088,0.09970457902511079,0.022110022766437917
0.05379361503980703,0.09970457902511079,0.022110022766437917
0.05429186177618943,0.09970457902511079,0.022110022766437917
0.05479472336900287,0.10280649926144755,0.022207938708920787
0.055302242561929005,0.10280649926144755,0.022207938708920787
0.055814462494549605,0.10280649926144755,0.022207938708920787
0.05633142670601358,0.10576070901033974,0.022371082623174277
0.05685317913873753,0.10576070901033974,0.022371082623174277
0.05737976414214134,0.10576070901033974,0.022371082623174277
0.05791122647641758,0.10901033973412114,0.022485657212173653
0.058447611316336315,0.10901033973412114,0.022485657212173653
0.05898896425508499,0.10901033973412114,0.022485657212173653
0.0595353313081437,0.11299852289512557,0.021622200898617903
0.06008675891719687,0.11299852289512557,0.021622200898617903
0.060643293954080614,0.11477104874446084,0.02289433139773539
0.061204983724766966,0.11477104874446084,0.02289433139773539
0.061771875973384946,0.11477104874446084,0.02289433139773539
0.06234401888627864,0.11905465288035451,0.024032415103151707
0.06292146109610344,0.11905465288035451,0.024032415103151707
0.06350425168595962,0.11905465288035451,0.024032415103151707
0.0640924401935645,0.1224519940915805,0.02400465850102186
0.06468607661546327,0.1224519940915805,0.02400465850102186
0.06528521141127848,0.12363367799113738,0.024490559178995792
0.0658898955079995,0.12363367799113738,0.024490559178995792
0.06650018030431118,0.12629246676514033,0.02628757950952282
0.0671161176749628,0.12629246676514033,0.02628757950952282
0.06773775997517752,0.12629246676514033,0.02628757950952282
0.06836516004510239,0.12806499261447563,0.026202598883230583
0.06899837121430018,0.12806499261447563,0.026202598883230583
0.06963744730628223,0.13175775480059085,0.027693692141134763
0.07028244264308345,0.13175775480059085,0.027693692141134763
0.07093341204987996,0.1329394387001477,0.02647824649876662
0.07159041085964889,0.1329394387001477,0.02647824649876662
0.07225349491787214,0.1329394387001477,0.02647824649876662
0.07292272058728312,0.13500738552437225,0.025290673547993317
0.07359814475265763,0.13500738552437225,0.025290673547993317
0.07427982482564918,0.13737075332348597,0.026081580774296457
0.07496781874966876,0.13737075332348597,0.026081580774296457
0.07566218500481055,0.1400295420974889,0.026840169332405833
0.07636298261282241,0.1400295420974889,0.026840169332405833
0.07707027114212295,0.14254062038404727,0.02552016623806646
0.0777841107128649,0.14254062038404727,0.02552016623806646
0.07850456200204509,0.14372230428360416,0.025811089851865893
0.07923168624866253,0.14372230428360416,0.025811089851865893
0.07996554525892346,0.14549483013293946,0.02626912884607437
0.080706201411495,0.14549483013293946,0.02626912884607437
0.08145371766280746,0.14800590841949776,0.028248383685061287
0.0822081575524054,0.14800590841949776,0.028248383685061287
0.08296958520834907,0.15110782865583455,0.029054318708799255
0.0837380653526649,0.15110782865583455,0.029054318708799255
0.08451366330684713,0.15258493353028063,0.03031205714307786
0.08529644499741025,0.15258493353028063,0.03031205714307786
0.08608647696149245,0.1552437223042836,0.03009051118780129
0.08688382635251184,0.1552437223042836,0.03009051118780129
0.08768856094587427,0.15923190546528804,0.029342836941530368
0.08850074914473438,0.15923190546528804,0.029342836941530368
0.08932045998580969,0.16129985228951255,0.029858798085636545
0.09014776314524918,0.16351550960118172,0.029812076713515913
0.09098272894455559,0.16351550960118172,0.029812076713515913
0.09182542835656282,0.16425406203840473,0.03018181482077191
0.09267593301146883,0.16425406203840473,0.03018181482077191
0.09353431520292387,0.1675036927621861,0.030710522458129025
0.09440064789417603,0.1675036927621861,0.030710522458129025
0.0952750047242729,0.17001477104874446,0.03006633174061068
0.09615746001432096,0.1723781388478582,0.03145805709681768
0.09704808877380307,0.1723781388478582,0.03145805709681768
0.09794696670695395,0.17503692762186113,0.031157616359933304
0.09885417021919574,0.17503692762186113,0.031157616359933304
0.09976977642363201,0.17784342688330873,0.030899395840455854
0.1006938631476027,0.17976366322008863,0.030811792411133607
0.10162650893929952,0.17976366322008863,0.030811792411133607
0.10256779307444219,0.18197932053175775,0.030809825353603715
0.10351779556301763,0.18537666174298376,0.03064770150848808
0.10447659715608042,0.18537666174298376,0.03064770150848808
0.10544427935261684,0.18847858197932052,0.030048184386604736
0.10642092440647247,0.18966720322351283,0.030147832719448205
0.10740661533334334,0.1897657723161999,0.030077684431169167
0.10840143591783309,0.19098966026587888,0.030063106344968536
0.10940547072057424,0.19394387001477106,0.030479545972543765
0.11041880508541602,0.19394387001477106,0.030479545972543765
0.11144152514667881,0.19778434268833084,0.028202432818814543
0.1124737178364752,0.19985228951255538,0.029336639888977636
0.1135154708920999,0.19985228951255538,0.029336639888977636
0.11456687286348714,0.20251107828655832,0.03040309413909767
0.11562801312073753,0.2047267355982275,0.030007817641188567
0.11669898186171475,0.20531757754800592,0.029860421861263035
0.11777987011971193,0.20531757754800592,0.029860421861263035
0.11887076977119033,0.20782865583456425,0.029410918339891713
0.11997177354358843,0.20974889217134418,0.03010299629272825
0.12108297502320395,0.20974889217134418,0.03010299629272825
0.12220446866314887,0.21181683899556872,0.02649838135435931
0.1233363497913776,0.21329394387001477,0.026798588874700376
0.12447871461879062,0.21521418020679467,0.027546674853848374
0.125631660247412,0.21831610044313146,0.026849200041363108
0.1267952846786434,0.21831610044313146,0.026849200041363108
0.12796968682159415,0.21979320531757757,0.02751805812606828
0.1291549665014884,0.221122599704579,0.02760821013731313
0.1303512244681509,0.22171344165435744,0.02783906226878638
0.1315585624045704,0.22274741506646972,0.02798107817225968
0.1327770829355429,0.22274741506646972,0.02798107817225968
0.13400688963639507,0.22511078286558345,0.028062401082763703
0.13524808704178753,0.22688330871491874,0.02855056881146132
0.1365007806546014,0.22983751846381092,0.029013822537684524
0.13776507695490536,0.2310192023633678,0.029213667553085198
0.13904108340900698,0.23293943870014772,0.03028805456014756
0.1403289084785873,0.23633677991137372,0.026669822873364533
0.14162866162991988,0.23633677991137372,0.026669822873364533
0.1429404533431761,0.2384047267355982,0.026951936254131174
0.14426439512181574,0.24017725258493355,0.026452598153234173
0.14560059950206486,0.24239290989660267,0.026317073665018464
0.14694918006248173,0.24401772525849336,0.02616324832073788
0.14831025143361043,0.2460856720827179,0.027600745313803802
0.14968392930772556,0.24771048744460855,0.02763454045561063
0.1510703304486654,0.24903988183161005,0.02769719346135118
0.1524695727017573,0.2518463810930576,0.029593341408595042
0.15388177500383463,0.2534974832610925,0.02930039568841458
0.155307057393346,0.25539143279172827,0.030122720259280197
0.1567455410205595,0.2573116691285081,0.030872709030321147
0.15819734815786,0.2598227474150665,0.029652264632264527
0.1596626022101425,0.2624815361890694,0.029909499407370956
0.161141427725302,0.26425406203840474,0.028561180749299028
0.16263395040481923,0.2651403249630723,0.028829834779019986
0.16414029711444664,0.26853766617429836,0.031200769089323024
0.16566059589499135,0.2706056129985229,0.03186958124545663
0.16719497597319902,0.2722304283604136,0.032106414735443754
0.16874356777273758,0.2734121122599705,0.0316991126479991
0.17030650292528443,0.27503692762186116,0.03208942111910502
0.17188391428171457,0.2759231905465288,0.03191518959953465
0.17347593592339308,0.2778434268833087,0.03198082716598102
0.17508270317357252,0.27961595273264406,0.033190516947250816
0.17670435260889467,0.283751846381093,0.03235762598934048
0.1783410220710008,0.28528337311241264,0.031357740085412616
0.17999285067824763,0.2868430694172211,0.030986437908428123
0.18165997883753268,0.2880354505169867,0.030960531604652855
0.18334254825622906,0.2912850812407681,0.030675769528212764
0.18504070195423022,0.29290989660265876,0.029262172891897986
0.1867545842761076,0.2936484490398818,0.02930149850148743
0.18848434090337954,0.2960118168389956,0.028896608023840035
0.1902301188668944,0.29748892171344166,0.029387417143215803
0.1919920665593285,0.29999999999999993,0.028705113620497404
0.1937703337477989,0.30339734121122597,0.028652281170701812
0.19556507158659492,0.3050221565731167,0.028542501099982808
0.19737643263002555,0.30753323485967504,0.029102256626913618
0.19920457084538692,0.3096011816838996,0.028896608023840028
0.2010496416260499,0.31329394387001475,0.025871130995419267
0.2029118018046678,0.3163958641063516,0.026181773599785407
0.20479120966650854,0.31875923190546523,0.025836905876683604
0.2066880249629082,0.321122599704579,0.025567145079372296
0.20860240892485027,0.3254062038404727,0.02474658903145352
0.2105345242766706,0.3274741506646972,0.02501938357796298
0.21248453524988828,0.3296898079763663,0.025372975877965682
0.21445260759716675,0.3350073855243722,0.02480285414701119
0.21643890860640203,0.33707533234859677,0.02302894454329126
0.21844360711494262,0.3391432791728213,0.02307521701482361
0.22046687352394098,0.3428360413589365,0.02537918555428094
0.22250887981283693,0.34446085672082716,0.025363419561149764
0.2245697995539774,0.3488921713441654,0.02506536667792004
0.22664980792736927,0.35110782865583456,0.024161691530721473
0.22874908173557018,0.3527326440177253,0.024517765698354493
0.23086779941871696,0.3565731166912851,0.024571101754124563
0.23300614106969247,0.35908419497784344,0.024974771880924958
0.23516428844943485,0.36144756277695717,0.02551826628524683
0.23734242500238661,0.36336779911373707,0.02430125589217739
0.23954073587208768,0.3675036927621861,0.026116877633975
0.24175940791691308,0.36971935007385526,0.026165564697896753
0.243998629725955,0.3728212703101921,0.028053760914732682
0.24625859163505467,0.3744460856720827,0.028728751044182627
0.24853948574297985,0.3775480059084195,0.028062401082763706
0.25084150592775384,0.3797636632200886,0.028856730639594565
0.25316484786313553,0.3825701624815362,0.02738736383096678
0.2555097090352507,0.3840472673559823,0.028438265048141117
0.25787628875938007,0.3889217134416544,0.028811329310428922
0.26026478819690047,0.39335302806499256,0.028361866722441696
0.26267541037238357,0.39601181683899556,0.029082674156046758
0.2651083601908539,0.39955686853766614,0.028080105115920965
0.26756384445520454,0.40206794682422464,0.027781092762832207
0.27004207188377727,0.40354505169867066,0.02843656006507365
0.2725432531281028,0.4078286558345643,0.028755741450693782
0.27506760079080644,0.41285081240768096,0.027819897757787593
0.2776153294436801,0.41742983751846374,0.029005465781113324
0.28018665564591955,0.42008862629246674,0.028770491119370006
0.2827817979625341,0.4234859675036929,0.028861770823140145
0.28540097698292377,0.4252584933530281,0.030403094139097676
0.28804441533962977,0.4288035450516986,0.03174954760190085
0.29071233772725785,0.4317577548005908,0.030709338346680642
0.2934049709215787,0.43559822747415067,0.03227510768236087
0.29612254379880343,0.4382570162481536,0.0326974809367406
0.29886528735503826,0.44106351550960127,0.03341000950693514
0.30163343472591975,0.4425406203840473,0.032676343558637494
0.3044272212064303,0.4450516986706057,0.033934499868480045
0.30724688427090036,0.44652880354505176,0.03443094532753701
0.31009266359319265,0.44756277695716395,0.03358226076805502
0.312964801067075,0.4493353028064993,0.03384687328586908
0.3158635408267819,0.4533234859675037,0.033390049255938276
0.3187891292677646,0.45612998522895126,0.03290994964049305
0.32174181506763716,0.4604135893648449,0.03251159689842486
0.3247218492073129,0.46262924667651406,0.03310092091062649
0.3277294849923382,0.4658788774002954,0.03327914331849677
0.33076497807442423,0.4709010339734122,0.03446437360848422
0.3338285864731761,0.47562776957163955,0.032384212018523595
0.3369205705980267,0.47961595273264407,0.031085951955807583
0.34004119327037063,0.48183161004431313,0.031107390680323702
0.34319071974590426,0.48493353028065,0.030487498679972462
0.34636941773717345,0.48744460856720834,0.030582373517025183
0.3495775574363275,0.49098966026587887,0.030583958876323144
0.3528154115380883,0.49320531757754793,0.03120581910894265
0.3560832552629278,0.4986706056129985,0.03153617946036135
0.3593813663804626,0.5020679468242245,0.03153041349482165
0.36271002523306484,0.5050221565731168,0.032003560199251144
0.36606951475969024,0.5082717872968981,0.029290327119880992
0.36946012051993027,0.5118168389955686,0.028644242106739104
0.37288213071828336,0.5166912850812408,0.03035800904854387
0.3763358362286533,0.5186115214180206,0.030940558203060547
0.37982153061907364,0.523801946267225,0.0303934333732449
0.3833395101766601,0.5273264401772526,0.032748969272901815
0.38689007393279756,0.5290989660265878,0.03302760110032835
0.390473523688556,0.5338257016248154,0.03341726482407575
0.39409016404034475,0.5364844903988183,0.03226271173265326
0.39774030240580366,0.5409158050221566,0.031548476664751635
0.4014242490499322,0.5423929098966027,0.031122973204308672
0.40514231711146476,0.5469719350073855,0.033633115413673614
0.408894822629486,0.5491875923190547,0.03322519326208778
0.4126820845702952,0.5536189069423929,0.033494074563314886
0.4165044248545185,0.5592319054652881,0.03505302622087731
0.4203621683844714,0.5621861152141802,0.0339355714447865
0.4242556430717777,0.5672082717872968,0.03384830574553859
0.42818517986524113,0.570440379138666,0.034146703549176316
0.4321511127789762,0.575480059084195,0.03291289605257115
0.4361537789208006,0.5818316100443132,0.0342997336588208
0.44019351852088745,0.5880354505169866,0.03393735733010804
0.4442706749606883,0.5911373707533235,0.035578847540642965
0.4483855948021186,0.5946824224519942,0.03587334686799069
0.45253862781701665,0.5986706056129985,0.03463453096472283
0.4567301270168747,0.603397341211226,0.03600858674737041
0.46096044868284336,0.6087149187592319,0.03563773802258527
0.46522995239601894,0.6129985228951255,0.03558702314050744
0.4695390010680058,0.6183161004431315,0.03520484930741244
0.4738879609717651,0.6236336779911374,0.03641395574317125
0.4782772017727485,0.6286558345642541,0.03697158059756121
0.4827070965603183,0.6323485967503694,0.034377392466912016
0.4871780218794631,0.6355982274741506,0.03553964669455875
0.4916903577628026,0.6395864106351551,0.036963711234118096
0.4962444877628913,0.6435745937961596,0.03685237697464272
0.5008407989848213,0.6485967503692762,0.03595603517638412
0.5054796821191241,0.6530280649926146,0.035685323914024056
0.5101615314749833,0.6589364844903989,0.03370080223492134
0.5148867450137492,0.6629246676514031,0.03536698951259472
0.5196557243827657,0.6663220088626292,0.034756109945525346
0.5244688749495119,0.6741506646971935,0.03698469248242834
0.5293266058360562,0.6765140324963074,0.03746531241702963
0.5342293299538352,0.6819793205317578,0.03555328667383493
0.53917746403875,0.6877400295420973,0.036269868301071845
0.5441714286865893,0.6921713441654357,0.03512211807295585
0.5492116483887789,0.695864106351551,0.03436328573763384
0.5542985515684669,0.7016248153618909,0.03457112689619293
0.5594325706169377,0.7054652880354506,0.03435446609030807
0.5646141419303667,0.7091580502215657,0.03506858375592846
0.5698437059469142,0.7127031019202363,0.035738273556319776
0.5751217071841613,0.7180206794682424,0.03584799599005154
0.5804485942768978,0.7209748892171344,0.03559689948510879
0.5858248200152536,0.7262924667651404,0.037023018089736244
0.5912508413831875,0.7335302806499262,0.0379551767003774
0.5967271195973316,0.739290989660266,0.03607584857258438
0.6022541201461928,0.7423929098966027,0.035397136899574314
0.6078323128297229,0.7494830132939438,0.0351910742748753
0.6134621717992506,0.7549483013293944,0.03452516513025374
0.6191441755977841,0.7592319054652881,0.034599165122128725
0.6248788072006894,0.7630723781388478,0.034078146526219495
0.6306665540567405,0.7664697193500738,0.03287051598957795
0.6365079081295572,0.7716395864106351,0.03175069291977271
0.642403365939419,0.777091149001623,0.03254831072727331
0.6483534286054721,0.7813884785819794,0.03158840951717467
0.6543586018883236,0.7868537666174299,0.03128030907330716
0.6604193962330305,0.7906942392909896,0.0312104799402604
0.6665363268124913,0.7958641063515509,0.03123959438132678
0.6727099135712337,0.8001477104874446,0.031070350864786666
0.6789406812696106,0.8036927621861153,0.030387142463433593
0.6852291595284065,0.8072378138847858,0.03118094957565476
0.6915758828738525,0.8137370753323486,0.031660850862318395
0.697981390783066,0.816248153618907,0.03214527742094048
0.7044462277299037,0.8208271787296899,0.03262325441949924
0.7109709432312431,0.8258493353028065,0.031882130046853335
0.7175560918936928,0.8298375184638109,0.031185225438136992
0.7242022334607315,0.8351550960118168,0.03004011537698352
0.730909932860291,0.8398818316100444,0.030512536160214564
0.737679760252773,0.8443131462333826,0.030781485787262978
0.7445122910795136,0.85096011816839,0.03038714246343359
0.751408106111697,0.8553914327917281,0.030339237114329756
0.7583677914997191,0.8592319054652879,0.02743202882777287
0.7653919388230148,0.8636632200886261,0.02675196015940344
0.77248114514034,0.8685376661742984,0.02471669206895347
0.7796360130405229,0.8756277695716396,0.026785921141128148
0.7868571506936851,0.882274741506647,0.026119198123511593
0.794145171902934,0.8878877400295421,0.02455382961048933
0.8015006961565405,0.8924667651403249,0.02246408409273679
0.8089243486805938,0.8963072378138847,0.022039187926008275
0.8164167604921464,0.9004431314623339,0.02138488752833542
0.823978568452852,0.9038404726735598,0.020198505262458668
0.8316104153230962,0.9098966026587887,0.020229087724445233
0.8393129498166364,0.9156573116691286,0.018494312570768497
0.8470868266557402,0.9186115214180207,0.0177587352780265
0.8549327066268376,0.9234859675036929,0.017194865554102885
0.8628512566366896,0.9285081240768094,0.017755322171332022
0.8708431497690724,0.9320531757754802,0.016418839980830185
0.8789090653419954,0.9373707533234861,0.015258651437543133
0.8870496889654403,0.9431314623338256,0.01459355030554301
0.8952657125996392,0.9496307237813886,0.011493398915272275
0.9035578346138929,0.9549483013293945,0.011015193166517528
0.9119267598459299,0.9610044313146233,0.00818576167035761
0.9203731996618221,0.9646971935007386,0.00909083085291812
0.9288978720164498,0.9688330871491877,0.00807393925636483
0.9375015015145289,0.9726735598227474,0.009553721276185253
0.9461848194722002,0.9774002954209747,0.008670436455859343
0.9549485639791966,0.98301329394387,0.007571913588985576
0.9637934799615786,0.9868537666174297,0.006008103775787942
0.9727203192450538,0.9905465288035453,0.004933520452929736
0.9817298406188841,0.9932053175775482,0.004012121868530454
0.9908228099003797,0.9963072378138849,0.0022292922545882245
1.0,1.0,0.0


==> data_2/cora/mismatched/roc_base-offline_mean.csv <==
fpr,tpr_mean,tpr_std
0.0001,0.0,0.0
0.00010092621909870473,0.022895125553914326,0.014526950755225929
0.00010186101701559753,0.022895125553914326,0.014526950755225929
0.00010280447320933097,0.022895125553914326,0.014526950755225929
0.00010375666787451859,0.022895125553914326,0.014526950755225929
0.00010471768194855202,0.022895125553914326,0.014526950755225929
0.0001056875971184804,0.022895125553914326,0.014526950755225929
0.00010666649582795387,0.022895125553914326,0.014526950755225929
0.00010765446128423159,0.022895125553914326,0.014526950755225929
0.00010865157746525384,0.022895125553914326,0.014526950755225929
0.00010965792912678099,0.022895125553914326,0.014526950755225929
0.00011067360180959734,0.022895125553914326,0.014526950755225929
0.00011169868184678226,0.022895125553914326,0.014526950755225929
0.00011273325637104872,0.022895125553914326,0.014526950755225929
0.00011377741332214914,0.022895125553914326,0.014526950755225929
0.00011483124145435111,0.022895125553914326,0.014526950755225929
0.00011589483034398106,0.022895125553914326,0.014526950755225929
0.00011696827039703847,0.022895125553914326,0.014526950755225929
0.00011805165285688056,0.022895125553914326,0.014526950755225929
0.0001191450698119776,0.022895125553914326,0.014526950755225929
0.00012024861420374123,0.022895125553914326,0.014526950755225929
0.00012136237983442405,0.022895125553914326,0.014526950755225929
0.00012248646137509307,0.022895125553914326,0.014526950755225929
0.00012362095437367691,0.022895125553914326,0.014526950755225929
0.00012476595526308696,0.022895125553914326,0.014526950755225929
0.0001259215613694151,0.022895125553914326,0.014526950755225929
0.0001270878709202058,0.022895125553914326,0.014526950755225929
0.000128264983052806,0.022895125553914326,0.014526950755225929
0.0001294529978227916,0.022895125553914326,0.014526950755225929
0.00013065201621247213,0.022895125553914326,0.014526950755225929
0.00013186214013947485,0.022895125553914326,0.014526950755225929
0.00013308347246540747,0.022895125553914326,0.014526950755225929
0.00013431611700460153,0.022895125553914326,0.014526950755225929
0.0001355601785329369,0.022895125553914326,0.014526950755225929
0.0001368157627967472,0.022895125553914326,0.014526950755225929
0.00013808297652180923,0.022895125553914326,0.014526950755225929
0.0001393619274224142,0.022895125553914326,0.014526950755225929
0.00014065272421052364,0.022895125553914326,0.014526950755225929
0.00014195547660501016,0.022895125553914326,0.014526950755225929
0.0001432702953409831,0.022895125553914326,0.014526950755225929
0.00014459729217920195,0.022895125553914326,0.014526950755225929
0.00014593657991557562,0.022895125553914326,0.014526950755225929
0.00014728827239075018,0.022895125553914326,0.014526950755225929
0.0001486524844997857,0.022895125553914326,0.014526950755225929
0.00015002933220192182,0.022895125553914326,0.014526950755225929
0.0001514189325304352,0.022895125553914326,0.014526950755225929
0.00015282140360258693,0.022895125553914326,0.014526950755225929
0.0001542368646296629,0.022895125553914326,0.014526950755225929
0.00015566543592710622,0.022895125553914326,0.014526950755225929
0.00015710723892474503,0.022895125553914326,0.014526950755225929
0.00015856239617711372,0.022895125553914326,0.014526950755225929
0.00016003103137387001,0.022895125553914326,0.014526950755225929
0.00016151326935030913,0.022895125553914326,0.014526950755225929
0.0001630092360979741,0.022895125553914326,0.014526950755225929
0.00016451905877536624,0.022895125553914326,0.014526950755225929
0.00016604286571875296,0.022895125553914326,0.014526950755225929
0.0001675807864530767,0.022895125553914326,0.014526950755225929
0.00016913295170296487,0.022895125553914326,0.014526950755225929
0.0001706994934038408,0.022895125553914326,0.014526950755225929
0.0001722805447131394,0.022895125553914326,0.014526950755225929
0.00017387624002162505,0.022895125553914326,0.014526950755225929
0.00017548671496481503,0.022895125553914326,0.014526950755225929
0.00017711210643450888,0.022895125553914326,0.014526950755225929
0.00017875255259042355,0.022895125553914326,0.014526950755225929
0.00018040819287193827,0.022895125553914326,0.014526950755225929
0.00018207916800994624,0.022895125553914326,0.014526950755225929
0.00018376562003881704,0.022895125553914326,0.014526950755225929
0.00018546769230846994,0.022895125553914326,0.014526950755225929
0.00018718552949655793,0.022895125553914326,0.014526950755225929
0.00018891927762076664,0.022895125553914326,0.014526950755225929
0.0001906690840512252,0.022895125553914326,0.014526950755225929
0.00019243509752303302,0.022895125553914326,0.014526950755225929
0.00019421746814890265,0.022895125553914326,0.014526950755225929
0.00019601634743191858,0.022895125553914326,0.014526950755225929
0.00019783188827841644,0.022895125553914326,0.014526950755225929
0.00019966424501097934,0.022895125553914326,0.014526950755225929
0.00020151357338155586,0.022895125553914326,0.014526950755225929
0.0002033800305846982,0.022895125553914326,0.014526950755225929
0.00020526377527092522,0.022895125553914326,0.014526950755225929
0.0002071649675602069,0.022895125553914326,0.014526950755225929
0.000209083769055575,0.022895125553914326,0.014526950755225929
0.00021102034285685965,0.022895125553914326,0.014526950755225929
0.0002129748535745521,0.022895125553914326,0.014526950755225929
0.00021494746734379805,0.022895125553914326,0.014526950755225929
0.00021693835183851843,0.022895125553914326,0.014526950755225929
0.00021894767628566206,0.022895125553914326,0.014526950755225929
0.00022097561147959031,0.022895125553914326,0.014526950755225929
0.00022302232979659386,0.022895125553914326,0.014526950755225929
0.00022508800520954617,0.022895125553914326,0.014526950755225929
0.0002271728133026905,0.022895125553914326,0.014526950755225929
0.00022927693128656486,0.022895125553914326,0.014526950755225929
0.0002314005380130654,0.022895125553914326,0.014526950755225929
0.00023354381399064793,0.022895125553914326,0.014526950755225929
0.00023570694139967278,0.022895125553914326,0.014526950755225929
0.00023789010410788934,0.022895125553914326,0.014526950755225929
0.00024009348768606518,0.022895125553914326,0.014526950755225929
0.00024231727942376007,0.022895125553914326,0.014526950755225929
0.00024456166834524467,0.022895125553914326,0.014526950755225929
0.00024682684522556923,0.022895125553914326,0.014526950755225929
0.00024911300260677886,0.022895125553914326,0.014526950755225929
0.0002514203348142797,0.022895125553914326,0.014526950755225929
0.00025374903797335715,0.022895125553914326,0.014526950755225929
0.00025609931002584595,0.022895125553914326,0.014526950755225929
0.00025847135074695635,0.022895125553914326,0.014526950755225929
0.0002608653617622548,0.022895125553914326,0.014526950755225929
0.000263281546564802,0.022895125553914326,0.014526950755225929
0.00026572011053245065,0.022895125553914326,0.014526950755225929
0.00026818126094530154,0.022895125553914326,0.014526950755225929
0.0002706652070033241,0.022895125553914326,0.014526950755225929
0.0002731721598441376,0.022895125553914326,0.014526950755225929
0.0002757023325609583,0.022895125553914326,0.014526950755225929
0.0002782559402207126,0.022895125553914326,0.014526950755225929
0.00028083319988231727,0.022895125553914326,0.014526950755225929
0.0002834343306151309,0.022895125553914326,0.014526950755225929
0.0002860595535175742,0.022895125553914326,0.014526950755225929
0.00028870909173592344,0.022895125553914326,0.014526950755225929
0.00029138317048327885,0.022895125553914326,0.014526950755225929
0.00029408201705870637,0.022895125553914326,0.014526950755225929
0.00029680586086656025,0.022895125553914326,0.014526950755225929
0.00029955493343598134,0.022895125553914326,0.014526950755225929
0.0003023294684405776,0.022895125553914326,0.014526950755225929
0.00030512970171828706,0.022895125553914326,0.014526950755225929
0.00030795587129142264,0.022895125553914326,0.014526950755225929
0.00031080821738690636,0.022895125553914326,0.014526950755225929
0.00031368698245668765,0.022895125553914326,0.014526950755225929
0.00031659241119835204,0.022895125553914326,0.014526950755225929
0.00031952475057592136,0.022895125553914326,0.014526950755225929
0.0003224842498408442,0.022895125553914326,0.014526950755225929
0.0003254711605531848,0.022895125553914326,0.014526950755225929
0.00032848573660300434,0.022895125553914326,0.014526950755225929
0.0003315282342319423,0.022895125553914326,0.014526950755225929
0.00033459891205499747,0.022895125553914326,0.014526950755225929
0.0003376980310825091,0.022895125553914326,0.014526950755225929
0.0003408258547423452,0.022895125553914326,0.014526950755225929
0.00034398264890229247,0.022895125553914326,0.014526950755225929
0.00034716868189265597,0.022895125553914326,0.014526950755225929
0.00035038422452906756,0.022895125553914326,0.014526950755225929
0.00035362955013550426,0.022895125553914326,0.014526950755225929
0.000356904934567523,0.022895125553914326,0.014526950755225929
0.000360210656235707,0.022895125553914326,0.014526950755225929
0.00036354699612933176,0.022895125553914326,0.014526950755225929
0.00036691423784024937,0.022895125553914326,0.014526950755225929
0.0003703126675869927,0.022895125553914326,0.014526950755225929
0.0003737425742391064,0.022895125553914326,0.014526950755225929
0.00037720424934169976,0.022895125553914326,0.014526950755225929
0.0003806979871402284,0.022895125553914326,0.014526950755225929
0.0003842240846055061,0.022895125553914326,0.014526950755225929
0.00038778284145894574,0.022895125553914326,0.014526950755225929
0.0003913745601980384,0.022895125553914326,0.014526950755225929
0.0003949995461220643,0.022895125553914326,0.014526950755225929
0.00039865810735804387,0.022895125553914326,0.014526950755225929
0.0004023505548869293,0.022895125553914326,0.014526950755225929
0.00040607720257003656,0.022895125553914326,0.014526950755225929
0.0004098383671757261,0.022895125553914326,0.014526950755225929
0.0004136343684063274,0.022895125553914326,0.014526950755225929
0.0004174655289253135,0.022895125553914326,0.014526950755225929
0.0004213321743847289,0.022895125553914326,0.014526950755225929
0.0004252346334528682,0.022895125553914326,0.014526950755225929
0.00042917323784221574,0.022895125553914326,0.014526950755225929
0.0004331483223376398,0.022895125553914326,0.014526950755225929
0.0004371602248248502,0.022895125553914326,0.014526950755225929
0.000441209286319119,0.022895125553914326,0.014526950755225929
0.0004452958509942655,0.022895125553914326,0.014526950755225929
0.00044942026621191424,0.022895125553914326,0.014526950755225929
0.0004535828825510186,0.022895125553914326,0.014526950755225929
0.00045778405383766163,0.022895125553914326,0.014526950755225929
0.0004620241371751313,0.022895125553914326,0.014526950755225929
0.0004663034929742731,0.022895125553914326,0.014526950755225929
0.00047062248498412813,0.022895125553914326,0.014526950755225929
0.00047498148032285,0.022895125553914326,0.014526950755225929
0.0004793808495089107,0.022895125553914326,0.014526950755225929
0.00048382096649259574,0.022895125553914326,0.014526950755225929
0.000488302208687788,0.022895125553914326,0.014526950755225929
0.0004928249570040513,0.022895125553914326,0.014526950755225929
0.0004973895958790063,0.022895125553914326,0.014526950755225929
0.000501996513311008,0.022895125553914326,0.014526950755225929
0.0005066461008921268,0.022895125553914326,0.014526950755225929
0.0005113387538414326,0.022895125553914326,0.014526950755225929
0.0005160748710385908,0.022895125553914326,0.014526950755225929
0.000520854855057766,0.022895125553914326,0.014526950755225929
0.0005256791122018419,0.022895125553914326,0.014526950755225929
0.0005305480525369575,0.022895125553914326,0.014526950755225929
0.0005354620899273607,0.022895125553914326,0.014526950755225929
0.0005404216420705915,0.022895125553914326,0.014526950755225929
0.0005454271305329836,0.022895125553914326,0.014526950755225929
0.0005504789807854967,0.022895125553914326,0.014526950755225929
0.0005555776222398878,0.022895125553914326,0.014526950755225929
0.0005607234882852032,0.022895125553914326,0.014526950755225929
0.0005659170163246243,0.022895125553914326,0.014526950755225929
0.0005711586478126435,0.022895125553914326,0.014526950755225929
0.0005764488282925873,0.022895125553914326,0.014526950755225929
0.0005817880074344935,0.022895125553914326,0.014526950755225929
0.0005871766390733255,0.022895125553914326,0.014526950755225929
0.0005926151812475553,0.022895125553914326,0.014526950755225929
0.0005981040962380944,0.022895125553914326,0.014526950755225929
0.0006036438506075864,0.022895125553914326,0.014526950755225929
0.0006092349152400712,0.022895125553914326,0.014526950755225929
0.0006148777653810023,0.022895125553914326,0.014526950755225929
0.0006205728806776501,0.022895125553914326,0.014526950755225929
0.0006263207452198692,0.022895125553914326,0.014526950755225929
0.0006321218475812448,0.022895125553914326,0.014526950755225929
0.0006379766808606282,0.022895125553914326,0.014526950755225929
0.000643885742724042,0.022895125553914326,0.014526950755225929
0.0006498495354469888,0.022895125553914326,0.014526950755225929
0.0006558685659571436,0.022895125553914326,0.014526950755225929
0.0006619433458774394,0.022895125553914326,0.014526950755225929
0.0006680743915695614,0.022895125553914326,0.014526950755225929
0.0006742622241778342,0.022895125553914326,0.014526950755225929
0.0006805073696735206,0.022895125553914326,0.014526950755225929
0.0006868103588995307,0.022895125553914326,0.014526950755225929
0.0006931717276155408,0.022895125553914326,0.014526950755225929
0.0006995920165435374,0.022895125553914326,0.014526950755225929
0.0007060717714137773,0.022895125553914326,0.014526950755225929
0.0007126115430111746,0.022895125553914326,0.014526950755225929
0.0007192118872221193,0.022895125553914326,0.014526950755225929
0.0007258733650817253,0.022895125553914326,0.014526950755225929
0.000732596542821523,0.022895125553914326,0.014526950755225929
0.0007393819919175866,0.022895125553914326,0.014526950755225929
0.0007462302891391107,0.022895125553914326,0.014526950755225929
0.0007531420165974376,0.022895125553914326,0.014526950755225929
0.0007601177617955331,0.022895125553914326,0.014526950755225929
0.0007671581176779302,0.022895125553914326,0.014526950755225929
0.000774263682681127,0.022895125553914326,0.014526950755225929
0.0007814350607844542,0.022895125553914326,0.014526950755225929
0.0007886728615614156,0.022895125553914326,0.014526950755225929
0.0007959777002314986,0.022895125553914326,0.014526950755225929
0.0008033501977124734,0.022895125553914326,0.014526950755225929
0.0008107909806731687,0.022895125553914326,0.014526950755225929
0.000818300681586739,0.022895125553914326,0.014526950755225929
0.0008258799387844272,0.022895125553914326,0.014526950755225929
0.0008335293965098195,0.022895125553914326,0.014526950755225929
0.0008412497049736118,0.022895125553914326,0.014526950755225929
0.0008490415204088747,0.022895125553914326,0.014526950755225929
0.0008569055051268347,0.022895125553914326,0.014526950755225929
0.0008648423275731727,0.022895125553914326,0.014526950755225929
0.000872852662384838,0.022895125553914326,0.014526950755225929
0.0008809371904473991,0.022895125553914326,0.014526950755225929
0.0008890965989529158,0.022895125553914326,0.014526950755225929
0.000897331581458352,0.022895125553914326,0.014526950755225929
0.0009056428379445294,0.022895125553914326,0.014526950755225929
0.0009140310748756232,0.022895125553914326,0.014526950755225929
0.0009224970052592174,0.022895125553914326,0.014526950755225929
0.0009310413487069075,0.022895125553914326,0.014526950755225929
0.000939664831495469,0.022895125553914326,0.014526950755225929
0.0009483681866285928,0.022895125553914326,0.014526950755225929
0.0009571521538991865,0.022895125553914326,0.014526950755225929
0.0009660174799522646,0.022895125553914326,0.014526950755225929
0.0009749649183484086,0.022895125553914326,0.014526950755225929
0.0009839952296278227,0.022895125553914326,0.014526950755225929
0.00099310918137498,0.022895125553914326,0.014526950755225929
0.0010023075482838654,0.022895125553914326,0.014526950755225929
0.0010115911122238297,0.022895125553914326,0.014526950755225929
0.0010209606623060466,0.022895125553914326,0.014526950755225929
0.0010304169949505876,0.022895125553914326,0.014526950755225929
0.0010399609139541202,0.022895125553914326,0.014526950755225929
0.0010495932305582276,0.022895125553914326,0.014526950755225929
0.00105931476351837,0.022895125553914326,0.014526950755225929
0.001069126339173476,0.022895125553914326,0.014526950755225929
0.0010790287915161836,0.022895125553914326,0.014526950755225929
0.0010890229622637305,0.022895125553914326,0.014526950755225929
0.0010991097009294972,0.022895125553914326,0.014526950755225929
0.0011092898648952228,0.022895125553914326,0.014526950755225929
0.0011195643194838783,0.022895125553914326,0.014526950755225929
0.0011299339380332217,0.022895125553914326,0.014526950755225929
0.0011403996019700331,0.022895125553914326,0.014526950755225929
0.0011509622008850323,0.022895125553914326,0.014526950755225929
0.0011616226326085018,0.022895125553914326,0.014526950755225929
0.0011723818032865986,0.022895125553914326,0.014526950755225929
0.001183240627458378,0.022895125553914326,0.014526950755225929
0.0011942000281335325,0.022895125553914326,0.014526950755225929
0.0012052609368708425,0.022895125553914326,0.014526950755225929
0.001216424293857368,0.022895125553914326,0.014526950755225929
0.001227691047988359,0.022895125553914326,0.014526950755225929
0.0012390621569479156,0.022895125553914326,0.014526950755225929
0.0012505385872903913,0.022895125553914326,0.014526950755225929
0.0012621213145225473,0.022895125553914326,0.014526950755225929
0.0012738113231864786,0.022895125553914326,0.014526950755225929
0.0012856096069432965,0.022895125553914326,0.014526950755225929
0.0012975171686575868,0.022895125553914326,0.014526950755225929
0.0013095350204826678,0.022895125553914326,0.014526950755225929
0.001321664183946605,0.022895125553914326,0.014526950755225929
0.0013339056900390587,0.022895125553914326,0.014526950755225929
0.001346260579298911,0.022895125553914326,0.014526950755225929
0.0013587299019027091,0.022895125553914326,0.014526950755225929
0.0013713147177539457,0.022895125553914326,0.014526950755225929
0.0013840160965731315,0.022895125553914326,0.014526950755225929
0.0013968351179887398,0.022895125553914326,0.014526950755225929
0.0014097728716289677,0.022895125553914326,0.014526950755225929
0.001422830457214352,0.022895125553914326,0.014526950755225929
0.0014360089846512606,0.022895125553914326,0.014526950755225929
0.0014493095741262166,0.022895125553914326,0.014526950755225929
0.00146273335620113,0.022895125553914326,0.014526950755225929
0.001476281471909391,0.022895125553914326,0.014526950755225929
0.0014899550728528536,0.03722304283604136,0.015378924767882269
0.0015037553212997384,0.03722304283604136,0.015378924767882269
0.0015176833902834053,0.03722304283604136,0.015378924767882269
0.0015317404637020797,0.03722304283604136,0.015378924767882269
0.0015459277364194785,0.03722304283604136,0.015378924767882269
0.001560246414366368,0.03722304283604136,0.015378924767882269
0.0015746977146430868,0.03722304283604136,0.015378924767882269
0.001589282865622978,0.03722304283604136,0.015378924767882269
0.00160400310705682,0.03722304283604136,0.015378924767882269
0.0016188596901781992,0.03722304283604136,0.015378924767882269
0.0016338538778098604,0.03722304283604136,0.015378924767882269
0.001648986944471065,0.03722304283604136,0.015378924767882269
0.0016642601764859037,0.03722304283604136,0.015378924767882269
0.0016796748720926532,0.03722304283604136,0.015378924767882269
0.0016952323415541214,0.03722304283604136,0.015378924767882269
0.0017109339072690134,0.03722304283604136,0.015378924767882269
0.001726780903884356,0.03722304283604136,0.015378924767882269
0.0017427746784089192,0.03722304283604136,0.015378924767882269
0.0017589165903277326,0.03722304283604136,0.015378924767882269
0.001775208011717636,0.03722304283604136,0.015378924767882269
0.0017916503273638995,0.03722304283604136,0.015378924767882269
0.0018082449348779518,0.03722304283604136,0.015378924767882269
0.0018249932448161524,0.03722304283604136,0.015378924767882269
0.0018418966807997109,0.03722304283604136,0.015378924767882269
0.0018589566796356884,0.03722304283604136,0.015378924767882269
0.0018761746914391195,0.03722304283604136,0.015378924767882269
0.0018935521797562953,0.03722304283604136,0.015378924767882269
0.001911090621689138,0.03722304283604136,0.015378924767882269
0.0019287915080207778,0.03722304283604136,0.015378924767882269
0.0019466563433422632,0.03722304283604136,0.015378924767882269
0.0019646866461804444,0.03722304283604136,0.015378924767882269
0.0019828839491270716,0.03722304283604136,0.015378924767882269
0.002001249798969037,0.03722304283604136,0.015378924767882269
0.0020197857568198785,0.03722304283604136,0.015378924767882269
0.002038493398252464,0.03722304283604136,0.015378924767882269
0.0020573743134329114,0.03722304283604136,0.015378924767882269
0.0020764301072557748,0.03722304283604136,0.015378924767882269
0.002095662399480433,0.03722304283604136,0.015378924767882269
0.0021150728248687948,0.03722304283604136,0.015378924767882269
0.0021346630333242455,0.03722304283604136,0.015378924767882269
0.002154434690031882,0.03722304283604136,0.015378924767882269
0.00217438947560008,0.03722304283604136,0.015378924767882269
0.0021945290862033138,0.03722304283604136,0.015378924767882269
0.0022148552337263594,0.03722304283604136,0.015378924767882269
0.0022353696459097966,0.03722304283604136,0.015378924767882269
0.002256074066496859,0.03722304283604136,0.015378924767882269
0.00227697025538168,0.03722304283604136,0.015378924767882269
0.002298059988758851,0.03722304283604136,0.015378924767882269
0.0023193450592744274,0.03722304283604136,0.015378924767882269
0.0023408272761782944,0.03722304283604136,0.015378924767882269
0.002362508465477945,0.03722304283604136,0.015378924767882269
0.0023843904700937206,0.03722304283604136,0.015378924767882269
0.002406475150015424,0.03722304283604136,0.015378924767882269
0.0024287643824604504,0.03722304283604136,0.015378924767882269
0.0024512600620333396,0.03722304283604136,0.015378924767882269
0.0024739641008868114,0.03722304283604136,0.015378924767882269
0.0024968784288843266,0.03722304283604136,0.015378924767882269
0.002520004993764092,0.03722304283604136,0.015378924767882269
0.002543345761304648,0.03722304283604136,0.015378924767882269
0.002566902715491952,0.03722304283604136,0.015378924767882269
0.002590677858688006,0.03722304283604136,0.015378924767882269
0.002614673211801092,0.03722304283604136,0.015378924767882269
0.00263889081445751,0.03722304283604136,0.015378924767882269
0.002663332725174981,0.03722304283604136,0.015378924767882269
0.0026880010215376074,0.03722304283604136,0.015378924767882269
0.0027128978003724646,0.03722304283604136,0.015378924767882269
0.0027380251779278576,0.03722304283604136,0.015378924767882269
0.00276338529005317,0.03722304283604136,0.015378924767882269
0.0027889802923804397,0.03722304283604136,0.015378924767882269
0.002814812360507581,0.03722304283604136,0.015378924767882269
0.0028408836901833013,0.03722304283604136,0.015378924767882269
0.00286719649749377,0.03722304283604136,0.015378924767882269
0.0028937530190509503,0.03722304283604136,0.015378924767882269
0.002920555512182745,0.03722304283604136,0.015378924767882269
0.0029476062551248585,0.03722304283604136,0.015378924767882269
0.0029749075472144406,0.048005908419497784,0.01810750915650743
0.003002461709085549,0.048005908419497784,0.01810750915650743
0.003030271082866396,0.048005908419497784,0.01810750915650743
0.003058338032378432,0.048005908419497784,0.01810750915650743
0.0030866649433372744,0.048005908419497784,0.01810750915650743
0.003115254223555488,0.048005908419497784,0.01810750915650743
0.0031441083031472647,0.048005908419497784,0.01810750915650743
0.0031732296347349765,0.048005908419497784,0.01810750915650743
0.00320262069365765,0.048005908419497784,0.01810750915650743
0.003232283978181381,0.048005908419497784,0.01810750915650743
0.00326222200971167,0.048005908419497784,0.01810750915650743
0.003292437333007769,0.048005908419497784,0.01810750915650743
0.0033229325163989716,0.048005908419497784,0.01810750915650743
0.0033537101520029287,0.048005908419497784,0.01810750915650743
0.0033847728559459832,0.048005908419497784,0.01810750915650743
0.0034161232685855285,0.048005908419497784,0.01810750915650743
0.0034477640547344642,0.048005908419497784,0.01810750915650743
0.0034796979038876916,0.048005908419497784,0.01810750915650743
0.003511927530450728,0.048005908419497784,0.01810750915650743
0.0035444556739704356,0.048005908419497784,0.01810750915650743
0.0035772850993678732,0.048005908419497784,0.01810750915650743
0.0036104185971733375,0.048005908419497784,0.01810750915650743
0.0036438589837635444,0.048005908419497784,0.01810750915650743
0.0036776091016010306,0.048005908419497784,0.01810750915650743
0.003711671819475767,0.048005908419497784,0.01810750915650743
0.003746050032748993,0.048005908419497784,0.01810750915650743
0.0037807466635993493,0.048005908419497784,0.01810750915650743
0.0038157646612712484,0.048005908419497784,0.01810750915650743
0.003851107002325569,0.048005908419497784,0.01810750915650743
0.0038867766908926675,0.048005908419497784,0.01810750915650743
0.0039227767589277195,0.048005908419497784,0.01810750915650743
0.0039591102664684585,0.048005908419497784,0.01810750915650743
0.003995780301895269,0.048005908419497784,0.01810750915650743
0.004032789982193705,0.048005908419497784,0.01810750915650743
0.004070142453219439,0.048005908419497784,0.01810750915650743
0.004107840889965647,0.048005908419497784,0.01810750915650743
0.004145888496832911,0.048005908419497784,0.01810750915650743
0.004184288507901585,0.048005908419497784,0.01810750915650743
0.0042230441872066725,0.048005908419497784,0.01810750915650743
0.0042621588290153245,0.048005908419497784,0.01810750915650743
0.004301635758106795,0.048005908419497784,0.01810750915650743
0.004341478330055093,0.048005908419497784,0.01810750915650743
0.004381689931514195,0.048005908419497784,0.01810750915650743
0.004422273980505897,0.048005908419497784,0.01810750915650743
0.004463233926710397,0.05760709010339734,0.01996369761960935
0.004504573251759458,0.05760709010339734,0.01996369761960935
0.0045462954695324,0.05760709010339734,0.01996369761960935
0.0045884041264547615,0.05760709010339734,0.01996369761960935
0.004630902801799737,0.05760709010339734,0.01996369761960935
0.004673795107992464,0.05760709010339734,0.01996369761960935
0.004717084690917017,0.05760709010339734,0.01996369761960935
0.004760775230226368,0.05760709010339734,0.01996369761960935
0.004804870439655134,0.05760709010339734,0.01996369761960935
0.004849374067335233,0.05760709010339734,0.01996369761960935
0.004894289896114532,0.05760709010339734,0.01996369761960935
0.004939621743878321,0.05760709010339734,0.01996369761960935
0.004985373463873894,0.05760709010339734,0.01996369761960935
0.005031548945038057,0.05760709010339734,0.01996369761960935
0.0050781521123276704,0.05760709010339734,0.01996369761960935
0.005125186927053333,0.05760709010339734,0.01996369761960935
0.0051726573872160194,0.05760709010339734,0.01996369761960935
0.005220567527846975,0.05760709010339734,0.01996369761960935
0.005268921421350677,0.05760709010339734,0.01996369761960935
0.0053177231778509665,0.05760709010339734,0.01996369761960935
0.0053669769455404765,0.05760709010339734,0.01996369761960935
0.005416686911033152,0.05760709010339734,0.01996369761960935
0.00546685729972018,0.05760709010339734,0.01996369761960935
0.005517492376129128,0.05760709010339734,0.01996369761960935
0.005568596444286409,0.05760709010339734,0.01996369761960935
0.005620173848083188,0.05760709010339734,0.01996369761960935
0.005672228971644543,0.05760709010339734,0.01996369761960935
0.005724766239702178,0.05760709010339734,0.01996369761960935
0.005777790117970507,0.05760709010339734,0.01996369761960935
0.005831305113526219,0.05760709010339734,0.01996369761960935
0.00588531577519145,0.05760709010339734,0.01996369761960935
0.0059398266939203566,0.0723781388478582,0.023623418091374013
0.005994842503189409,0.0723781388478582,0.023623418091374013
0.006050367879391224,0.0723781388478582,0.023623418091374013
0.0061064075422320365,0.0723781388478582,0.023623418091374013
0.006162966255132942,0.0723781388478582,0.023623418091374013
0.006220048825634711,0.0723781388478582,0.023623418091374013
0.0062776601058065,0.0723781388478582,0.023623418091374013
0.006335804992658254,0.0723781388478582,0.023623418091374013
0.006394488428556937,0.0723781388478582,0.023623418091374013
0.006453715401646702,0.0723781388478582,0.023623418091374013
0.0065134909462728026,0.0723781388478582,0.023623418091374013
0.006573820143409586,0.0723781388478582,0.023623418091374013
0.006634708121092351,0.0723781388478582,0.023623418091374013
0.006696160054853215,0.0723781388478582,0.023623418091374013
0.00675818116816111,0.0723781388478582,0.023623418091374013
0.006820776732865685,0.0723781388478582,0.023623418091374013
0.0068839520696454964,0.0723781388478582,0.023623418091374013
0.00694771254846024,0.0723781388478582,0.023623418091374013
0.007012063589007177,0.0723781388478582,0.023623418091374013
0.0070770106611818895,0.0723781388478582,0.023623418091374013
0.007142559285543126,0.0723781388478582,0.023623418091374013
0.007208715033782135,0.0723781388478582,0.023623418091374013
0.007275483529196233,0.0723781388478582,0.023623418091374013
0.007342870447166758,0.0723781388478582,0.023623418091374013
0.00741088151564157,0.08227474150664696,0.02260662242106631
0.007479522515621821,0.08227474150664696,0.02260662242106631
0.007548799281653432,0.08227474150664696,0.02260662242106631
0.007618717702322999,0.08227474150664696,0.02260662242106631
0.007689283720758305,0.08227474150664696,0.02260662242106631
0.007760503335133571,0.08227474150664696,0.02260662242106631
0.007832382599179196,0.08227474150664696,0.02260662242106631
0.00790492762269642,0.08227474150664696,0.02260662242106631
0.007978144572076629,0.08227474150664696,0.02260662242106631
0.00805203967082547,0.08227474150664696,0.02260662242106631
0.008126619200091946,0.08227474150664696,0.02260662242106631
0.008201889499202203,0.08227474150664696,0.02260662242106631
0.008277856966198472,0.08227474150664696,0.02260662242106631
0.008354528058382871,0.08227474150664696,0.02260662242106631
0.008431909292866252,0.08227474150664696,0.02260662242106631
0.008510007247122246,0.08227474150664696,0.02260662242106631
0.00858882855954625,0.08227474150664696,0.02260662242106631
0.008668379930019773,0.08227474150664696,0.02260662242106631
0.008748668120479914,0.08227474150664696,0.02260662242106631
0.008829699955494083,0.08227474150664696,0.02260662242106631
0.008911482322840203,0.08759231905465288,0.02426181914685863
0.008994022174092044,0.08759231905465288,0.02426181914685863
0.009077326525210224,0.08759231905465288,0.02426181914685863
0.00916140245713852,0.08759231905465288,0.02426181914685863
0.009246257116405733,0.08759231905465288,0.02426181914685863
0.009331897715733239,0.08759231905465288,0.02426181914685863
0.009418331534647951,0.08759231905465288,0.02426181914685863
0.009505565920101192,0.08759231905465288,0.02426181914685863
0.009593608287093146,0.08759231905465288,0.02426181914685863
0.009682466119303124,0.08759231905465288,0.02426181914685863
0.009772146969725724,0.08759231905465288,0.02426181914685863
0.009862658461312821,0.08759231905465288,0.02426181914685863
0.009954008287621519,0.08759231905465288,0.02426181914685863
0.010046204213468132,0.08759231905465288,0.02426181914685863
0.010139254075588154,0.08759231905465288,0.02426181914685863
0.01023316578330245,0.08759231905465288,0.02426181914685863
0.010327947319189514,0.08759231905465288,0.02426181914685863
0.010423606739764012,0.09409158050221564,0.021120820676626188
0.01052015217616159,0.09409158050221564,0.021120820676626188
0.010617591834830001,0.09409158050221564,0.021120820676626188
0.010715933998226712,0.09409158050221564,0.021120820676626188
0.010815187025522881,0.09409158050221564,0.021120820676626188
0.01091535935331391,0.09409158050221564,0.021120820676626188
0.01101645949633657,0.09409158050221564,0.021120820676626188
0.01111849604819271,0.09409158050221564,0.021120820676626188
0.011221477682079803,0.09409158050221564,0.021120820676626188
0.011325413151528114,0.09409158050221564,0.021120820676626188
0.011430311291144786,0.09409158050221564,0.021120820676626188
0.011536181017364784,0.09409158050221564,0.021120820676626188
0.011643031329208768,0.09409158050221564,0.021120820676626188
0.011750871309048075,0.09409158050221564,0.021120820676626188
0.011859710123376693,0.10398818316100444,0.01953653848175243
0.011969557023590429,0.10398818316100444,0.01953653848175243
0.01208042134677329,0.10398818316100444,0.01953653848175243
0.012192312516491107,0.10398818316100444,0.01953653848175243
0.012305240043592616,0.10398818316100444,0.01953653848175243
0.012419213527017834,0.10398818316100444,0.01953653848175243
0.012534242654613994,0.10398818316100444,0.01953653848175243
0.012650337203959038,0.10398818316100444,0.01953653848175243
0.012767507043192657,0.10398818316100444,0.01953653848175243
0.01288576213185518,0.10398818316100444,0.01953653848175243
0.013005112521734086,0.10398818316100444,0.01953653848175243
0.013125568357718428,0.10398818316100444,0.01953653848175243
0.013247139878661175,0.10398818316100444,0.01953653848175243
0.013369837418249465,0.11225997045790251,0.01587840029207001
0.013493671405883065,0.11225997045790251,0.01587840029207001
0.013618652367560814,0.11225997045790251,0.01587840029207001
0.013744790926775366,0.11225997045790251,0.01587840029207001
0.01387209780541621,0.11225997045790251,0.01587840029207001
0.014000583824680975,0.11225997045790251,0.01587840029207001
0.014130259905995337,0.11225997045790251,0.01587840029207001
0.014261137071941283,0.11225997045790251,0.01587840029207001
0.014393226447194065,0.11225997045790251,0.01587840029207001
0.014526539259467812,0.11225997045790251,0.01587840029207001
0.014661086840469845,0.11225997045790251,0.01587840029207001
0.014796880626863964,0.11669128508124078,0.015191776091129011
0.014933932161242518,0.11669128508124078,0.015191776091129011
0.015072253093107555,0.11669128508124078,0.015191776091129011
0.015211855179861048,0.11669128508124078,0.015191776091129011
0.015352750287804227,0.11669128508124078,0.015191776091129011
0.015494950393146316,0.11669128508124078,0.015191776091129011
0.015638467583022463,0.11669128508124078,0.015191776091129011
0.01578331405652118,0.11669128508124078,0.015191776091129011
0.01592950212572123,0.11669128508124078,0.015191776091129011
0.016077044216738237,0.11669128508124078,0.015191776091129011
0.016225952870780873,0.11669128508124078,0.015191776091129011
0.016376240745216875,0.12304283604135893,0.015319697386298323
0.016527920614648955,0.12304283604135893,0.015319697386298323
0.016681005372000592,0.12304283604135893,0.015319697386298323
0.016835508029612024,0.12304283604135893,0.015319697386298323
0.01699144172034626,0.12304283604135893,0.015319697386298323
0.01714881969870539,0.12304283604135893,0.015319697386298323
0.01730765534195726,0.12304283604135893,0.015319697386298323
0.017467962151272456,0.12304283604135893,0.015319697386298323
0.017629753752872058,0.12304283604135893,0.015319697386298323
0.017793043899185772,0.1273264401772526,0.016548263151235844
0.01795784647002095,0.1273264401772526,0.016548263151235844
0.018124175473742378,0.1273264401772526,0.016548263151235844
0.01829204504846294,0.1273264401772526,0.016548263151235844
0.018461469463245474,0.1273264401772526,0.016548263151235844
0.018632463119315597,0.1273264401772526,0.016548263151235844
0.018805040551285814,0.1273264401772526,0.016548263151235844
0.018979216428391014,0.1273264401772526,0.016548263151235844
0.01915500555573528,0.1273264401772526,0.016548263151235844
0.019332422875550453,0.1324963072378139,0.016741245965747557
0.019511483468466165,0.1324963072378139,0.016741245965747557
0.019692202554791715,0.1324963072378139,0.016741245965747557
0.01987459549580984,0.1324963072378139,0.016741245965747557
0.02005867779508234,0.1324963072378139,0.016741245965747557
0.020244465099768037,0.1324963072378139,0.016741245965747557
0.020431973201952704,0.1324963072378139,0.016741245965747557
0.020621218039991424,0.1324963072378139,0.016741245965747557
0.02081221569986339,0.13649776514458015,0.01858597570958222
0.021004982416539152,0.13651704181624771,0.018553161333616012
0.02119953457536071,0.13653649703212986,0.01852018751059352
0.021395888713434216,0.13655613244593723,0.018487056240111002
0.021594061521035653,0.13657594972669734,0.01845376962924253
0.02179406984302956,0.13659595055889676,0.01842032989590547
0.021995930680300747,0.13661613664262387,0.018386739372319133
0.022199661191199548,0.13810930576070904,0.01854405670631855
0.022405278693000182,0.13810930576070904,0.01854405670631855
0.022612800663372772,0.13810930576070904,0.01854405670631855
0.022822244741868985,0.13810930576070904,0.01854405670631855
0.023033628731421313,0.13810930576070904,0.01854405670631855
0.02324697059985648,0.13810930576070904,0.01854405670631855
0.023462288481422625,0.13810930576070904,0.01854405670631855
0.02367960067833076,0.1412112259970458,0.017918417961269924
0.023898925662310503,0.1412112259970458,0.017918417961269924
0.02412028207618007,0.1412112259970458,0.017918417961269924
0.024343688735431104,0.1412112259970458,0.017918417961269924
0.024569164629827903,0.1412112259970458,0.017918417961269924
0.024796728925021577,0.1412112259970458,0.017918417961269924
0.025026400964179192,0.1412112259970458,0.017918417961269924
0.025258200269627846,0.14490398818316103,0.01861191218240377
0.025492146544514233,0.14490398818316103,0.01861191218240377
0.025728259674479323,0.14490398818316103,0.01861191218240377
0.025966559729348696,0.14490398818316103,0.01861191218240377
0.026207066964838526,0.14490398818316103,0.01861191218240377
0.0264498018242772,0.14490398818316103,0.01861191218240377
0.02669478494034321,0.148301329394387,0.019536538481752432
0.026942037136818822,0.148301329394387,0.019536538481752432
0.02719157943036019,0.148301329394387,0.019536538481752432
0.027443433032283655,0.148301329394387,0.019536538481752432
0.02769761935036891,0.148301329394387,0.019536538481752432
0.027954159990678566,0.148301329394387,0.019536538481752432
0.028213076759394707,0.15110782865583455,0.01989131335249532
0.02847439166467248,0.15110782865583455,0.01989131335249532
0.028738126918510663,0.15110782865583455,0.01989131335249532
0.029004304938639917,0.15110782865583455,0.01989131335249532
0.02927294835042816,0.15110782865583455,0.01989131335249532
0.0295440799888038,0.1586410635155096,0.0213962208735204
0.029817722900196734,0.1586410635155096,0.0213962208735204
0.030093900344497212,0.1586410635155096,0.0213962208735204
0.030372635797033115,0.1586410635155096,0.0213962208735204
0.030653952950565267,0.1586410635155096,0.0213962208735204
0.030937875717301368,0.1586410635155096,0.0213962208735204
0.03122442823092858,0.16203840472673559,0.023010514855330476
0.03151363484866479,0.16203840472673559,0.023010514855330476
0.0318055201533292,0.16203840472673559,0.023010514855330476
0.032100108955431715,0.16203840472673559,0.023010514855330476
0.03239742629528195,0.16203840472673559,0.023010514855330476
0.03269749744511768,0.16558345642540623,0.02142169897728764
0.03300034791125285,0.16558345642540623,0.02142169897728764
0.03330600343624589,0.16558345642540623,0.02142169897728764
0.03361449000108765,0.16558345642540623,0.02142169897728764
0.03392583382740992,0.16558345642540623,0.02142169897728764
0.034240061379714255,0.1692762186115214,0.023106713299124712
0.034557199367621395,0.1692762186115214,0.023106713299124712
0.03487727474814178,0.1692762186115214,0.023106713299124712
0.03520031472796679,0.1692762186115214,0.023106713299124712
0.0355263467657814,0.17252584933530282,0.020594889285593356
0.03585539857459817,0.17252584933530282,0.020594889285593356
0.0361874981241128,0.17252584933530282,0.020594889285593356
0.03652267364308175,0.17252584933530282,0.020594889285593356
0.03686095362172158,0.17252584933530282,0.020594889285593356
0.03720236681413066,0.1760709010339734,0.021740164939053116
0.03754694224073337,0.1760709010339734,0.021740164939053116
0.037894709190746674,0.1760709010339734,0.021740164939053116
0.03824569722466999,0.1760709010339734,0.021740164939053116
0.038599936176797675,0.18035450516986704,0.021891848162453268
0.03895745615775501,0.18035450516986704,0.021891848162453268
0.0393182875570577,0.18035450516986704,0.021891848162453268
0.03968246104569482,0.18035450516986704,0.021891848162453268
0.04005000757873611,0.18345642540620383,0.020453147138249448
0.04042095839796306,0.18345642540620383,0.020453147138249448
0.04079534503452449,0.18345642540620383,0.020453147138249448
0.04117319931161679,0.18345642540620383,0.020453147138249448
0.04155455334718875,0.19010339734121123,0.016610407546638773
0.04193943955667186,0.19010339734121123,0.016610407546638773
0.04232789065573549,0.19010339734121123,0.016610407546638773
0.042719939663067766,0.19010339734121123,0.016610407546638773
0.04311561990318229,0.19276218611521417,0.014709373950063673
0.0435149650092505,0.19276218611521417,0.014709373950063673
0.04391800892596086,0.19276218611521417,0.014709373950063673
0.044324785912403956,0.1971935007385524,0.012673104555621616
0.04473533054498463,0.1971935007385524,0.012673104555621616
0.04514967772036102,0.1971935007385524,0.012673104555621616
0.04556786265841064,0.1971935007385524,0.012673104555621616
0.045989920905224385,0.19955686853766613,0.012600203864058891
0.046415888336127774,0.19955686853766613,0.012600203864058891
0.04684580115873045,0.19955686853766613,0.012600203864058891
0.04727969591600391,0.20502215657311665,0.01252978147113145
0.047717609489387455,0.20502215657311665,0.01252978147113145
0.048159579101923505,0.20502215657311665,0.01252978147113145
0.04860564232142134,0.20502215657311665,0.01252978147113145
0.04905583706365046,0.20709010339734119,0.012491025481379878
0.04951020159556351,0.20709010339734119,0.012491025481379878
0.04996877453854884,0.20709010339734119,0.012491025481379878
0.050431594871713586,0.20871491875923187,0.012001066790950848
0.0508987019351968,0.20871491875923187,0.012001066790950848
0.05137013543351344,0.20871491875923187,0.012001066790950848
0.05184593543892913,0.21048744460856722,0.010971088111845004
0.05232614239486662,0.21048744460856722,0.010971088111845004
0.05281079711934331,0.21048744460856722,0.010971088111845004
0.05329994080844088,0.21624815361890698,0.014358256332235298
0.05379361503980703,0.21624815361890698,0.014358256332235298
0.05429186177618943,0.21624815361890698,0.014358256332235298
0.05479472336900287,0.2196454948301329,0.014065713446899953
0.055302242561929005,0.2196454948301329,0.014065713446899953
0.055814462494549605,0.2196454948301329,0.014065713446899953
0.05633142670601358,0.2230428360413589,0.012160599739269785
0.05685317913873753,0.2230428360413589,0.012160599739269785
0.05737976414214134,0.2230428360413589,0.012160599739269785
0.05791122647641758,0.22481536189069423,0.011812735213887168
0.058447611316336315,0.22481536189069423,0.011812735213887168
0.05898896425508499,0.22481536189069423,0.011812735213887168
0.0595353313081437,0.22732644017725256,0.0122687666553859
0.06008675891719687,0.22732644017725256,0.0122687666553859
0.060643293954080614,0.23161004431314622,0.012354422127080019
0.061204983724766966,0.23161004431314622,0.012354422127080019
0.061771875973384946,0.23161004431314622,0.012354422127080019
0.06234401888627864,0.23485967503692762,0.010514109553945165
0.06292146109610344,0.23485967503692762,0.010514109553945165
0.06350425168595962,0.23485967503692762,0.010514109553945165
0.0640924401935645,0.2412112259970458,0.012990500784629913
0.06468607661546327,0.2412112259970458,0.012990500784629913
0.06528521141127848,0.24549483013293943,0.012236119796757513
0.0658898955079995,0.24549483013293943,0.012236119796757513
0.06650018030431118,0.2488921713441654,0.012692219354653115
0.0671161176749628,0.2488921713441654,0.012692219354653115
0.06773775997517752,0.2488921713441654,0.012692219354653115
0.06836516004510239,0.25199409158050223,0.012767443039576911
0.06899837121430018,0.25199409158050223,0.012767443039576911
0.06963744730628223,0.2552437223042836,0.013570084582399828
0.07028244264308345,0.2552437223042836,0.013570084582399828
0.07093341204987996,0.258493353028065,0.014455852541509795
0.07159041085964889,0.258493353028065,0.014455852541509795
0.07225349491787214,0.258493353028065,0.014455852541509795
0.07292272058728312,0.2598227474150665,0.013934109639534075
0.07359814475265763,0.2598227474150665,0.013934109639534075
0.07427982482564918,0.2636632200886263,0.014775151243844074
0.07496781874966876,0.2636632200886263,0.014775151243844074
0.07566218500481055,0.26617429837518464,0.013905373201854344
0.07636298261282241,0.26617429837518464,0.013905373201854344
0.07707027114212295,0.2679468242245199,0.014188410559785621
0.0777841107128649,0.2679468242245199,0.014188410559785621
0.07850456200204509,0.2703101920236337,0.015063573156847216
0.07923168624866253,0.2703101920236337,0.015063573156847216
0.07996554525892346,0.27444608567208273,0.015966707351076158
0.080706201411495,0.27444608567208273,0.015966707351076158
0.08145371766280746,0.2791728212703102,0.01668249566331602
0.0822081575524054,0.2791728212703102,0.01668249566331602
0.08296958520834907,0.28316100443131464,0.019472527893010884
0.0837380653526649,0.28316100443131464,0.019472527893010884
0.08451366330684713,0.28478581979320533,0.018433258819178868
0.08529644499741025,0.28478581979320533,0.018433258819178868
0.08608647696149245,0.2861152141802068,0.018554512162336383
0.08688382635251184,0.2861152141802068,0.018554512162336383
0.08768856094587427,0.2886262924667652,0.01786421814575451
0.08850074914473438,0.2886262924667652,0.01786421814575451
0.08932045998580969,0.2909896602658789,0.01779351157025371
0.09014776314524918,0.2945347119645495,0.017535501598333947
0.09098272894455559,0.2945347119645495,0.017535501598333947
0.09182542835656282,0.2961595273264402,0.01701700606478135
0.09267593301146883,0.2961595273264402,0.01701700606478135
0.09353431520292387,0.29955686853766617,0.0174745661692058
0.09440064789417603,0.29955686853766617,0.0174745661692058
0.0952750047242729,0.3010339734121123,0.016117824739214918
0.09615746001432096,0.30561299852289514,0.01694848667810842
0.09704808877380307,0.30561299852289514,0.01694848667810842
0.09794696670695395,0.30915805022156573,0.015663968064442053
0.09885417021919574,0.30915805022156573,0.015663968064442053
0.09976977642363201,0.3127031019202363,0.016360413707907827
0.1006938631476027,0.31418020679468245,0.017212480000273526
0.10162650893929952,0.31418020679468245,0.017212480000273526
0.10256779307444219,0.31787296898079764,0.01784520931966409
0.10351779556301763,0.3203840472673559,0.019465056658092186
0.10447659715608042,0.3203840472673559,0.019465056658092186
0.10544427935261684,0.32555391432791725,0.017382762511957632
0.10642092440647247,0.3280649926144755,0.01781325604572835
0.10740661533334334,0.3280649926144755,0.01781325604572835
0.10840143591783309,0.33101920236336785,0.01850741609556016
0.10940547072057424,0.33412112259970456,0.016282434034323643
0.11041880508541602,0.33412112259970456,0.016282434034323643
0.11144152514667881,0.33633677991137373,0.016985635656553876
0.1124737178364752,0.3400295420974889,0.015721898566403724
0.1135154708920999,0.3400295420974889,0.015721898566403724
0.11456687286348714,0.3437223042836041,0.016061322340194195
0.11562801312073753,0.3466765140324963,0.018238241360623457
0.11669898186171475,0.3488921713441654,0.01864249660848722
0.11777987011971193,0.3488921713441654,0.01864249660848722
0.11887076977119033,0.3514032496307238,0.01651380055016417
0.11997177354358843,0.35568685376661746,0.016042443983990684
0.12108297502320395,0.35568685376661746,0.016042443983990684
0.12220446866314887,0.3602658788774003,0.02002976964103123
0.1233363497913776,0.36277695716395864,0.018647697472476948
0.12447871461879062,0.3669128508124077,0.017368810537230415
0.125631660247412,0.36971935007385526,0.018852626930147096
0.1267952846786434,0.36971935007385526,0.018852626930147096
0.12796968682159415,0.37149187592319055,0.01808071297585281
0.1291549665014884,0.3778434268833087,0.018020948519944943
0.1303512244681509,0.38020679468242247,0.01809344610986643
0.1315585624045704,0.38375184638109305,0.020712266785047614
0.1327770829355429,0.38375184638109305,0.020712266785047614
0.13400688963639507,0.38818316100443134,0.02450787591307117
0.13524808704178753,0.3893648449039882,0.024153161542894562
0.1365007806546014,0.3915805022156573,0.02528348331835398
0.13776507695490536,0.3955686853766618,0.021884648991316143
0.13904108340900698,0.3983751846381093,0.021530066802848052
0.1403289084785873,0.4001477104874446,0.02222157978261952
0.14162866162991988,0.4001477104874446,0.02222157978261952
0.1429404533431761,0.40280649926144757,0.02398040830313963
0.14426439512181574,0.4056129985228951,0.02673519018433977
0.14560059950206486,0.4082717872968981,0.02785429735024678
0.14694918006248173,0.41181683899556865,0.02742097991085694
0.14831025143361043,0.4137370753323486,0.02664663349789064
0.14968392930772556,0.41742983751846374,0.02607414376793645
0.1510703304486654,0.41890694239291,0.02696991979937238
0.1524695727017573,0.4206794682422452,0.02734129590292667
0.15388177500383463,0.4234859675036928,0.02938617971749707
0.155307057393346,0.4258493353028065,0.03093742395044249
0.1567455410205595,0.427178729689808,0.03066786564270674
0.15819734815786,0.42968980797636636,0.02886513045657388
0.1596626022101425,0.43116691285081243,0.029570395112894717
0.161141427725302,0.43353028064992605,0.0297567289382409
0.16263395040481923,0.4348596750369276,0.029650220649341166
0.16414029711444664,0.43648449039881826,0.02987056845908256
0.16566059589499135,0.4403249630723781,0.02755899290250139
0.16719497597319902,0.44416543574593803,0.026331808354161147
0.16874356777273758,0.444903988183161,0.026144709915291945
0.17030650292528443,0.4487444608567208,0.027288043961374575
0.17188391428171457,0.4518463810930576,0.026846039638781235
0.17347593592339308,0.4548005908419498,0.026782753271548023
0.17508270317357252,0.45701624815361896,0.026250203457123592
0.17670435260889467,0.4593796159527326,0.026469089228391172
0.1783410220710008,0.46056129985228955,0.027868219279068174
0.17999285067824763,0.4620384047267357,0.02739444432845605
0.18165997883753268,0.46366322008862637,0.02720485190262147
0.18334254825622906,0.4676514032496308,0.027327105531708494
0.18504070195423022,0.4703101920236336,0.027679682431301245
0.1867545842761076,0.472821270310192,0.026564626840042054
0.18848434090337954,0.47666174298375197,0.0261470279347767
0.1902301188668944,0.4774002954209749,0.02532515823364701
0.1919920665593285,0.4787296898079765,0.026011309367578016
0.1937703337477989,0.4824224519940916,0.02501114610553997
0.19556507158659492,0.48375184638109303,0.02530073643658479
0.19737643263002555,0.485672082717873,0.025808741660024156
0.19920457084538692,0.4872968980797636,0.025139246859756485
0.2010496416260499,0.4905465288035451,0.024235825761374428
0.2029118018046678,0.49261447562776955,0.023419864094584512
0.20479120966650854,0.493943870014771,0.024123031594524346
0.2066880249629082,0.4954209748892172,0.025204255412349413
0.20860240892485027,0.4985228951255539,0.02476813165023284
0.2105345242766706,0.5007385524372231,0.02672430673581865
0.21248453524988828,0.5038404726735599,0.026261744951098082
0.21445260759716675,0.5081240768094534,0.02619288247812976
0.21643890860640203,0.510192023633678,0.02626866741344545
0.21844360711494262,0.5131462333825701,0.02627789452652409
0.22046687352394098,0.5163958641063516,0.02609273230937778
0.22250887981283693,0.518705836282613,0.025506831621740125
0.2245697995539774,0.5228951255539144,0.027280935848734738
0.22664980792736927,0.5246676514032496,0.027606014810522928
0.22874908173557018,0.5276218611521418,0.028024364417889604
0.23086779941871696,0.5329394387001477,0.0286488965766116
0.23300614106969247,0.5361890694239291,0.028827732483120514
0.23516428844943485,0.5393214510015166,0.029061344082086837
0.23734242500238661,0.5406203840472672,0.029476375277391942
0.23954073587208768,0.5451994091580502,0.027585370198836598
0.24175940791691308,0.5477104874446086,0.027972412885076462
0.243998629725955,0.5511078286558346,0.029024265099815906
0.24625859163505467,0.5527326440177254,0.029695972146749714
0.24853948574297985,0.5593796159527326,0.030111451003270683
0.25084150592775384,0.5633677991137371,0.028363148836860162
0.25316484786313553,0.5669128508124077,0.02614470991529195
0.2555097090352507,0.5691285081240768,0.026761020635230313
0.25787628875938007,0.5757754800590843,0.02675875580388584
0.26026478819690047,0.5818316100443133,0.027382494926902545
0.26267541037238357,0.5840472673559823,0.026268667413445447
0.2651083601908539,0.5887740029542098,0.024163196510107586
0.26756384445520454,0.5926144756277696,0.02354941485947533
0.27004207188377727,0.5952732644017725,0.023715597397916885
0.2725432531281028,0.5998522895125553,0.02656462684004205
0.27506760079080644,0.6035450516986707,0.028114186329029327
0.2776153294436801,0.6045790251107829,0.027774547256353286
0.28018665564591955,0.6078286558345644,0.02815769843118212
0.2827817979625341,0.6113737075332348,0.028705113620497418
0.28540097698292377,0.6147710487444609,0.027243587830778505
0.28804441533962977,0.61890694239291,0.027431586956541833
0.29071233772725785,0.6225997045790251,0.027416116976765985
0.2934049709215787,0.6286558345642541,0.024767642253347825
0.29612254379880343,0.6348596750369276,0.024149146388425313
0.29886528735503826,0.638109305760709,0.02532707267279505
0.30163343472591975,0.6416543574593796,0.024472239593515032
0.3044272212064303,0.6453471196454948,0.02510064382441456
0.30724688427090036,0.647858197932053,0.02514647833151714
0.31009266359319265,0.6491875923190545,0.025709452467853625
0.312964801067075,0.6525849335302807,0.025874410477463305
0.3158635408267819,0.6552437223042836,0.024422658442066335
0.3187891292677646,0.658493353028065,0.024547411147535492
0.32174181506763716,0.6611521418020679,0.0248458231367192
0.3247218492073129,0.6672082717872969,0.026751960159403444
0.3277294849923382,0.6700147710487444,0.026617049128273753
0.33076497807442423,0.674002954209749,0.02842163710034916
0.3338285864731761,0.6794685307300355,0.028616921523647854
0.3369205705980267,0.6837518463810931,0.02972575441333779
0.34004119327037063,0.6899556868537666,0.030442936760033592
0.34319071974590426,0.6943870014771049,0.02890709292923796
0.34636941773717345,0.6963072378138847,0.028584513144946918
0.3495775574363275,0.7008862629246677,0.027645065561063116
0.3528154115380883,0.7035450516986707,0.02860867391159627
0.3560832552629278,0.7082717872968981,0.02911433285735158
0.3593813663804626,0.7118168389955686,0.029107670729097007
0.36271002523306484,0.7138847858197933,0.028995852533596687
0.36606951475969024,0.718168389955687,0.028716512664470593
0.36946012051993027,0.7220088626292467,0.027207970626595555
0.37288213071828336,0.7255539143279173,0.02627420407014376
0.3763358362286533,0.7290989660265879,0.025652340733934898
0.37982153061907364,0.7341211225997046,0.025279168198903867
0.3833395101766601,0.7370753323485968,0.024000113455349945
0.38689007393279756,0.739290989660266,0.024353572972951706
0.390473523688556,0.7426883308714919,0.02233420778309773
0.39409016404034475,0.7457902511078286,0.021880771533449046
0.39774030240580366,0.7511078286558346,0.02002734883250883
0.4014242490499322,0.7530280649926144,0.02080569200786885
0.40514231711146476,0.7583456425406203,0.02070524289965317
0.408894822629486,0.7608567208271788,0.021365039708106253
0.4126820845702952,0.7648449039881832,0.02217079252676536
0.4165044248545185,0.7703101920236337,0.02025603390519372
0.4203621683844714,0.7734121122599704,0.021237003665858234
0.4242556430717777,0.7762186115214179,0.022033137208532196
0.42818517986524113,0.7772525849335302,0.02176245569128314
0.4321511127789762,0.7824224519940917,0.019297445415891006
0.4361537789208006,0.7856720827178729,0.02031817279005938
0.44019351852088745,0.7886262924667651,0.0189603351222014
0.4442706749606883,0.7903988183161005,0.0181636524615078
0.4483855948021186,0.7940915805022155,0.017466240321277006
0.45253862781701665,0.7964549483013293,0.018642496608487224
0.4567301270168747,0.8005908419497786,0.021120246764674763
0.46096044868284336,0.8029542097488921,0.02107658373026525
0.46522995239601894,0.8051698670605614,0.020114314389388807
0.4695390010680058,0.8078286558345642,0.02063780943771365
0.4738879609717651,0.8115214180206793,0.021497952118485472
0.4782772017727485,0.8153618906942393,0.02085457270757989
0.4827070965603183,0.8209748892171342,0.022345059641171183
0.4871780218794631,0.8242245199409158,0.02140528322923108
0.4916903577628026,0.8276218611521419,0.020936365896486873
0.4962444877628913,0.8305760709010341,0.01963370653850075
0.5008407989848213,0.8350073855243721,0.019793572753190554
0.5054796821191241,0.8358936484490398,0.02001766267084803
0.5101615314749833,0.8389955686853767,0.01932192700182037
0.5148867450137492,0.8409158050221566,0.01952226305579717
0.5196557243827657,0.8434268833087148,0.019208674744590017
0.5244688749495119,0.8459379615952732,0.01826480643385481
0.5293266058360562,0.8481536189069425,0.01688184332078608
0.5342293299538352,0.849778434268833,0.017042629812703505
0.53917746403875,0.8527326440177252,0.01666868474538679
0.5441714286865893,0.8545051698670605,0.016348555111653354
0.5492116483887789,0.8577548005908421,0.016522606345608745
0.5542985515684669,0.8610044313146232,0.015545900173361308
0.5594325706169377,0.8627769571639586,0.015608152500400891
0.5646141419303667,0.8677991137370753,0.01589747345244997
0.5698437059469142,0.8703101920236337,0.013299413503601488
0.5751217071841613,0.8731166912850814,0.014596872306566151
0.5804485942768978,0.8762186115214181,0.01385297241302774
0.5858248200152536,0.8806499261447565,0.01281671641833497
0.5912508413831875,0.883751846381093,0.010584200563696255
0.5967271195973316,0.8859675036927621,0.011158416917156305
0.6022541201461928,0.8892171344165435,0.012279629653707458
0.6078323128297229,0.8914327917282125,0.011821966719392377
0.6134621717992506,0.8937961595273265,0.011472286849476357
0.6191441755977841,0.896602658788774,0.011292314073047484
0.6248788072006894,0.9004431314623339,0.010678831481418785
0.6306665540567405,0.9025110782865584,0.01067429019629681
0.6365079081295572,0.9051698670605612,0.011244984676411761
0.642403365939419,0.9076809453471197,0.01086004185136029
0.6483534286054721,0.9104874446085672,0.010858925654034629
0.6543586018883236,0.9127031019202363,0.010244337302451802
0.6604193962330305,0.9135893648449039,0.009804188947188503
0.6665363268124913,0.916248153618907,0.009159903033086343
0.6727099135712337,0.918168389955687,0.01023841948247764
0.6789406812696106,0.921565731166913,0.009659708748842945
0.6852291595284065,0.9236336779911373,0.010305681187848852
0.6915758828738525,0.9261447562776957,0.009052080901452602
0.697981390783066,0.9288035450516986,0.0077162138943022126
0.7044462277299037,0.9307237813884786,0.007830049205730324
0.7109709432312431,0.9327917282127031,0.007946830325735578
0.7175560918936928,0.9364844903988183,0.006343721677363417
0.7242022334607315,0.9394387001477105,0.007168990535972948
0.730909932860291,0.9431314623338258,0.007698914707588331
0.737679760252773,0.9454948301329396,0.008281453169454387
0.7445122910795136,0.947562776957164,0.007475246898419003
0.751408106111697,0.9493353028064995,0.007848603850718061
0.7583677914997191,0.951698670605613,0.007271397882460892
0.7653919388230148,0.9537666174298375,0.006716813088246154
0.77248114514034,0.9548005908419498,0.006686064085383717
0.7796360130405229,0.9568685376661744,0.005941153374297696
0.7868571506936851,0.9589364844903988,0.0052478237693645135
0.794145171902934,0.9614475627769572,0.004945789858728771
0.8015006961565405,0.9642540620384048,0.004107661962504051
0.8089243486805938,0.9666174298375184,0.0035641479213892675
0.8164167604921464,0.9683899556868537,0.004576642063465214
0.823978568452852,0.971344165435746,0.004523361527466639
0.8316104153230962,0.9734121122599706,0.003481569577481773
0.8393129498166364,0.9762186115214181,0.00371403686177174
0.8470868266557402,0.9781388478581977,0.003467615334644789
0.8549327066268376,0.980354505169867,0.003485049408013057
0.8628512566366896,0.9822747415066468,0.004060172944970595
0.8708431497690724,0.9833087149187593,0.003880037086134011
0.8789090653419954,0.984490398818316,0.003498934121997002
0.8870496889654403,0.9856720827178729,0.0036215018313014986
0.8952657125996392,0.9880354505169867,0.0037140368617717915
0.9035578346138929,0.9889217134416544,0.0038925131218222634
0.9119267598459299,0.9898079763663222,0.0036481799217809637
0.9203731996618221,0.9918759231905463,0.0028920088932719835
0.9288978720164498,0.992762186115214,0.0037140368617717707
0.9375015015145289,0.9943870014771049,0.0030984013239886148
0.9461848194722002,0.9949778434268832,0.003425411547203544
0.9549485639791966,0.9957163958641063,0.0035127639550441903
0.9637934799615786,0.9963072378138846,0.002974654350958766
0.9727203192450538,0.9971935007385525,0.0021405283229230963
0.9817298406188841,0.9983751846381093,0.0012933456953780037
0.9908228099003797,0.9991137370753324,0.0012456041989831069
1.0,1.0,0.0


==> data_2/cora/mismatched/roc_base_mean.csv <==
fpr,tpr_mean,tpr_std
0.0001,0.0,0.0
0.00010092621909870473,0.00812407680945347,0.003892513121822229
0.00010186101701559753,0.00812407680945347,0.003892513121822229
0.00010280447320933097,0.00812407680945347,0.003892513121822229
0.00010375666787451859,0.00812407680945347,0.003892513121822229
0.00010471768194855202,0.00812407680945347,0.003892513121822229
0.0001056875971184804,0.00812407680945347,0.003892513121822229
0.00010666649582795387,0.00812407680945347,0.003892513121822229
0.00010765446128423159,0.00812407680945347,0.003892513121822229
0.00010865157746525384,0.00812407680945347,0.003892513121822229
0.00010965792912678099,0.00812407680945347,0.003892513121822229
0.00011067360180959734,0.00812407680945347,0.003892513121822229
0.00011169868184678226,0.00812407680945347,0.003892513121822229
0.00011273325637104872,0.00812407680945347,0.003892513121822229
0.00011377741332214914,0.00812407680945347,0.003892513121822229
0.00011483124145435111,0.00812407680945347,0.003892513121822229
0.00011589483034398106,0.00812407680945347,0.003892513121822229
0.00011696827039703847,0.00812407680945347,0.003892513121822229
0.00011805165285688056,0.00812407680945347,0.003892513121822229
0.0001191450698119776,0.00812407680945347,0.003892513121822229
0.00012024861420374123,0.00812407680945347,0.003892513121822229
0.00012136237983442405,0.00812407680945347,0.003892513121822229
0.00012248646137509307,0.00812407680945347,0.003892513121822229
0.00012362095437367691,0.00812407680945347,0.003892513121822229
0.00012476595526308696,0.00812407680945347,0.003892513121822229
0.0001259215613694151,0.00812407680945347,0.003892513121822229
0.0001270878709202058,0.00812407680945347,0.003892513121822229
0.000128264983052806,0.00812407680945347,0.003892513121822229
0.0001294529978227916,0.00812407680945347,0.003892513121822229
0.00013065201621247213,0.00812407680945347,0.003892513121822229
0.00013186214013947485,0.00812407680945347,0.003892513121822229
0.00013308347246540747,0.00812407680945347,0.003892513121822229
0.00013431611700460153,0.00812407680945347,0.003892513121822229
0.0001355601785329369,0.00812407680945347,0.003892513121822229
0.0001368157627967472,0.00812407680945347,0.003892513121822229
0.00013808297652180923,0.00812407680945347,0.003892513121822229
0.0001393619274224142,0.00812407680945347,0.003892513121822229
0.00014065272421052364,0.00812407680945347,0.003892513121822229
0.00014195547660501016,0.00812407680945347,0.003892513121822229
0.0001432702953409831,0.00812407680945347,0.003892513121822229
0.00014459729217920195,0.00812407680945347,0.003892513121822229
0.00014593657991557562,0.00812407680945347,0.003892513121822229
0.00014728827239075018,0.00812407680945347,0.003892513121822229
0.0001486524844997857,0.00812407680945347,0.003892513121822229
0.00015002933220192182,0.00812407680945347,0.003892513121822229
0.0001514189325304352,0.00812407680945347,0.003892513121822229
0.00015282140360258693,0.00812407680945347,0.003892513121822229
0.0001542368646296629,0.00812407680945347,0.003892513121822229
0.00015566543592710622,0.00812407680945347,0.003892513121822229
0.00015710723892474503,0.00812407680945347,0.003892513121822229
0.00015856239617711372,0.00812407680945347,0.003892513121822229
0.00016003103137387001,0.00812407680945347,0.003892513121822229
0.00016151326935030913,0.00812407680945347,0.003892513121822229
0.0001630092360979741,0.00812407680945347,0.003892513121822229
0.00016451905877536624,0.00812407680945347,0.003892513121822229
0.00016604286571875296,0.00812407680945347,0.003892513121822229
0.0001675807864530767,0.00812407680945347,0.003892513121822229
0.00016913295170296487,0.00812407680945347,0.003892513121822229
0.0001706994934038408,0.00812407680945347,0.003892513121822229
0.0001722805447131394,0.00812407680945347,0.003892513121822229
0.00017387624002162505,0.00812407680945347,0.003892513121822229
0.00017548671496481503,0.00812407680945347,0.003892513121822229
0.00017711210643450888,0.00812407680945347,0.003892513121822229
0.00017875255259042355,0.00812407680945347,0.003892513121822229
0.00018040819287193827,0.00812407680945347,0.003892513121822229
0.00018207916800994624,0.00812407680945347,0.003892513121822229
0.00018376562003881704,0.00812407680945347,0.003892513121822229
0.00018546769230846994,0.00812407680945347,0.003892513121822229
0.00018718552949655793,0.00812407680945347,0.003892513121822229
0.00018891927762076664,0.00812407680945347,0.003892513121822229
0.0001906690840512252,0.00812407680945347,0.003892513121822229
0.00019243509752303302,0.00812407680945347,0.003892513121822229
0.00019421746814890265,0.00812407680945347,0.003892513121822229
0.00019601634743191858,0.00812407680945347,0.003892513121822229
0.00019783188827841644,0.00812407680945347,0.003892513121822229
0.00019966424501097934,0.00812407680945347,0.003892513121822229
0.00020151357338155586,0.00812407680945347,0.003892513121822229
0.0002033800305846982,0.00812407680945347,0.003892513121822229
0.00020526377527092522,0.00812407680945347,0.003892513121822229
0.0002071649675602069,0.00812407680945347,0.003892513121822229
0.000209083769055575,0.00812407680945347,0.003892513121822229
0.00021102034285685965,0.00812407680945347,0.003892513121822229
0.0002129748535745521,0.00812407680945347,0.003892513121822229
0.00021494746734379805,0.00812407680945347,0.003892513121822229
0.00021693835183851843,0.00812407680945347,0.003892513121822229
0.00021894767628566206,0.00812407680945347,0.003892513121822229
0.00022097561147959031,0.00812407680945347,0.003892513121822229
0.00022302232979659386,0.00812407680945347,0.003892513121822229
0.00022508800520954617,0.00812407680945347,0.003892513121822229
0.0002271728133026905,0.00812407680945347,0.003892513121822229
0.00022927693128656486,0.00812407680945347,0.003892513121822229
0.0002314005380130654,0.00812407680945347,0.003892513121822229
0.00023354381399064793,0.00812407680945347,0.003892513121822229
0.00023570694139967278,0.00812407680945347,0.003892513121822229
0.00023789010410788934,0.00812407680945347,0.003892513121822229
0.00024009348768606518,0.00812407680945347,0.003892513121822229
0.00024231727942376007,0.00812407680945347,0.003892513121822229
0.00024456166834524467,0.00812407680945347,0.003892513121822229
0.00024682684522556923,0.00812407680945347,0.003892513121822229
0.00024911300260677886,0.00812407680945347,0.003892513121822229
0.0002514203348142797,0.00812407680945347,0.003892513121822229
0.00025374903797335715,0.00812407680945347,0.003892513121822229
0.00025609931002584595,0.00812407680945347,0.003892513121822229
0.00025847135074695635,0.00812407680945347,0.003892513121822229
0.0002608653617622548,0.00812407680945347,0.003892513121822229
0.000263281546564802,0.00812407680945347,0.003892513121822229
0.00026572011053245065,0.00812407680945347,0.003892513121822229
0.00026818126094530154,0.00812407680945347,0.003892513121822229
0.0002706652070033241,0.00812407680945347,0.003892513121822229
0.0002731721598441376,0.00812407680945347,0.003892513121822229
0.0002757023325609583,0.00812407680945347,0.003892513121822229
0.0002782559402207126,0.00812407680945347,0.003892513121822229
0.00028083319988231727,0.00812407680945347,0.003892513121822229
0.0002834343306151309,0.00812407680945347,0.003892513121822229
0.0002860595535175742,0.00812407680945347,0.003892513121822229
0.00028870909173592344,0.00812407680945347,0.003892513121822229
0.00029138317048327885,0.00812407680945347,0.003892513121822229
0.00029408201705870637,0.00812407680945347,0.003892513121822229
0.00029680586086656025,0.00812407680945347,0.003892513121822229
0.00029955493343598134,0.00812407680945347,0.003892513121822229
0.0003023294684405776,0.00812407680945347,0.003892513121822229
0.00030512970171828706,0.00812407680945347,0.003892513121822229
0.00030795587129142264,0.00812407680945347,0.003892513121822229
0.00031080821738690636,0.00812407680945347,0.003892513121822229
0.00031368698245668765,0.00812407680945347,0.003892513121822229
0.00031659241119835204,0.00812407680945347,0.003892513121822229
0.00031952475057592136,0.00812407680945347,0.003892513121822229
0.0003224842498408442,0.00812407680945347,0.003892513121822229
0.0003254711605531848,0.00812407680945347,0.003892513121822229
0.00032848573660300434,0.00812407680945347,0.003892513121822229
0.0003315282342319423,0.00812407680945347,0.003892513121822229
0.00033459891205499747,0.00812407680945347,0.003892513121822229
0.0003376980310825091,0.00812407680945347,0.003892513121822229
0.0003408258547423452,0.00812407680945347,0.003892513121822229
0.00034398264890229247,0.00812407680945347,0.003892513121822229
0.00034716868189265597,0.00812407680945347,0.003892513121822229
0.00035038422452906756,0.00812407680945347,0.003892513121822229
0.00035362955013550426,0.00812407680945347,0.003892513121822229
0.000356904934567523,0.00812407680945347,0.003892513121822229
0.000360210656235707,0.00812407680945347,0.003892513121822229
0.00036354699612933176,0.00812407680945347,0.003892513121822229
0.00036691423784024937,0.00812407680945347,0.003892513121822229
0.0003703126675869927,0.00812407680945347,0.003892513121822229
0.0003737425742391064,0.00812407680945347,0.003892513121822229
0.00037720424934169976,0.00812407680945347,0.003892513121822229
0.0003806979871402284,0.00812407680945347,0.003892513121822229
0.0003842240846055061,0.00812407680945347,0.003892513121822229
0.00038778284145894574,0.00812407680945347,0.003892513121822229
0.0003913745601980384,0.00812407680945347,0.003892513121822229
0.0003949995461220643,0.00812407680945347,0.003892513121822229
0.00039865810735804387,0.00812407680945347,0.003892513121822229
0.0004023505548869293,0.00812407680945347,0.003892513121822229
0.00040607720257003656,0.00812407680945347,0.003892513121822229
0.0004098383671757261,0.00812407680945347,0.003892513121822229
0.0004136343684063274,0.00812407680945347,0.003892513121822229
0.0004174655289253135,0.00812407680945347,0.003892513121822229
0.0004213321743847289,0.00812407680945347,0.003892513121822229
0.0004252346334528682,0.00812407680945347,0.003892513121822229
0.00042917323784221574,0.00812407680945347,0.003892513121822229
0.0004331483223376398,0.00812407680945347,0.003892513121822229
0.0004371602248248502,0.00812407680945347,0.003892513121822229
0.000441209286319119,0.00812407680945347,0.003892513121822229
0.0004452958509942655,0.00812407680945347,0.003892513121822229
0.00044942026621191424,0.00812407680945347,0.003892513121822229
0.0004535828825510186,0.00812407680945347,0.003892513121822229
0.00045778405383766163,0.00812407680945347,0.003892513121822229
0.0004620241371751313,0.00812407680945347,0.003892513121822229
0.0004663034929742731,0.00812407680945347,0.003892513121822229
0.00047062248498412813,0.00812407680945347,0.003892513121822229
0.00047498148032285,0.00812407680945347,0.003892513121822229
0.0004793808495089107,0.00812407680945347,0.003892513121822229
0.00048382096649259574,0.00812407680945347,0.003892513121822229
0.000488302208687788,0.00812407680945347,0.003892513121822229
0.0004928249570040513,0.00812407680945347,0.003892513121822229
0.0004973895958790063,0.00812407680945347,0.003892513121822229
0.000501996513311008,0.00812407680945347,0.003892513121822229
0.0005066461008921268,0.00812407680945347,0.003892513121822229
0.0005113387538414326,0.00812407680945347,0.003892513121822229
0.0005160748710385908,0.00812407680945347,0.003892513121822229
0.000520854855057766,0.00812407680945347,0.003892513121822229
0.0005256791122018419,0.00812407680945347,0.003892513121822229
0.0005305480525369575,0.00812407680945347,0.003892513121822229
0.0005354620899273607,0.00812407680945347,0.003892513121822229
0.0005404216420705915,0.00812407680945347,0.003892513121822229
0.0005454271305329836,0.00812407680945347,0.003892513121822229
0.0005504789807854967,0.00812407680945347,0.003892513121822229
0.0005555776222398878,0.00812407680945347,0.003892513121822229
0.0005607234882852032,0.00812407680945347,0.003892513121822229
0.0005659170163246243,0.00812407680945347,0.003892513121822229
0.0005711586478126435,0.00812407680945347,0.003892513121822229
0.0005764488282925873,0.00812407680945347,0.003892513121822229
0.0005817880074344935,0.00812407680945347,0.003892513121822229
0.0005871766390733255,0.00812407680945347,0.003892513121822229
0.0005926151812475553,0.00812407680945347,0.003892513121822229
0.0005981040962380944,0.00812407680945347,0.003892513121822229
0.0006036438506075864,0.00812407680945347,0.003892513121822229
0.0006092349152400712,0.00812407680945347,0.003892513121822229
0.0006148777653810023,0.00812407680945347,0.003892513121822229
0.0006205728806776501,0.00812407680945347,0.003892513121822229
0.0006263207452198692,0.00812407680945347,0.003892513121822229
0.0006321218475812448,0.00812407680945347,0.003892513121822229
0.0006379766808606282,0.00812407680945347,0.003892513121822229
0.000643885742724042,0.00812407680945347,0.003892513121822229
0.0006498495354469888,0.00812407680945347,0.003892513121822229
0.0006558685659571436,0.00812407680945347,0.003892513121822229
0.0006619433458774394,0.00812407680945347,0.003892513121822229
0.0006680743915695614,0.00812407680945347,0.003892513121822229
0.0006742622241778342,0.00812407680945347,0.003892513121822229
0.0006805073696735206,0.00812407680945347,0.003892513121822229
0.0006868103588995307,0.00812407680945347,0.003892513121822229
0.0006931717276155408,0.00812407680945347,0.003892513121822229
0.0006995920165435374,0.00812407680945347,0.003892513121822229
0.0007060717714137773,0.00812407680945347,0.003892513121822229
0.0007126115430111746,0.00812407680945347,0.003892513121822229
0.0007192118872221193,0.00812407680945347,0.003892513121822229
0.0007258733650817253,0.00812407680945347,0.003892513121822229
0.000732596542821523,0.00812407680945347,0.003892513121822229
0.0007393819919175866,0.00812407680945347,0.003892513121822229
0.0007462302891391107,0.00812407680945347,0.003892513121822229
0.0007531420165974376,0.00812407680945347,0.003892513121822229
0.0007601177617955331,0.00812407680945347,0.003892513121822229
0.0007671581176779302,0.00812407680945347,0.003892513121822229
0.000774263682681127,0.00812407680945347,0.003892513121822229
0.0007814350607844542,0.00812407680945347,0.003892513121822229
0.0007886728615614156,0.00812407680945347,0.003892513121822229
0.0007959777002314986,0.00812407680945347,0.003892513121822229
0.0008033501977124734,0.00812407680945347,0.003892513121822229
0.0008107909806731687,0.00812407680945347,0.003892513121822229
0.000818300681586739,0.00812407680945347,0.003892513121822229
0.0008258799387844272,0.00812407680945347,0.003892513121822229
0.0008335293965098195,0.00812407680945347,0.003892513121822229
0.0008412497049736118,0.00812407680945347,0.003892513121822229
0.0008490415204088747,0.00812407680945347,0.003892513121822229
0.0008569055051268347,0.00812407680945347,0.003892513121822229
0.0008648423275731727,0.00812407680945347,0.003892513121822229
0.000872852662384838,0.00812407680945347,0.003892513121822229
0.0008809371904473991,0.00812407680945347,0.003892513121822229
0.0008890965989529158,0.00812407680945347,0.003892513121822229
0.000897331581458352,0.00812407680945347,0.003892513121822229
0.0009056428379445294,0.00812407680945347,0.003892513121822229
0.0009140310748756232,0.00812407680945347,0.003892513121822229
0.0009224970052592174,0.00812407680945347,0.003892513121822229
0.0009310413487069075,0.00812407680945347,0.003892513121822229
0.000939664831495469,0.00812407680945347,0.003892513121822229
0.0009483681866285928,0.00812407680945347,0.003892513121822229
0.0009571521538991865,0.00812407680945347,0.003892513121822229
0.0009660174799522646,0.00812407680945347,0.003892513121822229
0.0009749649183484086,0.00812407680945347,0.003892513121822229
0.0009839952296278227,0.00812407680945347,0.003892513121822229
0.00099310918137498,0.00812407680945347,0.003892513121822229
0.0010023075482838654,0.00812407680945347,0.003892513121822229
0.0010115911122238297,0.00812407680945347,0.003892513121822229
0.0010209606623060466,0.00812407680945347,0.003892513121822229
0.0010304169949505876,0.00812407680945347,0.003892513121822229
0.0010399609139541202,0.00812407680945347,0.003892513121822229
0.0010495932305582276,0.00812407680945347,0.003892513121822229
0.00105931476351837,0.00812407680945347,0.003892513121822229
0.001069126339173476,0.00812407680945347,0.003892513121822229
0.0010790287915161836,0.00812407680945347,0.003892513121822229
0.0010890229622637305,0.00812407680945347,0.003892513121822229
0.0010991097009294972,0.00812407680945347,0.003892513121822229
0.0011092898648952228,0.00812407680945347,0.003892513121822229
0.0011195643194838783,0.00812407680945347,0.003892513121822229
0.0011299339380332217,0.00812407680945347,0.003892513121822229
0.0011403996019700331,0.00812407680945347,0.003892513121822229
0.0011509622008850323,0.00812407680945347,0.003892513121822229
0.0011616226326085018,0.00812407680945347,0.003892513121822229
0.0011723818032865986,0.00812407680945347,0.003892513121822229
0.001183240627458378,0.00812407680945347,0.003892513121822229
0.0011942000281335325,0.00812407680945347,0.003892513121822229
0.0012052609368708425,0.00812407680945347,0.003892513121822229
0.001216424293857368,0.00812407680945347,0.003892513121822229
0.001227691047988359,0.00812407680945347,0.003892513121822229
0.0012390621569479156,0.00812407680945347,0.003892513121822229
0.0012505385872903913,0.00812407680945347,0.003892513121822229
0.0012621213145225473,0.00812407680945347,0.003892513121822229
0.0012738113231864786,0.00812407680945347,0.003892513121822229
0.0012856096069432965,0.00812407680945347,0.003892513121822229
0.0012975171686575868,0.00812407680945347,0.003892513121822229
0.0013095350204826678,0.00812407680945347,0.003892513121822229
0.001321664183946605,0.00812407680945347,0.003892513121822229
0.0013339056900390587,0.00812407680945347,0.003892513121822229
0.001346260579298911,0.00812407680945347,0.003892513121822229
0.0013587299019027091,0.00812407680945347,0.003892513121822229
0.0013713147177539457,0.00812407680945347,0.003892513121822229
0.0013840160965731315,0.00812407680945347,0.003892513121822229
0.0013968351179887398,0.00812407680945347,0.003892513121822229
0.0014097728716289677,0.00812407680945347,0.003892513121822229
0.001422830457214352,0.00812407680945347,0.003892513121822229
0.0014360089846512606,0.00812407680945347,0.003892513121822229
0.0014493095741262166,0.00812407680945347,0.003892513121822229
0.00146273335620113,0.00812407680945347,0.003892513121822229
0.001476281471909391,0.00812407680945347,0.003892513121822229
0.0014899550728528536,0.016100443131462333,0.00924944993012294
0.0015037553212997384,0.016100443131462333,0.00924944993012294
0.0015176833902834053,0.016100443131462333,0.00924944993012294
0.0015317404637020797,0.016100443131462333,0.00924944993012294
0.0015459277364194785,0.016100443131462333,0.00924944993012294
0.001560246414366368,0.016100443131462333,0.00924944993012294
0.0015746977146430868,0.016100443131462333,0.00924944993012294
0.001589282865622978,0.016100443131462333,0.00924944993012294
0.00160400310705682,0.016100443131462333,0.00924944993012294
0.0016188596901781992,0.016100443131462333,0.00924944993012294
0.0016338538778098604,0.016100443131462333,0.00924944993012294
0.001648986944471065,0.016100443131462333,0.00924944993012294
0.0016642601764859037,0.016100443131462333,0.00924944993012294
0.0016796748720926532,0.016100443131462333,0.00924944993012294
0.0016952323415541214,0.016100443131462333,0.00924944993012294
0.0017109339072690134,0.016100443131462333,0.00924944993012294
0.001726780903884356,0.016100443131462333,0.00924944993012294
0.0017427746784089192,0.016100443131462333,0.00924944993012294
0.0017589165903277326,0.016100443131462333,0.00924944993012294
0.001775208011717636,0.016100443131462333,0.00924944993012294
0.0017916503273638995,0.016100443131462333,0.00924944993012294
0.0018082449348779518,0.016100443131462333,0.00924944993012294
0.0018249932448161524,0.016100443131462333,0.00924944993012294
0.0018418966807997109,0.016100443131462333,0.00924944993012294
0.0018589566796356884,0.016100443131462333,0.00924944993012294
0.0018761746914391195,0.016100443131462333,0.00924944993012294
0.0018935521797562953,0.016100443131462333,0.00924944993012294
0.001911090621689138,0.016100443131462333,0.00924944993012294
0.0019287915080207778,0.016100443131462333,0.00924944993012294
0.0019466563433422632,0.016100443131462333,0.00924944993012294
0.0019646866461804444,0.016100443131462333,0.00924944993012294
0.0019828839491270716,0.016100443131462333,0.00924944993012294
0.002001249798969037,0.016100443131462333,0.00924944993012294
0.0020197857568198785,0.016100443131462333,0.00924944993012294
0.002038493398252464,0.016100443131462333,0.00924944993012294
0.0020573743134329114,0.016100443131462333,0.00924944993012294
0.0020764301072557748,0.016100443131462333,0.00924944993012294
0.002095662399480433,0.016100443131462333,0.00924944993012294
0.0021150728248687948,0.016100443131462333,0.00924944993012294
0.0021346630333242455,0.016100443131462333,0.00924944993012294
0.002154434690031882,0.016100443131462333,0.00924944993012294
0.00217438947560008,0.016100443131462333,0.00924944993012294
0.0021945290862033138,0.016100443131462333,0.00924944993012294
0.0022148552337263594,0.016100443131462333,0.00924944993012294
0.0022353696459097966,0.016100443131462333,0.00924944993012294
0.002256074066496859,0.016100443131462333,0.00924944993012294
0.00227697025538168,0.016100443131462333,0.00924944993012294
0.002298059988758851,0.016100443131462333,0.00924944993012294
0.0023193450592744274,0.016100443131462333,0.00924944993012294
0.0023408272761782944,0.016100443131462333,0.00924944993012294
0.002362508465477945,0.016100443131462333,0.00924944993012294
0.0023843904700937206,0.016100443131462333,0.00924944993012294
0.002406475150015424,0.016100443131462333,0.00924944993012294
0.0024287643824604504,0.016100443131462333,0.00924944993012294
0.0024512600620333396,0.016100443131462333,0.00924944993012294
0.0024739641008868114,0.016100443131462333,0.00924944993012294
0.0024968784288843266,0.016100443131462333,0.00924944993012294
0.002520004993764092,0.016100443131462333,0.00924944993012294
0.002543345761304648,0.016100443131462333,0.00924944993012294
0.002566902715491952,0.016100443131462333,0.00924944993012294
0.002590677858688006,0.016100443131462333,0.00924944993012294
0.002614673211801092,0.016100443131462333,0.00924944993012294
0.00263889081445751,0.016100443131462333,0.00924944993012294
0.002663332725174981,0.016100443131462333,0.00924944993012294
0.0026880010215376074,0.016100443131462333,0.00924944993012294
0.0027128978003724646,0.016100443131462333,0.00924944993012294
0.0027380251779278576,0.016100443131462333,0.00924944993012294
0.00276338529005317,0.016100443131462333,0.00924944993012294
0.0027889802923804397,0.016100443131462333,0.00924944993012294
0.002814812360507581,0.016100443131462333,0.00924944993012294
0.0028408836901833013,0.016100443131462333,0.00924944993012294
0.00286719649749377,0.016100443131462333,0.00924944993012294
0.0028937530190509503,0.016100443131462333,0.00924944993012294
0.002920555512182745,0.016100443131462333,0.00924944993012294
0.0029476062551248585,0.016100443131462333,0.00924944993012294
0.0029749075472144406,0.027623930931974027,0.016856957496075808
0.003002461709085549,0.02762668634816114,0.016857311882364587
0.003030271082866396,0.027629467285539222,0.016857674110034818
0.003058338032378432,0.027632273980490424,0.016858044336259044
0.0030866649433372744,0.027635106671586314,0.016858422721226677
0.003115254223555488,0.027637965599608134,0.016858809428200495
0.0031441083031472647,0.02764085100756731,0.0168592046235742
0.0031732296347349765,0.02764376314072608,0.016859608476930986
0.00320262069365765,0.02764670224661835,0.01686002116110325
0.003232283978181381,0.02764966857507072,0.016860442852233315
0.00326222200971167,0.027652662378223745,0.01686087372983533
0.003292437333007769,0.02765568391055336,0.016861313976858253
0.0033229325163989716,0.02765873342889248,0.01686176377975002
0.0033537101520029287,0.027661811192452875,0.016862223328522868
0.0033847728559459832,0.02766491746284718,0.016862692816819853
0.0034161232685855285,0.027668052504111133,0.016863172441982578
0.0034477640547344642,0.027671216582726026,0.016863662405120154
0.0034796979038876916,0.02767440996764135,0.016864162911179446
0.003511927530450728,0.02767763293029766,0.016864674169016537
0.0035444556739704356,0.027680885744649626,0.01686519639146954
0.0035772850993678732,0.02768416868718937,0.01686572979543275
0.0036104185971733375,0.02768748203696992,0.01686627460193206
0.0036438589837635444,0.02769082607562894,0.016866831036201842
0.0036776091016010306,0.027694201087412683,0.016867399327763162
0.003711671819475767,0.027697607359200162,0.016867979710503425
0.003746050032748993,0.027701045180527482,0.016868572422757484
0.0037807466635993493,0.027704514843612516,0.01686917770739017
0.0038157646612712484,0.027708016643379706,0.01686979581188038
0.003851107002325569,0.02771155087748514,0.016870426988406614
0.0038867766908926675,0.027715117846341848,0.016871071493934117
0.0039227767589277195,0.027718717853145353,0.016871729590303544
0.0039591102664684585,0.02772235120389943,0.016872401544321253
0.003995780301895269,0.02772601820744211,0.016873087627851228
0.004032789982193705,0.02772971917547195,0.016873788117908618
0.004070142453219439,0.02773345442257453,0.016874503296754995
0.004107840889965647,0.02773722426624915,0.01687523345199532
0.004145888496832911,0.027741029026935878,0.016875978876676623
0.004184288507901585,0.02774486902804274,0.016876739869388476
0.0042230441872066725,0.027748744595973252,0.016877516734365258
0.0042621588290153245,0.02775265606015411,0.01687830978159024
0.004301635758106795,0.027756603753063262,0.016879119326901566
0.004341478330055093,0.027760588010258092,0.016879945692100058
0.004381689931514195,0.027764609170404003,0.016880789205059026
0.004422273980505897,0.027768667575303174,0.01688165019983598
0.004463233926710397,0.03663220088626292,0.018746239738912134
0.004504573251759458,0.03663220088626292,0.018746239738912134
0.0045462954695324,0.03663220088626292,0.018746239738912134
0.0045884041264547615,0.03663220088626292,0.018746239738912134
0.004630902801799737,0.03663220088626292,0.018746239738912134
0.004673795107992464,0.03663220088626292,0.018746239738912134
0.004717084690917017,0.03663220088626292,0.018746239738912134
0.004760775230226368,0.03663220088626292,0.018746239738912134
0.004804870439655134,0.03663220088626292,0.018746239738912134
0.004849374067335233,0.03663220088626292,0.018746239738912134
0.004894289896114532,0.03663220088626292,0.018746239738912134
0.004939621743878321,0.03663220088626292,0.018746239738912134
0.004985373463873894,0.03663220088626292,0.018746239738912134
0.005031548945038057,0.03663220088626292,0.018746239738912134
0.0050781521123276704,0.03663220088626292,0.018746239738912134
0.005125186927053333,0.03663220088626292,0.018746239738912134
0.0051726573872160194,0.03663220088626292,0.018746239738912134
0.005220567527846975,0.03663220088626292,0.018746239738912134
0.005268921421350677,0.03663220088626292,0.018746239738912134
0.0053177231778509665,0.03663220088626292,0.018746239738912134
0.0053669769455404765,0.03663220088626292,0.018746239738912134
0.005416686911033152,0.03663220088626292,0.018746239738912134
0.00546685729972018,0.03663220088626292,0.018746239738912134
0.005517492376129128,0.03663220088626292,0.018746239738912134
0.005568596444286409,0.03663220088626292,0.018746239738912134
0.005620173848083188,0.03663220088626292,0.018746239738912134
0.005672228971644543,0.03663220088626292,0.018746239738912134
0.005724766239702178,0.03663220088626292,0.018746239738912134
0.005777790117970507,0.03663220088626292,0.018746239738912134
0.005831305113526219,0.03663220088626292,0.018746239738912134
0.00588531577519145,0.03663220088626292,0.018746239738912134
0.0059398266939203566,0.04387001477104875,0.02087838958365825
0.005994842503189409,0.04387001477104875,0.02087838958365825
0.006050367879391224,0.04387001477104875,0.02087838958365825
0.0061064075422320365,0.04387001477104875,0.02087838958365825
0.006162966255132942,0.04387001477104875,0.02087838958365825
0.006220048825634711,0.04387001477104875,0.02087838958365825
0.0062776601058065,0.04387001477104875,0.02087838958365825
0.006335804992658254,0.04387001477104875,0.02087838958365825
0.006394488428556937,0.04387001477104875,0.02087838958365825
0.006453715401646702,0.04387001477104875,0.02087838958365825
0.0065134909462728026,0.04387001477104875,0.02087838958365825
0.006573820143409586,0.04387001477104875,0.02087838958365825
0.006634708121092351,0.04387001477104875,0.02087838958365825
0.006696160054853215,0.04387001477104875,0.02087838958365825
0.00675818116816111,0.04387001477104875,0.02087838958365825
0.006820776732865685,0.04387001477104875,0.02087838958365825
0.0068839520696454964,0.04387001477104875,0.02087838958365825
0.00694771254846024,0.04387001477104875,0.02087838958365825
0.007012063589007177,0.04387001477104875,0.02087838958365825
0.0070770106611818895,0.04387001477104875,0.02087838958365825
0.007142559285543126,0.04387001477104875,0.02087838958365825
0.007208715033782135,0.04387001477104875,0.02087838958365825
0.007275483529196233,0.04387001477104875,0.02087838958365825
0.007342870447166758,0.04387001477104875,0.02087838958365825
0.00741088151564157,0.05169867060561299,0.020384285125046236
0.007479522515621821,0.05169867060561299,0.020384285125046236
0.007548799281653432,0.05169867060561299,0.020384285125046236
0.007618717702322999,0.05169867060561299,0.020384285125046236
0.007689283720758305,0.05169867060561299,0.020384285125046236
0.007760503335133571,0.05169867060561299,0.020384285125046236
0.007832382599179196,0.05169867060561299,0.020384285125046236
0.00790492762269642,0.05169867060561299,0.020384285125046236
0.007978144572076629,0.05169867060561299,0.020384285125046236
0.00805203967082547,0.05169867060561299,0.020384285125046236
0.008126619200091946,0.05169867060561299,0.020384285125046236
0.008201889499202203,0.05169867060561299,0.020384285125046236
0.008277856966198472,0.05169867060561299,0.020384285125046236
0.008354528058382871,0.05169867060561299,0.020384285125046236
0.008431909292866252,0.05169867060561299,0.020384285125046236
0.008510007247122246,0.05169867060561299,0.020384285125046236
0.00858882855954625,0.05169867060561299,0.020384285125046236
0.008668379930019773,0.05169867060561299,0.020384285125046236
0.008748668120479914,0.05169867060561299,0.020384285125046236
0.008829699955494083,0.05169867060561299,0.020384285125046236
0.008911482322840203,0.05967503692762186,0.018160315456379333
0.008994022174092044,0.05967503692762186,0.018160315456379333
0.009077326525210224,0.05967503692762186,0.018160315456379333
0.00916140245713852,0.05967503692762186,0.018160315456379333
0.009246257116405733,0.05967503692762186,0.018160315456379333
0.009331897715733239,0.05967503692762186,0.018160315456379333
0.009418331534647951,0.05967503692762186,0.018160315456379333
0.009505565920101192,0.05967503692762186,0.018160315456379333
0.009593608287093146,0.05967503692762186,0.018160315456379333
0.009682466119303124,0.05967503692762186,0.018160315456379333
0.009772146969725724,0.05967503692762186,0.018160315456379333
0.009862658461312821,0.05967503692762186,0.018160315456379333
0.009954008287621519,0.05967503692762186,0.018160315456379333
0.010046204213468132,0.05967503692762186,0.018160315456379333
0.010139254075588154,0.05967503692762186,0.018160315456379333
0.01023316578330245,0.05967503692762186,0.018160315456379333
0.010327947319189514,0.05967503692762186,0.018160315456379333
0.010423606739764012,0.0650010017374919,0.017278403901956466
0.01052015217616159,0.06501065628113167,0.017290395336869997
0.010617591834830001,0.06502040024699851,0.017302544033955453
0.010715933998226712,0.06503023446333818,0.01731485221045525
0.010815187025522881,0.0650401597660678,0.017327322115424936
0.01091535935331391,0.0650501769988469,0.01733995603015635
0.01101645949633657,0.06506028701314917,0.017352756268604982
0.01111849604819271,0.06507049066833479,0.01736572517782146
0.011221477682079803,0.0650807888317235,0.01737886513838714
0.011325413151528114,0.06509118237866833,0.01739217856485384
0.011430311291144786,0.06510167219263,0.01740566790618765
0.011536181017364784,0.06511225916525198,0.01741933564621684
0.011643031329208768,0.06512294419643638,0.017433184304083842
0.011750871309048075,0.06513372819442032,0.017447216434701252
0.011859710123376693,0.07150045014875214,0.01934050886198982
0.011969557023590429,0.0715224195287949,0.019317599993099486
0.01208042134677329,0.07154459239343147,0.0192947049944909
0.012192312516491107,0.07156697062737503,0.01927182902223247
0.012305240043592616,0.07158955613279534,0.01924897739226217
0.012419213527017834,0.07161235082948039,0.019226155584174738
0.012534242654613994,0.07163535665499962,0.019203369245075014
0.012650337203959038,0.07165857556486863,0.019180624193497347
0.012767507043192657,0.07168200953271534,0.019157926423390887
0.01288576213185518,0.07170566055044784,0.019135282108170313
0.013005112521734086,0.07172953062842363,0.019112697604831773
0.013125568357718428,0.0717536217956205,0.019090179458133266
0.013247139878661175,0.07177793609980905,0.019067734404838957
0.013369837418249465,0.07755180058583125,0.017154342653029543
0.013493671405883065,0.07755799228521291,0.01714696111371252
0.013618652367560814,0.0775642413332968,0.017139530661236316
0.013744790926775366,0.07757054826125753,0.017132051230425428
0.01387209780541621,0.07757691360518956,0.017124522763418037
0.014000583824680975,0.07758333790615282,0.01711694520989943
0.014130259905995337,0.07758982171021853,0.017109318527341072
0.014261137071941283,0.07759636556851583,0.017101642681245567
0.014393226447194065,0.07760297003727848,0.017093917645397503
0.014526539259467812,0.07760963567789217,0.01708614340212041
0.014661086840469845,0.07761636305694226,0.01707831994253995
0.014796880626863964,0.08117078763317287,0.01752114631891528
0.014933932161242518,0.08119134536332966,0.017524856659389892
0.015072253093107555,0.08121209350310941,0.01752872430967454
0.015211855179861048,0.08123303381612243,0.017532752931918714
0.015352750287804227,0.08125416808231392,0.01753694625825176
0.015494950393146316,0.08127549809811523,0.017541308091872564
0.015638467583022463,0.08129702567659666,0.01754584230814849
0.01578331405652118,0.08131875264762145,0.01755055285572329
0.01592950212572123,0.08134068085800147,0.017555443757633814
0.016077044216738237,0.08136281217165402,0.017560519112435148
0.016225952870780873,0.08138514846976042,0.017565783095334013
0.016376240745216875,0.08508124076809453,0.016273498279127087
0.016527920614648955,0.08508124076809453,0.016273498279127087
0.016681005372000592,0.08508124076809453,0.016273498279127087
0.016835508029612024,0.08508124076809453,0.016273498279127087
0.01699144172034626,0.08508124076809453,0.016273498279127087
0.01714881969870539,0.08508124076809453,0.016273498279127087
0.01730765534195726,0.08508124076809453,0.016273498279127087
0.017467962151272456,0.08508124076809453,0.016273498279127087
0.017629753752872058,0.08508124076809453,0.016273498279127087
0.017793043899185772,0.086410635155096,0.015790367021983824
0.01795784647002095,0.086410635155096,0.015790367021983824
0.018124175473742378,0.086410635155096,0.015790367021983824
0.01829204504846294,0.086410635155096,0.015790367021983824
0.018461469463245474,0.086410635155096,0.015790367021983824
0.018632463119315597,0.086410635155096,0.015790367021983824
0.018805040551285814,0.086410635155096,0.015790367021983824
0.018979216428391014,0.086410635155096,0.015790367021983824
0.01915500555573528,0.086410635155096,0.015790367021983824
0.019332422875550453,0.0912850812407681,0.016635928941181294
0.019511483468466165,0.0912850812407681,0.016635928941181294
0.019692202554791715,0.0912850812407681,0.016635928941181294
0.01987459549580984,0.0912850812407681,0.016635928941181294
0.02005867779508234,0.0912850812407681,0.016635928941181294
0.020244465099768037,0.0912850812407681,0.016635928941181294
0.020431973201952704,0.0912850812407681,0.016635928941181294
0.020621218039991424,0.0912850812407681,0.016635928941181294
0.02081221569986339,0.09779761743409268,0.016285066618054542
0.021004982416539152,0.09781689410576028,0.016267455247742327
0.02119953457536071,0.09783634932164241,0.016249893265161845
0.021395888713434216,0.09785598473544978,0.016232385785113605
0.021594061521035653,0.09787580201620992,0.016214938070385106
0.02179406984302956,0.09789580284840929,0.016197555535036108
0.021995930680300747,0.09791598893213643,0.01618024374773193
0.022199661191199548,0.10295420974889216,0.01698563565655388
0.022405278693000182,0.10295420974889216,0.01698563565655388
0.022612800663372772,0.10295420974889216,0.01698563565655388
0.022822244741868985,0.10295420974889216,0.01698563565655388
0.023033628731421313,0.10295420974889216,0.01698563565655388
0.02324697059985648,0.10295420974889216,0.01698563565655388
0.023462288481422625,0.10295420974889216,0.01698563565655388
0.02367960067833076,0.110192023633678,0.017087378912516944
0.023898925662310503,0.110192023633678,0.017087378912516944
0.02412028207618007,0.110192023633678,0.017087378912516944
0.024343688735431104,0.110192023633678,0.017087378912516944
0.024569164629827903,0.110192023633678,0.017087378912516944
0.024796728925021577,0.110192023633678,0.017087378912516944
0.025026400964179192,0.110192023633678,0.017087378912516944
0.025258200269627846,0.11728212703101919,0.014642473393307246
0.025492146544514233,0.11728212703101919,0.014642473393307246
0.025728259674479323,0.11728212703101919,0.014642473393307246
0.025966559729348696,0.11728212703101919,0.014642473393307246
0.026207066964838526,0.11728212703101919,0.014642473393307246
0.0264498018242772,0.11728212703101919,0.014642473393307246
0.02669478494034321,0.1208271787296898,0.01233478386617173
0.026942037136818822,0.1208271787296898,0.01233478386617173
0.02719157943036019,0.1208271787296898,0.01233478386617173
0.027443433032283655,0.1208271787296898,0.01233478386617173
0.02769761935036891,0.1208271787296898,0.01233478386617173
0.027954159990678566,0.1208271787296898,0.01233478386617173
0.028213076759394707,0.1258493353028065,0.012683621259940707
0.02847439166467248,0.1258493353028065,0.012683621259940707
0.028738126918510663,0.1258493353028065,0.012683621259940707
0.029004304938639917,0.1258493353028065,0.012683621259940707
0.02927294835042816,0.1258493353028065,0.012683621259940707
0.0295440799888038,0.13028064992614477,0.008857156798333375
0.029817722900196734,0.13028064992614477,0.008857156798333375
0.030093900344497212,0.13028064992614477,0.008857156798333375
0.030372635797033115,0.13028064992614477,0.008857156798333375
0.030653952950565267,0.13028064992614477,0.008857156798333375
0.030937875717301368,0.13028064992614477,0.008857156798333375
0.03122442823092858,0.13382570162481536,0.010678831481418774
0.03151363484866479,0.13382570162481536,0.010678831481418774
0.0318055201533292,0.13382570162481536,0.010678831481418774
0.032100108955431715,0.13382570162481536,0.010678831481418774
0.03239742629528195,0.13382570162481536,0.010678831481418774
0.03269749744511768,0.14431314623338257,0.011858820878926625
0.03300034791125285,0.14431314623338257,0.011858820878926625
0.03330600343624589,0.14431314623338257,0.011858820878926625
0.03361449000108765,0.14431314623338257,0.011858820878926625
0.03392583382740992,0.14431314623338257,0.011858820878926625
0.034240061379714255,0.1500738552437223,0.010495647538729079
0.034557199367621395,0.1500738552437223,0.010495647538729079
0.03487727474814178,0.1500738552437223,0.010495647538729079
0.03520031472796679,0.1500738552437223,0.010495647538729079
0.0355263467657814,0.1534711964549483,0.011640111258402091
0.03585539857459817,0.1534711964549483,0.011640111258402091
0.0361874981241128,0.1534711964549483,0.011640111258402091
0.03652267364308175,0.1534711964549483,0.011640111258402091
0.03686095362172158,0.1534711964549483,0.011640111258402091
0.03720236681413066,0.15937961595273265,0.013016601128249636
0.03754694224073337,0.15937961595273265,0.013016601128249636
0.037894709190746674,0.15937961595273265,0.013016601128249636
0.03824569722466999,0.15937961595273265,0.013016601128249636
0.038599936176797675,0.16632200886262924,0.01651013008256974
0.03895745615775501,0.16632200886262924,0.01651013008256974
0.0393182875570577,0.16632200886262924,0.01651013008256974
0.03968246104569482,0.16632200886262924,0.01651013008256974
0.04005000757873611,0.17459379615952736,0.01759898123250821
0.04042095839796306,0.17459379615952736,0.01759898123250821
0.04079534503452449,0.17459379615952736,0.01759898123250821
0.04117319931161679,0.17459379615952736,0.01759898123250821
0.04155455334718875,0.1779911373707533,0.019425161540698045
0.04193943955667186,0.1779911373707533,0.019425161540698045
0.04232789065573549,0.1779911373707533,0.019425161540698045
0.042719939663067766,0.1779911373707533,0.019425161540698045
0.04311561990318229,0.18183161004431317,0.017175821662460296
0.0435149650092505,0.18183161004431317,0.017175821662460296
0.04391800892596086,0.18183161004431317,0.017175821662460296
0.044324785912403956,0.18360413589364843,0.01694276422106065
0.04473533054498463,0.18360413589364843,0.01694276422106065
0.04514967772036102,0.18360413589364843,0.01694276422106065
0.04556786265841064,0.18360413589364843,0.01694276422106065
0.045989920905224385,0.18508124076809454,0.017519595750927628
0.046415888336127774,0.18508124076809454,0.017519595750927628
0.04684580115873045,0.18508124076809454,0.017519595750927628
0.04727969591600391,0.18803545051698672,0.017862182453406084
0.047717609489387455,0.18803545051698672,0.017862182453406084
0.048159579101923505,0.18803545051698672,0.017862182453406084
0.04860564232142134,0.18803545051698672,0.017862182453406084
0.04905583706365046,0.19039881831610045,0.018546671122898054
0.04951020159556351,0.19039881831610045,0.018546671122898054
0.04996877453854884,0.19039881831610045,0.018546671122898054
0.050431594871713586,0.19379615952732643,0.018498899860245877
0.0508987019351968,0.19379615952732643,0.018498899860245877
0.05137013543351344,0.19379615952732643,0.018498899860245877
0.05184593543892913,0.19601181683899555,0.019006308926098038
0.05232614239486662,0.19601181683899555,0.019006308926098038
0.05281079711934331,0.19601181683899555,0.019006308926098038
0.05329994080844088,0.20280649926144756,0.02065659563668819
0.05379361503980703,0.20280649926144756,0.02065659563668819
0.05429186177618943,0.20280649926144756,0.02065659563668819
0.05479472336900287,0.20620384047267354,0.02088013121528086
0.055302242561929005,0.20620384047267354,0.02088013121528086
0.055814462494549605,0.20620384047267354,0.02088013121528086
0.05633142670601358,0.20945347119645494,0.022753595473819593
0.05685317913873753,0.20945347119645494,0.022753595473819593
0.05737976414214134,0.20945347119645494,0.022753595473819593
0.05791122647641758,0.2140324963072378,0.023842524628236404
0.058447611316336315,0.2140324963072378,0.023842524628236404
0.05898896425508499,0.2140324963072378,0.023842524628236404
0.0595353313081437,0.21728212703101918,0.024672024346776043
0.06008675891719687,0.21728212703101918,0.024672024346776043
0.060643293954080614,0.22141802067946825,0.02484826232573134
0.061204983724766966,0.22141802067946825,0.02484826232573134
0.061771875973384946,0.22141802067946825,0.02484826232573134
0.06234401888627864,0.22525849335302808,0.02530073643658478
0.06292146109610344,0.22525849335302808,0.02530073643658478
0.06350425168595962,0.22525849335302808,0.02530073643658478
0.0640924401935645,0.22821270310192024,0.02570945246785362
0.06468607661546327,0.22821270310192024,0.02570945246785362
0.06528521141127848,0.23234859675036929,0.025356249959984797
0.0658898955079995,0.23234859675036929,0.025356249959984797
0.06650018030431118,0.2353028064992615,0.02586738250682851
0.0671161176749628,0.2353028064992615,0.02586738250682851
0.06773775997517752,0.2353028064992615,0.02586738250682851
0.06836516004510239,0.24106351550960117,0.025210025837596687
0.06899837121430018,0.24106351550960117,0.025210025837596687
0.06963744730628223,0.24549483013293943,0.025855664977301105
0.07028244264308345,0.24549483013293943,0.025855664977301105
0.07093341204987996,0.2512555391432792,0.028476174516690104
0.07159041085964889,0.2512555391432792,0.028476174516690104
0.07225349491787214,0.2512555391432792,0.028476174516690104
0.07292272058728312,0.2534711964549483,0.027175875230976417
0.07359814475265763,0.2534711964549483,0.027175875230976417
0.07427982482564918,0.25760709010339733,0.028542076420419622
0.07496781874966876,0.25760709010339733,0.028542076420419622
0.07566218500481055,0.25997045790251105,0.02936100741679089
0.07636298261282241,0.25997045790251105,0.02936100741679089
0.07707027114212295,0.26366322008862625,0.03084482022116888
0.0777841107128649,0.26366322008862625,0.03084482022116888
0.07850456200204509,0.2654357459379616,0.03007922986458787
0.07923168624866253,0.2654357459379616,0.03007922986458787
0.07996554525892346,0.2707533234859675,0.02827626130329834
0.080706201411495,0.2707533234859675,0.02827626130329834
0.08145371766280746,0.27505822257868845,0.02752780304302137
0.0822081575524054,0.2751336665676482,0.027469985835462715
0.08296958520834907,0.27636632200886263,0.02628942386366174
0.0837380653526649,0.27636632200886263,0.02628942386366174
0.08451366330684713,0.2799113737075333,0.022252105442593147
0.08529644499741025,0.2799113737075333,0.022252105442593147
0.08608647696149245,0.28301329394387004,0.023117202524459157
0.08688382635251184,0.28301329394387004,0.023117202524459157
0.08768856094587427,0.28670605612998523,0.018043131466633326
0.08850074914473438,0.28670605612998523,0.018043131466633326
0.08932045998580969,0.28818316100443137,0.017400186748516868
0.09014776314524918,0.2912850812407681,0.016474851986527247
0.09098272894455559,0.2912850812407681,0.016474851986527247
0.09182542835656282,0.2964549483013294,0.014168747763432903
0.09267593301146883,0.2964549483013294,0.014168747763432903
0.09353431520292387,0.2988183161004431,0.014523612760982595
0.09440064789417603,0.2988183161004431,0.014523612760982595
0.0952750047242729,0.30280649926144754,0.015382077155896916
0.09615746001432096,0.3047267355982275,0.016999902109309586
0.09704808877380307,0.3047267355982275,0.016999902109309586
0.09794696670695395,0.30827178729689814,0.015272150104062429
0.09885417021919574,0.30827178729689814,0.015272150104062429
0.09976977642363201,0.3104874446085672,0.015535760609166236
0.1006938631476027,0.3140324963072378,0.014937515935193511
0.10162650893929952,0.3140324963072378,0.014937515935193511
0.10256779307444219,0.3172821270310192,0.01768143825698744
0.10351779556301763,0.3197932053175776,0.019475017667716504
0.10447659715608042,0.3197932053175776,0.019475017667716504
0.10544427935261684,0.32295210888060877,0.020072077923803965
0.10642092440647247,0.324519940915805,0.020085367708602704
0.10740661533334334,0.324519940915805,0.020085367708602704
0.10840143591783309,0.3273264401772526,0.01964790099397944
0.10940547072057424,0.3310192023633678,0.021274071006218958
0.11041880508541602,0.3310192023633678,0.021274071006218958
0.11144152514667881,0.33471196454948304,0.02199955302704621
0.1124737178364752,0.3364844903988183,0.021549762629915394
0.1135154708920999,0.3364844903988183,0.021549762629915394
0.11456687286348714,0.338109305760709,0.020894639166625695
0.11562801312073753,0.33884785819793206,0.021225585307236224
0.11669898186171475,0.3419497784342689,0.02016006163227302
0.11777987011971193,0.3419497784342689,0.02016006163227302
0.11887076977119033,0.34490398818316104,0.018932185061280533
0.11997177354358843,0.34874446085672084,0.021512043408863722
0.12108297502320395,0.34874446085672084,0.021512043408863722
0.12220446866314887,0.3540620384047267,0.021086358311653973
0.1233363497913776,0.35539143279172825,0.020457887698549115
0.12447871461879062,0.3567208271787297,0.02025603390519371
0.125631660247412,0.3593796159527326,0.018723595046843147
0.1267952846786434,0.3593796159527326,0.018723595046843147
0.12796968682159415,0.36129985228951256,0.018280063870113664
0.1291549665014884,0.36579585115531865,0.019892504324062636
0.1303512244681509,0.36661742983751844,0.0195935361781889
0.1315585624045704,0.36809453471196457,0.019015872811836948
0.1327770829355429,0.36809453471196457,0.019015872811836948
0.13400688963639507,0.36971935007385526,0.018462826167732063
0.13524808704178753,0.3728212703101921,0.01881594299844956
0.1365007806546014,0.37695716395864104,0.017858789117169708
0.13776507695490536,0.378877400295421,0.018160982906457894
0.13904108340900698,0.3831610044313146,0.019336977187408882
0.1403289084785873,0.3853766617429837,0.018832041239787194
0.14162866162991988,0.3853766617429837,0.018832041239787194
0.1429404533431761,0.3877400295420975,0.020063630291294123
0.14426439512181574,0.3895125553914328,0.020085367708602704
0.14560059950206486,0.3911373707533235,0.02040568096347745
0.14694918006248173,0.393205317577548,0.02133494928740951
0.14831025143361043,0.39571639586410634,0.021148350134693565
0.14968392930772556,0.3982274741506647,0.020949677753627365
0.1510703304486654,0.4,0.019827225430588135
0.1524695727017573,0.4032496307237814,0.01863209052528262
0.15388177500383463,0.406794682422452,0.017700622958871776
0.155307057393346,0.40856720827178733,0.017782608682238438
0.1567455410205595,0.40960118168389953,0.01702839915740573
0.15819734815786,0.4113737075332349,0.018107509156507422
0.1596626022101425,0.4147710487444608,0.01980275642776865
0.161141427725302,0.41802067946824223,0.01729607884810467
0.16263395040481923,0.42274741506646973,0.01647485198652725
0.16414029711444664,0.4270310192023633,0.015930986752959224
0.16566059589499135,0.42998522895125557,0.017867610450934216
0.16719497597319902,0.4319054652880355,0.01808004256249766
0.16874356777273758,0.43545051698670606,0.018564308804369045
0.17030650292528443,0.43648449039881826,0.018346913721207978
0.17188391428171457,0.4393989394294596,0.015860697229184977
0.17347593592339308,0.44327917282127033,0.01728836818013637
0.17508270317357252,0.44519940915805023,0.01757692736265114
0.17670435260889467,0.4494830132939439,0.016639571659248373
0.1783410220710008,0.4512555391432792,0.015307032552151458
0.17999285067824763,0.4555391432791729,0.014442430205707905
0.18165997883753268,0.4581979320531758,0.01451943918902337
0.18334254825622906,0.4648449039881831,0.01754724882748715
0.18504070195423022,0.46779911373707533,0.015632984020526382
0.1867545842761076,0.4692762186115214,0.015756554634098915
0.18848434090337954,0.47208271787296896,0.017466240321277023
0.1902301188668944,0.4738236027286392,0.01887115390135028
0.1919920665593285,0.4765140324963073,0.019286764230184307
0.1937703337477989,0.48227474150664695,0.019135968235163753
0.19556507158659492,0.4836041358936485,0.019071884340546456
0.19737643263002555,0.48685376661742985,0.019223813594761767
0.19920457084538692,0.4905465288035451,0.018243557469855544
0.2010496416260499,0.4951255539143279,0.020310415826169475
0.2029118018046678,0.5010339734121122,0.024269312065169076
0.20479120966650854,0.5025110782865584,0.025258061447325314
0.2066880249629082,0.504135893648449,0.024687740890534566
0.20860240892485027,0.5091580502215657,0.02541355013465675
0.2105345242766706,0.5104874446085673,0.02496263536103706
0.21248453524988828,0.5129985228951256,0.026606572933538193
0.21445260759716675,0.5190546528803545,0.029387417143215803
0.21643890860640203,0.5202363367799114,0.029060575965286158
0.21844360711494262,0.5236336779911374,0.03054469704969263
0.22046687352394098,0.5271787296898081,0.030704601444238953
0.22250887981283693,0.5279172821270312,0.03074996674788146
0.2245697995539774,0.5329419316320563,0.03140255434043705
0.22664980792736927,0.5343753264377274,0.03172580815577711
0.22874908173557018,0.5358936484490399,0.0312395943813268
0.23086779941871696,0.5404726735598229,0.02985595626578879
0.23300614106969247,0.5412112259970459,0.030176995112734775
0.23516428844943485,0.5440481865997441,0.029284182683826404
0.23734242500238661,0.5466765140324964,0.030657192164907716
0.23954073587208768,0.5490398818316101,0.030685646522179866
0.24175940791691308,0.5512555391432792,0.029923680383103342
0.243998629725955,0.5545051698670606,0.030852285894106726
0.24625859163505467,0.5570162481536188,0.03185170017516826
0.24853948574297985,0.5608567208271789,0.031156060190900295
0.25084150592775384,0.5615952732644016,0.030864855577208854
0.25316484786313553,0.564549483013294,0.03131710056501024
0.2555097090352507,0.5660265878877402,0.03130161468137285
0.25787628875938007,0.5709010339734121,0.03038554683528381
0.26026478819690047,0.5754800590841949,0.03145921302682216
0.26267541037238357,0.5765140324963072,0.03161180820017922
0.2651083601908539,0.5805022156573116,0.032466453021830696
0.26756384445520454,0.584194977843427,0.0339359286293694
0.27004207188377727,0.58493353028065,0.0346271806450364
0.2725432531281028,0.5870014771048744,0.03448125136346673
0.27506760079080644,0.5901033973412112,0.03463593084876062
0.2776153294436801,0.5921713441654357,0.035309707221365554
0.28018665564591955,0.5964549483013294,0.03503642390250637
0.2827817979625341,0.6002954209748892,0.03555430946133288
0.28540097698292377,0.6029542097488922,0.03633397770735635
0.28804441533962977,0.6079763663220088,0.03652961286770962
0.29071233772725785,0.6109905651876923,0.03639967291302076
0.2934049709215787,0.6165435745937962,0.03753125545207029
0.29612254379880343,0.6203840472673561,0.03717951182403322
0.29886528735503826,0.6239290989660267,0.037024000275946364
0.30163343472591975,0.6273264401772526,0.0381898189828958
0.3044272212064303,0.6330871491875922,0.03823517978758674
0.30724688427090036,0.6360413589364845,0.037724537477296816
0.31009266359319265,0.6367799113737076,0.038445420246506185
0.312964801067075,0.6406203840472674,0.03769142786590961
0.3158635408267819,0.6454948301329394,0.03745236879514844
0.3187891292677646,0.6477104874446086,0.03758966687910692
0.32174181506763716,0.6506646971935007,0.03831150548946742
0.3247218492073129,0.6546528803545051,0.03607282448535223
0.3277294849923382,0.6590841949778434,0.035674112957228624
0.33076497807442423,0.6649926144756277,0.036870462902175376
0.3338285864731761,0.6740029542097489,0.03612151507205439
0.3369205705980267,0.6756277695716395,0.03487274677236872
0.34004119327037063,0.6794682422451994,0.03355337279645656
0.34319071974590426,0.6840472673559823,0.032056541249945975
0.34636941773717345,0.6868537666174299,0.029787264327433154
0.3495775574363275,0.6914327917282127,0.029644087854965823
0.3528154115380883,0.6966026587887739,0.029617497738312765
0.3560832552629278,0.6998522895125554,0.030053024752472856
0.3593813663804626,0.7029542097488921,0.02963590882163088
0.36271002523306484,0.706794682422452,0.031574976214624975
0.36606951475969024,0.7106351550960118,0.03033923711432976
0.36946012051993027,0.7149187592319055,0.03184066216489363
0.37288213071828336,0.7192023633677993,0.031499643853205334
0.3763358362286533,0.7234859675036928,0.03175527377817824
0.37982153061907364,0.727178729689808,0.030685646522179862
0.3833395101766601,0.7285081240768094,0.030596638793483316
0.38689007393279756,0.7344165435745938,0.03339259031414159
0.390473523688556,0.7397341211225997,0.03349407456331489
0.39409016404034475,0.744165435745938,0.030109438192286873
0.39774030240580366,0.7485967503692762,0.03029405698879173
0.4014242490499322,0.7511078286558346,0.028550993364705075
0.40514231711146476,0.7543574593796161,0.02868483746860477
0.408894822629486,0.7589364844903989,0.02843656006507365
0.4126820845702952,0.7661742983751847,0.025660372371391512
0.4165044248545185,0.7714918759231906,0.02692358781217081
0.4203621683844714,0.7774002954209749,0.02415165593819241
0.4242556430717777,0.7838995568685376,0.024291776952738917
0.42818517986524113,0.7861152141802068,0.024919867789875535
0.4321511127789762,0.7914327917282127,0.025123330295008014
0.4361537789208006,0.7976366322008862,0.025057628064991583
0.44019351852088745,0.8016248153618907,0.02378755502517914
0.4442706749606883,0.8033973412112261,0.02418575996306777
0.4483855948021186,0.8068769642069474,0.024077773045513437
0.45253862781701665,0.8104874446085673,0.022883740015137786
0.4567301270168747,0.8135893648449042,0.021482158899705957
0.46096044868284336,0.8183161004431316,0.02200836695088825
0.46522995239601894,0.820384047267356,0.022153290418233888
0.4695390010680058,0.8252584933530279,0.02158629291656327
0.4738879609717651,0.8302806499261448,0.020952570516479783
0.4782772017727485,0.8360413589364845,0.017352053359631813
0.4827070965603183,0.8394387001477106,0.016522606345608745
0.4871780218794631,0.8440177252584933,0.012974628531364336
0.4916903577628026,0.8468242245199409,0.013083477212883415
0.4962444877628913,0.850516986706056,0.01281671641833494
0.5008407989848213,0.8559822747415066,0.011615092183245143
0.5054796821191241,0.8590841949778433,0.011101785897679009
0.5101615314749833,0.8611521418020679,0.01089903674110226
0.5148867450137492,0.8633677991137372,0.010496802365991056
0.5196557243827657,0.8664697193500739,0.010656105702348616
0.5244688749495119,0.870162481536189,0.009684772902933073
0.5293266058360562,0.8732905548117437,0.006879131815606169
0.5342293299538352,0.8762186115214181,0.006921234225821996
0.53917746403875,0.880354505169867,0.008000037818449995
0.5441714286865893,0.8840472673559823,0.008097924275430105
0.5492116483887789,0.8855243722304283,0.007410101892315325
0.5542985515684669,0.8880354505169865,0.007871735654046828
0.5594325706169377,0.8903988183161005,0.007229603089306797
0.5646141419303667,0.8921713441654358,0.007032425828205652
0.5698437059469142,0.8940915805022156,0.007136793039552233
0.5751217071841613,0.895420974889217,0.0074606388675039995
0.5804485942768978,0.897341211225997,0.006614982197215355
0.5858248200152536,0.9,0.006824231624818781
0.5912508413831875,0.9023633677991139,0.008133769191051392
0.5967271195973316,0.904135893648449,0.007184191616729122
0.6022541201461928,0.9066469719350072,0.007557492409394355
0.6078323128297229,0.9088626292466765,0.00812183846341032
0.6134621717992506,0.9107828655834563,0.008448098705869898
0.6191441755977841,0.9135893648449039,0.008449533383422213
0.6248788072006894,0.9155096011816839,0.008992969025568388
0.6306665540567405,0.9166912850812408,0.007853235662186845
0.6365079081295572,0.9199409158050222,0.009693530046144525
0.642403365939419,0.9224519940915806,0.009704777619117198
0.6483534286054721,0.9265878877400295,0.00878156481560947
0.6543586018883236,0.9289512555391433,0.009533399591326475
0.6604193962330305,0.9314623338257018,0.010426123826738702
0.6665363268124913,0.9333825701624816,0.010501420405090868
0.6727099135712337,0.9354505169867059,0.00997091378865488
0.6789406812696106,0.9367799113737074,0.00951685627048712
0.6852291595284065,0.938847858197932,0.008505297048425087
0.6915758828738525,0.9406203840472674,0.008802245191565358
0.697981390783066,0.9428360413589365,0.0075974836527758095
0.7044462277299037,0.9443131462333827,0.008443793210624228
0.7109709432312431,0.9462333825701623,0.009373119869456067
0.7175560918936928,0.9481536189069424,0.008929394558584861
0.7242022334607315,0.9511078286558347,0.008540851492567395
0.730909932860291,0.95288035450517,0.008956502679718167
0.737679760252773,0.9553914327917281,0.008024243737060883
0.7445122910795136,0.9576070901033974,0.007817654976819598
0.751408106111697,0.9584933530280649,0.0077990267017906895
0.7583677914997191,0.9602658788774004,0.006548683374956473
0.7653919388230148,0.9629246676514033,0.006398893784848738
0.77248114514034,0.9642540620384048,0.006524576572516975
0.7796360130405229,0.9663220088626293,0.006102189417953602
0.7868571506936851,0.9688330871491877,0.005277765512894799
0.794145171902934,0.9700147710487446,0.0054406139228208
0.8015006961565405,0.9719350073855244,0.0045126299310249696
0.8089243486805938,0.9742983751846381,0.0038265601630182856
0.8164167604921464,0.9756277695716398,0.003428948369567712
0.823978568452852,0.9775480059084195,0.002937751627804278
0.8316104153230962,0.9794682422451993,0.0029087258469210936
0.8393129498166364,0.98109305760709,0.0039878792183784305
0.8470868266557402,0.9821270310192023,0.004428578399166686
0.8549327066268376,0.9831610044313146,0.004189472651143802
0.8628512566366896,0.9846381093057609,0.003826560163018323
0.8708431497690724,0.9853766617429838,0.0038423659310934037
0.8789090653419954,0.9864106351550962,0.0034676153346448395
0.8870496889654403,0.9870014771048743,0.0036713642308827945
0.8952657125996392,0.9892979975945314,0.0035369492709203575
0.9035578346138929,0.9906942392909898,0.0031947076706072787
0.9119267598459299,0.9920236336779912,0.0031295418182315715
0.9203731996618221,0.9933530280649926,0.002719192766417356
0.9288978720164498,0.9943870014771049,0.0029377516278042775
0.9375015015145289,0.995420974889217,0.0031488482432928404
0.9461848194722002,0.9961595273264402,0.0026239118846822567
0.9549485639791966,0.9964549483013293,0.0025298340873786433
0.9637934799615786,0.9967503692762186,0.002391916849136594
0.9727203192450538,0.9979320531757756,0.001427018881948731
0.9817298406188841,0.9982274741506648,0.0015255473544883887
0.9908228099003797,0.9995568685376661,0.0007135094409743655
1.0,1.0,0.0


==> data_2/cora/mismatched/roc_g-base-MIA-offline_mean.csv <==
fpr,tpr_mean,tpr_std
0.0001,0.0,0.0
0.00010092621909870473,0.011669128508124075,0.00651155902042801
0.00010186101701559753,0.011669128508124075,0.00651155902042801
0.00010280447320933097,0.011669128508124075,0.00651155902042801
0.00010375666787451859,0.011669128508124075,0.00651155902042801
0.00010471768194855202,0.011669128508124075,0.00651155902042801
0.0001056875971184804,0.011669128508124075,0.00651155902042801
0.00010666649582795387,0.011669128508124075,0.00651155902042801
0.00010765446128423159,0.011669128508124075,0.00651155902042801
0.00010865157746525384,0.011669128508124075,0.00651155902042801
0.00010965792912678099,0.011669128508124075,0.00651155902042801
0.00011067360180959734,0.011669128508124075,0.00651155902042801
0.00011169868184678226,0.011669128508124075,0.00651155902042801
0.00011273325637104872,0.011669128508124075,0.00651155902042801
0.00011377741332214914,0.011669128508124075,0.00651155902042801
0.00011483124145435111,0.011669128508124075,0.00651155902042801
0.00011589483034398106,0.011669128508124075,0.00651155902042801
0.00011696827039703847,0.011669128508124075,0.00651155902042801
0.00011805165285688056,0.011669128508124075,0.00651155902042801
0.0001191450698119776,0.011669128508124075,0.00651155902042801
0.00012024861420374123,0.011669128508124075,0.00651155902042801
0.00012136237983442405,0.011669128508124075,0.00651155902042801
0.00012248646137509307,0.011669128508124075,0.00651155902042801
0.00012362095437367691,0.011669128508124075,0.00651155902042801
0.00012476595526308696,0.011669128508124075,0.00651155902042801
0.0001259215613694151,0.011669128508124075,0.00651155902042801
0.0001270878709202058,0.011669128508124075,0.00651155902042801
0.000128264983052806,0.011669128508124075,0.00651155902042801
0.0001294529978227916,0.011669128508124075,0.00651155902042801
0.00013065201621247213,0.011669128508124075,0.00651155902042801
0.00013186214013947485,0.011669128508124075,0.00651155902042801
0.00013308347246540747,0.011669128508124075,0.00651155902042801
0.00013431611700460153,0.011669128508124075,0.00651155902042801
0.0001355601785329369,0.011669128508124075,0.00651155902042801
0.0001368157627967472,0.011669128508124075,0.00651155902042801
0.00013808297652180923,0.011669128508124075,0.00651155902042801
0.0001393619274224142,0.011669128508124075,0.00651155902042801
0.00014065272421052364,0.011669128508124075,0.00651155902042801
0.00014195547660501016,0.011669128508124075,0.00651155902042801
0.0001432702953409831,0.011669128508124075,0.00651155902042801
0.00014459729217920195,0.011669128508124075,0.00651155902042801
0.00014593657991557562,0.011669128508124075,0.00651155902042801
0.00014728827239075018,0.011669128508124075,0.00651155902042801
0.0001486524844997857,0.011669128508124075,0.00651155902042801
0.00015002933220192182,0.011669128508124075,0.00651155902042801
0.0001514189325304352,0.011669128508124075,0.00651155902042801
0.00015282140360258693,0.011669128508124075,0.00651155902042801
0.0001542368646296629,0.011669128508124075,0.00651155902042801
0.00015566543592710622,0.011669128508124075,0.00651155902042801
0.00015710723892474503,0.011669128508124075,0.00651155902042801
0.00015856239617711372,0.011669128508124075,0.00651155902042801
0.00016003103137387001,0.011669128508124075,0.00651155902042801
0.00016151326935030913,0.011669128508124075,0.00651155902042801
0.0001630092360979741,0.011669128508124075,0.00651155902042801
0.00016451905877536624,0.011669128508124075,0.00651155902042801
0.00016604286571875296,0.011669128508124075,0.00651155902042801
0.0001675807864530767,0.011669128508124075,0.00651155902042801
0.00016913295170296487,0.011669128508124075,0.00651155902042801
0.0001706994934038408,0.011669128508124075,0.00651155902042801
0.0001722805447131394,0.011669128508124075,0.00651155902042801
0.00017387624002162505,0.011669128508124075,0.00651155902042801
0.00017548671496481503,0.011669128508124075,0.00651155902042801
0.00017711210643450888,0.011669128508124075,0.00651155902042801
0.00017875255259042355,0.011669128508124075,0.00651155902042801
0.00018040819287193827,0.011669128508124075,0.00651155902042801
0.00018207916800994624,0.011669128508124075,0.00651155902042801
0.00018376562003881704,0.011669128508124075,0.00651155902042801
0.00018546769230846994,0.011669128508124075,0.00651155902042801
0.00018718552949655793,0.011669128508124075,0.00651155902042801
0.00018891927762076664,0.011669128508124075,0.00651155902042801
0.0001906690840512252,0.011669128508124075,0.00651155902042801
0.00019243509752303302,0.011669128508124075,0.00651155902042801
0.00019421746814890265,0.011669128508124075,0.00651155902042801
0.00019601634743191858,0.011669128508124075,0.00651155902042801
0.00019783188827841644,0.011669128508124075,0.00651155902042801
0.00019966424501097934,0.011669128508124075,0.00651155902042801
0.00020151357338155586,0.011669128508124075,0.00651155902042801
0.0002033800305846982,0.011669128508124075,0.00651155902042801
0.00020526377527092522,0.011669128508124075,0.00651155902042801
0.0002071649675602069,0.011669128508124075,0.00651155902042801
0.000209083769055575,0.011669128508124075,0.00651155902042801
0.00021102034285685965,0.011669128508124075,0.00651155902042801
0.0002129748535745521,0.011669128508124075,0.00651155902042801
0.00021494746734379805,0.011669128508124075,0.00651155902042801
0.00021693835183851843,0.011669128508124075,0.00651155902042801
0.00021894767628566206,0.011669128508124075,0.00651155902042801
0.00022097561147959031,0.011669128508124075,0.00651155902042801
0.00022302232979659386,0.011669128508124075,0.00651155902042801
0.00022508800520954617,0.011669128508124075,0.00651155902042801
0.0002271728133026905,0.011669128508124075,0.00651155902042801
0.00022927693128656486,0.011669128508124075,0.00651155902042801
0.0002314005380130654,0.011669128508124075,0.00651155902042801
0.00023354381399064793,0.011669128508124075,0.00651155902042801
0.00023570694139967278,0.011669128508124075,0.00651155902042801
0.00023789010410788934,0.011669128508124075,0.00651155902042801
0.00024009348768606518,0.011669128508124075,0.00651155902042801
0.00024231727942376007,0.011669128508124075,0.00651155902042801
0.00024456166834524467,0.011669128508124075,0.00651155902042801
0.00024682684522556923,0.011669128508124075,0.00651155902042801
0.00024911300260677886,0.011669128508124075,0.00651155902042801
0.0002514203348142797,0.011669128508124075,0.00651155902042801
0.00025374903797335715,0.011669128508124075,0.00651155902042801
0.00025609931002584595,0.011669128508124075,0.00651155902042801
0.00025847135074695635,0.011669128508124075,0.00651155902042801
0.0002608653617622548,0.011669128508124075,0.00651155902042801
0.000263281546564802,0.011669128508124075,0.00651155902042801
0.00026572011053245065,0.011669128508124075,0.00651155902042801
0.00026818126094530154,0.011669128508124075,0.00651155902042801
0.0002706652070033241,0.011669128508124075,0.00651155902042801
0.0002731721598441376,0.011669128508124075,0.00651155902042801
0.0002757023325609583,0.011669128508124075,0.00651155902042801
0.0002782559402207126,0.011669128508124075,0.00651155902042801
0.00028083319988231727,0.011669128508124075,0.00651155902042801
0.0002834343306151309,0.011669128508124075,0.00651155902042801
0.0002860595535175742,0.011669128508124075,0.00651155902042801
0.00028870909173592344,0.011669128508124075,0.00651155902042801
0.00029138317048327885,0.011669128508124075,0.00651155902042801
0.00029408201705870637,0.011669128508124075,0.00651155902042801
0.00029680586086656025,0.011669128508124075,0.00651155902042801
0.00029955493343598134,0.011669128508124075,0.00651155902042801
0.0003023294684405776,0.011669128508124075,0.00651155902042801
0.00030512970171828706,0.011669128508124075,0.00651155902042801
0.00030795587129142264,0.011669128508124075,0.00651155902042801
0.00031080821738690636,0.011669128508124075,0.00651155902042801
0.00031368698245668765,0.011669128508124075,0.00651155902042801
0.00031659241119835204,0.011669128508124075,0.00651155902042801
0.00031952475057592136,0.011669128508124075,0.00651155902042801
0.0003224842498408442,0.011669128508124075,0.00651155902042801
0.0003254711605531848,0.011669128508124075,0.00651155902042801
0.00032848573660300434,0.011669128508124075,0.00651155902042801
0.0003315282342319423,0.011669128508124075,0.00651155902042801
0.00033459891205499747,0.011669128508124075,0.00651155902042801
0.0003376980310825091,0.011669128508124075,0.00651155902042801
0.0003408258547423452,0.011669128508124075,0.00651155902042801
0.00034398264890229247,0.011669128508124075,0.00651155902042801
0.00034716868189265597,0.011669128508124075,0.00651155902042801
0.00035038422452906756,0.011669128508124075,0.00651155902042801
0.00035362955013550426,0.011669128508124075,0.00651155902042801
0.000356904934567523,0.011669128508124075,0.00651155902042801
0.000360210656235707,0.011669128508124075,0.00651155902042801
0.00036354699612933176,0.011669128508124075,0.00651155902042801
0.00036691423784024937,0.011669128508124075,0.00651155902042801
0.0003703126675869927,0.011669128508124075,0.00651155902042801
0.0003737425742391064,0.011669128508124075,0.00651155902042801
0.00037720424934169976,0.011669128508124075,0.00651155902042801
0.0003806979871402284,0.011669128508124075,0.00651155902042801
0.0003842240846055061,0.011669128508124075,0.00651155902042801
0.00038778284145894574,0.011669128508124075,0.00651155902042801
0.0003913745601980384,0.011669128508124075,0.00651155902042801
0.0003949995461220643,0.011669128508124075,0.00651155902042801
0.00039865810735804387,0.011669128508124075,0.00651155902042801
0.0004023505548869293,0.011669128508124075,0.00651155902042801
0.00040607720257003656,0.011669128508124075,0.00651155902042801
0.0004098383671757261,0.011669128508124075,0.00651155902042801
0.0004136343684063274,0.011669128508124075,0.00651155902042801
0.0004174655289253135,0.011669128508124075,0.00651155902042801
0.0004213321743847289,0.011669128508124075,0.00651155902042801
0.0004252346334528682,0.011669128508124075,0.00651155902042801
0.00042917323784221574,0.011669128508124075,0.00651155902042801
0.0004331483223376398,0.011669128508124075,0.00651155902042801
0.0004371602248248502,0.011669128508124075,0.00651155902042801
0.000441209286319119,0.011669128508124075,0.00651155902042801
0.0004452958509942655,0.011669128508124075,0.00651155902042801
0.00044942026621191424,0.011669128508124075,0.00651155902042801
0.0004535828825510186,0.011669128508124075,0.00651155902042801
0.00045778405383766163,0.011669128508124075,0.00651155902042801
0.0004620241371751313,0.011669128508124075,0.00651155902042801
0.0004663034929742731,0.011669128508124075,0.00651155902042801
0.00047062248498412813,0.011669128508124075,0.00651155902042801
0.00047498148032285,0.011669128508124075,0.00651155902042801
0.0004793808495089107,0.011669128508124075,0.00651155902042801
0.00048382096649259574,0.011669128508124075,0.00651155902042801
0.000488302208687788,0.011669128508124075,0.00651155902042801
0.0004928249570040513,0.011669128508124075,0.00651155902042801
0.0004973895958790063,0.011669128508124075,0.00651155902042801
0.000501996513311008,0.011669128508124075,0.00651155902042801
0.0005066461008921268,0.011669128508124075,0.00651155902042801
0.0005113387538414326,0.011669128508124075,0.00651155902042801
0.0005160748710385908,0.011669128508124075,0.00651155902042801
0.000520854855057766,0.011669128508124075,0.00651155902042801
0.0005256791122018419,0.011669128508124075,0.00651155902042801
0.0005305480525369575,0.011669128508124075,0.00651155902042801
0.0005354620899273607,0.011669128508124075,0.00651155902042801
0.0005404216420705915,0.011669128508124075,0.00651155902042801
0.0005454271305329836,0.011669128508124075,0.00651155902042801
0.0005504789807854967,0.011669128508124075,0.00651155902042801
0.0005555776222398878,0.011669128508124075,0.00651155902042801
0.0005607234882852032,0.011669128508124075,0.00651155902042801
0.0005659170163246243,0.011669128508124075,0.00651155902042801
0.0005711586478126435,0.011669128508124075,0.00651155902042801
0.0005764488282925873,0.011669128508124075,0.00651155902042801
0.0005817880074344935,0.011669128508124075,0.00651155902042801
0.0005871766390733255,0.011669128508124075,0.00651155902042801
0.0005926151812475553,0.011669128508124075,0.00651155902042801
0.0005981040962380944,0.011669128508124075,0.00651155902042801
0.0006036438506075864,0.011669128508124075,0.00651155902042801
0.0006092349152400712,0.011669128508124075,0.00651155902042801
0.0006148777653810023,0.011669128508124075,0.00651155902042801
0.0006205728806776501,0.011669128508124075,0.00651155902042801
0.0006263207452198692,0.011669128508124075,0.00651155902042801
0.0006321218475812448,0.011669128508124075,0.00651155902042801
0.0006379766808606282,0.011669128508124075,0.00651155902042801
0.000643885742724042,0.011669128508124075,0.00651155902042801
0.0006498495354469888,0.011669128508124075,0.00651155902042801
0.0006558685659571436,0.011669128508124075,0.00651155902042801
0.0006619433458774394,0.011669128508124075,0.00651155902042801
0.0006680743915695614,0.011669128508124075,0.00651155902042801
0.0006742622241778342,0.011669128508124075,0.00651155902042801
0.0006805073696735206,0.011669128508124075,0.00651155902042801
0.0006868103588995307,0.011669128508124075,0.00651155902042801
0.0006931717276155408,0.011669128508124075,0.00651155902042801
0.0006995920165435374,0.011669128508124075,0.00651155902042801
0.0007060717714137773,0.011669128508124075,0.00651155902042801
0.0007126115430111746,0.011669128508124075,0.00651155902042801
0.0007192118872221193,0.011669128508124075,0.00651155902042801
0.0007258733650817253,0.011669128508124075,0.00651155902042801
0.000732596542821523,0.011669128508124075,0.00651155902042801
0.0007393819919175866,0.011669128508124075,0.00651155902042801
0.0007462302891391107,0.011669128508124075,0.00651155902042801
0.0007531420165974376,0.011669128508124075,0.00651155902042801
0.0007601177617955331,0.011669128508124075,0.00651155902042801
0.0007671581176779302,0.011669128508124075,0.00651155902042801
0.000774263682681127,0.011669128508124075,0.00651155902042801
0.0007814350607844542,0.011669128508124075,0.00651155902042801
0.0007886728615614156,0.011669128508124075,0.00651155902042801
0.0007959777002314986,0.011669128508124075,0.00651155902042801
0.0008033501977124734,0.011669128508124075,0.00651155902042801
0.0008107909806731687,0.011669128508124075,0.00651155902042801
0.000818300681586739,0.011669128508124075,0.00651155902042801
0.0008258799387844272,0.011669128508124075,0.00651155902042801
0.0008335293965098195,0.011669128508124075,0.00651155902042801
0.0008412497049736118,0.011669128508124075,0.00651155902042801
0.0008490415204088747,0.011669128508124075,0.00651155902042801
0.0008569055051268347,0.011669128508124075,0.00651155902042801
0.0008648423275731727,0.011669128508124075,0.00651155902042801
0.000872852662384838,0.011669128508124075,0.00651155902042801
0.0008809371904473991,0.011669128508124075,0.00651155902042801
0.0008890965989529158,0.011669128508124075,0.00651155902042801
0.000897331581458352,0.011669128508124075,0.00651155902042801
0.0009056428379445294,0.011669128508124075,0.00651155902042801
0.0009140310748756232,0.011669128508124075,0.00651155902042801
0.0009224970052592174,0.011669128508124075,0.00651155902042801
0.0009310413487069075,0.011669128508124075,0.00651155902042801
0.000939664831495469,0.011669128508124075,0.00651155902042801
0.0009483681866285928,0.011669128508124075,0.00651155902042801
0.0009571521538991865,0.011669128508124075,0.00651155902042801
0.0009660174799522646,0.011669128508124075,0.00651155902042801
0.0009749649183484086,0.011669128508124075,0.00651155902042801
0.0009839952296278227,0.011669128508124075,0.00651155902042801
0.00099310918137498,0.011669128508124075,0.00651155902042801
0.0010023075482838654,0.011669128508124075,0.00651155902042801
0.0010115911122238297,0.011669128508124075,0.00651155902042801
0.0010209606623060466,0.011669128508124075,0.00651155902042801
0.0010304169949505876,0.011669128508124075,0.00651155902042801
0.0010399609139541202,0.011669128508124075,0.00651155902042801
0.0010495932305582276,0.011669128508124075,0.00651155902042801
0.00105931476351837,0.011669128508124075,0.00651155902042801
0.001069126339173476,0.011669128508124075,0.00651155902042801
0.0010790287915161836,0.011669128508124075,0.00651155902042801
0.0010890229622637305,0.011669128508124075,0.00651155902042801
0.0010991097009294972,0.011669128508124075,0.00651155902042801
0.0011092898648952228,0.011669128508124075,0.00651155902042801
0.0011195643194838783,0.011669128508124075,0.00651155902042801
0.0011299339380332217,0.011669128508124075,0.00651155902042801
0.0011403996019700331,0.011669128508124075,0.00651155902042801
0.0011509622008850323,0.011669128508124075,0.00651155902042801
0.0011616226326085018,0.011669128508124075,0.00651155902042801
0.0011723818032865986,0.011669128508124075,0.00651155902042801
0.001183240627458378,0.011669128508124075,0.00651155902042801
0.0011942000281335325,0.011669128508124075,0.00651155902042801
0.0012052609368708425,0.011669128508124075,0.00651155902042801
0.001216424293857368,0.011669128508124075,0.00651155902042801
0.001227691047988359,0.011669128508124075,0.00651155902042801
0.0012390621569479156,0.011669128508124075,0.00651155902042801
0.0012505385872903913,0.011669128508124075,0.00651155902042801
0.0012621213145225473,0.011669128508124075,0.00651155902042801
0.0012738113231864786,0.011669128508124075,0.00651155902042801
0.0012856096069432965,0.011669128508124075,0.00651155902042801
0.0012975171686575868,0.011669128508124075,0.00651155902042801
0.0013095350204826678,0.011669128508124075,0.00651155902042801
0.001321664183946605,0.011669128508124075,0.00651155902042801
0.0013339056900390587,0.011669128508124075,0.00651155902042801
0.001346260579298911,0.011669128508124075,0.00651155902042801
0.0013587299019027091,0.011669128508124075,0.00651155902042801
0.0013713147177539457,0.011669128508124075,0.00651155902042801
0.0013840160965731315,0.011669128508124075,0.00651155902042801
0.0013968351179887398,0.011669128508124075,0.00651155902042801
0.0014097728716289677,0.011669128508124075,0.00651155902042801
0.001422830457214352,0.011669128508124075,0.00651155902042801
0.0014360089846512606,0.011669128508124075,0.00651155902042801
0.0014493095741262166,0.011669128508124075,0.00651155902042801
0.00146273335620113,0.011669128508124075,0.00651155902042801
0.001476281471909391,0.011669128508124075,0.00651155902042801
0.0014899550728528536,0.023781388478581977,0.012960607459729967
0.0015037553212997384,0.023781388478581977,0.012960607459729967
0.0015176833902834053,0.023781388478581977,0.012960607459729967
0.0015317404637020797,0.023781388478581977,0.012960607459729967
0.0015459277364194785,0.023781388478581977,0.012960607459729967
0.001560246414366368,0.023781388478581977,0.012960607459729967
0.0015746977146430868,0.023781388478581977,0.012960607459729967
0.001589282865622978,0.023781388478581977,0.012960607459729967
0.00160400310705682,0.023781388478581977,0.012960607459729967
0.0016188596901781992,0.023781388478581977,0.012960607459729967
0.0016338538778098604,0.023781388478581977,0.012960607459729967
0.001648986944471065,0.023781388478581977,0.012960607459729967
0.0016642601764859037,0.023781388478581977,0.012960607459729967
0.0016796748720926532,0.023781388478581977,0.012960607459729967
0.0016952323415541214,0.023781388478581977,0.012960607459729967
0.0017109339072690134,0.023781388478581977,0.012960607459729967
0.001726780903884356,0.023781388478581977,0.012960607459729967
0.0017427746784089192,0.023781388478581977,0.012960607459729967
0.0017589165903277326,0.023781388478581977,0.012960607459729967
0.001775208011717636,0.023781388478581977,0.012960607459729967
0.0017916503273638995,0.023781388478581977,0.012960607459729967
0.0018082449348779518,0.023781388478581977,0.012960607459729967
0.0018249932448161524,0.023781388478581977,0.012960607459729967
0.0018418966807997109,0.023781388478581977,0.012960607459729967
0.0018589566796356884,0.023781388478581977,0.012960607459729967
0.0018761746914391195,0.023781388478581977,0.012960607459729967
0.0018935521797562953,0.023781388478581977,0.012960607459729967
0.001911090621689138,0.023781388478581977,0.012960607459729967
0.0019287915080207778,0.023781388478581977,0.012960607459729967
0.0019466563433422632,0.023781388478581977,0.012960607459729967
0.0019646866461804444,0.023781388478581977,0.012960607459729967
0.0019828839491270716,0.023781388478581977,0.012960607459729967
0.002001249798969037,0.023781388478581977,0.012960607459729967
0.0020197857568198785,0.023781388478581977,0.012960607459729967
0.002038493398252464,0.023781388478581977,0.012960607459729967
0.0020573743134329114,0.023781388478581977,0.012960607459729967
0.0020764301072557748,0.023781388478581977,0.012960607459729967
0.002095662399480433,0.023781388478581977,0.012960607459729967
0.0021150728248687948,0.023781388478581977,0.012960607459729967
0.0021346630333242455,0.023781388478581977,0.012960607459729967
0.002154434690031882,0.023781388478581977,0.012960607459729967
0.00217438947560008,0.023781388478581977,0.012960607459729967
0.0021945290862033138,0.023781388478581977,0.012960607459729967
0.0022148552337263594,0.023781388478581977,0.012960607459729967
0.0022353696459097966,0.023781388478581977,0.012960607459729967
0.002256074066496859,0.023781388478581977,0.012960607459729967
0.00227697025538168,0.023781388478581977,0.012960607459729967
0.002298059988758851,0.023781388478581977,0.012960607459729967
0.0023193450592744274,0.023781388478581977,0.012960607459729967
0.0023408272761782944,0.023781388478581977,0.012960607459729967
0.002362508465477945,0.023781388478581977,0.012960607459729967
0.0023843904700937206,0.023781388478581977,0.012960607459729967
0.002406475150015424,0.023781388478581977,0.012960607459729967
0.0024287643824604504,0.023781388478581977,0.012960607459729967
0.0024512600620333396,0.023781388478581977,0.012960607459729967
0.0024739641008868114,0.023781388478581977,0.012960607459729967
0.0024968784288843266,0.023781388478581977,0.012960607459729967
0.002520004993764092,0.023781388478581977,0.012960607459729967
0.002543345761304648,0.023781388478581977,0.012960607459729967
0.002566902715491952,0.023781388478581977,0.012960607459729967
0.002590677858688006,0.023781388478581977,0.012960607459729967
0.002614673211801092,0.023781388478581977,0.012960607459729967
0.00263889081445751,0.023781388478581977,0.012960607459729967
0.002663332725174981,0.023781388478581977,0.012960607459729967
0.0026880010215376074,0.023781388478581977,0.012960607459729967
0.0027128978003724646,0.023781388478581977,0.012960607459729967
0.0027380251779278576,0.023781388478581977,0.012960607459729967
0.00276338529005317,0.023781388478581977,0.012960607459729967
0.0027889802923804397,0.023781388478581977,0.012960607459729967
0.002814812360507581,0.023781388478581977,0.012960607459729967
0.0028408836901833013,0.023781388478581977,0.012960607459729967
0.00286719649749377,0.023781388478581977,0.012960607459729967
0.0028937530190509503,0.023781388478581977,0.012960607459729967
0.002920555512182745,0.023781388478581977,0.012960607459729967
0.0029476062551248585,0.023781388478581977,0.012960607459729967
0.0029749075472144406,0.030280649926144758,0.016049242750375798
0.003002461709085549,0.030280649926144758,0.016049242750375798
0.003030271082866396,0.030280649926144758,0.016049242750375798
0.003058338032378432,0.030280649926144758,0.016049242750375798
0.0030866649433372744,0.030280649926144758,0.016049242750375798
0.003115254223555488,0.030280649926144758,0.016049242750375798
0.0031441083031472647,0.030280649926144758,0.016049242750375798
0.0031732296347349765,0.030280649926144758,0.016049242750375798
0.00320262069365765,0.030280649926144758,0.016049242750375798
0.003232283978181381,0.030280649926144758,0.016049242750375798
0.00326222200971167,0.030280649926144758,0.016049242750375798
0.003292437333007769,0.030280649926144758,0.016049242750375798
0.0033229325163989716,0.030280649926144758,0.016049242750375798
0.0033537101520029287,0.030280649926144758,0.016049242750375798
0.0033847728559459832,0.030280649926144758,0.016049242750375798
0.0034161232685855285,0.030280649926144758,0.016049242750375798
0.0034477640547344642,0.030280649926144758,0.016049242750375798
0.0034796979038876916,0.030280649926144758,0.016049242750375798
0.003511927530450728,0.030280649926144758,0.016049242750375798
0.0035444556739704356,0.030280649926144758,0.016049242750375798
0.0035772850993678732,0.030280649926144758,0.016049242750375798
0.0036104185971733375,0.030280649926144758,0.016049242750375798
0.0036438589837635444,0.030280649926144758,0.016049242750375798
0.0036776091016010306,0.030280649926144758,0.016049242750375798
0.003711671819475767,0.030280649926144758,0.016049242750375798
0.003746050032748993,0.030280649926144758,0.016049242750375798
0.0037807466635993493,0.030280649926144758,0.016049242750375798
0.0038157646612712484,0.030280649926144758,0.016049242750375798
0.003851107002325569,0.030280649926144758,0.016049242750375798
0.0038867766908926675,0.030280649926144758,0.016049242750375798
0.0039227767589277195,0.030280649926144758,0.016049242750375798
0.0039591102664684585,0.030280649926144758,0.016049242750375798
0.003995780301895269,0.030280649926144758,0.016049242750375798
0.004032789982193705,0.030280649926144758,0.016049242750375798
0.004070142453219439,0.030280649926144758,0.016049242750375798
0.004107840889965647,0.030280649926144758,0.016049242750375798
0.004145888496832911,0.030280649926144758,0.016049242750375798
0.004184288507901585,0.030280649926144758,0.016049242750375798
0.0042230441872066725,0.030280649926144758,0.016049242750375798
0.0042621588290153245,0.030280649926144758,0.016049242750375798
0.004301635758106795,0.030280649926144758,0.016049242750375798
0.004341478330055093,0.030280649926144758,0.016049242750375798
0.004381689931514195,0.030280649926144758,0.016049242750375798
0.004422273980505897,0.030280649926144758,0.016049242750375798
0.004463233926710397,0.03825701624815362,0.015654679290311647
0.004504573251759458,0.03825701624815362,0.015654679290311647
0.0045462954695324,0.03825701624815362,0.015654679290311647
0.0045884041264547615,0.03825701624815362,0.015654679290311647
0.004630902801799737,0.03825701624815362,0.015654679290311647
0.004673795107992464,0.03825701624815362,0.015654679290311647
0.004717084690917017,0.03825701624815362,0.015654679290311647
0.004760775230226368,0.03825701624815362,0.015654679290311647
0.004804870439655134,0.03825701624815362,0.015654679290311647
0.004849374067335233,0.03825701624815362,0.015654679290311647
0.004894289896114532,0.03825701624815362,0.015654679290311647
0.004939621743878321,0.03825701624815362,0.015654679290311647
0.004985373463873894,0.03825701624815362,0.015654679290311647
0.005031548945038057,0.03825701624815362,0.015654679290311647
0.0050781521123276704,0.03825701624815362,0.015654679290311647
0.005125186927053333,0.03825701624815362,0.015654679290311647
0.0051726573872160194,0.03825701624815362,0.015654679290311647
0.005220567527846975,0.03825701624815362,0.015654679290311647
0.005268921421350677,0.03825701624815362,0.015654679290311647
0.0053177231778509665,0.03825701624815362,0.015654679290311647
0.0053669769455404765,0.03825701624815362,0.015654679290311647
0.005416686911033152,0.03825701624815362,0.015654679290311647
0.00546685729972018,0.03825701624815362,0.015654679290311647
0.005517492376129128,0.03825701624815362,0.015654679290311647
0.005568596444286409,0.03825701624815362,0.015654679290311647
0.005620173848083188,0.03825701624815362,0.015654679290311647
0.005672228971644543,0.03825701624815362,0.015654679290311647
0.005724766239702178,0.03825701624815362,0.015654679290311647
0.005777790117970507,0.03825701624815362,0.015654679290311647
0.005831305113526219,0.03825701624815362,0.015654679290311647
0.00588531577519145,0.03825701624815362,0.015654679290311647
0.0059398266939203566,0.04298375184638109,0.015716500754244495
0.005994842503189409,0.04298375184638109,0.015716500754244495
0.006050367879391224,0.04298375184638109,0.015716500754244495
0.0061064075422320365,0.04298375184638109,0.015716500754244495
0.006162966255132942,0.04298375184638109,0.015716500754244495
0.006220048825634711,0.04298375184638109,0.015716500754244495
0.0062776601058065,0.04298375184638109,0.015716500754244495
0.006335804992658254,0.04298375184638109,0.015716500754244495
0.006394488428556937,0.04298375184638109,0.015716500754244495
0.006453715401646702,0.04298375184638109,0.015716500754244495
0.0065134909462728026,0.04298375184638109,0.015716500754244495
0.006573820143409586,0.04298375184638109,0.015716500754244495
0.006634708121092351,0.04298375184638109,0.015716500754244495
0.006696160054853215,0.04298375184638109,0.015716500754244495
0.00675818116816111,0.04298375184638109,0.015716500754244495
0.006820776732865685,0.04298375184638109,0.015716500754244495
0.0068839520696454964,0.04298375184638109,0.015716500754244495
0.00694771254846024,0.04298375184638109,0.015716500754244495
0.007012063589007177,0.04298375184638109,0.015716500754244495
0.0070770106611818895,0.04298375184638109,0.015716500754244495
0.007142559285543126,0.04298375184638109,0.015716500754244495
0.007208715033782135,0.04298375184638109,0.015716500754244495
0.007275483529196233,0.04298375184638109,0.015716500754244495
0.007342870447166758,0.04298375184638109,0.015716500754244495
0.00741088151564157,0.04771048744460856,0.01639002266111082
0.007479522515621821,0.04771048744460856,0.01639002266111082
0.007548799281653432,0.04771048744460856,0.01639002266111082
0.007618717702322999,0.04771048744460856,0.01639002266111082
0.007689283720758305,0.04771048744460856,0.01639002266111082
0.007760503335133571,0.04771048744460856,0.01639002266111082
0.007832382599179196,0.04771048744460856,0.01639002266111082
0.00790492762269642,0.04771048744460856,0.01639002266111082
0.007978144572076629,0.04771048744460856,0.01639002266111082
0.00805203967082547,0.04771048744460856,0.01639002266111082
0.008126619200091946,0.04771048744460856,0.01639002266111082
0.008201889499202203,0.04771048744460856,0.01639002266111082
0.008277856966198472,0.04771048744460856,0.01639002266111082
0.008354528058382871,0.04771048744460856,0.01639002266111082
0.008431909292866252,0.04771048744460856,0.01639002266111082
0.008510007247122246,0.04771048744460856,0.01639002266111082
0.00858882855954625,0.04771048744460856,0.01639002266111082
0.008668379930019773,0.04771048744460856,0.01639002266111082
0.008748668120479914,0.04771048744460856,0.01639002266111082
0.008829699955494083,0.04771048744460856,0.01639002266111082
0.008911482322840203,0.05288035450516987,0.020058192256151203
0.008994022174092044,0.05288035450516987,0.020058192256151203
0.009077326525210224,0.05288035450516987,0.020058192256151203
0.00916140245713852,0.05288035450516987,0.020058192256151203
0.009246257116405733,0.05288035450516987,0.020058192256151203
0.009331897715733239,0.05288035450516987,0.020058192256151203
0.009418331534647951,0.05288035450516987,0.020058192256151203
0.009505565920101192,0.05288035450516987,0.020058192256151203
0.009593608287093146,0.05288035450516987,0.020058192256151203
0.009682466119303124,0.05288035450516987,0.020058192256151203
0.009772146969725724,0.05288035450516987,0.020058192256151203
0.009862658461312821,0.05288035450516987,0.020058192256151203
0.009954008287621519,0.05288035450516987,0.020058192256151203
0.010046204213468132,0.05288035450516987,0.020058192256151203
0.010139254075588154,0.05288035450516987,0.020058192256151203
0.01023316578330245,0.05288035450516987,0.020058192256151203
0.010327947319189514,0.05288035450516987,0.020058192256151203
0.010423606739764012,0.058788774002954215,0.024488084360208065
0.01052015217616159,0.058788774002954215,0.024488084360208065
0.010617591834830001,0.058788774002954215,0.024488084360208065
0.010715933998226712,0.058788774002954215,0.024488084360208065
0.010815187025522881,0.058788774002954215,0.024488084360208065
0.01091535935331391,0.058788774002954215,0.024488084360208065
0.01101645949633657,0.058788774002954215,0.024488084360208065
0.01111849604819271,0.058788774002954215,0.024488084360208065
0.011221477682079803,0.058788774002954215,0.024488084360208065
0.011325413151528114,0.058788774002954215,0.024488084360208065
0.011430311291144786,0.058788774002954215,0.024488084360208065
0.011536181017364784,0.058788774002954215,0.024488084360208065
0.011643031329208768,0.058788774002954215,0.024488084360208065
0.011750871309048075,0.058788774002954215,0.024488084360208065
0.011859710123376693,0.06248153618906942,0.023188926151913987
0.011969557023590429,0.06248153618906942,0.023188926151913987
0.01208042134677329,0.06248153618906942,0.023188926151913987
0.012192312516491107,0.06248153618906942,0.023188926151913987
0.012305240043592616,0.06248153618906942,0.023188926151913987
0.012419213527017834,0.06248153618906942,0.023188926151913987
0.012534242654613994,0.06248153618906942,0.023188926151913987
0.012650337203959038,0.06248153618906942,0.023188926151913987
0.012767507043192657,0.06248153618906942,0.023188926151913987
0.01288576213185518,0.06248153618906942,0.023188926151913987
0.013005112521734086,0.06248153618906942,0.023188926151913987
0.013125568357718428,0.06248153618906942,0.023188926151913987
0.013247139878661175,0.06248153618906942,0.023188926151913987
0.013369837418249465,0.0672082717872969,0.02284344797570073
0.013493671405883065,0.0672082717872969,0.02284344797570073
0.013618652367560814,0.0672082717872969,0.02284344797570073
0.013744790926775366,0.0672082717872969,0.02284344797570073
0.01387209780541621,0.0672082717872969,0.02284344797570073
0.014000583824680975,0.0672082717872969,0.02284344797570073
0.014130259905995337,0.0672082717872969,0.02284344797570073
0.014261137071941283,0.0672082717872969,0.02284344797570073
0.014393226447194065,0.0672082717872969,0.02284344797570073
0.014526539259467812,0.0672082717872969,0.02284344797570073
0.014661086840469845,0.0672082717872969,0.02284344797570073
0.014796880626863964,0.07045790251107828,0.024000618502928537
0.014933932161242518,0.07045790251107828,0.024000618502928537
0.015072253093107555,0.07045790251107828,0.024000618502928537
0.015211855179861048,0.07045790251107828,0.024000618502928537
0.015352750287804227,0.07045790251107828,0.024000618502928537
0.015494950393146316,0.07045790251107828,0.024000618502928537
0.015638467583022463,0.07045790251107828,0.024000618502928537
0.01578331405652118,0.07045790251107828,0.024000618502928537
0.01592950212572123,0.07045790251107828,0.024000618502928537
0.016077044216738237,0.07045790251107828,0.024000618502928537
0.016225952870780873,0.07045790251107828,0.024000618502928537
0.016376240745216875,0.0775480059084195,0.02081093471729006
0.016527920614648955,0.0775480059084195,0.02081093471729006
0.016681005372000592,0.0775480059084195,0.02081093471729006
0.016835508029612024,0.0775480059084195,0.02081093471729006
0.01699144172034626,0.0775480059084195,0.02081093471729006
0.01714881969870539,0.0775480059084195,0.02081093471729006
0.01730765534195726,0.0775480059084195,0.02081093471729006
0.017467962151272456,0.0775480059084195,0.02081093471729006
0.017629753752872058,0.0775480059084195,0.02081093471729006
0.017793043899185772,0.08330871491875923,0.020171482231916286
0.01795784647002095,0.08330871491875923,0.020171482231916286
0.018124175473742378,0.08330871491875923,0.020171482231916286
0.01829204504846294,0.08330871491875923,0.020171482231916286
0.018461469463245474,0.08330871491875923,0.020171482231916286
0.018632463119315597,0.08330871491875923,0.020171482231916286
0.018805040551285814,0.08330871491875923,0.020171482231916286
0.018979216428391014,0.08330871491875923,0.020171482231916286
0.01915500555573528,0.08330871491875923,0.020171482231916286
0.019332422875550453,0.08759231905465287,0.021326425422340468
0.019511483468466165,0.08759231905465287,0.021326425422340468
0.019692202554791715,0.08759231905465287,0.021326425422340468
0.01987459549580984,0.08759231905465287,0.021326425422340468
0.02005867779508234,0.08759231905465287,0.021326425422340468
0.020244465099768037,0.08759231905465287,0.021326425422340468
0.020431973201952704,0.08759231905465287,0.021326425422340468
0.020621218039991424,0.08759231905465287,0.021326425422340468
0.02081221569986339,0.0912850812407681,0.02008235002987827
0.021004982416539152,0.0912850812407681,0.02008235002987827
0.02119953457536071,0.0912850812407681,0.02008235002987827
0.021395888713434216,0.0912850812407681,0.02008235002987827
0.021594061521035653,0.0912850812407681,0.02008235002987827
0.02179406984302956,0.0912850812407681,0.02008235002987827
0.021995930680300747,0.0912850812407681,0.02008235002987827
0.022199661191199548,0.09586410635155097,0.022013323232214645
0.022405278693000182,0.09586410635155097,0.022013323232214645
0.022612800663372772,0.09586410635155097,0.022013323232214645
0.022822244741868985,0.09586410635155097,0.022013323232214645
0.023033628731421313,0.09586410635155097,0.022013323232214645
0.02324697059985648,0.09586410635155097,0.022013323232214645
0.023462288481422625,0.09586410635155097,0.022013323232214645
0.02367960067833076,0.0998522895125554,0.019783159434915112
0.023898925662310503,0.0998522895125554,0.019783159434915112
0.02412028207618007,0.0998522895125554,0.019783159434915112
0.024343688735431104,0.0998522895125554,0.019783159434915112
0.024569164629827903,0.0998522895125554,0.019783159434915112
0.024796728925021577,0.0998522895125554,0.019783159434915112
0.025026400964179192,0.0998522895125554,0.019783159434915112
0.025258200269627846,0.10236336779911374,0.02051527982920729
0.025492146544514233,0.10236336779911374,0.02051527982920729
0.025728259674479323,0.10236336779911374,0.02051527982920729
0.025966559729348696,0.10236336779911374,0.02051527982920729
0.026207066964838526,0.10236336779911374,0.02051527982920729
0.0264498018242772,0.10236336779911374,0.02051527982920729
0.02669478494034321,0.10428360413589363,0.019978264347282337
0.026942037136818822,0.10428360413589363,0.019978264347282337
0.02719157943036019,0.10428360413589363,0.019978264347282337
0.027443433032283655,0.10428360413589363,0.019978264347282337
0.02769761935036891,0.10428360413589363,0.019978264347282337
0.027954159990678566,0.10428360413589363,0.019978264347282337
0.028213076759394707,0.10753323485967503,0.01758520080503098
0.02847439166467248,0.10753323485967503,0.01758520080503098
0.028738126918510663,0.10753323485967503,0.01758520080503098
0.029004304938639917,0.10753323485967503,0.01758520080503098
0.02927294835042816,0.10753323485967503,0.01758520080503098
0.0295440799888038,0.10974889217134416,0.01715605011312805
0.029817722900196734,0.10974889217134416,0.01715605011312805
0.030093900344497212,0.10974889217134416,0.01715605011312805
0.030372635797033115,0.10974889217134416,0.01715605011312805
0.030653952950565267,0.10974889217134416,0.01715605011312805
0.030937875717301368,0.10974889217134416,0.01715605011312805
0.03122442823092858,0.11255539143279174,0.017432897165853122
0.03151363484866479,0.11255539143279174,0.017432897165853122
0.0318055201533292,0.11255539143279174,0.017432897165853122
0.032100108955431715,0.11255539143279174,0.017432897165853122
0.03239742629528195,0.11255539143279174,0.017432897165853122
0.03269749744511768,0.11639586410635154,0.01638632446781454
0.03300034791125285,0.11639586410635154,0.01638632446781454
0.03330600343624589,0.11639586410635154,0.01638632446781454
0.03361449000108765,0.11639586410635154,0.01638632446781454
0.03392583382740992,0.11639586410635154,0.01638632446781454
0.034240061379714255,0.12067946824224521,0.02193167770636798
0.034557199367621395,0.12067946824224521,0.02193167770636798
0.03487727474814178,0.12067946824224521,0.02193167770636798
0.03520031472796679,0.12067946824224521,0.02193167770636798
0.0355263467657814,0.12348596750369278,0.023951579303646834
0.03585539857459817,0.12348596750369278,0.023951579303646834
0.0361874981241128,0.12348596750369278,0.023951579303646834
0.03652267364308175,0.12348596750369278,0.023951579303646834
0.03686095362172158,0.12348596750369278,0.023951579303646834
0.03720236681413066,0.12688330871491876,0.024425139889979415
0.03754694224073337,0.12688330871491876,0.024425139889979415
0.037894709190746674,0.12688330871491876,0.024425139889979415
0.03824569722466999,0.12688330871491876,0.024425139889979415
0.038599936176797675,0.13308714918759232,0.02671024238477264
0.03895745615775501,0.13308714918759232,0.02671024238477264
0.0393182875570577,0.13308714918759232,0.02671024238477264
0.03968246104569482,0.13308714918759232,0.02671024238477264
0.04005000757873611,0.1364844903988183,0.026753319426393533
0.04042095839796306,0.1364844903988183,0.026753319426393533
0.04079534503452449,0.1364844903988183,0.026753319426393533
0.04117319931161679,0.1364844903988183,0.026753319426393533
0.04155455334718875,0.1412112259970458,0.027229346539773595
0.04193943955667186,0.1412112259970458,0.027229346539773595
0.04232789065573549,0.1412112259970458,0.027229346539773595
0.042719939663067766,0.1412112259970458,0.027229346539773595
0.04311561990318229,0.14564254062038406,0.02870300218963928
0.0435149650092505,0.14564254062038406,0.02870300218963928
0.04391800892596086,0.14564254062038406,0.02870300218963928
0.044324785912403956,0.14963072378138847,0.02947678649627685
0.04473533054498463,0.14963072378138847,0.02947678649627685
0.04514967772036102,0.14963072378138847,0.02947678649627685
0.04556786265841064,0.14963072378138847,0.02947678649627685
0.045989920905224385,0.15450516986706056,0.026379179754214825
0.046415888336127774,0.15450516986706056,0.026379179754214825
0.04684580115873045,0.15450516986706056,0.026379179754214825
0.04727969591600391,0.15908419497784343,0.024460844827870386
0.047717609489387455,0.15908419497784343,0.024460844827870386
0.048159579101923505,0.15908419497784343,0.024460844827870386
0.04860564232142134,0.15908419497784343,0.024460844827870386
0.04905583706365046,0.16469719350073855,0.027203069614103927
0.04951020159556351,0.16469719350073855,0.027203069614103927
0.04996877453854884,0.16469719350073855,0.027203069614103927
0.050431594871713586,0.16765140324963074,0.025652813252806043
0.0508987019351968,0.16765140324963074,0.025652813252806043
0.05137013543351344,0.16765140324963074,0.025652813252806043
0.05184593543892913,0.16957163958641064,0.025200407728117782
0.05232614239486662,0.16957163958641064,0.025200407728117782
0.05281079711934331,0.16957163958641064,0.025200407728117782
0.05329994080844088,0.17193500738552434,0.024092863966404608
0.05379361503980703,0.17193500738552434,0.024092863966404608
0.05429186177618943,0.17193500738552434,0.024092863966404608
0.05479472336900287,0.17666174298375187,0.02548166458239034
0.055302242561929005,0.17666174298375187,0.02548166458239034
0.055814462494549605,0.17666174298375187,0.02548166458239034
0.05633142670601358,0.18064992614475625,0.026977559175973564
0.05685317913873753,0.18064992614475625,0.026977559175973564
0.05737976414214134,0.18064992614475625,0.026977559175973564
0.05791122647641758,0.1874446085672083,0.029348206661941597
0.058447611316336315,0.1874446085672083,0.029348206661941597
0.05898896425508499,0.1874446085672083,0.029348206661941597
0.0595353313081437,0.19010339734121123,0.028430165467912005
0.06008675891719687,0.19010339734121123,0.028430165467912005
0.060643293954080614,0.19246676514032496,0.027112017540693336
0.061204983724766966,0.19246676514032496,0.027112017540693336
0.061771875973384946,0.19246676514032496,0.027112017540693336
0.06234401888627864,0.19497784342688332,0.026450765176884865
0.06292146109610344,0.19497784342688332,0.026450765176884865
0.06350425168595962,0.19497784342688332,0.026450765176884865
0.0640924401935645,0.1963072378138848,0.02556951545839106
0.06468607661546327,0.1963072378138848,0.02556951545839106
0.06528521141127848,0.20044313146233383,0.025327551259971565
0.0658898955079995,0.20044313146233383,0.025327551259971565
0.06650018030431118,0.2029542097488922,0.027158028065965494
0.0671161176749628,0.2029542097488922,0.027158028065965494
0.06773775997517752,0.2029542097488922,0.027158028065965494
0.06836516004510239,0.2044313146233383,0.026259437058118687
0.06899837121430018,0.2044313146233383,0.026259437058118687
0.06963744730628223,0.20768094534711964,0.0272382482192228
0.07028244264308345,0.20768094534711964,0.0272382482192228
0.07093341204987996,0.2098966026587888,0.026936190803009828
0.07159041085964889,0.2098966026587888,0.026936190803009828
0.07225349491787214,0.2098966026587888,0.026936190803009828
0.07292272058728312,0.21329394387001482,0.027653395095194835
0.07359814475265763,0.21329394387001482,0.027653395095194835
0.07427982482564918,0.2168389955686854,0.02621878488996155
0.07496781874966876,0.2168389955686854,0.02621878488996155
0.07566218500481055,0.220384047267356,0.02556335201576869
0.07636298261282241,0.220384047267356,0.02556335201576869
0.07707027114212295,0.2231905465288035,0.02557899477786047
0.0777841107128649,0.2231905465288035,0.02557899477786047
0.07850456200204509,0.22555391432791727,0.025048435356883773
0.07923168624866253,0.22555391432791727,0.025048435356883773
0.07996554525892346,0.2274741506646972,0.025250381890611694
0.080706201411495,0.2274741506646972,0.025250381890611694
0.08145371766280746,0.22954209748892174,0.02520425541234941
0.0822081575524054,0.22954209748892174,0.02520425541234941
0.08296958520834907,0.23205317577548007,0.024672024346776046
0.0837380653526649,0.23205317577548007,0.024672024346776046
0.08451366330684713,0.2338257016248154,0.025212429791662702
0.08529644499741025,0.2338257016248154,0.025212429791662702
0.08608647696149245,0.2357459379615953,0.026607939627637904
0.08688382635251184,0.2357459379615953,0.026607939627637904
0.08768856094587427,0.23766617429837517,0.025983334193461577
0.08850074914473438,0.23766617429837517,0.025983334193461577
0.08932045998580969,0.23958641063515507,0.02673156286050728
0.09014776314524918,0.24254062038404728,0.026686179711991057
0.09098272894455559,0.24254062038404728,0.026686179711991057
0.09182542835656282,0.24638109305760708,0.02759723175700594
0.09267593301146883,0.24638109305760708,0.02759723175700594
0.09353431520292387,0.24830132939438698,0.028271116735124894
0.09440064789417603,0.24830132939438698,0.028271116735124894
0.0952750047242729,0.25081240768094537,0.026948338104959002
0.09615746001432096,0.2555391432791728,0.02716516833901274
0.09704808877380307,0.2555391432791728,0.02716516833901274
0.09794696670695395,0.25893648449039885,0.028549295113849137
0.09885417021919574,0.25893648449039885,0.028549295113849137
0.09976977642363201,0.26115214180206797,0.027763634649650253
0.1006938631476027,0.2646971935007386,0.02764111911617303
0.10162650893929952,0.2646971935007386,0.02764111911617303
0.10256779307444219,0.2658788774002955,0.02893684934498299
0.10351779556301763,0.26750369276218616,0.02864593472874063
0.10447659715608042,0.26750369276218616,0.02864593472874063
0.10544427935261684,0.2703101920236337,0.028155545948785415
0.10642092440647247,0.2738552437223043,0.030432980994954503
0.10740661533334334,0.2738552437223043,0.030432980994954503
0.10840143591783309,0.2751846381093057,0.030851107223750656
0.10940547072057424,0.27636632200886263,0.030877812703714414
0.11041880508541602,0.27636632200886263,0.030877812703714414
0.11144152514667881,0.27887740029542096,0.031793421930827494
0.1124737178364752,0.2809453471196454,0.030888409946267893
0.1135154708920999,0.2809453471196454,0.030888409946267893
0.11456687286348714,0.2844903988183161,0.031466918141691155
0.11562801312073753,0.28714918759231906,0.030655215187123545
0.11669898186171475,0.2906942392909896,0.0292683857114979
0.11777987011971193,0.2906942392909896,0.0292683857114979
0.11887076977119033,0.2948301329394387,0.030496641729714655
0.11997177354358843,0.2958641063515509,0.031642468771582506
0.12108297502320395,0.2958641063515509,0.031642468771582506
0.12220446866314887,0.2979320531757755,0.03086681912781405
0.1233363497913776,0.30147710487444607,0.030179003417960086
0.12447871461879062,0.3048744460856721,0.029230259630047946
0.125631660247412,0.30768094534711965,0.02842163710034914
0.1267952846786434,0.30768094534711965,0.02842163710034914
0.12796968682159415,0.30960118168389955,0.029576543187708613
0.1291549665014884,0.3125553914327917,0.028286119110292555
0.1303512244681509,0.3140324963072378,0.02854207642041962
0.1315585624045704,0.31521418020679465,0.0291970660471965
0.1327770829355429,0.31521418020679465,0.0291970660471965
0.13400688963639507,0.3192023633677991,0.030514522381902512
0.13524808704178753,0.31949778434268833,0.030159718167381035
0.1365007806546014,0.32141802067946823,0.030773609053904583
0.13776507695490536,0.3240768094534712,0.031040296689072253
0.13904108340900698,0.32644017725258495,0.030159316260194097
0.1403289084785873,0.3289512555391433,0.029852708140420466
0.14162866162991988,0.3289512555391433,0.029852708140420466
0.1429404533431761,0.33013293943870015,0.029593341408595045
0.14426439512181574,0.33249630723781387,0.03032325184642467
0.14560059950206486,0.3348596750369276,0.02977953165677565
0.14694918006248173,0.336189069423929,0.029502681730889622
0.14831025143361043,0.33766617429837514,0.029845804700301678
0.14968392930772556,0.3420974889217135,0.029837680961154404
0.1510703304486654,0.3437223042836041,0.029836462209506327
0.1524695727017573,0.34608567208271784,0.0303679893922468
0.15388177500383463,0.3484490398818316,0.030162933232088338
0.155307057393346,0.35125553914327917,0.029581460727552668
0.1567455410205595,0.35391432791728217,0.02872832911787906
0.15819734815786,0.35731166912850815,0.02981532926533134
0.1596626022101425,0.35967503692762187,0.029699645547069175
0.161141427725302,0.3617429837518463,0.03037916348460065
0.16263395040481923,0.3635155096011817,0.03057801335513705
0.16414029711444664,0.3639586410635155,0.030591884440444965
0.16566059589499135,0.3654357459379615,0.030844427240958504
0.16719497597319902,0.36735598227474153,0.029608083207963855
0.16874356777273758,0.3703101920236337,0.03103131382195054
0.17030650292528443,0.3722304283604136,0.031419115969559444
0.17188391428171457,0.3745937961595273,0.03217542964351651
0.17347593592339308,0.37636632200886266,0.03287309720721823
0.17508270317357252,0.37872968980797633,0.033525906167561216
0.17670435260889467,0.38316100443131457,0.03222060507126402
0.1783410220710008,0.3859675036927622,0.03524511037308245
0.17999285067824763,0.3896602658788774,0.032576776962103926
0.18165997883753268,0.3915805022156573,0.03248474198508553
0.18334254825622906,0.3957163958641063,0.03395878062825842
0.18504070195423022,0.39837518463810934,0.03322701732882916
0.1867545842761076,0.4008862629246678,0.03365581286489108
0.18848434090337954,0.40280649926144757,0.03270489432298214
0.1902301188668944,0.40516986706056135,0.032226999802447344
0.1919920665593285,0.40841949778434267,0.03121203339603462
0.1937703337477989,0.4134416543574594,0.03156115313847211
0.19556507158659492,0.4143279172821271,0.03190341368752612
0.19737643263002555,0.4166912850812408,0.033288247871421366
0.19920457084538692,0.4186115214180207,0.032378222706096076
0.2010496416260499,0.42333825701624817,0.03097775321088214
0.2029118018046678,0.4257016248153619,0.03076257823892659
0.20479120966650854,0.4280649926144756,0.030966795115055738
0.2066880249629082,0.4293943870014771,0.03113270832118945
0.20860240892485027,0.43559822747415067,0.028228208871738377
0.2105345242766706,0.4385524372230429,0.027638049269446404
0.21248453524988828,0.4404726735598228,0.027649888228768307
0.21445260759716675,0.44593796159527327,0.026855068373696743
0.21643890860640203,0.44623338257016243,0.027302698599252422
0.21844360711494262,0.4474150664697193,0.02709770710256868
0.22046687352394098,0.45051698670605606,0.026423255273261923
0.22250887981283693,0.45302806499261444,0.02618408833810429
0.2245697995539774,0.4583456425406204,0.028095640922485024
0.22664980792736927,0.4602658788774002,0.02880417628618119
0.22874908173557018,0.4624815361890694,0.02771688014623166
0.23086779941871696,0.4685376661742984,0.02872495348434203
0.23300614106969247,0.47370753323485976,0.027879090948636928
0.23516428844943485,0.4775480059084195,0.02693259055027174
0.23734242500238661,0.4788774002954209,0.02696632404976647
0.23954073587208768,0.48212703101920235,0.02760952724959949
0.24175940791691308,0.48449039881831607,0.027458086644212083
0.243998629725955,0.48906942392909897,0.027514974549425853
0.24625859163505467,0.49069423929098965,0.026503870023873978
0.24853948574297985,0.49261447562776955,0.02547262490349154
0.25084150592775384,0.4930576070901034,0.025695776097384153
0.25316484786313553,0.49852289512555387,0.023222356165976014
0.2555097090352507,0.5002954209748892,0.02494174673253526
0.25787628875938007,0.5045790251107829,0.024580966101446403
0.26026478819690047,0.5064992614475627,0.024974771880924968
0.26267541037238357,0.5087149187592319,0.024914030160203476
0.2651083601908539,0.5131462333825701,0.02406265851681679
0.26756384445520454,0.518463810930576,0.022541650698689488
0.27004207188377727,0.5193500738552437,0.022479187450217764
0.2725432531281028,0.5248153618906942,0.02335559772691638
0.27506760079080644,0.5302806499261448,0.02551779127493832
0.2776153294436801,0.5327917282127032,0.026109914927979705
0.28018665564591955,0.5372230428360413,0.024922299732009164
0.2827817979625341,0.5388478581979321,0.02451776569835449
0.28540097698292377,0.5425406203840473,0.021698308057745155
0.28804441533962977,0.5457902511078286,0.021146057382070326
0.29071233772725785,0.5472673559822748,0.02108865755474353
0.2934049709215787,0.5511078286558347,0.02099880052583272
0.29612254379880343,0.554652880354505,0.019722407929463035
0.29886528735503826,0.5601181683899557,0.019306865084238272
0.30163343472591975,0.5633677991137371,0.01790488338878105
0.3044272212064303,0.5660265878877401,0.018274758380560592
0.30724688427090036,0.5706056129985229,0.022947214983389638
0.31009266359319265,0.5716395864106352,0.023104614882619525
0.312964801067075,0.5757754800590841,0.02180696884004554
0.3158635408267819,0.5785819793205318,0.0224667818655182
0.3187891292677646,0.58301329394387,0.0223369212418769
0.32174181506763716,0.5852289512555392,0.022528741477034018
0.3247218492073129,0.5884785819793206,0.02353293809351939
0.3277294849923382,0.5920236336779912,0.02406870263928416
0.33076497807442423,0.5964549483013293,0.0247539352122716
0.3338285864731761,0.6004431314623337,0.023378422143787894
0.3369205705980267,0.6019202363367799,0.02360545253642171
0.34004119327037063,0.6059084194977844,0.02186248282641492
0.34319071974590426,0.6090103397341211,0.0223477717823215
0.34636941773717345,0.6137370753323486,0.022022131644804332
0.3495775574363275,0.6165435745937963,0.022757856845797002
0.3528154115380883,0.6208271787296898,0.023428143687965107
0.3560832552629278,0.6293943870014771,0.025032945270537472
0.3593813663804626,0.632791728212703,0.02629633903958787
0.36271002523306484,0.63589364844904,0.026056007171986986
0.36606951475969024,0.6385524372230429,0.026878528890828507
0.36946012051993027,0.6423929098966027,0.026020627741942824
0.37288213071828336,0.6457902511078286,0.025181160488062314
0.3763358362286533,0.6475627769571639,0.025290673547993314
0.37982153061907364,0.6534711964549484,0.024263317915635785
0.3833395101766601,0.6564254062038406,0.024796988970368194
0.38689007393279756,0.6618906942392909,0.02507165254213167
0.390473523688556,0.6673559822747415,0.0253442961176097
0.39409016404034475,0.6692762186115214,0.025569515458391062
0.39774030240580366,0.6732644017725258,0.024822394726853766
0.4014242490499322,0.6759231905465287,0.02367672102040756
0.40514231711146476,0.6818316100443131,0.02506923508857319
0.408894822629486,0.6852289512555392,0.025254701928606123
0.4126820845702952,0.6883308714918759,0.02460856523801043
0.4165044248545185,0.6909896602658788,0.02476372673008355
0.4203621683844714,0.6958641063515509,0.023514903411301007
0.4242556430717777,0.6998522895125554,0.02244249023588341
0.42818517986524113,0.7032496307237813,0.021747411939631534
0.4321511127789762,0.708271787296898,0.020208104742718985
0.4361537789208006,0.7115214180206795,0.01942266537497962
0.44019351852088745,0.7150664697193501,0.018921938292348454
0.4442706749606883,0.7180206794682422,0.018767565423156933
0.4483855948021186,0.7217134416543575,0.020540670402127675
0.45253862781701665,0.7254062038404727,0.02037774302692225
0.4567301270168747,0.7288035450516985,0.021294003617174605
0.46096044868284336,0.730871491875923,0.02157225012703881
0.46522995239601894,0.7341211225997045,0.020958933189357713
0.4695390010680058,0.7375184638109306,0.022915499477147785
0.4738879609717651,0.7403249630723783,0.024685285840170944
0.4782772017727485,0.7446085672082716,0.02565470324126015
0.4827070965603183,0.7471196454948301,0.025986599515581674
0.4871780218794631,0.7515509601181685,0.026228029551893337
0.4916903577628026,0.7545051698670606,0.025267657610981188
0.4962444877628913,0.7595273264401772,0.025277250131584522
0.5008407989848213,0.7630723781388479,0.02516575209715157
0.5054796821191241,0.7669128508124076,0.025827521216944024
0.5101615314749833,0.768685376661743,0.02571840890514598
0.5148867450137492,0.772082717872969,0.025556238504138663
0.5196557243827657,0.7753323485967503,0.026927189268604265
0.5244688749495119,0.780797636632201,0.026525813344887274
0.5293266058360562,0.7850812407680945,0.026102485994464353
0.5342293299538352,0.7886262924667651,0.025331379631872653
0.53917746403875,0.7924667651403249,0.024972830434102904
0.5441714286865893,0.7971935007385526,0.02489310074549498
0.5492116483887789,0.8005908419497784,0.025384438709306244
0.5542985515684669,0.8028064992614474,0.026453056377476206
0.5594325706169377,0.8041358936484488,0.027256042856398332
0.5646141419303667,0.8066469719350075,0.02903261644518637
0.5698437059469142,0.8088626292466763,0.028770491119369985
0.5751217071841613,0.8121122599704579,0.028496173775034054
0.5804485942768978,0.8140324963072378,0.029107670729097024
0.5858248200152536,0.8200886262924667,0.02954866167020233
0.5912508413831875,0.8243722304283605,0.027978045627026705
0.5967271195973316,0.8261447562776958,0.028752369035465297
0.6022541201461928,0.8298375184638109,0.0273767396511537
0.6078323128297229,0.8350073855243723,0.02634101334932247
0.6134621717992506,0.8379615952732642,0.026524442419162405
0.6191441755977841,0.8425406203840472,0.025261900350219645
0.6248788072006894,0.8447562776957165,0.024514304727348238
0.6306665540567405,0.8487444608567207,0.024551361169469092
0.6365079081295572,0.8530280649926146,0.024914516681584935
0.642403365939419,0.855539143279173,0.02384608310021121
0.6483534286054721,0.8581979320531758,0.024824347938858734
0.6543586018883236,0.8615952732644019,0.02586738250682851
0.6604193962330305,0.8646971935007386,0.025233094342503596
0.6665363268124913,0.8676514032496307,0.0258124986644345
0.6727099135712337,0.8720827178729691,0.02370741819526012
0.6789406812696106,0.8754800590841949,0.023094644800444448
0.6852291595284065,0.8794682422451995,0.021800297661944183
0.6915758828738525,0.8833087149187591,0.02197529650853903
0.697981390783066,0.8855243722304283,0.0220990554925655
0.7044462277299037,0.8892171344165437,0.021552012435489213
0.7109709432312431,0.8929098966026588,0.020148032954810557
0.7175560918936928,0.8974889217134416,0.02039855151087639
0.7242022334607315,0.9017725258493353,0.01797312875277596
0.730909932860291,0.9057607090103396,0.01892642193637145
0.737679760252773,0.9087149187592318,0.018354179695136273
0.7445122910795136,0.9115214180206795,0.017649188483432082
0.751408106111697,0.9131462333825702,0.018340966692419417
0.7583677914997191,0.9186115214180207,0.017090925409911452
0.7653919388230148,0.9211225997045789,0.016198841961578087
0.77248114514034,0.9245199409158049,0.014513594172003982
0.7796360130405229,0.9274741506646972,0.014546962635803245
0.7868571506936851,0.9296898079763662,0.014823474991774473
0.794145171902934,0.9347119645494832,0.015520148344536128
0.8015006961565405,0.9373707533234861,0.014425634723568682
0.8089243486805938,0.9404726735598228,0.013285735197500068
0.8164167604921464,0.9438700147710488,0.01348406099224929
0.823978568452852,0.9460856720827181,0.012749391803273322
0.8316104153230962,0.9511078286558347,0.012542351382779187
0.8393129498166364,0.95288035450517,0.012406313180260526
0.8470868266557402,0.9555391432791728,0.012268766655385904
0.8549327066268376,0.9599704579025111,0.01166091948248049
0.8628512566366896,0.9630723781388479,0.012475489374022585
0.8708431497690724,0.96602658788774,0.012494906489856749
0.8789090653419954,0.9695716395864107,0.012144640940085364
0.8870496889654403,0.9734121122599706,0.009078822705359823
0.8952657125996392,0.9763663220088628,0.00826826963256852
0.9035578346138929,0.9787296898079763,0.0077600741722680805
0.9119267598459299,0.9807976366322009,0.006678808452117454
0.9203731996618221,0.983751846381093,0.005699575038301449
0.9288978720164498,0.9855243722304283,0.004864239895707925
0.9375015015145289,0.9871491875923191,0.0049751129804309815
0.9461848194722002,0.9880354505169867,0.00494578985872879
0.9549485639791966,0.9901033973412113,0.005071632410366571
0.9637934799615786,0.9917282127031021,0.004982416795932459
0.9727203192450538,0.9935007385524374,0.004681384273364737
0.9817298406188841,0.9955686853766619,0.0035505182427021135
0.9908228099003797,0.998818316100443,0.0015255473544883887
1.0,1.0,0.0


==> data_2/cora/mismatched/roc_g-base-MIA_mean.csv <==
fpr,tpr_mean,tpr_std
0.0001,0.0,0.0
0.00010092621909870473,0.01432791728212703,0.010376011948351034
0.00010186101701559753,0.01432791728212703,0.010376011948351034
0.00010280447320933097,0.01432791728212703,0.010376011948351034
0.00010375666787451859,0.01432791728212703,0.010376011948351034
0.00010471768194855202,0.01432791728212703,0.010376011948351034
0.0001056875971184804,0.01432791728212703,0.010376011948351034
0.00010666649582795387,0.01432791728212703,0.010376011948351034
0.00010765446128423159,0.01432791728212703,0.010376011948351034
0.00010865157746525384,0.01432791728212703,0.010376011948351034
0.00010965792912678099,0.01432791728212703,0.010376011948351034
0.00011067360180959734,0.01432791728212703,0.010376011948351034
0.00011169868184678226,0.01432791728212703,0.010376011948351034
0.00011273325637104872,0.01432791728212703,0.010376011948351034
0.00011377741332214914,0.01432791728212703,0.010376011948351034
0.00011483124145435111,0.01432791728212703,0.010376011948351034
0.00011589483034398106,0.01432791728212703,0.010376011948351034
0.00011696827039703847,0.01432791728212703,0.010376011948351034
0.00011805165285688056,0.01432791728212703,0.010376011948351034
0.0001191450698119776,0.01432791728212703,0.010376011948351034
0.00012024861420374123,0.01432791728212703,0.010376011948351034
0.00012136237983442405,0.01432791728212703,0.010376011948351034
0.00012248646137509307,0.01432791728212703,0.010376011948351034
0.00012362095437367691,0.01432791728212703,0.010376011948351034
0.00012476595526308696,0.01432791728212703,0.010376011948351034
0.0001259215613694151,0.01432791728212703,0.010376011948351034
0.0001270878709202058,0.01432791728212703,0.010376011948351034
0.000128264983052806,0.01432791728212703,0.010376011948351034
0.0001294529978227916,0.01432791728212703,0.010376011948351034
0.00013065201621247213,0.01432791728212703,0.010376011948351034
0.00013186214013947485,0.01432791728212703,0.010376011948351034
0.00013308347246540747,0.01432791728212703,0.010376011948351034
0.00013431611700460153,0.01432791728212703,0.010376011948351034
0.0001355601785329369,0.01432791728212703,0.010376011948351034
0.0001368157627967472,0.01432791728212703,0.010376011948351034
0.00013808297652180923,0.01432791728212703,0.010376011948351034
0.0001393619274224142,0.01432791728212703,0.010376011948351034
0.00014065272421052364,0.01432791728212703,0.010376011948351034
0.00014195547660501016,0.01432791728212703,0.010376011948351034
0.0001432702953409831,0.01432791728212703,0.010376011948351034
0.00014459729217920195,0.01432791728212703,0.010376011948351034
0.00014593657991557562,0.01432791728212703,0.010376011948351034
0.00014728827239075018,0.01432791728212703,0.010376011948351034
0.0001486524844997857,0.01432791728212703,0.010376011948351034
0.00015002933220192182,0.01432791728212703,0.010376011948351034
0.0001514189325304352,0.01432791728212703,0.010376011948351034
0.00015282140360258693,0.01432791728212703,0.010376011948351034
0.0001542368646296629,0.01432791728212703,0.010376011948351034
0.00015566543592710622,0.01432791728212703,0.010376011948351034
0.00015710723892474503,0.01432791728212703,0.010376011948351034
0.00015856239617711372,0.01432791728212703,0.010376011948351034
0.00016003103137387001,0.01432791728212703,0.010376011948351034
0.00016151326935030913,0.01432791728212703,0.010376011948351034
0.0001630092360979741,0.01432791728212703,0.010376011948351034
0.00016451905877536624,0.01432791728212703,0.010376011948351034
0.00016604286571875296,0.01432791728212703,0.010376011948351034
0.0001675807864530767,0.01432791728212703,0.010376011948351034
0.00016913295170296487,0.01432791728212703,0.010376011948351034
0.0001706994934038408,0.01432791728212703,0.010376011948351034
0.0001722805447131394,0.01432791728212703,0.010376011948351034
0.00017387624002162505,0.01432791728212703,0.010376011948351034
0.00017548671496481503,0.01432791728212703,0.010376011948351034
0.00017711210643450888,0.01432791728212703,0.010376011948351034
0.00017875255259042355,0.01432791728212703,0.010376011948351034
0.00018040819287193827,0.01432791728212703,0.010376011948351034
0.00018207916800994624,0.01432791728212703,0.010376011948351034
0.00018376562003881704,0.01432791728212703,0.010376011948351034
0.00018546769230846994,0.01432791728212703,0.010376011948351034
0.00018718552949655793,0.01432791728212703,0.010376011948351034
0.00018891927762076664,0.01432791728212703,0.010376011948351034
0.0001906690840512252,0.01432791728212703,0.010376011948351034
0.00019243509752303302,0.01432791728212703,0.010376011948351034
0.00019421746814890265,0.01432791728212703,0.010376011948351034
0.00019601634743191858,0.01432791728212703,0.010376011948351034
0.00019783188827841644,0.01432791728212703,0.010376011948351034
0.00019966424501097934,0.01432791728212703,0.010376011948351034
0.00020151357338155586,0.01432791728212703,0.010376011948351034
0.0002033800305846982,0.01432791728212703,0.010376011948351034
0.00020526377527092522,0.01432791728212703,0.010376011948351034
0.0002071649675602069,0.01432791728212703,0.010376011948351034
0.000209083769055575,0.01432791728212703,0.010376011948351034
0.00021102034285685965,0.01432791728212703,0.010376011948351034
0.0002129748535745521,0.01432791728212703,0.010376011948351034
0.00021494746734379805,0.01432791728212703,0.010376011948351034
0.00021693835183851843,0.01432791728212703,0.010376011948351034
0.00021894767628566206,0.01432791728212703,0.010376011948351034
0.00022097561147959031,0.01432791728212703,0.010376011948351034
0.00022302232979659386,0.01432791728212703,0.010376011948351034
0.00022508800520954617,0.01432791728212703,0.010376011948351034
0.0002271728133026905,0.01432791728212703,0.010376011948351034
0.00022927693128656486,0.01432791728212703,0.010376011948351034
0.0002314005380130654,0.01432791728212703,0.010376011948351034
0.00023354381399064793,0.01432791728212703,0.010376011948351034
0.00023570694139967278,0.01432791728212703,0.010376011948351034
0.00023789010410788934,0.01432791728212703,0.010376011948351034
0.00024009348768606518,0.01432791728212703,0.010376011948351034
0.00024231727942376007,0.01432791728212703,0.010376011948351034
0.00024456166834524467,0.01432791728212703,0.010376011948351034
0.00024682684522556923,0.01432791728212703,0.010376011948351034
0.00024911300260677886,0.01432791728212703,0.010376011948351034
0.0002514203348142797,0.01432791728212703,0.010376011948351034
0.00025374903797335715,0.01432791728212703,0.010376011948351034
0.00025609931002584595,0.01432791728212703,0.010376011948351034
0.00025847135074695635,0.01432791728212703,0.010376011948351034
0.0002608653617622548,0.01432791728212703,0.010376011948351034
0.000263281546564802,0.01432791728212703,0.010376011948351034
0.00026572011053245065,0.01432791728212703,0.010376011948351034
0.00026818126094530154,0.01432791728212703,0.010376011948351034
0.0002706652070033241,0.01432791728212703,0.010376011948351034
0.0002731721598441376,0.01432791728212703,0.010376011948351034
0.0002757023325609583,0.01432791728212703,0.010376011948351034
0.0002782559402207126,0.01432791728212703,0.010376011948351034
0.00028083319988231727,0.01432791728212703,0.010376011948351034
0.0002834343306151309,0.01432791728212703,0.010376011948351034
0.0002860595535175742,0.01432791728212703,0.010376011948351034
0.00028870909173592344,0.01432791728212703,0.010376011948351034
0.00029138317048327885,0.01432791728212703,0.010376011948351034
0.00029408201705870637,0.01432791728212703,0.010376011948351034
0.00029680586086656025,0.01432791728212703,0.010376011948351034
0.00029955493343598134,0.01432791728212703,0.010376011948351034
0.0003023294684405776,0.01432791728212703,0.010376011948351034
0.00030512970171828706,0.01432791728212703,0.010376011948351034
0.00030795587129142264,0.01432791728212703,0.010376011948351034
0.00031080821738690636,0.01432791728212703,0.010376011948351034
0.00031368698245668765,0.01432791728212703,0.010376011948351034
0.00031659241119835204,0.01432791728212703,0.010376011948351034
0.00031952475057592136,0.01432791728212703,0.010376011948351034
0.0003224842498408442,0.01432791728212703,0.010376011948351034
0.0003254711605531848,0.01432791728212703,0.010376011948351034
0.00032848573660300434,0.01432791728212703,0.010376011948351034
0.0003315282342319423,0.01432791728212703,0.010376011948351034
0.00033459891205499747,0.01432791728212703,0.010376011948351034
0.0003376980310825091,0.01432791728212703,0.010376011948351034
0.0003408258547423452,0.01432791728212703,0.010376011948351034
0.00034398264890229247,0.01432791728212703,0.010376011948351034
0.00034716868189265597,0.01432791728212703,0.010376011948351034
0.00035038422452906756,0.01432791728212703,0.010376011948351034
0.00035362955013550426,0.01432791728212703,0.010376011948351034
0.000356904934567523,0.01432791728212703,0.010376011948351034
0.000360210656235707,0.01432791728212703,0.010376011948351034
0.00036354699612933176,0.01432791728212703,0.010376011948351034
0.00036691423784024937,0.01432791728212703,0.010376011948351034
0.0003703126675869927,0.01432791728212703,0.010376011948351034
0.0003737425742391064,0.01432791728212703,0.010376011948351034
0.00037720424934169976,0.01432791728212703,0.010376011948351034
0.0003806979871402284,0.01432791728212703,0.010376011948351034
0.0003842240846055061,0.01432791728212703,0.010376011948351034
0.00038778284145894574,0.01432791728212703,0.010376011948351034
0.0003913745601980384,0.01432791728212703,0.010376011948351034
0.0003949995461220643,0.01432791728212703,0.010376011948351034
0.00039865810735804387,0.01432791728212703,0.010376011948351034
0.0004023505548869293,0.01432791728212703,0.010376011948351034
0.00040607720257003656,0.01432791728212703,0.010376011948351034
0.0004098383671757261,0.01432791728212703,0.010376011948351034
0.0004136343684063274,0.01432791728212703,0.010376011948351034
0.0004174655289253135,0.01432791728212703,0.010376011948351034
0.0004213321743847289,0.01432791728212703,0.010376011948351034
0.0004252346334528682,0.01432791728212703,0.010376011948351034
0.00042917323784221574,0.01432791728212703,0.010376011948351034
0.0004331483223376398,0.01432791728212703,0.010376011948351034
0.0004371602248248502,0.01432791728212703,0.010376011948351034
0.000441209286319119,0.01432791728212703,0.010376011948351034
0.0004452958509942655,0.01432791728212703,0.010376011948351034
0.00044942026621191424,0.01432791728212703,0.010376011948351034
0.0004535828825510186,0.01432791728212703,0.010376011948351034
0.00045778405383766163,0.01432791728212703,0.010376011948351034
0.0004620241371751313,0.01432791728212703,0.010376011948351034
0.0004663034929742731,0.01432791728212703,0.010376011948351034
0.00047062248498412813,0.01432791728212703,0.010376011948351034
0.00047498148032285,0.01432791728212703,0.010376011948351034
0.0004793808495089107,0.01432791728212703,0.010376011948351034
0.00048382096649259574,0.01432791728212703,0.010376011948351034
0.000488302208687788,0.01432791728212703,0.010376011948351034
0.0004928249570040513,0.01432791728212703,0.010376011948351034
0.0004973895958790063,0.01432791728212703,0.010376011948351034
0.000501996513311008,0.01432791728212703,0.010376011948351034
0.0005066461008921268,0.01432791728212703,0.010376011948351034
0.0005113387538414326,0.01432791728212703,0.010376011948351034
0.0005160748710385908,0.01432791728212703,0.010376011948351034
0.000520854855057766,0.01432791728212703,0.010376011948351034
0.0005256791122018419,0.01432791728212703,0.010376011948351034
0.0005305480525369575,0.01432791728212703,0.010376011948351034
0.0005354620899273607,0.01432791728212703,0.010376011948351034
0.0005404216420705915,0.01432791728212703,0.010376011948351034
0.0005454271305329836,0.01432791728212703,0.010376011948351034
0.0005504789807854967,0.01432791728212703,0.010376011948351034
0.0005555776222398878,0.01432791728212703,0.010376011948351034
0.0005607234882852032,0.01432791728212703,0.010376011948351034
0.0005659170163246243,0.01432791728212703,0.010376011948351034
0.0005711586478126435,0.01432791728212703,0.010376011948351034
0.0005764488282925873,0.01432791728212703,0.010376011948351034
0.0005817880074344935,0.01432791728212703,0.010376011948351034
0.0005871766390733255,0.01432791728212703,0.010376011948351034
0.0005926151812475553,0.01432791728212703,0.010376011948351034
0.0005981040962380944,0.01432791728212703,0.010376011948351034
0.0006036438506075864,0.01432791728212703,0.010376011948351034
0.0006092349152400712,0.01432791728212703,0.010376011948351034
0.0006148777653810023,0.01432791728212703,0.010376011948351034
0.0006205728806776501,0.01432791728212703,0.010376011948351034
0.0006263207452198692,0.01432791728212703,0.010376011948351034
0.0006321218475812448,0.01432791728212703,0.010376011948351034
0.0006379766808606282,0.01432791728212703,0.010376011948351034
0.000643885742724042,0.01432791728212703,0.010376011948351034
0.0006498495354469888,0.01432791728212703,0.010376011948351034
0.0006558685659571436,0.01432791728212703,0.010376011948351034
0.0006619433458774394,0.01432791728212703,0.010376011948351034
0.0006680743915695614,0.01432791728212703,0.010376011948351034
0.0006742622241778342,0.01432791728212703,0.010376011948351034
0.0006805073696735206,0.01432791728212703,0.010376011948351034
0.0006868103588995307,0.01432791728212703,0.010376011948351034
0.0006931717276155408,0.01432791728212703,0.010376011948351034
0.0006995920165435374,0.01432791728212703,0.010376011948351034
0.0007060717714137773,0.01432791728212703,0.010376011948351034
0.0007126115430111746,0.01432791728212703,0.010376011948351034
0.0007192118872221193,0.01432791728212703,0.010376011948351034
0.0007258733650817253,0.01432791728212703,0.010376011948351034
0.000732596542821523,0.01432791728212703,0.010376011948351034
0.0007393819919175866,0.01432791728212703,0.010376011948351034
0.0007462302891391107,0.01432791728212703,0.010376011948351034
0.0007531420165974376,0.01432791728212703,0.010376011948351034
0.0007601177617955331,0.01432791728212703,0.010376011948351034
0.0007671581176779302,0.01432791728212703,0.010376011948351034
0.000774263682681127,0.01432791728212703,0.010376011948351034
0.0007814350607844542,0.01432791728212703,0.010376011948351034
0.0007886728615614156,0.01432791728212703,0.010376011948351034
0.0007959777002314986,0.01432791728212703,0.010376011948351034
0.0008033501977124734,0.01432791728212703,0.010376011948351034
0.0008107909806731687,0.01432791728212703,0.010376011948351034
0.000818300681586739,0.01432791728212703,0.010376011948351034
0.0008258799387844272,0.01432791728212703,0.010376011948351034
0.0008335293965098195,0.01432791728212703,0.010376011948351034
0.0008412497049736118,0.01432791728212703,0.010376011948351034
0.0008490415204088747,0.01432791728212703,0.010376011948351034
0.0008569055051268347,0.01432791728212703,0.010376011948351034
0.0008648423275731727,0.01432791728212703,0.010376011948351034
0.000872852662384838,0.01432791728212703,0.010376011948351034
0.0008809371904473991,0.01432791728212703,0.010376011948351034
0.0008890965989529158,0.01432791728212703,0.010376011948351034
0.000897331581458352,0.01432791728212703,0.010376011948351034
0.0009056428379445294,0.01432791728212703,0.010376011948351034
0.0009140310748756232,0.01432791728212703,0.010376011948351034
0.0009224970052592174,0.01432791728212703,0.010376011948351034
0.0009310413487069075,0.01432791728212703,0.010376011948351034
0.000939664831495469,0.01432791728212703,0.010376011948351034
0.0009483681866285928,0.01432791728212703,0.010376011948351034
0.0009571521538991865,0.01432791728212703,0.010376011948351034
0.0009660174799522646,0.01432791728212703,0.010376011948351034
0.0009749649183484086,0.01432791728212703,0.010376011948351034
0.0009839952296278227,0.01432791728212703,0.010376011948351034
0.00099310918137498,0.01432791728212703,0.010376011948351034
0.0010023075482838654,0.01432791728212703,0.010376011948351034
0.0010115911122238297,0.01432791728212703,0.010376011948351034
0.0010209606623060466,0.01432791728212703,0.010376011948351034
0.0010304169949505876,0.01432791728212703,0.010376011948351034
0.0010399609139541202,0.01432791728212703,0.010376011948351034
0.0010495932305582276,0.01432791728212703,0.010376011948351034
0.00105931476351837,0.01432791728212703,0.010376011948351034
0.001069126339173476,0.01432791728212703,0.010376011948351034
0.0010790287915161836,0.01432791728212703,0.010376011948351034
0.0010890229622637305,0.01432791728212703,0.010376011948351034
0.0010991097009294972,0.01432791728212703,0.010376011948351034
0.0011092898648952228,0.01432791728212703,0.010376011948351034
0.0011195643194838783,0.01432791728212703,0.010376011948351034
0.0011299339380332217,0.01432791728212703,0.010376011948351034
0.0011403996019700331,0.01432791728212703,0.010376011948351034
0.0011509622008850323,0.01432791728212703,0.010376011948351034
0.0011616226326085018,0.01432791728212703,0.010376011948351034
0.0011723818032865986,0.01432791728212703,0.010376011948351034
0.001183240627458378,0.01432791728212703,0.010376011948351034
0.0011942000281335325,0.01432791728212703,0.010376011948351034
0.0012052609368708425,0.01432791728212703,0.010376011948351034
0.001216424293857368,0.01432791728212703,0.010376011948351034
0.001227691047988359,0.01432791728212703,0.010376011948351034
0.0012390621569479156,0.01432791728212703,0.010376011948351034
0.0012505385872903913,0.01432791728212703,0.010376011948351034
0.0012621213145225473,0.01432791728212703,0.010376011948351034
0.0012738113231864786,0.01432791728212703,0.010376011948351034
0.0012856096069432965,0.01432791728212703,0.010376011948351034
0.0012975171686575868,0.01432791728212703,0.010376011948351034
0.0013095350204826678,0.01432791728212703,0.010376011948351034
0.001321664183946605,0.01432791728212703,0.010376011948351034
0.0013339056900390587,0.01432791728212703,0.010376011948351034
0.001346260579298911,0.01432791728212703,0.010376011948351034
0.0013587299019027091,0.01432791728212703,0.010376011948351034
0.0013713147177539457,0.01432791728212703,0.010376011948351034
0.0013840160965731315,0.01432791728212703,0.010376011948351034
0.0013968351179887398,0.01432791728212703,0.010376011948351034
0.0014097728716289677,0.01432791728212703,0.010376011948351034
0.001422830457214352,0.01432791728212703,0.010376011948351034
0.0014360089846512606,0.01432791728212703,0.010376011948351034
0.0014493095741262166,0.01432791728212703,0.010376011948351034
0.00146273335620113,0.01432791728212703,0.010376011948351034
0.001476281471909391,0.01432791728212703,0.010376011948351034
0.0014899550728528536,0.02186115214180207,0.011894541836870618
0.0015037553212997384,0.02186115214180207,0.011894541836870618
0.0015176833902834053,0.02186115214180207,0.011894541836870618
0.0015317404637020797,0.02186115214180207,0.011894541836870618
0.0015459277364194785,0.02186115214180207,0.011894541836870618
0.001560246414366368,0.02186115214180207,0.011894541836870618
0.0015746977146430868,0.02186115214180207,0.011894541836870618
0.001589282865622978,0.02186115214180207,0.011894541836870618
0.00160400310705682,0.02186115214180207,0.011894541836870618
0.0016188596901781992,0.02186115214180207,0.011894541836870618
0.0016338538778098604,0.02186115214180207,0.011894541836870618
0.001648986944471065,0.02186115214180207,0.011894541836870618
0.0016642601764859037,0.02186115214180207,0.011894541836870618
0.0016796748720926532,0.02186115214180207,0.011894541836870618
0.0016952323415541214,0.02186115214180207,0.011894541836870618
0.0017109339072690134,0.02186115214180207,0.011894541836870618
0.001726780903884356,0.02186115214180207,0.011894541836870618
0.0017427746784089192,0.02186115214180207,0.011894541836870618
0.0017589165903277326,0.02186115214180207,0.011894541836870618
0.001775208011717636,0.02186115214180207,0.011894541836870618
0.0017916503273638995,0.02186115214180207,0.011894541836870618
0.0018082449348779518,0.02186115214180207,0.011894541836870618
0.0018249932448161524,0.02186115214180207,0.011894541836870618
0.0018418966807997109,0.02186115214180207,0.011894541836870618
0.0018589566796356884,0.02186115214180207,0.011894541836870618
0.0018761746914391195,0.02186115214180207,0.011894541836870618
0.0018935521797562953,0.02186115214180207,0.011894541836870618
0.001911090621689138,0.02186115214180207,0.011894541836870618
0.0019287915080207778,0.02186115214180207,0.011894541836870618
0.0019466563433422632,0.02186115214180207,0.011894541836870618
0.0019646866461804444,0.02186115214180207,0.011894541836870618
0.0019828839491270716,0.02186115214180207,0.011894541836870618
0.002001249798969037,0.02186115214180207,0.011894541836870618
0.0020197857568198785,0.02186115214180207,0.011894541836870618
0.002038493398252464,0.02186115214180207,0.011894541836870618
0.0020573743134329114,0.02186115214180207,0.011894541836870618
0.0020764301072557748,0.02186115214180207,0.011894541836870618
0.002095662399480433,0.02186115214180207,0.011894541836870618
0.0021150728248687948,0.02186115214180207,0.011894541836870618
0.0021346630333242455,0.02186115214180207,0.011894541836870618
0.002154434690031882,0.02186115214180207,0.011894541836870618
0.00217438947560008,0.02186115214180207,0.011894541836870618
0.0021945290862033138,0.02186115214180207,0.011894541836870618
0.0022148552337263594,0.02186115214180207,0.011894541836870618
0.0022353696459097966,0.02186115214180207,0.011894541836870618
0.002256074066496859,0.02186115214180207,0.011894541836870618
0.00227697025538168,0.02186115214180207,0.011894541836870618
0.002298059988758851,0.02186115214180207,0.011894541836870618
0.0023193450592744274,0.02186115214180207,0.011894541836870618
0.0023408272761782944,0.02186115214180207,0.011894541836870618
0.002362508465477945,0.02186115214180207,0.011894541836870618
0.0023843904700937206,0.02186115214180207,0.011894541836870618
0.002406475150015424,0.02186115214180207,0.011894541836870618
0.0024287643824604504,0.02186115214180207,0.011894541836870618
0.0024512600620333396,0.02186115214180207,0.011894541836870618
0.0024739641008868114,0.02186115214180207,0.011894541836870618
0.0024968784288843266,0.02186115214180207,0.011894541836870618
0.002520004993764092,0.02186115214180207,0.011894541836870618
0.002543345761304648,0.02186115214180207,0.011894541836870618
0.002566902715491952,0.02186115214180207,0.011894541836870618
0.002590677858688006,0.02186115214180207,0.011894541836870618
0.002614673211801092,0.02186115214180207,0.011894541836870618
0.00263889081445751,0.02186115214180207,0.011894541836870618
0.002663332725174981,0.02186115214180207,0.011894541836870618
0.0026880010215376074,0.02186115214180207,0.011894541836870618
0.0027128978003724646,0.02186115214180207,0.011894541836870618
0.0027380251779278576,0.02186115214180207,0.011894541836870618
0.00276338529005317,0.02186115214180207,0.011894541836870618
0.0027889802923804397,0.02186115214180207,0.011894541836870618
0.002814812360507581,0.02186115214180207,0.011894541836870618
0.0028408836901833013,0.02186115214180207,0.011894541836870618
0.00286719649749377,0.02186115214180207,0.011894541836870618
0.0028937530190509503,0.02186115214180207,0.011894541836870618
0.002920555512182745,0.02186115214180207,0.011894541836870618
0.0029476062551248585,0.02186115214180207,0.011894541836870618
0.0029749075472144406,0.03677991137370753,0.018270114813370753
0.003002461709085549,0.03677991137370753,0.018270114813370753
0.003030271082866396,0.03677991137370753,0.018270114813370753
0.003058338032378432,0.03677991137370753,0.018270114813370753
0.0030866649433372744,0.03677991137370753,0.018270114813370753
0.003115254223555488,0.03677991137370753,0.018270114813370753
0.0031441083031472647,0.03677991137370753,0.018270114813370753
0.0031732296347349765,0.03677991137370753,0.018270114813370753
0.00320262069365765,0.03677991137370753,0.018270114813370753
0.003232283978181381,0.03677991137370753,0.018270114813370753
0.00326222200971167,0.03677991137370753,0.018270114813370753
0.003292437333007769,0.03677991137370753,0.018270114813370753
0.0033229325163989716,0.03677991137370753,0.018270114813370753
0.0033537101520029287,0.03677991137370753,0.018270114813370753
0.0033847728559459832,0.03677991137370753,0.018270114813370753
0.0034161232685855285,0.03677991137370753,0.018270114813370753
0.0034477640547344642,0.03677991137370753,0.018270114813370753
0.0034796979038876916,0.03677991137370753,0.018270114813370753
0.003511927530450728,0.03677991137370753,0.018270114813370753
0.0035444556739704356,0.03677991137370753,0.018270114813370753
0.0035772850993678732,0.03677991137370753,0.018270114813370753
0.0036104185971733375,0.03677991137370753,0.018270114813370753
0.0036438589837635444,0.03677991137370753,0.018270114813370753
0.0036776091016010306,0.03677991137370753,0.018270114813370753
0.003711671819475767,0.03677991137370753,0.018270114813370753
0.003746050032748993,0.03677991137370753,0.018270114813370753
0.0037807466635993493,0.03677991137370753,0.018270114813370753
0.0038157646612712484,0.03677991137370753,0.018270114813370753
0.003851107002325569,0.03677991137370753,0.018270114813370753
0.0038867766908926675,0.03677991137370753,0.018270114813370753
0.0039227767589277195,0.03677991137370753,0.018270114813370753
0.0039591102664684585,0.03677991137370753,0.018270114813370753
0.003995780301895269,0.03677991137370753,0.018270114813370753
0.004032789982193705,0.03677991137370753,0.018270114813370753
0.004070142453219439,0.03677991137370753,0.018270114813370753
0.004107840889965647,0.03677991137370753,0.018270114813370753
0.004145888496832911,0.03677991137370753,0.018270114813370753
0.004184288507901585,0.03677991137370753,0.018270114813370753
0.0042230441872066725,0.03677991137370753,0.018270114813370753
0.0042621588290153245,0.03677991137370753,0.018270114813370753
0.004301635758106795,0.03677991137370753,0.018270114813370753
0.004341478330055093,0.03677991137370753,0.018270114813370753
0.004381689931514195,0.03677991137370753,0.018270114813370753
0.004422273980505897,0.03677991137370753,0.018270114813370753
0.004463233926710397,0.04062038404726735,0.01805387702343585
0.004504573251759458,0.04062038404726735,0.01805387702343585
0.0045462954695324,0.04062038404726735,0.01805387702343585
0.0045884041264547615,0.04062038404726735,0.01805387702343585
0.004630902801799737,0.04062038404726735,0.01805387702343585
0.004673795107992464,0.04062038404726735,0.01805387702343585
0.004717084690917017,0.04062038404726735,0.01805387702343585
0.004760775230226368,0.04062038404726735,0.01805387702343585
0.004804870439655134,0.04062038404726735,0.01805387702343585
0.004849374067335233,0.04062038404726735,0.01805387702343585
0.004894289896114532,0.04062038404726735,0.01805387702343585
0.004939621743878321,0.04062038404726735,0.01805387702343585
0.004985373463873894,0.04062038404726735,0.01805387702343585
0.005031548945038057,0.04062038404726735,0.01805387702343585
0.0050781521123276704,0.04062038404726735,0.01805387702343585
0.005125186927053333,0.04062038404726735,0.01805387702343585
0.0051726573872160194,0.04062038404726735,0.01805387702343585
0.005220567527846975,0.04062038404726735,0.01805387702343585
0.005268921421350677,0.04062038404726735,0.01805387702343585
0.0053177231778509665,0.04062038404726735,0.01805387702343585
0.0053669769455404765,0.04062038404726735,0.01805387702343585
0.005416686911033152,0.04062038404726735,0.01805387702343585
0.00546685729972018,0.04062038404726735,0.01805387702343585
0.005517492376129128,0.04062038404726735,0.01805387702343585
0.005568596444286409,0.04062038404726735,0.01805387702343585
0.005620173848083188,0.04062038404726735,0.01805387702343585
0.005672228971644543,0.04062038404726735,0.01805387702343585
0.005724766239702178,0.04062038404726735,0.01805387702343585
0.005777790117970507,0.04062038404726735,0.01805387702343585
0.005831305113526219,0.04062038404726735,0.01805387702343585
0.00588531577519145,0.04062038404726735,0.01805387702343585
0.0059398266939203566,0.0500738552437223,0.01820364880866416
0.005994842503189409,0.0500738552437223,0.01820364880866416
0.006050367879391224,0.0500738552437223,0.01820364880866416
0.0061064075422320365,0.0500738552437223,0.01820364880866416
0.006162966255132942,0.0500738552437223,0.01820364880866416
0.006220048825634711,0.0500738552437223,0.01820364880866416
0.0062776601058065,0.0500738552437223,0.01820364880866416
0.006335804992658254,0.0500738552437223,0.01820364880866416
0.006394488428556937,0.0500738552437223,0.01820364880866416
0.006453715401646702,0.0500738552437223,0.01820364880866416
0.0065134909462728026,0.0500738552437223,0.01820364880866416
0.006573820143409586,0.0500738552437223,0.01820364880866416
0.006634708121092351,0.0500738552437223,0.01820364880866416
0.006696160054853215,0.0500738552437223,0.01820364880866416
0.00675818116816111,0.0500738552437223,0.01820364880866416
0.006820776732865685,0.0500738552437223,0.01820364880866416
0.0068839520696454964,0.0500738552437223,0.01820364880866416
0.00694771254846024,0.0500738552437223,0.01820364880866416
0.007012063589007177,0.0500738552437223,0.01820364880866416
0.0070770106611818895,0.0500738552437223,0.01820364880866416
0.007142559285543126,0.0500738552437223,0.01820364880866416
0.007208715033782135,0.0500738552437223,0.01820364880866416
0.007275483529196233,0.0500738552437223,0.01820364880866416
0.007342870447166758,0.0500738552437223,0.01820364880866416
0.00741088151564157,0.06041358936484491,0.024055101228123127
0.007479522515621821,0.06041358936484491,0.024055101228123127
0.007548799281653432,0.06041358936484491,0.024055101228123127
0.007618717702322999,0.06041358936484491,0.024055101228123127
0.007689283720758305,0.06041358936484491,0.024055101228123127
0.007760503335133571,0.06041358936484491,0.024055101228123127
0.007832382599179196,0.06041358936484491,0.024055101228123127
0.00790492762269642,0.06041358936484491,0.024055101228123127
0.007978144572076629,0.06041358936484491,0.024055101228123127
0.00805203967082547,0.06041358936484491,0.024055101228123127
0.008126619200091946,0.06041358936484491,0.024055101228123127
0.008201889499202203,0.06041358936484491,0.024055101228123127
0.008277856966198472,0.06041358936484491,0.024055101228123127
0.008354528058382871,0.06041358936484491,0.024055101228123127
0.008431909292866252,0.06041358936484491,0.024055101228123127
0.008510007247122246,0.06041358936484491,0.024055101228123127
0.00858882855954625,0.06041358936484491,0.024055101228123127
0.008668379930019773,0.06041358936484491,0.024055101228123127
0.008748668120479914,0.06041358936484491,0.024055101228123127
0.008829699955494083,0.06041358936484491,0.024055101228123127
0.008911482322840203,0.0670605612998523,0.02282168194124334
0.008994022174092044,0.0670605612998523,0.02282168194124334
0.009077326525210224,0.0670605612998523,0.02282168194124334
0.00916140245713852,0.0670605612998523,0.02282168194124334
0.009246257116405733,0.0670605612998523,0.02282168194124334
0.009331897715733239,0.0670605612998523,0.02282168194124334
0.009418331534647951,0.0670605612998523,0.02282168194124334
0.009505565920101192,0.0670605612998523,0.02282168194124334
0.009593608287093146,0.0670605612998523,0.02282168194124334
0.009682466119303124,0.0670605612998523,0.02282168194124334
0.009772146969725724,0.0670605612998523,0.02282168194124334
0.009862658461312821,0.0670605612998523,0.02282168194124334
0.009954008287621519,0.0670605612998523,0.02282168194124334
0.010046204213468132,0.0670605612998523,0.02282168194124334
0.010139254075588154,0.0670605612998523,0.02282168194124334
0.01023316578330245,0.0670605612998523,0.02282168194124334
0.010327947319189514,0.0670605612998523,0.02282168194124334
0.010423606739764012,0.07503692762186116,0.023621365576656957
0.01052015217616159,0.07503692762186116,0.023621365576656957
0.010617591834830001,0.07503692762186116,0.023621365576656957
0.010715933998226712,0.07503692762186116,0.023621365576656957
0.010815187025522881,0.07503692762186116,0.023621365576656957
0.01091535935331391,0.07503692762186116,0.023621365576656957
0.01101645949633657,0.07503692762186116,0.023621365576656957
0.01111849604819271,0.07503692762186116,0.023621365576656957
0.011221477682079803,0.07503692762186116,0.023621365576656957
0.011325413151528114,0.07503692762186116,0.023621365576656957
0.011430311291144786,0.07503692762186116,0.023621365576656957
0.011536181017364784,0.07503692762186116,0.023621365576656957
0.011643031329208768,0.07503692762186116,0.023621365576656957
0.011750871309048075,0.07503692762186116,0.023621365576656957
0.011859710123376693,0.07946824224519941,0.023039469174590328
0.011969557023590429,0.07946824224519941,0.023039469174590328
0.01208042134677329,0.07946824224519941,0.023039469174590328
0.012192312516491107,0.07946824224519941,0.023039469174590328
0.012305240043592616,0.07946824224519941,0.023039469174590328
0.012419213527017834,0.07946824224519941,0.023039469174590328
0.012534242654613994,0.07946824224519941,0.023039469174590328
0.012650337203959038,0.07946824224519941,0.023039469174590328
0.012767507043192657,0.07946824224519941,0.023039469174590328
0.01288576213185518,0.07946824224519941,0.023039469174590328
0.013005112521734086,0.07946824224519941,0.023039469174590328
0.013125568357718428,0.07946824224519941,0.023039469174590328
0.013247139878661175,0.07946824224519941,0.023039469174590328
0.013369837418249465,0.08330871491875924,0.022651082038716172
0.013493671405883065,0.08330871491875924,0.022651082038716172
0.013618652367560814,0.08330871491875924,0.022651082038716172
0.013744790926775366,0.08330871491875924,0.022651082038716172
0.01387209780541621,0.08330871491875924,0.022651082038716172
0.014000583824680975,0.08330871491875924,0.022651082038716172
0.014130259905995337,0.08330871491875924,0.022651082038716172
0.014261137071941283,0.08330871491875924,0.022651082038716172
0.014393226447194065,0.08330871491875924,0.022651082038716172
0.014526539259467812,0.08330871491875924,0.022651082038716172
0.014661086840469845,0.08330871491875924,0.022651082038716172
0.014796880626863964,0.08847858197932054,0.02641820868355879
0.014933932161242518,0.08847858197932054,0.02641820868355879
0.015072253093107555,0.08847858197932054,0.02641820868355879
0.015211855179861048,0.08847858197932054,0.02641820868355879
0.015352750287804227,0.08847858197932054,0.02641820868355879
0.015494950393146316,0.08847858197932054,0.02641820868355879
0.015638467583022463,0.08847858197932054,0.02641820868355879
0.01578331405652118,0.08847858197932054,0.02641820868355879
0.01592950212572123,0.08847858197932054,0.02641820868355879
0.016077044216738237,0.08847858197932054,0.02641820868355879
0.016225952870780873,0.08847858197932054,0.02641820868355879
0.016376240745216875,0.09453471196454948,0.0284978751915072
0.016527920614648955,0.09453471196454948,0.0284978751915072
0.016681005372000592,0.09453471196454948,0.0284978751915072
0.016835508029612024,0.09453471196454948,0.0284978751915072
0.01699144172034626,0.09453471196454948,0.0284978751915072
0.01714881969870539,0.09453471196454948,0.0284978751915072
0.01730765534195726,0.09453471196454948,0.0284978751915072
0.017467962151272456,0.09453471196454948,0.0284978751915072
0.017629753752872058,0.09453471196454948,0.0284978751915072
0.017793043899185772,0.1019202363367799,0.0331023856503626
0.01795784647002095,0.1019202363367799,0.0331023856503626
0.018124175473742378,0.1019202363367799,0.0331023856503626
0.01829204504846294,0.1019202363367799,0.0331023856503626
0.018461469463245474,0.1019202363367799,0.0331023856503626
0.018632463119315597,0.1019202363367799,0.0331023856503626
0.018805040551285814,0.1019202363367799,0.0331023856503626
0.018979216428391014,0.1019202363367799,0.0331023856503626
0.01915500555573528,0.1019202363367799,0.0331023856503626
0.019332422875550453,0.10635155096011817,0.03394842772218257
0.019511483468466165,0.10635155096011817,0.03394842772218257
0.019692202554791715,0.10635155096011817,0.03394842772218257
0.01987459549580984,0.10635155096011817,0.03394842772218257
0.02005867779508234,0.10635155096011817,0.03394842772218257
0.020244465099768037,0.10635155096011817,0.03394842772218257
0.020431973201952704,0.10635155096011817,0.03394842772218257
0.020621218039991424,0.10635155096011817,0.03394842772218257
0.02081221569986339,0.11285081240768095,0.030797233210295046
0.021004982416539152,0.11285081240768095,0.030797233210295046
0.02119953457536071,0.11285081240768095,0.030797233210295046
0.021395888713434216,0.11285081240768095,0.030797233210295046
0.021594061521035653,0.11285081240768095,0.030797233210295046
0.02179406984302956,0.11285081240768095,0.030797233210295046
0.021995930680300747,0.11285081240768095,0.030797233210295046
0.022199661191199548,0.11772525849335305,0.03288968591215604
0.022405278693000182,0.11772525849335305,0.03288968591215604
0.022612800663372772,0.11772525849335305,0.03288968591215604
0.022822244741868985,0.11772525849335305,0.03288968591215604
0.023033628731421313,0.11772525849335305,0.03288968591215604
0.02324697059985648,0.11772525849335305,0.03288968591215604
0.023462288481422625,0.11772525849335305,0.03288968591215604
0.02367960067833076,0.123781388478582,0.03153310440994593
0.023898925662310503,0.123781388478582,0.03153310440994593
0.02412028207618007,0.123781388478582,0.03153310440994593
0.024343688735431104,0.123781388478582,0.03153310440994593
0.024569164629827903,0.123781388478582,0.03153310440994593
0.024796728925021577,0.123781388478582,0.03153310440994593
0.025026400964179192,0.123781388478582,0.03153310440994593
0.025258200269627846,0.1282127031019202,0.029891256838655483
0.025492146544514233,0.1282127031019202,0.029891256838655483
0.025728259674479323,0.1282127031019202,0.029891256838655483
0.025966559729348696,0.1282127031019202,0.029891256838655483
0.026207066964838526,0.1282127031019202,0.029891256838655483
0.0264498018242772,0.1282127031019202,0.029891256838655483
0.02669478494034321,0.13072378138847857,0.02965880443101133
0.026942037136818822,0.13072378138847857,0.02965880443101133
0.02719157943036019,0.13072378138847857,0.02965880443101133
0.027443433032283655,0.13072378138847857,0.02965880443101133
0.02769761935036891,0.13072378138847857,0.02965880443101133
0.027954159990678566,0.13072378138847857,0.02965880443101133
0.028213076759394707,0.1376661742983752,0.027491616246101844
0.02847439166467248,0.1376661742983752,0.027491616246101844
0.028738126918510663,0.1376661742983752,0.027491616246101844
0.029004304938639917,0.1376661742983752,0.027491616246101844
0.02927294835042816,0.1376661742983752,0.027491616246101844
0.0295440799888038,0.1431314623338257,0.02543643406242521
0.029817722900196734,0.1431314623338257,0.02543643406242521
0.030093900344497212,0.1431314623338257,0.02543643406242521
0.030372635797033115,0.1431314623338257,0.02543643406242521
0.030653952950565267,0.1431314623338257,0.02543643406242521
0.030937875717301368,0.1431314623338257,0.02543643406242521
0.03122442823092858,0.1481536189069424,0.02616556469789676
0.03151363484866479,0.1481536189069424,0.02616556469789676
0.0318055201533292,0.1481536189069424,0.02616556469789676
0.032100108955431715,0.1481536189069424,0.02616556469789676
0.03239742629528195,0.1481536189069424,0.02616556469789676
0.03269749744511768,0.15184638109305762,0.02669526251396672
0.03300034791125285,0.15184638109305762,0.02669526251396672
0.03330600343624589,0.15184638109305762,0.02669526251396672
0.03361449000108765,0.15184638109305762,0.02669526251396672
0.03392583382740992,0.15184638109305762,0.02669526251396672
0.034240061379714255,0.15657311669128507,0.026487400603274775
0.034557199367621395,0.15657311669128507,0.026487400603274775
0.03487727474814178,0.15657311669128507,0.026487400603274775
0.03520031472796679,0.15657311669128507,0.026487400603274775
0.0355263467657814,0.16144756277695715,0.023970296813272337
0.03585539857459817,0.16144756277695715,0.023970296813272337
0.0361874981241128,0.16144756277695715,0.023970296813272337
0.03652267364308175,0.16144756277695715,0.023970296813272337
0.03686095362172158,0.16144756277695715,0.023970296813272337
0.03720236681413066,0.16499261447562774,0.023562279315885795
0.03754694224073337,0.16499261447562774,0.023562279315885795
0.037894709190746674,0.16499261447562774,0.023562279315885795
0.03824569722466999,0.16499261447562774,0.023562279315885795
0.038599936176797675,0.16809453471196453,0.022678891849114376
0.03895745615775501,0.16809453471196453,0.022678891849114376
0.0393182875570577,0.16809453471196453,0.022678891849114376
0.03968246104569482,0.16809453471196453,0.022678891849114376
0.04005000757873611,0.17178729689807976,0.02307364107202996
0.04042095839796306,0.17178729689807976,0.02307364107202996
0.04079534503452449,0.17178729689807976,0.02307364107202996
0.04117319931161679,0.17178729689807976,0.02307364107202996
0.04155455334718875,0.17311669128508125,0.02241006043679892
0.04193943955667186,0.17311669128508125,0.02241006043679892
0.04232789065573549,0.17311669128508125,0.02241006043679892
0.042719939663067766,0.17311669128508125,0.02241006043679892
0.04311561990318229,0.17488921713441655,0.02299101597863596
0.0435149650092505,0.17488921713441655,0.02299101597863596
0.04391800892596086,0.17488921713441655,0.02299101597863596
0.044324785912403956,0.17858197932053177,0.023266160164257515
0.04473533054498463,0.17858197932053177,0.023266160164257515
0.04514967772036102,0.17858197932053177,0.023266160164257515
0.04556786265841064,0.17858197932053177,0.023266160164257515
0.045989920905224385,0.1807976366322009,0.025261900350219645
0.046415888336127774,0.1807976366322009,0.025261900350219645
0.04684580115873045,0.1807976366322009,0.025261900350219645
0.04727969591600391,0.18404726735598229,0.026425090157835725
0.047717609489387455,0.18404726735598229,0.026425090157835725
0.048159579101923505,0.18404726735598229,0.026425090157835725
0.04860564232142134,0.18404726735598229,0.026425090157835725
0.04905583706365046,0.1861152141802068,0.02590437506246363
0.04951020159556351,0.1861152141802068,0.02590437506246363
0.04996877453854884,0.1861152141802068,0.02590437506246363
0.050431594871713586,0.1896602658788774,0.02526190035021964
0.0508987019351968,0.1896602658788774,0.02526190035021964
0.05137013543351344,0.1896602658788774,0.02526190035021964
0.05184593543892913,0.19069423929098964,0.024828742104072283
0.05232614239486662,0.19069423929098964,0.024828742104072283
0.05281079711934331,0.19069423929098964,0.024828742104072283
0.05329994080844088,0.19483013293943868,0.024205798708758993
0.05379361503980703,0.19483013293943868,0.024205798708758993
0.05429186177618943,0.19483013293943868,0.024205798708758993
0.05479472336900287,0.19940915805022155,0.025047951436685187
0.055302242561929005,0.19940915805022155,0.025047951436685187
0.055814462494549605,0.19940915805022155,0.025047951436685187
0.05633142670601358,0.20192023633677988,0.024980595316076604
0.05685317913873753,0.20192023633677988,0.024980595316076604
0.05737976414214134,0.20192023633677988,0.024980595316076604
0.05791122647641758,0.20782865583456428,0.02631338870351827
0.058447611316336315,0.20782865583456428,0.02631338870351827
0.05898896425508499,0.20782865583456428,0.02631338870351827
0.0595353313081437,0.2106802687290419,0.02678202053070669
0.06008675891719687,0.2107354114899472,0.02666295285481896
0.060643293954080614,0.21344165435745938,0.027715130784948284
0.061204983724766966,0.21344165435745938,0.027715130784948284
0.061771875973384946,0.21344165435745938,0.027715130784948284
0.06234401888627864,0.21506646971935012,0.02792383758417305
0.06292146109610344,0.21506646971935012,0.02792383758417305
0.06350425168595962,0.21506646971935012,0.02792383758417305
0.0640924401935645,0.21875923190546534,0.026891152999296657
0.06468607661546327,0.21875923190546534,0.026891152999296657
0.06528521141127848,0.22407680945347117,0.028970759481645344
0.0658898955079995,0.22407680945347117,0.028970759481645344
0.06650018030431118,0.22762186115214184,0.026454889195075385
0.0671161176749628,0.22762186115214184,0.026454889195075385
0.06773775997517752,0.22762186115214184,0.026454889195075385
0.06836516004510239,0.22954209748892174,0.026870861359966233
0.06899837121430018,0.22954209748892174,0.026870861359966233
0.06963744730628223,0.23293943870014772,0.026914582062717567
0.07028244264308345,0.23293943870014772,0.026914582062717567
0.07093341204987996,0.23589364844903984,0.027334645083660954
0.07159041085964889,0.23589364844903984,0.027334645083660954
0.07225349491787214,0.23589364844903984,0.027334645083660954
0.07292272058728312,0.240768094534712,0.026368149362867323
0.07359814475265763,0.240768094534712,0.026368149362867323
0.07427982482564918,0.24268833087149186,0.024490559178995792
0.07496781874966876,0.24268833087149186,0.024490559178995792
0.07566218500481055,0.24505169867060564,0.023494275394337825
0.07636298261282241,0.24505169867060564,0.023494275394337825
0.07707027114212295,0.2494830132939439,0.025474528260357652
0.0777841107128649,0.2494830132939439,0.025474528260357652
0.07850456200204509,0.2534711964549483,0.0234503806101757
0.07923168624866253,0.2534711964549483,0.0234503806101757
0.07996554525892346,0.2568685376661743,0.022373791609830437
0.080706201411495,0.2568685376661743,0.022373791609830437
0.08145371766280746,0.2581979320531758,0.021884648991316143
0.0822081575524054,0.2581979320531758,0.021884648991316143
0.08296958520834907,0.2633677991137371,0.020866774991313234
0.0837380653526649,0.2633677991137371,0.020866774991313234
0.08451366330684713,0.26661742983751846,0.01990593304946681
0.08529644499741025,0.26661742983751846,0.01990593304946681
0.08608647696149245,0.269423929098966,0.0187772509093893
0.08688382635251184,0.269423929098966,0.0187772509093893
0.08768856094587427,0.27208271787296895,0.01877208593861097
0.08850074914473438,0.27208271787296895,0.01877208593861097
0.08932045998580969,0.27503692762186116,0.018459543245504837
0.09014776314524918,0.27858197932053175,0.016421792744091335
0.09098272894455559,0.27858197932053175,0.016421792744091335
0.09182542835656282,0.2810930576070901,0.015272150104062427
0.09267593301146883,0.2810930576070901,0.015272150104062427
0.09353431520292387,0.28301329394387004,0.014953736502395442
0.09440064789417603,0.28301329394387004,0.014953736502395442
0.0952750047242729,0.2853766617429838,0.014435714357771785
0.09615746001432096,0.2874446085672082,0.014188410559785614
0.09704808877380307,0.2874446085672082,0.014188410559785614
0.09794696670695395,0.2892171344165435,0.013372128170767463
0.09885417021919574,0.2892171344165435,0.013372128170767463
0.09976977642363201,0.29098966026587886,0.014771048744460854
0.1006938631476027,0.29305760709010337,0.015147028494395856
0.10162650893929952,0.29305760709010337,0.015147028494395856
0.10256779307444219,0.2945347119645495,0.014509417718240786
0.10351779556301763,0.2967503692762186,0.015070813519272915
0.10447659715608042,0.2967503692762186,0.015070813519272915
0.10544427935261684,0.2994091580502215,0.014722552919176176
0.10642092440647247,0.3017725258493353,0.01362802142819917
0.10740661533334334,0.3017725258493353,0.01362802142819917
0.10840143591783309,0.30384047267355985,0.013358524320213953
0.10940547072057424,0.3063515509601182,0.013487656262541755
0.11041880508541602,0.3063515509601182,0.013487656262541755
0.11144152514667881,0.31063515509601186,0.01531969738629833
0.1124737178364752,0.31477104874446094,0.017552774214958582
0.1135154708920999,0.31477104874446094,0.017552774214958582
0.11456687286348714,0.3184638109305761,0.018451661849039916
0.11562801312073753,0.31979320531757754,0.018893731023485856
0.11669898186171475,0.32274741506646976,0.022339091771591657
0.11777987011971193,0.32274741506646976,0.022339091771591657
0.11887076977119033,0.32570162481536186,0.02265161716474336
0.11997177354358843,0.3270310192023633,0.022938233375422015
0.12108297502320395,0.3270310192023633,0.022938233375422015
0.12220446866314887,0.3288035450516986,0.02298046915667694
0.1233363497913776,0.33087149187592313,0.024892613805543154
0.12447871461879062,0.3326440177252585,0.023641882705146434
0.125631660247412,0.3353028064992615,0.02276637719684272
0.1267952846786434,0.3353028064992615,0.02276637719684272
0.12796968682159415,0.338109305760709,0.021780828388258556
0.1291549665014884,0.3401772525849336,0.021473693468766143
0.1303512244681509,0.3423929098966027,0.02219265075205534
0.1315585624045704,0.3447562776957164,0.020327119454767676
0.1327770829355429,0.3447562776957164,0.020327119454767676
0.13400688963639507,0.34918759231905466,0.021259821985179075
0.13524808704178753,0.3518463810930576,0.02283867184267803
0.1365007806546014,0.3539143279172821,0.02281105682686268
0.13776507695490536,0.35450516986706054,0.022401404561452145
0.13904108340900698,0.3564254062038405,0.022217215550283508
0.1403289084785873,0.35834564254062035,0.02164405311360548
0.14162866162991988,0.35834564254062035,0.02164405311360548
0.1429404533431761,0.35967503692762187,0.021509789422750145
0.14426439512181574,0.3617429837518464,0.022265175056823152
0.14560059950206486,0.36602658788774006,0.022965695468774742
0.14694918006248173,0.3687569564109749,0.020736734344608626
0.14831025143361043,0.37311669128508124,0.021543011803467738
0.14968392930772556,0.3747415066469719,0.022585164846660524
0.1510703304486654,0.3757754800590842,0.02305419558656032
0.1524695727017573,0.3772525849335303,0.02363572943665064
0.15388177500383463,0.3805022156573117,0.023357154645672906
0.155307057393346,0.38301329394387,0.023355597726916394
0.1567455410205595,0.3847858197932053,0.023595180363378116
0.15819734815786,0.3870014771048744,0.024010212388452214
0.1596626022101425,0.3887740029542098,0.02378500705925261
0.161141427725302,0.39054652880354507,0.02236024339456028
0.16263395040481923,0.3952732644017725,0.028474046109356554
0.16414029711444664,0.4,0.029425339598148696
0.16566059589499135,0.40147710487444604,0.029556864846749215
0.16719497597319902,0.4045790251107828,0.029977506910655535
0.16874356777273758,0.40590841949778433,0.030101385602430798
0.17030650292528443,0.40930576070901037,0.030704601444238967
0.17188391428171457,0.41093057607090105,0.03094330041367756
0.17347593592339308,0.41285081240768096,0.03070302231435497
0.17508270317357252,0.41491875923190535,0.03007439371633893
0.17670435260889467,0.4165435745937961,0.030287654355942283
0.1783410220710008,0.41802067946824223,0.029045556285086413
0.17999285067824763,0.41949778434268836,0.028060673261989178
0.18165997883753268,0.42245199409158046,0.027502196048781763
0.18334254825622906,0.42599704579025105,0.02651667250125635
0.18504070195423022,0.4285081240768095,0.027222668369970546
0.1867545842761076,0.42998522895125557,0.026518958007548367
0.18848434090337954,0.43293943870014767,0.028012683723335804
0.1902301188668944,0.43441654357459375,0.027960710487578096
0.1919920665593285,0.4358936484490399,0.028055921206194826
0.1937703337477989,0.4403249630723781,0.029839712103283858
0.19556507158659492,0.44327917282127033,0.02877259759766185
0.19737643263002555,0.44505169867060557,0.02881132931042892
0.19920457084538692,0.4466765140324963,0.02838877896544027
0.2010496416260499,0.4499261447562777,0.030241194728140786
0.2029118018046678,0.45155096011816837,0.030022759662701206
0.20479120966650854,0.4552437223042836,0.03039791076268303
0.2066880249629082,0.4562776957163958,0.030355213964282177
0.20860240892485027,0.4607090103397341,0.032282618062618534
0.2105345242766706,0.461890694239291,0.03328533468543804
0.21248453524988828,0.46366322008862626,0.03268561602139775
0.21445260759716675,0.46676514032496313,0.032369236659563955
0.21643890860640203,0.46942392909896596,0.03068367137773673
0.21844360711494262,0.4704579025110783,0.030663517637270682
0.22046687352394098,0.4729689807976366,0.030564929137546385
0.22250887981283693,0.4751846381093057,0.030527231140506195
0.2245697995539774,0.4775480059084195,0.0300227596627012
0.22664980792736927,0.4806499261447562,0.029180455096288818
0.22874908173557018,0.48257016248153606,0.02701348017877022
0.23086779941871696,0.486410635155096,0.026579224293815387
0.23300614106969247,0.4874446085672083,0.026072284184881805
0.23516428844943485,0.4918759231905465,0.023684910823841852
0.23734242500238661,0.49231905465288034,0.02338671640885664
0.23954073587208768,0.4954209748892172,0.021878001499948917
0.24175940791691308,0.4976366322008863,0.021489492909024396
0.243998629725955,0.4997045790251109,0.022217215550283505
0.24625859163505467,0.5022156573116693,0.02239058001162398
0.24853948574297985,0.506056129985229,0.023635729436650637
0.25084150592775384,0.5078286558345643,0.023652134595271
0.25316484786313553,0.5135893648449039,0.024912570539050993
0.2555097090352507,0.5171344165435746,0.024593290971657276
0.25787628875938007,0.5199409158050221,0.024271309786048727
0.26026478819690047,0.5245199409158051,0.023119824087221956
0.26267541037238357,0.525997045790251,0.02332859462553126
0.2651083601908539,0.5280649926144756,0.02358490371639091
0.26756384445520454,0.5307237813884785,0.024261819146858626
0.27004207188377727,0.5322008862629247,0.0235931253920832
0.2725432531281028,0.5348596750369276,0.0228561794511078
0.27506760079080644,0.5382570162481536,0.022576039201823103
0.2776153294436801,0.5392909896602659,0.02225428424465873
0.28018665564591955,0.543426883308715,0.022653757542444888
0.2827817979625341,0.5485967503692761,0.022284221170630558
0.28540097698292377,0.5528803545051698,0.024081289688769287
0.28804441533962977,0.5552437223042835,0.022930305505676082
0.29071233772725785,0.5571639586410636,0.021862482826414894
0.2934049709215787,0.5612998522895126,0.022798300153205768
0.29612254379880343,0.5642540620384048,0.02160818144509277
0.29886528735503826,0.5676514032496307,0.02298943426379948
0.30163343472591975,0.5695716395864105,0.023625470427774353
0.3044272212064303,0.5722304283604136,0.023117202524459146
0.30724688427090036,0.5732644017725259,0.022221579782619526
0.31009266359319265,0.5741506646971937,0.02211879267020545
0.312964801067075,0.5774002954209749,0.023943986955751503
0.3158635408267819,0.5815361890694238,0.0235004657006268
0.3187891292677646,0.583751846381093,0.02338412476705202
0.32174181506763716,0.5858197932053175,0.022661782158373268
0.3247218492073129,0.5880354505169867,0.0230883456881897
0.3277294849923382,0.5902511078286559,0.023096219310073968
0.33076497807442423,0.5921713441654358,0.024034936841136563
0.3338285864731761,0.5966026587887739,0.025607411682021967
0.3369205705980267,0.5998522895125553,0.02460314642247029
0.34004119327037063,0.6029542097488921,0.025724063995676127
0.34319071974590426,0.6066469719350074,0.02444101519076746
0.34636941773717345,0.6103397341211225,0.024517765698354513
0.3495775574363275,0.6131462333825701,0.025197040522435557
0.3528154115380883,0.6158050221565732,0.025032945270537448
0.3560832552629278,0.6203840472673561,0.026062984279401374
0.3593813663804626,0.6231905465288036,0.025388735936779844
0.36271002523306484,0.6257016248153618,0.026018298461227947
0.36606951475969024,0.6283604135893649,0.025348121960505315
0.36946012051993027,0.6323485967503693,0.025321807616857418
0.37288213071828336,0.6376661742983751,0.02535624995998479
0.3763358362286533,0.6409158050221565,0.0277343676902575
0.37982153061907364,0.6485967503692762,0.03158418823773738
0.3833395101766601,0.65096011816839,0.0323396399531697
0.38689007393279756,0.6528803545051699,0.03184827499516736
0.390473523688556,0.6583456425406206,0.03179532813698974
0.39409016404034475,0.6598227474150665,0.03221195135550024
0.39774030240580366,0.6669128508124077,0.03132832304399469
0.4014242490499322,0.6688330871491877,0.0317094354146139
0.40514231711146476,0.6717872968980798,0.03130161468137283
0.408894822629486,0.674002954209749,0.031085951955807555
0.4126820845702952,0.6782865583456426,0.029769354029954363
0.4165044248545185,0.6818316100443131,0.027958542839406565
0.4203621683844714,0.6861152141802067,0.028226491200514233
0.4242556430717777,0.690251107828656,0.028743936266327024
0.42818517986524113,0.6927621861152142,0.03022355342830686
0.4321511127789762,0.6971935007385525,0.03019948050260099
0.4361537789208006,0.7013293943870014,0.028876466333643783
0.44019351852088745,0.7050221565731167,0.02767836865744351
0.4442706749606883,0.7084194977843428,0.02709547041387865
0.4483855948021186,0.7118168389955686,0.026809894293177622
0.45253862781701665,0.7159527326440178,0.02613775462340021
0.4567301270168747,0.7197932053175775,0.025404009080808435
0.46096044868284336,0.7231905465288035,0.023981924658909786
0.46522995239601894,0.7255539143279173,0.024408757671814347
0.4695390010680058,0.7286558345642541,0.02570756650449519
0.4738879609717651,0.7338257016248153,0.02668617971199107
0.4782772017727485,0.7379615952732643,0.02755679365479398
0.4827070965603183,0.7426883308714919,0.02735016114614882
0.4871780218794631,0.7462333825701626,0.02792904612171034
0.4916903577628026,0.7491875923190546,0.027376739651153687
0.4962444877628913,0.7525849335302806,0.027469120635673805
0.5008407989848213,0.757311669128508,0.026579224293815377
0.5054796821191241,0.761152141802068,0.02815597645842907
0.5101615314749833,0.7632200886262925,0.027809438821577423
0.5148867450137492,0.7698670605612998,0.02620028578027821
0.5196557243827657,0.7737075332348596,0.027518058126068307
0.5244688749495119,0.778138847858198,0.026776869090874338
0.5293266058360562,0.7812407680945347,0.026728388548341857
0.5342293299538352,0.7849335302806499,0.02753919335047898
0.53917746403875,0.7901033973412113,0.026085763158611292
0.5441714286865893,0.793205317577548,0.02576361487336511
0.5492116483887789,0.7971935007385526,0.024441015190767447
0.5542985515684669,0.8029542097488923,0.024708844254160034
0.5594325706169377,0.8057607090103396,0.023697701725472933
0.5646141419303667,0.8116691285081241,0.02343021312915703
0.5698437059469142,0.8152141802067947,0.025139246859756485
0.5751217071841613,0.8187592319054652,0.025375364394842833
0.5804485942768978,0.8230428360413589,0.024606594897702384
0.5858248200152536,0.8276218611521419,0.0230420995812909
0.5912508413831875,0.8319054652880353,0.020840618492094697
0.5967271195973316,0.8342688330871493,0.02110646819622029
0.6022541201461928,0.8375184638109305,0.020691187975825406
0.6078323128297229,0.8410635155096013,0.019880951229218926
0.6134621717992506,0.8454948301329395,0.017904883388781028
0.6191441755977841,0.8485967503692763,0.017632697764126036
0.6248788072006894,0.85096011816839,0.016891174867437825
0.6306665540567405,0.8546528803545053,0.01669992470759238
0.6365079081295572,0.8583456425406203,0.01599174009289224
0.642403365939419,0.8604135893648449,0.016019003924172753
0.6483534286054721,0.8645494830132939,0.0177532739923502
0.6543586018883236,0.8685376661742984,0.0187099950763171
0.6604193962330305,0.8719350073855244,0.018264806433854815
0.6665363268124913,0.8756277695716396,0.01918088915279582
0.6727099135712337,0.8794682422451995,0.017673209866753418
0.6789406812696106,0.88301329394387,0.015504520359156337
0.6852291595284065,0.8859675036927621,0.015315740750630623
0.6915758828738525,0.8892171344165435,0.014472612955882886
0.697981390783066,0.8935007385524372,0.013899269955962752
0.7044462277299037,0.8971935007385523,0.01289967337769596
0.7109709432312431,0.9008862629246677,0.013109392444980777
0.7175560918936928,0.9045790251107828,0.012993299757790839
0.7242022334607315,0.907237813884786,0.01320795723021574
0.730909932860291,0.9125553914327916,0.013623573495240791
0.737679760252773,0.9163958641063517,0.011145373760252802
0.7445122910795136,0.919645494830133,0.011655720909049962
0.751408106111697,0.9233382570162482,0.009759579160400766
0.7583677914997191,0.9268833087149189,0.00886946505891276
0.7653919388230148,0.9295420974889217,0.008972728241351497
0.77248114514034,0.9323485967503693,0.009743419876682625
0.7796360130405229,0.9355982274741507,0.011551258137756908
0.7868571506936851,0.9395864106351551,0.011948430279400176
0.794145171902934,0.9440177252584933,0.01265779193313693
0.8015006961565405,0.9488921713441651,0.01355936147951433
0.8089243486805938,0.9525849335302805,0.013347631256983376
0.8164167604921464,0.9559822747415065,0.012432664974563579
0.823978568452852,0.9586410635155096,0.01011454386222261
0.8316104153230962,0.9617429837518463,0.009037339180231117
0.8393129498166364,0.9641063515509602,0.008972728241351527
0.8470868266557402,0.9667651403249629,0.008478175951611303
0.8549327066268376,0.9698670605613,0.007141886504960617
0.8628512566366896,0.9725258493353028,0.006157557144604036
0.8708431497690724,0.9735598227474151,0.005844475913628337
0.8789090653419954,0.9768094534711965,0.004826716271059567
0.8870496889654403,0.9781388478581979,0.004712352974497452
0.8952657125996392,0.9802067946824223,0.00512630825596073
0.9035578346138929,0.9824224519940916,0.003778746204697153
0.9119267598459299,0.9841949778434268,0.0038800370861340463
0.9203731996618221,0.9859675036927621,0.004417616554634772
0.9288978720164498,0.9874446085672082,0.004192364934989297
0.9375015015145289,0.9898079763663221,0.0028241517281536567
0.9461848194722002,0.9915805022156572,0.0024171221484261328
0.9549485639791966,0.9932053175775482,0.003051094708976818
0.9637934799615786,0.9945347119645496,0.002701303146104408
0.9727203192450538,0.9955686853766617,0.0020889417464890515
0.9817298406188841,0.9967503692762186,0.002491208397966214
0.9908228099003797,0.9977843426883307,0.0027191927664173324
1.0,1.0,0.0


==> data_2/cora/mismatched/roc_lira-offline_mean.csv <==
fpr,tpr_mean,tpr_std
0.0001,0.0,0.0
0.00010092621909870473,0.00413589364844904,0.003926617831093429
0.00010186101701559753,0.00413589364844904,0.003926617831093429
0.00010280447320933097,0.00413589364844904,0.003926617831093429
0.00010375666787451859,0.00413589364844904,0.003926617831093429
0.00010471768194855202,0.00413589364844904,0.003926617831093429
0.0001056875971184804,0.00413589364844904,0.003926617831093429
0.00010666649582795387,0.00413589364844904,0.003926617831093429
0.00010765446128423159,0.00413589364844904,0.003926617831093429
0.00010865157746525384,0.00413589364844904,0.003926617831093429
0.00010965792912678099,0.00413589364844904,0.003926617831093429
0.00011067360180959734,0.00413589364844904,0.003926617831093429
0.00011169868184678226,0.00413589364844904,0.003926617831093429
0.00011273325637104872,0.00413589364844904,0.003926617831093429
0.00011377741332214914,0.00413589364844904,0.003926617831093429
0.00011483124145435111,0.00413589364844904,0.003926617831093429
0.00011589483034398106,0.00413589364844904,0.003926617831093429
0.00011696827039703847,0.00413589364844904,0.003926617831093429
0.00011805165285688056,0.00413589364844904,0.003926617831093429
0.0001191450698119776,0.00413589364844904,0.003926617831093429
0.00012024861420374123,0.00413589364844904,0.003926617831093429
0.00012136237983442405,0.00413589364844904,0.003926617831093429
0.00012248646137509307,0.00413589364844904,0.003926617831093429
0.00012362095437367691,0.00413589364844904,0.003926617831093429
0.00012476595526308696,0.00413589364844904,0.003926617831093429
0.0001259215613694151,0.00413589364844904,0.003926617831093429
0.0001270878709202058,0.00413589364844904,0.003926617831093429
0.000128264983052806,0.00413589364844904,0.003926617831093429
0.0001294529978227916,0.00413589364844904,0.003926617831093429
0.00013065201621247213,0.00413589364844904,0.003926617831093429
0.00013186214013947485,0.00413589364844904,0.003926617831093429
0.00013308347246540747,0.00413589364844904,0.003926617831093429
0.00013431611700460153,0.00413589364844904,0.003926617831093429
0.0001355601785329369,0.00413589364844904,0.003926617831093429
0.0001368157627967472,0.00413589364844904,0.003926617831093429
0.00013808297652180923,0.00413589364844904,0.003926617831093429
0.0001393619274224142,0.00413589364844904,0.003926617831093429
0.00014065272421052364,0.00413589364844904,0.003926617831093429
0.00014195547660501016,0.00413589364844904,0.003926617831093429
0.0001432702953409831,0.00413589364844904,0.003926617831093429
0.00014459729217920195,0.00413589364844904,0.003926617831093429
0.00014593657991557562,0.00413589364844904,0.003926617831093429
0.00014728827239075018,0.00413589364844904,0.003926617831093429
0.0001486524844997857,0.00413589364844904,0.003926617831093429
0.00015002933220192182,0.00413589364844904,0.003926617831093429
0.0001514189325304352,0.00413589364844904,0.003926617831093429
0.00015282140360258693,0.00413589364844904,0.003926617831093429
0.0001542368646296629,0.00413589364844904,0.003926617831093429
0.00015566543592710622,0.00413589364844904,0.003926617831093429
0.00015710723892474503,0.00413589364844904,0.003926617831093429
0.00015856239617711372,0.00413589364844904,0.003926617831093429
0.00016003103137387001,0.00413589364844904,0.003926617831093429
0.00016151326935030913,0.00413589364844904,0.003926617831093429
0.0001630092360979741,0.00413589364844904,0.003926617831093429
0.00016451905877536624,0.00413589364844904,0.003926617831093429
0.00016604286571875296,0.00413589364844904,0.003926617831093429
0.0001675807864530767,0.00413589364844904,0.003926617831093429
0.00016913295170296487,0.00413589364844904,0.003926617831093429
0.0001706994934038408,0.00413589364844904,0.003926617831093429
0.0001722805447131394,0.00413589364844904,0.003926617831093429
0.00017387624002162505,0.00413589364844904,0.003926617831093429
0.00017548671496481503,0.00413589364844904,0.003926617831093429
0.00017711210643450888,0.00413589364844904,0.003926617831093429
0.00017875255259042355,0.00413589364844904,0.003926617831093429
0.00018040819287193827,0.00413589364844904,0.003926617831093429
0.00018207916800994624,0.00413589364844904,0.003926617831093429
0.00018376562003881704,0.00413589364844904,0.003926617831093429
0.00018546769230846994,0.00413589364844904,0.003926617831093429
0.00018718552949655793,0.00413589364844904,0.003926617831093429
0.00018891927762076664,0.00413589364844904,0.003926617831093429
0.0001906690840512252,0.00413589364844904,0.003926617831093429
0.00019243509752303302,0.00413589364844904,0.003926617831093429
0.00019421746814890265,0.00413589364844904,0.003926617831093429
0.00019601634743191858,0.00413589364844904,0.003926617831093429
0.00019783188827841644,0.00413589364844904,0.003926617831093429
0.00019966424501097934,0.00413589364844904,0.003926617831093429
0.00020151357338155586,0.00413589364844904,0.003926617831093429
0.0002033800305846982,0.00413589364844904,0.003926617831093429
0.00020526377527092522,0.00413589364844904,0.003926617831093429
0.0002071649675602069,0.00413589364844904,0.003926617831093429
0.000209083769055575,0.00413589364844904,0.003926617831093429
0.00021102034285685965,0.00413589364844904,0.003926617831093429
0.0002129748535745521,0.00413589364844904,0.003926617831093429
0.00021494746734379805,0.00413589364844904,0.003926617831093429
0.00021693835183851843,0.00413589364844904,0.003926617831093429
0.00021894767628566206,0.00413589364844904,0.003926617831093429
0.00022097561147959031,0.00413589364844904,0.003926617831093429
0.00022302232979659386,0.00413589364844904,0.003926617831093429
0.00022508800520954617,0.00413589364844904,0.003926617831093429
0.0002271728133026905,0.00413589364844904,0.003926617831093429
0.00022927693128656486,0.00413589364844904,0.003926617831093429
0.0002314005380130654,0.00413589364844904,0.003926617831093429
0.00023354381399064793,0.00413589364844904,0.003926617831093429
0.00023570694139967278,0.00413589364844904,0.003926617831093429
0.00023789010410788934,0.00413589364844904,0.003926617831093429
0.00024009348768606518,0.00413589364844904,0.003926617831093429
0.00024231727942376007,0.00413589364844904,0.003926617831093429
0.00024456166834524467,0.00413589364844904,0.003926617831093429
0.00024682684522556923,0.00413589364844904,0.003926617831093429
0.00024911300260677886,0.00413589364844904,0.003926617831093429
0.0002514203348142797,0.00413589364844904,0.003926617831093429
0.00025374903797335715,0.00413589364844904,0.003926617831093429
0.00025609931002584595,0.00413589364844904,0.003926617831093429
0.00025847135074695635,0.00413589364844904,0.003926617831093429
0.0002608653617622548,0.00413589364844904,0.003926617831093429
0.000263281546564802,0.00413589364844904,0.003926617831093429
0.00026572011053245065,0.00413589364844904,0.003926617831093429
0.00026818126094530154,0.00413589364844904,0.003926617831093429
0.0002706652070033241,0.00413589364844904,0.003926617831093429
0.0002731721598441376,0.00413589364844904,0.003926617831093429
0.0002757023325609583,0.00413589364844904,0.003926617831093429
0.0002782559402207126,0.00413589364844904,0.003926617831093429
0.00028083319988231727,0.00413589364844904,0.003926617831093429
0.0002834343306151309,0.00413589364844904,0.003926617831093429
0.0002860595535175742,0.00413589364844904,0.003926617831093429
0.00028870909173592344,0.00413589364844904,0.003926617831093429
0.00029138317048327885,0.00413589364844904,0.003926617831093429
0.00029408201705870637,0.00413589364844904,0.003926617831093429
0.00029680586086656025,0.00413589364844904,0.003926617831093429
0.00029955493343598134,0.00413589364844904,0.003926617831093429
0.0003023294684405776,0.00413589364844904,0.003926617831093429
0.00030512970171828706,0.00413589364844904,0.003926617831093429
0.00030795587129142264,0.00413589364844904,0.003926617831093429
0.00031080821738690636,0.00413589364844904,0.003926617831093429
0.00031368698245668765,0.00413589364844904,0.003926617831093429
0.00031659241119835204,0.00413589364844904,0.003926617831093429
0.00031952475057592136,0.00413589364844904,0.003926617831093429
0.0003224842498408442,0.00413589364844904,0.003926617831093429
0.0003254711605531848,0.00413589364844904,0.003926617831093429
0.00032848573660300434,0.00413589364844904,0.003926617831093429
0.0003315282342319423,0.00413589364844904,0.003926617831093429
0.00033459891205499747,0.00413589364844904,0.003926617831093429
0.0003376980310825091,0.00413589364844904,0.003926617831093429
0.0003408258547423452,0.00413589364844904,0.003926617831093429
0.00034398264890229247,0.00413589364844904,0.003926617831093429
0.00034716868189265597,0.00413589364844904,0.003926617831093429
0.00035038422452906756,0.00413589364844904,0.003926617831093429
0.00035362955013550426,0.00413589364844904,0.003926617831093429
0.000356904934567523,0.00413589364844904,0.003926617831093429
0.000360210656235707,0.00413589364844904,0.003926617831093429
0.00036354699612933176,0.00413589364844904,0.003926617831093429
0.00036691423784024937,0.00413589364844904,0.003926617831093429
0.0003703126675869927,0.00413589364844904,0.003926617831093429
0.0003737425742391064,0.00413589364844904,0.003926617831093429
0.00037720424934169976,0.00413589364844904,0.003926617831093429
0.0003806979871402284,0.00413589364844904,0.003926617831093429
0.0003842240846055061,0.00413589364844904,0.003926617831093429
0.00038778284145894574,0.00413589364844904,0.003926617831093429
0.0003913745601980384,0.00413589364844904,0.003926617831093429
0.0003949995461220643,0.00413589364844904,0.003926617831093429
0.00039865810735804387,0.00413589364844904,0.003926617831093429
0.0004023505548869293,0.00413589364844904,0.003926617831093429
0.00040607720257003656,0.00413589364844904,0.003926617831093429
0.0004098383671757261,0.00413589364844904,0.003926617831093429
0.0004136343684063274,0.00413589364844904,0.003926617831093429
0.0004174655289253135,0.00413589364844904,0.003926617831093429
0.0004213321743847289,0.00413589364844904,0.003926617831093429
0.0004252346334528682,0.00413589364844904,0.003926617831093429
0.00042917323784221574,0.00413589364844904,0.003926617831093429
0.0004331483223376398,0.00413589364844904,0.003926617831093429
0.0004371602248248502,0.00413589364844904,0.003926617831093429
0.000441209286319119,0.00413589364844904,0.003926617831093429
0.0004452958509942655,0.00413589364844904,0.003926617831093429
0.00044942026621191424,0.00413589364844904,0.003926617831093429
0.0004535828825510186,0.00413589364844904,0.003926617831093429
0.00045778405383766163,0.00413589364844904,0.003926617831093429
0.0004620241371751313,0.00413589364844904,0.003926617831093429
0.0004663034929742731,0.00413589364844904,0.003926617831093429
0.00047062248498412813,0.00413589364844904,0.003926617831093429
0.00047498148032285,0.00413589364844904,0.003926617831093429
0.0004793808495089107,0.00413589364844904,0.003926617831093429
0.00048382096649259574,0.00413589364844904,0.003926617831093429
0.000488302208687788,0.00413589364844904,0.003926617831093429
0.0004928249570040513,0.00413589364844904,0.003926617831093429
0.0004973895958790063,0.00413589364844904,0.003926617831093429
0.000501996513311008,0.00413589364844904,0.003926617831093429
0.0005066461008921268,0.00413589364844904,0.003926617831093429
0.0005113387538414326,0.00413589364844904,0.003926617831093429
0.0005160748710385908,0.00413589364844904,0.003926617831093429
0.000520854855057766,0.00413589364844904,0.003926617831093429
0.0005256791122018419,0.00413589364844904,0.003926617831093429
0.0005305480525369575,0.00413589364844904,0.003926617831093429
0.0005354620899273607,0.00413589364844904,0.003926617831093429
0.0005404216420705915,0.00413589364844904,0.003926617831093429
0.0005454271305329836,0.00413589364844904,0.003926617831093429
0.0005504789807854967,0.00413589364844904,0.003926617831093429
0.0005555776222398878,0.00413589364844904,0.003926617831093429
0.0005607234882852032,0.00413589364844904,0.003926617831093429
0.0005659170163246243,0.00413589364844904,0.003926617831093429
0.0005711586478126435,0.00413589364844904,0.003926617831093429
0.0005764488282925873,0.00413589364844904,0.003926617831093429
0.0005817880074344935,0.00413589364844904,0.003926617831093429
0.0005871766390733255,0.00413589364844904,0.003926617831093429
0.0005926151812475553,0.00413589364844904,0.003926617831093429
0.0005981040962380944,0.00413589364844904,0.003926617831093429
0.0006036438506075864,0.00413589364844904,0.003926617831093429
0.0006092349152400712,0.00413589364844904,0.003926617831093429
0.0006148777653810023,0.00413589364844904,0.003926617831093429
0.0006205728806776501,0.00413589364844904,0.003926617831093429
0.0006263207452198692,0.00413589364844904,0.003926617831093429
0.0006321218475812448,0.00413589364844904,0.003926617831093429
0.0006379766808606282,0.00413589364844904,0.003926617831093429
0.000643885742724042,0.00413589364844904,0.003926617831093429
0.0006498495354469888,0.00413589364844904,0.003926617831093429
0.0006558685659571436,0.00413589364844904,0.003926617831093429
0.0006619433458774394,0.00413589364844904,0.003926617831093429
0.0006680743915695614,0.00413589364844904,0.003926617831093429
0.0006742622241778342,0.00413589364844904,0.003926617831093429
0.0006805073696735206,0.00413589364844904,0.003926617831093429
0.0006868103588995307,0.00413589364844904,0.003926617831093429
0.0006931717276155408,0.00413589364844904,0.003926617831093429
0.0006995920165435374,0.00413589364844904,0.003926617831093429
0.0007060717714137773,0.00413589364844904,0.003926617831093429
0.0007126115430111746,0.00413589364844904,0.003926617831093429
0.0007192118872221193,0.00413589364844904,0.003926617831093429
0.0007258733650817253,0.00413589364844904,0.003926617831093429
0.000732596542821523,0.00413589364844904,0.003926617831093429
0.0007393819919175866,0.00413589364844904,0.003926617831093429
0.0007462302891391107,0.00413589364844904,0.003926617831093429
0.0007531420165974376,0.00413589364844904,0.003926617831093429
0.0007601177617955331,0.00413589364844904,0.003926617831093429
0.0007671581176779302,0.00413589364844904,0.003926617831093429
0.000774263682681127,0.00413589364844904,0.003926617831093429
0.0007814350607844542,0.00413589364844904,0.003926617831093429
0.0007886728615614156,0.00413589364844904,0.003926617831093429
0.0007959777002314986,0.00413589364844904,0.003926617831093429
0.0008033501977124734,0.00413589364844904,0.003926617831093429
0.0008107909806731687,0.00413589364844904,0.003926617831093429
0.000818300681586739,0.00413589364844904,0.003926617831093429
0.0008258799387844272,0.00413589364844904,0.003926617831093429
0.0008335293965098195,0.00413589364844904,0.003926617831093429
0.0008412497049736118,0.00413589364844904,0.003926617831093429
0.0008490415204088747,0.00413589364844904,0.003926617831093429
0.0008569055051268347,0.00413589364844904,0.003926617831093429
0.0008648423275731727,0.00413589364844904,0.003926617831093429
0.000872852662384838,0.00413589364844904,0.003926617831093429
0.0008809371904473991,0.00413589364844904,0.003926617831093429
0.0008890965989529158,0.00413589364844904,0.003926617831093429
0.000897331581458352,0.00413589364844904,0.003926617831093429
0.0009056428379445294,0.00413589364844904,0.003926617831093429
0.0009140310748756232,0.00413589364844904,0.003926617831093429
0.0009224970052592174,0.00413589364844904,0.003926617831093429
0.0009310413487069075,0.00413589364844904,0.003926617831093429
0.000939664831495469,0.00413589364844904,0.003926617831093429
0.0009483681866285928,0.00413589364844904,0.003926617831093429
0.0009571521538991865,0.00413589364844904,0.003926617831093429
0.0009660174799522646,0.00413589364844904,0.003926617831093429
0.0009749649183484086,0.00413589364844904,0.003926617831093429
0.0009839952296278227,0.00413589364844904,0.003926617831093429
0.00099310918137498,0.00413589364844904,0.003926617831093429
0.0010023075482838654,0.00413589364844904,0.003926617831093429
0.0010115911122238297,0.00413589364844904,0.003926617831093429
0.0010209606623060466,0.00413589364844904,0.003926617831093429
0.0010304169949505876,0.00413589364844904,0.003926617831093429
0.0010399609139541202,0.00413589364844904,0.003926617831093429
0.0010495932305582276,0.00413589364844904,0.003926617831093429
0.00105931476351837,0.00413589364844904,0.003926617831093429
0.001069126339173476,0.00413589364844904,0.003926617831093429
0.0010790287915161836,0.00413589364844904,0.003926617831093429
0.0010890229622637305,0.00413589364844904,0.003926617831093429
0.0010991097009294972,0.00413589364844904,0.003926617831093429
0.0011092898648952228,0.00413589364844904,0.003926617831093429
0.0011195643194838783,0.00413589364844904,0.003926617831093429
0.0011299339380332217,0.00413589364844904,0.003926617831093429
0.0011403996019700331,0.00413589364844904,0.003926617831093429
0.0011509622008850323,0.00413589364844904,0.003926617831093429
0.0011616226326085018,0.00413589364844904,0.003926617831093429
0.0011723818032865986,0.00413589364844904,0.003926617831093429
0.001183240627458378,0.00413589364844904,0.003926617831093429
0.0011942000281335325,0.00413589364844904,0.003926617831093429
0.0012052609368708425,0.00413589364844904,0.003926617831093429
0.001216424293857368,0.00413589364844904,0.003926617831093429
0.001227691047988359,0.00413589364844904,0.003926617831093429
0.0012390621569479156,0.00413589364844904,0.003926617831093429
0.0012505385872903913,0.00413589364844904,0.003926617831093429
0.0012621213145225473,0.00413589364844904,0.003926617831093429
0.0012738113231864786,0.00413589364844904,0.003926617831093429
0.0012856096069432965,0.00413589364844904,0.003926617831093429
0.0012975171686575868,0.00413589364844904,0.003926617831093429
0.0013095350204826678,0.00413589364844904,0.003926617831093429
0.001321664183946605,0.00413589364844904,0.003926617831093429
0.0013339056900390587,0.00413589364844904,0.003926617831093429
0.001346260579298911,0.00413589364844904,0.003926617831093429
0.0013587299019027091,0.00413589364844904,0.003926617831093429
0.0013713147177539457,0.00413589364844904,0.003926617831093429
0.0013840160965731315,0.00413589364844904,0.003926617831093429
0.0013968351179887398,0.00413589364844904,0.003926617831093429
0.0014097728716289677,0.00413589364844904,0.003926617831093429
0.001422830457214352,0.00413589364844904,0.003926617831093429
0.0014360089846512606,0.00413589364844904,0.003926617831093429
0.0014493095741262166,0.00413589364844904,0.003926617831093429
0.00146273335620113,0.00413589364844904,0.003926617831093429
0.001476281471909391,0.00413589364844904,0.003926617831093429
0.0014899550728528536,0.0066469719350073855,0.00478636683781969
0.0015037553212997384,0.0066469719350073855,0.00478636683781969
0.0015176833902834053,0.0066469719350073855,0.00478636683781969
0.0015317404637020797,0.0066469719350073855,0.00478636683781969
0.0015459277364194785,0.0066469719350073855,0.00478636683781969
0.001560246414366368,0.0066469719350073855,0.00478636683781969
0.0015746977146430868,0.0066469719350073855,0.00478636683781969
0.001589282865622978,0.0066469719350073855,0.00478636683781969
0.00160400310705682,0.0066469719350073855,0.00478636683781969
0.0016188596901781992,0.0066469719350073855,0.00478636683781969
0.0016338538778098604,0.0066469719350073855,0.00478636683781969
0.001648986944471065,0.0066469719350073855,0.00478636683781969
0.0016642601764859037,0.0066469719350073855,0.00478636683781969
0.0016796748720926532,0.0066469719350073855,0.00478636683781969
0.0016952323415541214,0.0066469719350073855,0.00478636683781969
0.0017109339072690134,0.0066469719350073855,0.00478636683781969
0.001726780903884356,0.0066469719350073855,0.00478636683781969
0.0017427746784089192,0.0066469719350073855,0.00478636683781969
0.0017589165903277326,0.0066469719350073855,0.00478636683781969
0.001775208011717636,0.0066469719350073855,0.00478636683781969
0.0017916503273638995,0.0066469719350073855,0.00478636683781969
0.0018082449348779518,0.0066469719350073855,0.00478636683781969
0.0018249932448161524,0.0066469719350073855,0.00478636683781969
0.0018418966807997109,0.0066469719350073855,0.00478636683781969
0.0018589566796356884,0.0066469719350073855,0.00478636683781969
0.0018761746914391195,0.0066469719350073855,0.00478636683781969
0.0018935521797562953,0.0066469719350073855,0.00478636683781969
0.001911090621689138,0.0066469719350073855,0.00478636683781969
0.0019287915080207778,0.0066469719350073855,0.00478636683781969
0.0019466563433422632,0.0066469719350073855,0.00478636683781969
0.0019646866461804444,0.0066469719350073855,0.00478636683781969
0.0019828839491270716,0.0066469719350073855,0.00478636683781969
0.002001249798969037,0.0066469719350073855,0.00478636683781969
0.0020197857568198785,0.0066469719350073855,0.00478636683781969
0.002038493398252464,0.0066469719350073855,0.00478636683781969
0.0020573743134329114,0.0066469719350073855,0.00478636683781969
0.0020764301072557748,0.0066469719350073855,0.00478636683781969
0.002095662399480433,0.0066469719350073855,0.00478636683781969
0.0021150728248687948,0.0066469719350073855,0.00478636683781969
0.0021346630333242455,0.0066469719350073855,0.00478636683781969
0.002154434690031882,0.0066469719350073855,0.00478636683781969
0.00217438947560008,0.0066469719350073855,0.00478636683781969
0.0021945290862033138,0.0066469719350073855,0.00478636683781969
0.0022148552337263594,0.0066469719350073855,0.00478636683781969
0.0022353696459097966,0.0066469719350073855,0.00478636683781969
0.002256074066496859,0.0066469719350073855,0.00478636683781969
0.00227697025538168,0.0066469719350073855,0.00478636683781969
0.002298059988758851,0.0066469719350073855,0.00478636683781969
0.0023193450592744274,0.0066469719350073855,0.00478636683781969
0.0023408272761782944,0.0066469719350073855,0.00478636683781969
0.002362508465477945,0.0066469719350073855,0.00478636683781969
0.0023843904700937206,0.0066469719350073855,0.00478636683781969
0.002406475150015424,0.0066469719350073855,0.00478636683781969
0.0024287643824604504,0.0066469719350073855,0.00478636683781969
0.0024512600620333396,0.0066469719350073855,0.00478636683781969
0.0024739641008868114,0.0066469719350073855,0.00478636683781969
0.0024968784288843266,0.0066469719350073855,0.00478636683781969
0.002520004993764092,0.0066469719350073855,0.00478636683781969
0.002543345761304648,0.0066469719350073855,0.00478636683781969
0.002566902715491952,0.0066469719350073855,0.00478636683781969
0.002590677858688006,0.0066469719350073855,0.00478636683781969
0.002614673211801092,0.0066469719350073855,0.00478636683781969
0.00263889081445751,0.0066469719350073855,0.00478636683781969
0.002663332725174981,0.0066469719350073855,0.00478636683781969
0.0026880010215376074,0.0066469719350073855,0.00478636683781969
0.0027128978003724646,0.0066469719350073855,0.00478636683781969
0.0027380251779278576,0.0066469719350073855,0.00478636683781969
0.00276338529005317,0.0066469719350073855,0.00478636683781969
0.0027889802923804397,0.0066469719350073855,0.00478636683781969
0.002814812360507581,0.0066469719350073855,0.00478636683781969
0.0028408836901833013,0.0066469719350073855,0.00478636683781969
0.00286719649749377,0.0066469719350073855,0.00478636683781969
0.0028937530190509503,0.0066469719350073855,0.00478636683781969
0.002920555512182745,0.0066469719350073855,0.00478636683781969
0.0029476062551248585,0.0066469719350073855,0.00478636683781969
0.0029749075472144406,0.008421567564174916,0.004122642489136783
0.003002461709085549,0.008424322980362027,0.004122994595877781
0.003030271082866396,0.008427103917740111,0.004123368602962251
0.003058338032378432,0.008429910612691317,0.004123765054944343
0.0030866649433372744,0.0084327433037872,0.0041241845073713475
0.003115254223555488,0.00843560223180902,0.004124627526975182
0.0031441083031472647,0.008438487639768198,0.004125094691866411
0.0031732296347349765,0.00844139977292697,0.004125586591730803
0.00320262069365765,0.008444338878819237,0.004126103828028419
0.003232283978181381,0.00844730520727161,0.004126647014195237
0.00326222200971167,0.008450299010424638,0.004127216775847312
0.003292437333007769,0.008453320542754248,0.004127813750987466
0.0033229325163989716,0.00845637006109337,0.0041284385902145
0.0033537101520029287,0.008459447824653766,0.004129091956934926
0.0033847728559459832,0.00846255409504807,0.0041297745275772095
0.0034161232685855285,0.008465689136312026,0.004130486991808502
0.0034477640547344642,0.008468853214926918,0.004131230052753865
0.0034796979038876916,0.00847204659984224,0.00413200442721796
0.003511927530450728,0.008475269562498545,0.004132810845909187
0.0035444556739704356,0.008478522376850515,0.004133650053666261
0.0035772850993678732,0.00848180531939026,0.004134522809687186
0.0036104185971733375,0.008485118669170805,0.004135429887760629
0.0036438589837635444,0.008488462707829826,0.004136372076499634
0.0036776091016010306,0.008491837719613576,0.004137350179577669
0.003711671819475767,0.008495243991401048,0.004138365015966975
0.003746050032748993,0.008498681812728372,0.00413941742017915
0.0037807466635993493,0.008502151475813407,0.004140508242507981
0.0038157646612712484,0.008505653275580597,0.004141638349274425
0.003851107002325569,0.00850918750968603,0.004142808623073741
0.0038867766908926675,0.00851275447854274,0.004144019963024698
0.0039227767589277195,0.008516354485346244,0.004145273285020815
0.0039591102664684585,0.008519987836100317,0.004146569521983578
0.003995780301895269,0.008523654839643,0.004147909624117582
0.004032789982193705,0.008527355807672842,0.004149294559167522
0.004070142453219439,0.008531091054775416,0.004150725312676972
0.004107840889965647,0.008534860898450037,0.004152202888248903
0.004145888496832911,0.008538665659136763,0.0041537283078078285
0.004184288507901585,0.008542505660243631,0.004155302611863533
0.0042230441872066725,0.00854638122817414,0.004156926859776282
0.0042621588290153245,0.008550292692355004,0.004158602130023449
0.004301635758106795,0.008554240385264152,0.004160329520467438
0.004341478330055093,0.008558224642458982,0.004162110148624838
0.004381689931514195,0.008562245802604892,0.004163945151936706
0.004422273980505897,0.008566304207504063,0.004165835688039843
0.004463233926710397,0.012555391432791729,0.005033246750433499
0.004504573251759458,0.012555391432791729,0.005033246750433499
0.0045462954695324,0.012555391432791729,0.005033246750433499
0.0045884041264547615,0.012555391432791729,0.005033246750433499
0.004630902801799737,0.012555391432791729,0.005033246750433499
0.004673795107992464,0.012555391432791729,0.005033246750433499
0.004717084690917017,0.012555391432791729,0.005033246750433499
0.004760775230226368,0.012555391432791729,0.005033246750433499
0.004804870439655134,0.012555391432791729,0.005033246750433499
0.004849374067335233,0.012555391432791729,0.005033246750433499
0.004894289896114532,0.012555391432791729,0.005033246750433499
0.004939621743878321,0.012555391432791729,0.005033246750433499
0.004985373463873894,0.012555391432791729,0.005033246750433499
0.005031548945038057,0.012555391432791729,0.005033246750433499
0.0050781521123276704,0.012555391432791729,0.005033246750433499
0.005125186927053333,0.012555391432791729,0.005033246750433499
0.0051726573872160194,0.012555391432791729,0.005033246750433499
0.005220567527846975,0.012555391432791729,0.005033246750433499
0.005268921421350677,0.012555391432791729,0.005033246750433499
0.0053177231778509665,0.012555391432791729,0.005033246750433499
0.0053669769455404765,0.012555391432791729,0.005033246750433499
0.005416686911033152,0.012555391432791729,0.005033246750433499
0.00546685729972018,0.012555391432791729,0.005033246750433499
0.005517492376129128,0.012555391432791729,0.005033246750433499
0.005568596444286409,0.012555391432791729,0.005033246750433499
0.005620173848083188,0.012555391432791729,0.005033246750433499
0.005672228971644543,0.012555391432791729,0.005033246750433499
0.005724766239702178,0.012555391432791729,0.005033246750433499
0.005777790117970507,0.012555391432791729,0.005033246750433499
0.005831305113526219,0.012555391432791729,0.005033246750433499
0.00588531577519145,0.012555391432791729,0.005033246750433499
0.0059398266939203566,0.015509601181683898,0.006541275359717588
0.005994842503189409,0.015509601181683898,0.006541275359717588
0.006050367879391224,0.015509601181683898,0.006541275359717588
0.0061064075422320365,0.015509601181683898,0.006541275359717588
0.006162966255132942,0.015509601181683898,0.006541275359717588
0.006220048825634711,0.015509601181683898,0.006541275359717588
0.0062776601058065,0.015509601181683898,0.006541275359717588
0.006335804992658254,0.015509601181683898,0.006541275359717588
0.006394488428556937,0.015509601181683898,0.006541275359717588
0.006453715401646702,0.015509601181683898,0.006541275359717588
0.0065134909462728026,0.015509601181683898,0.006541275359717588
0.006573820143409586,0.015509601181683898,0.006541275359717588
0.006634708121092351,0.015509601181683898,0.006541275359717588
0.006696160054853215,0.015509601181683898,0.006541275359717588
0.00675818116816111,0.015509601181683898,0.006541275359717588
0.006820776732865685,0.015509601181683898,0.006541275359717588
0.0068839520696454964,0.015509601181683898,0.006541275359717588
0.00694771254846024,0.015509601181683898,0.006541275359717588
0.007012063589007177,0.015509601181683898,0.006541275359717588
0.0070770106611818895,0.015509601181683898,0.006541275359717588
0.007142559285543126,0.015509601181683898,0.006541275359717588
0.007208715033782135,0.015509601181683898,0.006541275359717588
0.007275483529196233,0.015509601181683898,0.006541275359717588
0.007342870447166758,0.015509601181683898,0.006541275359717588
0.00741088151564157,0.016691285081240768,0.0062299669474688854
0.007479522515621821,0.016691285081240768,0.0062299669474688854
0.007548799281653432,0.016691285081240768,0.0062299669474688854
0.007618717702322999,0.016691285081240768,0.0062299669474688854
0.007689283720758305,0.016691285081240768,0.0062299669474688854
0.007760503335133571,0.016691285081240768,0.0062299669474688854
0.007832382599179196,0.016691285081240768,0.0062299669474688854
0.00790492762269642,0.016691285081240768,0.0062299669474688854
0.007978144572076629,0.016691285081240768,0.0062299669474688854
0.00805203967082547,0.016691285081240768,0.0062299669474688854
0.008126619200091946,0.016691285081240768,0.0062299669474688854
0.008201889499202203,0.016691285081240768,0.0062299669474688854
0.008277856966198472,0.016691285081240768,0.0062299669474688854
0.008354528058382871,0.016691285081240768,0.0062299669474688854
0.008431909292866252,0.016691285081240768,0.0062299669474688854
0.008510007247122246,0.016691285081240768,0.0062299669474688854
0.00858882855954625,0.016691285081240768,0.0062299669474688854
0.008668379930019773,0.016691285081240768,0.0062299669474688854
0.008748668120479914,0.016691285081240768,0.0062299669474688854
0.008829699955494083,0.016691285081240768,0.0062299669474688854
0.008911482322840203,0.02171344165435746,0.01109850990708064
0.008994022174092044,0.02171344165435746,0.01109850990708064
0.009077326525210224,0.02171344165435746,0.01109850990708064
0.00916140245713852,0.02171344165435746,0.01109850990708064
0.009246257116405733,0.02171344165435746,0.01109850990708064
0.009331897715733239,0.02171344165435746,0.01109850990708064
0.009418331534647951,0.02171344165435746,0.01109850990708064
0.009505565920101192,0.02171344165435746,0.01109850990708064
0.009593608287093146,0.02171344165435746,0.01109850990708064
0.009682466119303124,0.02171344165435746,0.01109850990708064
0.009772146969725724,0.02171344165435746,0.01109850990708064
0.009862658461312821,0.02171344165435746,0.01109850990708064
0.009954008287621519,0.02171344165435746,0.01109850990708064
0.010046204213468132,0.02171344165435746,0.01109850990708064
0.010139254075588154,0.02171344165435746,0.01109850990708064
0.01023316578330245,0.02171344165435746,0.01109850990708064
0.010327947319189514,0.02171344165435746,0.01109850990708064
0.010423606739764012,0.023929098966026588,0.011792194883247821
0.01052015217616159,0.023929098966026588,0.011792194883247821
0.010617591834830001,0.023929098966026588,0.011792194883247821
0.010715933998226712,0.023929098966026588,0.011792194883247821
0.010815187025522881,0.023929098966026588,0.011792194883247821
0.01091535935331391,0.023929098966026588,0.011792194883247821
0.01101645949633657,0.023929098966026588,0.011792194883247821
0.01111849604819271,0.023929098966026588,0.011792194883247821
0.011221477682079803,0.023929098966026588,0.011792194883247821
0.011325413151528114,0.023929098966026588,0.011792194883247821
0.011430311291144786,0.023929098966026588,0.011792194883247821
0.011536181017364784,0.023929098966026588,0.011792194883247821
0.011643031329208768,0.023929098966026588,0.011792194883247821
0.011750871309048075,0.023929098966026588,0.011792194883247821
0.011859710123376693,0.026292466765140327,0.0115218388405938
0.011969557023590429,0.026292466765140327,0.0115218388405938
0.01208042134677329,0.026292466765140327,0.0115218388405938
0.012192312516491107,0.026292466765140327,0.0115218388405938
0.012305240043592616,0.026292466765140327,0.0115218388405938
0.012419213527017834,0.026292466765140327,0.0115218388405938
0.012534242654613994,0.026292466765140327,0.0115218388405938
0.012650337203959038,0.026292466765140327,0.0115218388405938
0.012767507043192657,0.026292466765140327,0.0115218388405938
0.01288576213185518,0.026292466765140327,0.0115218388405938
0.013005112521734086,0.026292466765140327,0.0115218388405938
0.013125568357718428,0.026292466765140327,0.0115218388405938
0.013247139878661175,0.026292466765140327,0.0115218388405938
0.013369837418249465,0.029837518463810934,0.012797787569697471
0.013493671405883065,0.029837518463810934,0.012797787569697471
0.013618652367560814,0.029837518463810934,0.012797787569697471
0.013744790926775366,0.029837518463810934,0.012797787569697471
0.01387209780541621,0.029837518463810934,0.012797787569697471
0.014000583824680975,0.029837518463810934,0.012797787569697471
0.014130259905995337,0.029837518463810934,0.012797787569697471
0.014261137071941283,0.029837518463810934,0.012797787569697471
0.014393226447194065,0.029837518463810934,0.012797787569697471
0.014526539259467812,0.029837518463810934,0.012797787569697471
0.014661086840469845,0.029837518463810934,0.012797787569697471
0.014796880626863964,0.031019202363367804,0.012319050717082032
0.014933932161242518,0.031019202363367804,0.012319050717082032
0.015072253093107555,0.031019202363367804,0.012319050717082032
0.015211855179861048,0.031019202363367804,0.012319050717082032
0.015352750287804227,0.031019202363367804,0.012319050717082032
0.015494950393146316,0.031019202363367804,0.012319050717082032
0.015638467583022463,0.031019202363367804,0.012319050717082032
0.01578331405652118,0.031019202363367804,0.012319050717082032
0.01592950212572123,0.031019202363367804,0.012319050717082032
0.016077044216738237,0.031019202363367804,0.012319050717082032
0.016225952870780873,0.031019202363367804,0.012319050717082032
0.016376240745216875,0.03604135893648449,0.016347813663769285
0.016527920614648955,0.03604135893648449,0.016347813663769285
0.016681005372000592,0.03604135893648449,0.016347813663769285
0.016835508029612024,0.03604135893648449,0.016347813663769285
0.01699144172034626,0.03604135893648449,0.016347813663769285
0.01714881969870539,0.03604135893648449,0.016347813663769285
0.01730765534195726,0.03604135893648449,0.016347813663769285
0.017467962151272456,0.03604135893648449,0.016347813663769285
0.017629753752872058,0.03604135893648449,0.016347813663769285
0.017793043899185772,0.038552437223042836,0.016187613817190524
0.01795784647002095,0.038552437223042836,0.016187613817190524
0.018124175473742378,0.038552437223042836,0.016187613817190524
0.01829204504846294,0.038552437223042836,0.016187613817190524
0.018461469463245474,0.038552437223042836,0.016187613817190524
0.018632463119315597,0.038552437223042836,0.016187613817190524
0.018805040551285814,0.038552437223042836,0.016187613817190524
0.018979216428391014,0.038552437223042836,0.016187613817190524
0.01915500555573528,0.038552437223042836,0.016187613817190524
0.019332422875550453,0.04180206794682423,0.016434336069293086
0.019511483468466165,0.04180206794682423,0.016434336069293086
0.019692202554791715,0.04180206794682423,0.016434336069293086
0.01987459549580984,0.04180206794682423,0.016434336069293086
0.02005867779508234,0.04180206794682423,0.016434336069293086
0.020244465099768037,0.04180206794682423,0.016434336069293086
0.020431973201952704,0.04180206794682423,0.016434336069293086
0.020621218039991424,0.04180206794682423,0.016434336069293086
0.02081221569986339,0.045051698670605614,0.015019250657478726
0.021004982416539152,0.045051698670605614,0.015019250657478726
0.02119953457536071,0.045051698670605614,0.015019250657478726
0.021395888713434216,0.045051698670605614,0.015019250657478726
0.021594061521035653,0.045051698670605614,0.015019250657478726
0.02179406984302956,0.045051698670605614,0.015019250657478726
0.021995930680300747,0.045051698670605614,0.015019250657478726
0.022199661191199548,0.05125553914327917,0.01326747551982585
0.022405278693000182,0.05125553914327917,0.01326747551982585
0.022612800663372772,0.05125553914327917,0.01326747551982585
0.022822244741868985,0.05125553914327917,0.01326747551982585
0.023033628731421313,0.05125553914327917,0.01326747551982585
0.02324697059985648,0.05125553914327917,0.01326747551982585
0.023462288481422625,0.05125553914327917,0.01326747551982585
0.02367960067833076,0.0568685376661743,0.012919391199804951
0.023898925662310503,0.0568685376661743,0.012919391199804951
0.02412028207618007,0.0568685376661743,0.012919391199804951
0.024343688735431104,0.0568685376661743,0.012919391199804951
0.024569164629827903,0.0568685376661743,0.012919391199804951
0.024796728925021577,0.0568685376661743,0.012919391199804951
0.025026400964179192,0.0568685376661743,0.012919391199804951
0.025258200269627846,0.06026587887740029,0.0138003726569019
0.025492146544514233,0.06026587887740029,0.0138003726569019
0.025728259674479323,0.06026587887740029,0.0138003726569019
0.025966559729348696,0.06026587887740029,0.0138003726569019
0.026207066964838526,0.06026587887740029,0.0138003726569019
0.0264498018242772,0.06026587887740029,0.0138003726569019
0.02669478494034321,0.06322008862629246,0.015124605049837196
0.026942037136818822,0.06322008862629246,0.015124605049837196
0.02719157943036019,0.06322008862629246,0.015124605049837196
0.027443433032283655,0.06322008862629246,0.015124605049837196
0.02769761935036891,0.06322008862629246,0.015124605049837196
0.027954159990678566,0.06322008862629246,0.015124605049837196
0.028213076759394707,0.06706056129985229,0.015542001123822083
0.02847439166467248,0.06706056129985229,0.015542001123822083
0.028738126918510663,0.06706056129985229,0.015542001123822083
0.029004304938639917,0.06706056129985229,0.015542001123822083
0.02927294835042816,0.06706056129985229,0.015542001123822083
0.0295440799888038,0.0709010339734121,0.015538881179773019
0.029817722900196734,0.0709010339734121,0.015538881179773019
0.030093900344497212,0.0709010339734121,0.015538881179773019
0.030372635797033115,0.0709010339734121,0.015538881179773019
0.030653952950565267,0.0709010339734121,0.015538881179773019
0.030937875717301368,0.0709010339734121,0.015538881179773019
0.03122442823092858,0.07488921713441654,0.01575655463409891
0.03151363484866479,0.07488921713441654,0.01575655463409891
0.0318055201533292,0.07488921713441654,0.01575655463409891
0.032100108955431715,0.07488921713441654,0.01575655463409891
0.03239742629528195,0.07488921713441654,0.01575655463409891
0.03269749744511768,0.07828655834564255,0.016884715115196697
0.03300034791125285,0.07828655834564255,0.016884715115196697
0.03330600343624589,0.07828655834564255,0.016884715115196697
0.03361449000108765,0.07828655834564255,0.016884715115196697
0.03392583382740992,0.07828655834564255,0.016884715115196697
0.034240061379714255,0.08389955686853767,0.01757140957021799
0.034557199367621395,0.08389955686853767,0.01757140957021799
0.03487727474814178,0.08389955686853767,0.01757140957021799
0.03520031472796679,0.08389955686853767,0.01757140957021799
0.0355263467657814,0.08641063515509602,0.01607942470980594
0.03585539857459817,0.08641063515509602,0.01607942470980594
0.0361874981241128,0.08641063515509602,0.01607942470980594
0.03652267364308175,0.08641063515509602,0.01607942470980594
0.03686095362172158,0.08641063515509602,0.01607942470980594
0.03720236681413066,0.09025110782865584,0.015762707735820943
0.03754694224073337,0.09025110782865584,0.015762707735820943
0.037894709190746674,0.09025110782865584,0.015762707735820943
0.03824569722466999,0.09025110782865584,0.015762707735820943
0.038599936176797675,0.09438700147710487,0.016919855038982776
0.03895745615775501,0.09438700147710487,0.016919855038982776
0.0393182875570577,0.09438700147710487,0.016919855038982776
0.03968246104569482,0.09438700147710487,0.016919855038982776
0.04005000757873611,0.09881831610044313,0.0162175382605476
0.04042095839796306,0.09881831610044313,0.0162175382605476
0.04079534503452449,0.09881831610044313,0.0162175382605476
0.04117319931161679,0.09881831610044313,0.0162175382605476
0.04155455334718875,0.1019202363367799,0.018210971943778364
0.04193943955667186,0.1019202363367799,0.018210971943778364
0.04232789065573549,0.1019202363367799,0.018210971943778364
0.042719939663067766,0.1019202363367799,0.018210971943778364
0.04311561990318229,0.10310192023633677,0.019079509536162845
0.0435149650092505,0.10310192023633677,0.019079509536162845
0.04391800892596086,0.10310192023633677,0.019079509536162845
0.044324785912403956,0.10694239290989663,0.019412053089765
0.04473533054498463,0.10694239290989663,0.019412053089765
0.04514967772036102,0.10694239290989663,0.019412053089765
0.04556786265841064,0.10694239290989663,0.019412053089765
0.045989920905224385,0.1103397341211226,0.01871064291811629
0.046415888336127774,0.1103397341211226,0.01871064291811629
0.04684580115873045,0.1103397341211226,0.01871064291811629
0.04727969591600391,0.11565731166912849,0.018645747318482196
0.047717609489387455,0.11565731166912849,0.018645747318482196
0.048159579101923505,0.11565731166912849,0.018645747318482196
0.04860564232142134,0.11565731166912849,0.018645747318482196
0.04905583706365046,0.11949778434268832,0.019859600421659608
0.04951020159556351,0.11949778434268832,0.019859600421659608
0.04996877453854884,0.11949778434268832,0.019859600421659608
0.050431594871713586,0.12215657311669129,0.019335096554867127
0.0508987019351968,0.12215657311669129,0.019335096554867127
0.05137013543351344,0.12215657311669129,0.019335096554867127
0.05184593543892913,0.12525849335302805,0.019912630156706013
0.05232614239486662,0.12525849335302805,0.019912630156706013
0.05281079711934331,0.12525849335302805,0.019912630156706013
0.05329994080844088,0.12806499261447563,0.0205742793753572
0.05379361503980703,0.12806499261447563,0.0205742793753572
0.05429186177618943,0.12806499261447563,0.0205742793753572
0.05479472336900287,0.13072378138847857,0.02091551293723234
0.055302242561929005,0.13072378138847857,0.02091551293723234
0.055814462494549605,0.13072378138847857,0.02091551293723234
0.05633142670601358,0.13205317577548006,0.020611362375697714
0.05685317913873753,0.13205317577548006,0.020611362375697714
0.05737976414214134,0.13205317577548006,0.020611362375697714
0.05791122647641758,0.1364844903988183,0.0240727312111827
0.058447611316336315,0.1364844903988183,0.0240727312111827
0.05898896425508499,0.1364844903988183,0.0240727312111827
0.0595353313081437,0.14165435745937963,0.024245826515188425
0.06008675891719687,0.14165435745937963,0.024245826515188425
0.060643293954080614,0.1465288035450517,0.0228280546360968
0.061204983724766966,0.1465288035450517,0.0228280546360968
0.061771875973384946,0.1465288035450517,0.0228280546360968
0.06234401888627864,0.1499261447562777,0.023201468051862947
0.06292146109610344,0.1499261447562777,0.023201468051862947
0.06350425168595962,0.1499261447562777,0.023201468051862947
0.0640924401935645,0.15465288035450517,0.0232619919087192
0.06468607661546327,0.15465288035450517,0.0232619919087192
0.06528521141127848,0.16011816838995568,0.025803105127726732
0.0658898955079995,0.16011816838995568,0.025803105127726732
0.06650018030431118,0.16528803545051698,0.02392372891502013
0.0671161176749628,0.16528803545051698,0.02392372891502013
0.06773775997517752,0.16528803545051698,0.02392372891502013
0.06836516004510239,0.1695716395864106,0.023744202419391576
0.06899837121430018,0.1695716395864106,0.023744202419391576
0.06963744730628223,0.1740029542097489,0.020082350029878276
0.07028244264308345,0.1740029542097489,0.020082350029878276
0.07093341204987996,0.17887740029542099,0.020029769641031238
0.07159041085964889,0.17887740029542099,0.020029769641031238
0.07225349491787214,0.17887740029542099,0.020029769641031238
0.07292272058728312,0.18212703101920233,0.018929623889047318
0.07359814475265763,0.18212703101920233,0.018929623889047318
0.07427982482564918,0.18892171344165434,0.017483581363574953
0.07496781874966876,0.18892171344165434,0.017483581363574953
0.07566218500481055,0.19571639586410633,0.017257491056939328
0.07636298261282241,0.19571639586410633,0.017257491056939328
0.07707027114212295,0.19926144756277697,0.01857279504756267
0.0777841107128649,0.19926144756277697,0.01857279504756267
0.07850456200204509,0.20428360413589366,0.020289516952389876
0.07923168624866253,0.20428360413589366,0.020289516952389876
0.07996554525892346,0.20723781388478582,0.022788196055418552
0.080706201411495,0.20723781388478582,0.022788196055418552
0.08145371766280746,0.21093057607090104,0.024088838761470256
0.0822081575524054,0.21093057607090104,0.024088838761470256
0.08296958520834907,0.21639586410635153,0.022737075113774135
0.0837380653526649,0.21639586410635153,0.022737075113774135
0.08451366330684713,0.21905465288035453,0.020994182105910864
0.08529644499741025,0.21905465288035453,0.020994182105910864
0.08608647696149245,0.22274741506646972,0.021928914103274015
0.08688382635251184,0.22274741506646972,0.021928914103274015
0.08768856094587427,0.2264401772525849,0.023365975225751998
0.08850074914473438,0.2264401772525849,0.023365975225751998
0.08932045998580969,0.23028064992614472,0.02380181859380506
0.09014776314524918,0.23397341211225994,0.026092732309377788
0.09098272894455559,0.23397341211225994,0.026092732309377788
0.09182542835656282,0.2389955686853767,0.029980337208786043
0.09267593301146883,0.2389955686853767,0.029980337208786043
0.09353431520292387,0.24401772525849336,0.031747638646963026
0.09440064789417603,0.24401772525849336,0.031747638646963026
0.0952750047242729,0.2509601181683899,0.03545359415497596
0.09615746001432096,0.2549483013293944,0.03531485613534678
0.09704808877380307,0.2549483013293944,0.03531485613534678
0.09794696670695395,0.2586410635155096,0.03417936843908192
0.09885417021919574,0.2586410635155096,0.03417936843908192
0.09976977642363201,0.26336779911373703,0.0362019624872412
0.1006938631476027,0.2672082717872969,0.03504092114044541
0.10162650893929952,0.2672082717872969,0.03504092114044541
0.10256779307444219,0.26942392909896606,0.0350944976549743
0.10351779556301763,0.272821270310192,0.03305144787927423
0.10447659715608042,0.272821270310192,0.03305144787927423
0.10544427935261684,0.27503692762186116,0.033724891831674444
0.10642092440647247,0.2788774002954209,0.03368893087816193
0.10740661533334334,0.2788774002954209,0.03368893087816193
0.10840143591783309,0.2807976366322008,0.03597625640352416
0.10940547072057424,0.2875923190546529,0.03507964269425833
0.11041880508541602,0.2875923190546529,0.03507964269425833
0.11144152514667881,0.29379615952732646,0.03608391156616388
0.1124737178364752,0.296602658788774,0.03521586545390984
0.1135154708920999,0.296602658788774,0.03521586545390984
0.11456687286348714,0.3004431314623338,0.03216789423751527
0.11562801312073753,0.3019202363367799,0.03220555363629907
0.11669898186171475,0.30428360413589367,0.031457671777377225
0.11777987011971193,0.30428360413589367,0.031457671777377225
0.11887076977119033,0.3063515509601182,0.03239319391081069
0.11997177354358843,0.31033973412112265,0.03319343845481074
0.12108297502320395,0.31033973412112265,0.03319343845481074
0.12220446866314887,0.3138847858197932,0.03575183775589967
0.1233363497913776,0.3175775480059084,0.03459916512212874
0.12447871461879062,0.32053175775480064,0.03440946373147444
0.125631660247412,0.3228951255539144,0.03400693370436898
0.1267952846786434,0.3228951255539144,0.03400693370436898
0.12796968682159415,0.32555391432791725,0.033074544503038275
0.1291549665014884,0.3292466765140325,0.03248474198508553
0.1303512244681509,0.3310192023633678,0.03143801422366663
0.1315585624045704,0.33426883308714916,0.03379131870681574
0.1327770829355429,0.33426883308714916,0.03379131870681574
0.13400688963639507,0.3372230428360413,0.0326826491195357
0.13524808704178753,0.33958641063515504,0.03232764370303514
0.1365007806546014,0.34121122599704573,0.03150387646094808
0.13776507695490536,0.3449039881831609,0.032647025266322516
0.13904108340900698,0.3477104874446086,0.03322811172081029
0.1403289084785873,0.35051698670605613,0.03255630586075686
0.14162866162991988,0.35051698670605613,0.03255630586075686
0.1429404533431761,0.3539143279172821,0.03245300966466276
0.14426439512181574,0.35657311669128505,0.03299381927460668
0.14560059950206486,0.3623338257016248,0.028802913803382235
0.14694918006248173,0.3655834564254062,0.03142875935579974
0.14831025143361043,0.37119645494830134,0.02959170297755578
0.14968392930772556,0.37577548005908423,0.027836885147913677
0.1510703304486654,0.3785819793205317,0.029877060473277303
0.1524695727017573,0.38124076809453467,0.029282049274610596
0.15388177500383463,0.38330871491875923,0.03002437457097318
0.155307057393346,0.3862629246676514,0.029272112770314773
0.1567455410205595,0.3880354505169867,0.027965912157687747
0.15819734815786,0.38980797636632203,0.02766435118753172
0.1596626022101425,0.39143279172821266,0.028138320161948883
0.161141427725302,0.3935007385524372,0.02874520133940632
0.16263395040481923,0.3961595273264403,0.028496173775034064
0.16414029711444664,0.3980797636632201,0.02934655454492487
0.16566059589499135,0.40280649926144757,0.02982020742787467
0.16719497597319902,0.4036927621861152,0.02999044323594873
0.16874356777273758,0.4062038404726735,0.030351619906297266
0.17030650292528443,0.4082717872968981,0.029105588501287895
0.17188391428171457,0.4118168389955687,0.026876273961765496
0.17347593592339308,0.41595273264401766,0.028871428715543566
0.17508270317357252,0.4192023633677991,0.029318040871969896
0.17670435260889467,0.42200886262924664,0.02917920889376869
0.1783410220710008,0.42333825701624817,0.028787338629813898
0.17999285067824763,0.42688330871491875,0.02796547872213279
0.18165997883753268,0.43205317577548,0.0286273103824243
0.18334254825622906,0.4398818316100443,0.02757965725878531
0.18504070195423022,0.4413589364844904,0.028504679841840932
0.1867545842761076,0.4420974889217134,0.028353317811371428
0.18848434090337954,0.4454948301329395,0.028837822105718364
0.1902301188668944,0.4496307237813884,0.028096935185275153
0.1919920665593285,0.45568685376661744,0.025850507581680723
0.1937703337477989,0.46159527326440175,0.026407194594757023
0.19556507158659492,0.46366322008862626,0.02644572383684747
0.19737643263002555,0.46720827178729696,0.02559415438642339
0.19920457084538692,0.4698670605612999,0.02553156298586602
0.2010496416260499,0.4735598227474151,0.025699549616179374
0.2029118018046678,0.47754800590841945,0.026386990158291154
0.20479120966650854,0.47828655834564254,0.02654043214640751
0.2066880249629082,0.4803545051698671,0.026264975660575913
0.20860240892485027,0.485672082717873,0.024645971775024166
0.2105345242766706,0.4870014771048745,0.023324437527511798
0.21248453524988828,0.4884785819793205,0.023010514855330476
0.21445260759716675,0.49335302806499265,0.025913731889592846
0.21643890860640203,0.4971935007385525,0.025803105127726746
0.21844360711494262,0.49881831610044314,0.025650923125095502
0.22046687352394098,0.5039881831610045,0.024586882810185704
0.22250887981283693,0.5059084194977843,0.024173728742344115
0.2245697995539774,0.5109305760709011,0.02441521258511074
0.22664980792736927,0.5132939438700148,0.02503100833574111
0.22874908173557018,0.5163958641063516,0.024796988970368198
0.23086779941871696,0.5224519940915806,0.025183567197535377
0.23300614106969247,0.5249630723781389,0.024826300997194548
0.23516428844943485,0.5283604135893649,0.024579486701721814
0.23734242500238661,0.5307237813884786,0.024579486701721835
0.23954073587208768,0.5338257016248154,0.023127686992558825
0.24175940791691308,0.5381093057607089,0.024589347685309477
0.243998629725955,0.5438700147710488,0.023876562533767732
0.24625859163505467,0.5462333825701625,0.024159183023407662
0.24853948574297985,0.5530280649926145,0.02454148492257143
0.25084150592775384,0.557016248153619,0.02663753411451582
0.25316484786313553,0.5615952732644018,0.027305806147699407
0.2555097090352507,0.5638109305760709,0.02644205680402409
0.25787628875938007,0.5680945347119645,0.026987891361171697
0.26026478819690047,0.5711964549483014,0.02626728306692327
0.26267541037238357,0.5723781388478582,0.026185939981437215
0.2651083601908539,0.5774002954209749,0.027523783851870126
0.26756384445520454,0.5805022156573117,0.027111570453837913
0.27004207188377727,0.5827178729689808,0.025671706875881245
0.2725432531281028,0.5858197932053176,0.026064844525953063
0.27506760079080644,0.5903988183161004,0.027272492558754365
0.2776153294436801,0.5929098966026588,0.028938524852314525
0.28018665564591955,0.596602658788774,0.02776930974032402
0.2827817979625341,0.6007385524372231,0.02808701097974476
0.28540097698292377,0.6051698670605613,0.02945210320062638
0.28804441533962977,0.6100443131462334,0.028412679559337278
0.29071233772725785,0.6124076809453471,0.029625681854564562
0.2934049709215787,0.616248153618907,0.027955074252724952
0.29612254379880343,0.6206794682422453,0.026200285780278207
0.29886528735503826,0.6248153618906942,0.02691413169614267
0.30163343472591975,0.6292466765140325,0.027218660681605614
0.3044272212064303,0.6336779911373707,0.02897034107997174
0.30724688427090036,0.6364844903988183,0.02889031525410845
0.31009266359319265,0.6384047267355982,0.02880080954240415
0.312964801067075,0.6420974889217133,0.02647870427915409
0.3158635408267819,0.6453471196454948,0.02616927047487925
0.3187891292677646,0.6487444608567208,0.02632029758312256
0.32174181506763716,0.6531757754800591,0.023207214157445085
0.3247218492073129,0.6568685376661743,0.023042099581290925
0.3277294849923382,0.6602658788774003,0.021552012435489216
0.33076497807442423,0.664549483013294,0.021913984624110157
0.3338285864731761,0.6682422451994092,0.02011130105408261
0.3369205705980267,0.6716395864106353,0.019019059705021893
0.34004119327037063,0.6765140324963073,0.017268023551698836
0.34319071974590426,0.6782865583456427,0.016809889011025612
0.34636941773717345,0.6809453471196455,0.018037084277709694
0.3495775574363275,0.6847858197932053,0.01841220426197182
0.3528154115380883,0.6884785819793204,0.016703553469441232
0.3560832552629278,0.6923190546528804,0.017127765451054412
0.3593813663804626,0.6954209748892171,0.016694117047980978
0.36271002523306484,0.6983751846381092,0.017913005359436338
0.36606951475969024,0.7016248153618907,0.018761751731420653
0.36946012051993027,0.7081240768094534,0.01652480706127271
0.37288213071828336,0.7109305760709012,0.015144627570518302
0.3763358362286533,0.7128508124076809,0.01610879767340505
0.37982153061907364,0.7159527326440178,0.016971357211144924
0.3833395101766601,0.719645494830133,0.014995827865184722
0.38689007393279756,0.7217134416543575,0.016318128123271197
0.390473523688556,0.7288035450516988,0.014509417718240764
0.39409016404034475,0.7319054652880354,0.014889562309244151
0.39774030240580366,0.7360413589364846,0.01732478837709504
0.4014242490499322,0.7398818316100443,0.017662918988452205
0.40514231711146476,0.7438700147710486,0.016844465439080955
0.408894822629486,0.7471196454948301,0.017349258923127716
0.4126820845702952,0.7508124076809454,0.01702839915740574
0.4165044248545185,0.7530280649926145,0.01601219231840696
0.4203621683844714,0.7577548005908418,0.016565833423201087
0.4242556430717777,0.7605612998522895,0.017552774214958565
0.42818517986524113,0.7636632200886263,0.016595075870362096
0.4321511127789762,0.7688330871491875,0.018996102140679896
0.4361537789208006,0.7722304283604136,0.018498899860245867
0.44019351852088745,0.7766617429837519,0.02040568096347745
0.4442706749606883,0.7788774002954211,0.019805816706330526
0.4483855948021186,0.7816838995568685,0.018784995702834466
0.45253862781701665,0.7838995568685376,0.017408544187398615
0.4567301270168747,0.7862629246676514,0.01795693552589544
0.46096044868284336,0.7884785819793205,0.017166644846499473
0.46522995239601894,0.7908419497784343,0.016168882916217674
0.4695390010680058,0.7945347119645494,0.017147569613295423
0.4738879609717651,0.7983751846381093,0.016079424709805928
0.4782772017727485,0.8017725258493353,0.015331561166738401
0.4827070965603183,0.8039881831610044,0.015382865151960832
0.4871780218794631,0.8084194977843426,0.014134486444365707
0.4916903577628026,0.8122599704579025,0.015022478521401116
0.4962444877628913,0.8149187592319054,0.01541435196241602
0.5008407989848213,0.8192023633677993,0.014609323082740098
0.5054796821191241,0.8223042836041359,0.01520852249646094
0.5101615314749833,0.8252584933530279,0.01480465567997148
0.5148867450137492,0.831314623338257,0.015951516873513805
0.5196557243827657,0.834268833087149,0.016665048390984673
0.5244688749495119,0.8400295420974888,0.01454029506921679
0.5293266058360562,0.8434268833087148,0.013715793478270911
0.5342293299538352,0.8451994091580503,0.013765194489419234
0.53917746403875,0.8494830132939439,0.014630050829440907
0.5441714286865893,0.853618906942393,0.015294357230609387
0.5492116483887789,0.8562776957163958,0.015725753012161812
0.5542985515684669,0.8599704579025111,0.015473217035563938
0.5594325706169377,0.8626292466765142,0.015538881179773027
0.5646141419303667,0.86602658788774,0.01415162747230406
0.5698437059469142,0.8691285081240769,0.013859970631414514
0.5751217071841613,0.871344165435746,0.01320153156346218
0.5804485942768978,0.8737075332348597,0.013105693406406852
0.5858248200152536,0.8768094534711963,0.012184498746416477
0.5912508413831875,0.8785819793205318,0.012196430688638935
0.5967271195973316,0.8809453471196456,0.015147028494395861
0.6022541201461928,0.8841949778434268,0.015385228897996546
0.6078323128297229,0.8878877400295421,0.01437934599480508
0.6134621717992506,0.8898079763663219,0.014324448288305827
0.6191441755977841,0.8930576070901035,0.0133612461983935
0.6248788072006894,0.8949778434268835,0.013293032045611632
0.6306665540567405,0.8979320531757755,0.01290437083001207
0.6365079081295572,0.9035450516986705,0.014456691023720498
0.642403365939419,0.9054652880354505,0.014202072970808423
0.6483534286054721,0.907533234859675,0.014442430205707906
0.6543586018883236,0.9101920236336778,0.013390245139068467
0.6604193962330305,0.9119645494830133,0.013789828629392644
0.6665363268124913,0.9140324963072379,0.013353986623720972
0.6727099135712337,0.9168389955686853,0.013009149230613961
0.6789406812696106,0.9196454948301328,0.013451660318289885
0.6852291595284065,0.9221565731166914,0.013212545078917861
0.6915758828738525,0.9252584933530281,0.013630689491283722
0.697981390783066,0.9270310192023634,0.013469670314731827
0.7044462277299037,0.9311669128508123,0.012401427073505592
0.7109709432312431,0.9335302806499263,0.012358346034476738
0.7175560918936928,0.9355982274741507,0.012204378835907168
0.7242022334607315,0.9372230428360414,0.01224503211762273
0.730909932860291,0.9387001477104875,0.011903709900282214
0.737679760252773,0.9412112259970457,0.012721790534490345
0.7445122910795136,0.9432791728212704,0.013030561950032531
0.751408106111697,0.9441654357459381,0.013498436327879997
0.7583677914997191,0.9460856720827178,0.013142636942431472
0.7653919388230148,0.9487444608567209,0.013751979476782717
0.77248114514034,0.9496307237813884,0.014141345348782187
0.7796360130405229,0.9509601181683898,0.013534307866886173
0.7868571506936851,0.9534711964549482,0.013362153367909293
0.794145171902934,0.9550960118168389,0.012381863365041757
0.8015006961565405,0.9568685376661742,0.01179219488324782
0.8089243486805938,0.958493353028065,0.011366138315720909
0.8164167604921464,0.9601181683899558,0.011526046194701746
0.823978568452852,0.9624815361890693,0.010858925654034667
0.8316104153230962,0.9655834564254061,0.010305681187848865
0.8393129498166364,0.9676514032496307,0.009759579160400739
0.8470868266557402,0.9698670605613,0.008533752454276037
0.8549327066268376,0.9703101920236339,0.008902203890833491
0.8628512566366896,0.972821270310192,0.00886809831800644
0.8708431497690724,0.9742983751846381,0.009163872082033944
0.8789090653419954,0.9766617429837519,0.007840878084645746
0.8870496889654403,0.9782865583456426,0.007661035438635119
0.8952657125996392,0.980354505169867,0.0068242316248187515
0.9035578346138929,0.982274741506647,0.005949308701917555
0.9119267598459299,0.9841949778434269,0.0048267162710595645
0.9203731996618221,0.9868537666174297,0.003648179921780961
0.9288978720164498,0.9884785819793205,0.004501872752599719
0.9375015015145289,0.9893648449039881,0.005154604560631203
0.9461848194722002,0.9917282127031021,0.0037626732003038584
0.9549485639791966,0.9933530280649927,0.0028069311302292765
0.9637934799615786,0.9948301329394387,0.0032098485500751425
0.9727203192450538,0.9964549483013293,0.0026239118846822567
0.9817298406188841,0.9976366322008863,0.0017338076673223944
0.9908228099003797,0.9989660265878877,0.0009969698045946076
1.0,1.0,0.0


==> data_2/cora/mismatched/roc_lira_mean.csv <==
fpr,tpr_mean,tpr_std
0.0001,0.0,0.0
0.00010092621909870473,0.004579025110782865,0.0057609194202968995
0.00010186101701559753,0.004579025110782865,0.0057609194202968995
0.00010280447320933097,0.004579025110782865,0.0057609194202968995
0.00010375666787451859,0.004579025110782865,0.0057609194202968995
0.00010471768194855202,0.004579025110782865,0.0057609194202968995
0.0001056875971184804,0.004579025110782865,0.0057609194202968995
0.00010666649582795387,0.004579025110782865,0.0057609194202968995
0.00010765446128423159,0.004579025110782865,0.0057609194202968995
0.00010865157746525384,0.004579025110782865,0.0057609194202968995
0.00010965792912678099,0.004579025110782865,0.0057609194202968995
0.00011067360180959734,0.004579025110782865,0.0057609194202968995
0.00011169868184678226,0.004579025110782865,0.0057609194202968995
0.00011273325637104872,0.004579025110782865,0.0057609194202968995
0.00011377741332214914,0.004579025110782865,0.0057609194202968995
0.00011483124145435111,0.004579025110782865,0.0057609194202968995
0.00011589483034398106,0.004579025110782865,0.0057609194202968995
0.00011696827039703847,0.004579025110782865,0.0057609194202968995
0.00011805165285688056,0.004579025110782865,0.0057609194202968995
0.0001191450698119776,0.004579025110782865,0.0057609194202968995
0.00012024861420374123,0.004579025110782865,0.0057609194202968995
0.00012136237983442405,0.004579025110782865,0.0057609194202968995
0.00012248646137509307,0.004579025110782865,0.0057609194202968995
0.00012362095437367691,0.004579025110782865,0.0057609194202968995
0.00012476595526308696,0.004579025110782865,0.0057609194202968995
0.0001259215613694151,0.004579025110782865,0.0057609194202968995
0.0001270878709202058,0.004579025110782865,0.0057609194202968995
0.000128264983052806,0.004579025110782865,0.0057609194202968995
0.0001294529978227916,0.004579025110782865,0.0057609194202968995
0.00013065201621247213,0.004579025110782865,0.0057609194202968995
0.00013186214013947485,0.004579025110782865,0.0057609194202968995
0.00013308347246540747,0.004579025110782865,0.0057609194202968995
0.00013431611700460153,0.004579025110782865,0.0057609194202968995
0.0001355601785329369,0.004579025110782865,0.0057609194202968995
0.0001368157627967472,0.004579025110782865,0.0057609194202968995
0.00013808297652180923,0.004579025110782865,0.0057609194202968995
0.0001393619274224142,0.004579025110782865,0.0057609194202968995
0.00014065272421052364,0.004579025110782865,0.0057609194202968995
0.00014195547660501016,0.004579025110782865,0.0057609194202968995
0.0001432702953409831,0.004579025110782865,0.0057609194202968995
0.00014459729217920195,0.004579025110782865,0.0057609194202968995
0.00014593657991557562,0.004579025110782865,0.0057609194202968995
0.00014728827239075018,0.004579025110782865,0.0057609194202968995
0.0001486524844997857,0.004579025110782865,0.0057609194202968995
0.00015002933220192182,0.004579025110782865,0.0057609194202968995
0.0001514189325304352,0.004579025110782865,0.0057609194202968995
0.00015282140360258693,0.004579025110782865,0.0057609194202968995
0.0001542368646296629,0.004579025110782865,0.0057609194202968995
0.00015566543592710622,0.004579025110782865,0.0057609194202968995
0.00015710723892474503,0.004579025110782865,0.0057609194202968995
0.00015856239617711372,0.004579025110782865,0.0057609194202968995
0.00016003103137387001,0.004579025110782865,0.0057609194202968995
0.00016151326935030913,0.004579025110782865,0.0057609194202968995
0.0001630092360979741,0.004579025110782865,0.0057609194202968995
0.00016451905877536624,0.004579025110782865,0.0057609194202968995
0.00016604286571875296,0.004579025110782865,0.0057609194202968995
0.0001675807864530767,0.004579025110782865,0.0057609194202968995
0.00016913295170296487,0.004579025110782865,0.0057609194202968995
0.0001706994934038408,0.004579025110782865,0.0057609194202968995
0.0001722805447131394,0.004579025110782865,0.0057609194202968995
0.00017387624002162505,0.004579025110782865,0.0057609194202968995
0.00017548671496481503,0.004579025110782865,0.0057609194202968995
0.00017711210643450888,0.004579025110782865,0.0057609194202968995
0.00017875255259042355,0.004579025110782865,0.0057609194202968995
0.00018040819287193827,0.004579025110782865,0.0057609194202968995
0.00018207916800994624,0.004579025110782865,0.0057609194202968995
0.00018376562003881704,0.004579025110782865,0.0057609194202968995
0.00018546769230846994,0.004579025110782865,0.0057609194202968995
0.00018718552949655793,0.004579025110782865,0.0057609194202968995
0.00018891927762076664,0.004579025110782865,0.0057609194202968995
0.0001906690840512252,0.004579025110782865,0.0057609194202968995
0.00019243509752303302,0.004579025110782865,0.0057609194202968995
0.00019421746814890265,0.004579025110782865,0.0057609194202968995
0.00019601634743191858,0.004579025110782865,0.0057609194202968995
0.00019783188827841644,0.004579025110782865,0.0057609194202968995
0.00019966424501097934,0.004579025110782865,0.0057609194202968995
0.00020151357338155586,0.004579025110782865,0.0057609194202968995
0.0002033800305846982,0.004579025110782865,0.0057609194202968995
0.00020526377527092522,0.004579025110782865,0.0057609194202968995
0.0002071649675602069,0.004579025110782865,0.0057609194202968995
0.000209083769055575,0.004579025110782865,0.0057609194202968995
0.00021102034285685965,0.004579025110782865,0.0057609194202968995
0.0002129748535745521,0.004579025110782865,0.0057609194202968995
0.00021494746734379805,0.004579025110782865,0.0057609194202968995
0.00021693835183851843,0.004579025110782865,0.0057609194202968995
0.00021894767628566206,0.004579025110782865,0.0057609194202968995
0.00022097561147959031,0.004579025110782865,0.0057609194202968995
0.00022302232979659386,0.004579025110782865,0.0057609194202968995
0.00022508800520954617,0.004579025110782865,0.0057609194202968995
0.0002271728133026905,0.004579025110782865,0.0057609194202968995
0.00022927693128656486,0.004579025110782865,0.0057609194202968995
0.0002314005380130654,0.004579025110782865,0.0057609194202968995
0.00023354381399064793,0.004579025110782865,0.0057609194202968995
0.00023570694139967278,0.004579025110782865,0.0057609194202968995
0.00023789010410788934,0.004579025110782865,0.0057609194202968995
0.00024009348768606518,0.004579025110782865,0.0057609194202968995
0.00024231727942376007,0.004579025110782865,0.0057609194202968995
0.00024456166834524467,0.004579025110782865,0.0057609194202968995
0.00024682684522556923,0.004579025110782865,0.0057609194202968995
0.00024911300260677886,0.004579025110782865,0.0057609194202968995
0.0002514203348142797,0.004579025110782865,0.0057609194202968995
0.00025374903797335715,0.004579025110782865,0.0057609194202968995
0.00025609931002584595,0.004579025110782865,0.0057609194202968995
0.00025847135074695635,0.004579025110782865,0.0057609194202968995
0.0002608653617622548,0.004579025110782865,0.0057609194202968995
0.000263281546564802,0.004579025110782865,0.0057609194202968995
0.00026572011053245065,0.004579025110782865,0.0057609194202968995
0.00026818126094530154,0.004579025110782865,0.0057609194202968995
0.0002706652070033241,0.004579025110782865,0.0057609194202968995
0.0002731721598441376,0.004579025110782865,0.0057609194202968995
0.0002757023325609583,0.004579025110782865,0.0057609194202968995
0.0002782559402207126,0.004579025110782865,0.0057609194202968995
0.00028083319988231727,0.004579025110782865,0.0057609194202968995
0.0002834343306151309,0.004579025110782865,0.0057609194202968995
0.0002860595535175742,0.004579025110782865,0.0057609194202968995
0.00028870909173592344,0.004579025110782865,0.0057609194202968995
0.00029138317048327885,0.004579025110782865,0.0057609194202968995
0.00029408201705870637,0.004579025110782865,0.0057609194202968995
0.00029680586086656025,0.004579025110782865,0.0057609194202968995
0.00029955493343598134,0.004579025110782865,0.0057609194202968995
0.0003023294684405776,0.004579025110782865,0.0057609194202968995
0.00030512970171828706,0.004579025110782865,0.0057609194202968995
0.00030795587129142264,0.004579025110782865,0.0057609194202968995
0.00031080821738690636,0.004579025110782865,0.0057609194202968995
0.00031368698245668765,0.004579025110782865,0.0057609194202968995
0.00031659241119835204,0.004579025110782865,0.0057609194202968995
0.00031952475057592136,0.004579025110782865,0.0057609194202968995
0.0003224842498408442,0.004579025110782865,0.0057609194202968995
0.0003254711605531848,0.004579025110782865,0.0057609194202968995
0.00032848573660300434,0.004579025110782865,0.0057609194202968995
0.0003315282342319423,0.004579025110782865,0.0057609194202968995
0.00033459891205499747,0.004579025110782865,0.0057609194202968995
0.0003376980310825091,0.004579025110782865,0.0057609194202968995
0.0003408258547423452,0.004579025110782865,0.0057609194202968995
0.00034398264890229247,0.004579025110782865,0.0057609194202968995
0.00034716868189265597,0.004579025110782865,0.0057609194202968995
0.00035038422452906756,0.004579025110782865,0.0057609194202968995
0.00035362955013550426,0.004579025110782865,0.0057609194202968995
0.000356904934567523,0.004579025110782865,0.0057609194202968995
0.000360210656235707,0.004579025110782865,0.0057609194202968995
0.00036354699612933176,0.004579025110782865,0.0057609194202968995
0.00036691423784024937,0.004579025110782865,0.0057609194202968995
0.0003703126675869927,0.004579025110782865,0.0057609194202968995
0.0003737425742391064,0.004579025110782865,0.0057609194202968995
0.00037720424934169976,0.004579025110782865,0.0057609194202968995
0.0003806979871402284,0.004579025110782865,0.0057609194202968995
0.0003842240846055061,0.004579025110782865,0.0057609194202968995
0.00038778284145894574,0.004579025110782865,0.0057609194202968995
0.0003913745601980384,0.004579025110782865,0.0057609194202968995
0.0003949995461220643,0.004579025110782865,0.0057609194202968995
0.00039865810735804387,0.004579025110782865,0.0057609194202968995
0.0004023505548869293,0.004579025110782865,0.0057609194202968995
0.00040607720257003656,0.004579025110782865,0.0057609194202968995
0.0004098383671757261,0.004579025110782865,0.0057609194202968995
0.0004136343684063274,0.004579025110782865,0.0057609194202968995
0.0004174655289253135,0.004579025110782865,0.0057609194202968995
0.0004213321743847289,0.004579025110782865,0.0057609194202968995
0.0004252346334528682,0.004579025110782865,0.0057609194202968995
0.00042917323784221574,0.004579025110782865,0.0057609194202968995
0.0004331483223376398,0.004579025110782865,0.0057609194202968995
0.0004371602248248502,0.004579025110782865,0.0057609194202968995
0.000441209286319119,0.004579025110782865,0.0057609194202968995
0.0004452958509942655,0.004579025110782865,0.0057609194202968995
0.00044942026621191424,0.004579025110782865,0.0057609194202968995
0.0004535828825510186,0.004579025110782865,0.0057609194202968995
0.00045778405383766163,0.004579025110782865,0.0057609194202968995
0.0004620241371751313,0.004579025110782865,0.0057609194202968995
0.0004663034929742731,0.004579025110782865,0.0057609194202968995
0.00047062248498412813,0.004579025110782865,0.0057609194202968995
0.00047498148032285,0.004579025110782865,0.0057609194202968995
0.0004793808495089107,0.004579025110782865,0.0057609194202968995
0.00048382096649259574,0.004579025110782865,0.0057609194202968995
0.000488302208687788,0.004579025110782865,0.0057609194202968995
0.0004928249570040513,0.004579025110782865,0.0057609194202968995
0.0004973895958790063,0.004579025110782865,0.0057609194202968995
0.000501996513311008,0.004579025110782865,0.0057609194202968995
0.0005066461008921268,0.004579025110782865,0.0057609194202968995
0.0005113387538414326,0.004579025110782865,0.0057609194202968995
0.0005160748710385908,0.004579025110782865,0.0057609194202968995
0.000520854855057766,0.004579025110782865,0.0057609194202968995
0.0005256791122018419,0.004579025110782865,0.0057609194202968995
0.0005305480525369575,0.004579025110782865,0.0057609194202968995
0.0005354620899273607,0.004579025110782865,0.0057609194202968995
0.0005404216420705915,0.004579025110782865,0.0057609194202968995
0.0005454271305329836,0.004579025110782865,0.0057609194202968995
0.0005504789807854967,0.004579025110782865,0.0057609194202968995
0.0005555776222398878,0.004579025110782865,0.0057609194202968995
0.0005607234882852032,0.004579025110782865,0.0057609194202968995
0.0005659170163246243,0.004579025110782865,0.0057609194202968995
0.0005711586478126435,0.004579025110782865,0.0057609194202968995
0.0005764488282925873,0.004579025110782865,0.0057609194202968995
0.0005817880074344935,0.004579025110782865,0.0057609194202968995
0.0005871766390733255,0.004579025110782865,0.0057609194202968995
0.0005926151812475553,0.004579025110782865,0.0057609194202968995
0.0005981040962380944,0.004579025110782865,0.0057609194202968995
0.0006036438506075864,0.004579025110782865,0.0057609194202968995
0.0006092349152400712,0.004579025110782865,0.0057609194202968995
0.0006148777653810023,0.004579025110782865,0.0057609194202968995
0.0006205728806776501,0.004579025110782865,0.0057609194202968995
0.0006263207452198692,0.004579025110782865,0.0057609194202968995
0.0006321218475812448,0.004579025110782865,0.0057609194202968995
0.0006379766808606282,0.004579025110782865,0.0057609194202968995
0.000643885742724042,0.004579025110782865,0.0057609194202968995
0.0006498495354469888,0.004579025110782865,0.0057609194202968995
0.0006558685659571436,0.004579025110782865,0.0057609194202968995
0.0006619433458774394,0.004579025110782865,0.0057609194202968995
0.0006680743915695614,0.004579025110782865,0.0057609194202968995
0.0006742622241778342,0.004579025110782865,0.0057609194202968995
0.0006805073696735206,0.004579025110782865,0.0057609194202968995
0.0006868103588995307,0.004579025110782865,0.0057609194202968995
0.0006931717276155408,0.004579025110782865,0.0057609194202968995
0.0006995920165435374,0.004579025110782865,0.0057609194202968995
0.0007060717714137773,0.004579025110782865,0.0057609194202968995
0.0007126115430111746,0.004579025110782865,0.0057609194202968995
0.0007192118872221193,0.004579025110782865,0.0057609194202968995
0.0007258733650817253,0.004579025110782865,0.0057609194202968995
0.000732596542821523,0.004579025110782865,0.0057609194202968995
0.0007393819919175866,0.004579025110782865,0.0057609194202968995
0.0007462302891391107,0.004579025110782865,0.0057609194202968995
0.0007531420165974376,0.004579025110782865,0.0057609194202968995
0.0007601177617955331,0.004579025110782865,0.0057609194202968995
0.0007671581176779302,0.004579025110782865,0.0057609194202968995
0.000774263682681127,0.004579025110782865,0.0057609194202968995
0.0007814350607844542,0.004579025110782865,0.0057609194202968995
0.0007886728615614156,0.004579025110782865,0.0057609194202968995
0.0007959777002314986,0.004579025110782865,0.0057609194202968995
0.0008033501977124734,0.004579025110782865,0.0057609194202968995
0.0008107909806731687,0.004579025110782865,0.0057609194202968995
0.000818300681586739,0.004579025110782865,0.0057609194202968995
0.0008258799387844272,0.004579025110782865,0.0057609194202968995
0.0008335293965098195,0.004579025110782865,0.0057609194202968995
0.0008412497049736118,0.004579025110782865,0.0057609194202968995
0.0008490415204088747,0.004579025110782865,0.0057609194202968995
0.0008569055051268347,0.004579025110782865,0.0057609194202968995
0.0008648423275731727,0.004579025110782865,0.0057609194202968995
0.000872852662384838,0.004579025110782865,0.0057609194202968995
0.0008809371904473991,0.004579025110782865,0.0057609194202968995
0.0008890965989529158,0.004579025110782865,0.0057609194202968995
0.000897331581458352,0.004579025110782865,0.0057609194202968995
0.0009056428379445294,0.004579025110782865,0.0057609194202968995
0.0009140310748756232,0.004579025110782865,0.0057609194202968995
0.0009224970052592174,0.004579025110782865,0.0057609194202968995
0.0009310413487069075,0.004579025110782865,0.0057609194202968995
0.000939664831495469,0.004579025110782865,0.0057609194202968995
0.0009483681866285928,0.004579025110782865,0.0057609194202968995
0.0009571521538991865,0.004579025110782865,0.0057609194202968995
0.0009660174799522646,0.004579025110782865,0.0057609194202968995
0.0009749649183484086,0.004579025110782865,0.0057609194202968995
0.0009839952296278227,0.004579025110782865,0.0057609194202968995
0.00099310918137498,0.004579025110782865,0.0057609194202968995
0.0010023075482838654,0.004579025110782865,0.0057609194202968995
0.0010115911122238297,0.004579025110782865,0.0057609194202968995
0.0010209606623060466,0.004579025110782865,0.0057609194202968995
0.0010304169949505876,0.004579025110782865,0.0057609194202968995
0.0010399609139541202,0.004579025110782865,0.0057609194202968995
0.0010495932305582276,0.004579025110782865,0.0057609194202968995
0.00105931476351837,0.004579025110782865,0.0057609194202968995
0.001069126339173476,0.004579025110782865,0.0057609194202968995
0.0010790287915161836,0.004579025110782865,0.0057609194202968995
0.0010890229622637305,0.004579025110782865,0.0057609194202968995
0.0010991097009294972,0.004579025110782865,0.0057609194202968995
0.0011092898648952228,0.004579025110782865,0.0057609194202968995
0.0011195643194838783,0.004579025110782865,0.0057609194202968995
0.0011299339380332217,0.004579025110782865,0.0057609194202968995
0.0011403996019700331,0.004579025110782865,0.0057609194202968995
0.0011509622008850323,0.004579025110782865,0.0057609194202968995
0.0011616226326085018,0.004579025110782865,0.0057609194202968995
0.0011723818032865986,0.004579025110782865,0.0057609194202968995
0.001183240627458378,0.004579025110782865,0.0057609194202968995
0.0011942000281335325,0.004579025110782865,0.0057609194202968995
0.0012052609368708425,0.004579025110782865,0.0057609194202968995
0.001216424293857368,0.004579025110782865,0.0057609194202968995
0.001227691047988359,0.004579025110782865,0.0057609194202968995
0.0012390621569479156,0.004579025110782865,0.0057609194202968995
0.0012505385872903913,0.004579025110782865,0.0057609194202968995
0.0012621213145225473,0.004579025110782865,0.0057609194202968995
0.0012738113231864786,0.004579025110782865,0.0057609194202968995
0.0012856096069432965,0.004579025110782865,0.0057609194202968995
0.0012975171686575868,0.004579025110782865,0.0057609194202968995
0.0013095350204826678,0.004579025110782865,0.0057609194202968995
0.001321664183946605,0.004579025110782865,0.0057609194202968995
0.0013339056900390587,0.004579025110782865,0.0057609194202968995
0.001346260579298911,0.004579025110782865,0.0057609194202968995
0.0013587299019027091,0.004579025110782865,0.0057609194202968995
0.0013713147177539457,0.004579025110782865,0.0057609194202968995
0.0013840160965731315,0.004579025110782865,0.0057609194202968995
0.0013968351179887398,0.004579025110782865,0.0057609194202968995
0.0014097728716289677,0.004579025110782865,0.0057609194202968995
0.001422830457214352,0.004579025110782865,0.0057609194202968995
0.0014360089846512606,0.004579025110782865,0.0057609194202968995
0.0014493095741262166,0.004579025110782865,0.0057609194202968995
0.00146273335620113,0.004579025110782865,0.0057609194202968995
0.001476281471909391,0.004579025110782865,0.0057609194202968995
0.0014899550728528536,0.006942392909896603,0.0054406139228207855
0.0015037553212997384,0.006942392909896603,0.0054406139228207855
0.0015176833902834053,0.006942392909896603,0.0054406139228207855
0.0015317404637020797,0.006942392909896603,0.0054406139228207855
0.0015459277364194785,0.006942392909896603,0.0054406139228207855
0.001560246414366368,0.006942392909896603,0.0054406139228207855
0.0015746977146430868,0.006942392909896603,0.0054406139228207855
0.001589282865622978,0.006942392909896603,0.0054406139228207855
0.00160400310705682,0.006942392909896603,0.0054406139228207855
0.0016188596901781992,0.006942392909896603,0.0054406139228207855
0.0016338538778098604,0.006942392909896603,0.0054406139228207855
0.001648986944471065,0.006942392909896603,0.0054406139228207855
0.0016642601764859037,0.006942392909896603,0.0054406139228207855
0.0016796748720926532,0.006942392909896603,0.0054406139228207855
0.0016952323415541214,0.006942392909896603,0.0054406139228207855
0.0017109339072690134,0.006942392909896603,0.0054406139228207855
0.001726780903884356,0.006942392909896603,0.0054406139228207855
0.0017427746784089192,0.006942392909896603,0.0054406139228207855
0.0017589165903277326,0.006942392909896603,0.0054406139228207855
0.001775208011717636,0.006942392909896603,0.0054406139228207855
0.0017916503273638995,0.006942392909896603,0.0054406139228207855
0.0018082449348779518,0.006942392909896603,0.0054406139228207855
0.0018249932448161524,0.006942392909896603,0.0054406139228207855
0.0018418966807997109,0.006942392909896603,0.0054406139228207855
0.0018589566796356884,0.006942392909896603,0.0054406139228207855
0.0018761746914391195,0.006942392909896603,0.0054406139228207855
0.0018935521797562953,0.006942392909896603,0.0054406139228207855
0.001911090621689138,0.006942392909896603,0.0054406139228207855
0.0019287915080207778,0.006942392909896603,0.0054406139228207855
0.0019466563433422632,0.006942392909896603,0.0054406139228207855
0.0019646866461804444,0.006942392909896603,0.0054406139228207855
0.0019828839491270716,0.006942392909896603,0.0054406139228207855
0.002001249798969037,0.006942392909896603,0.0054406139228207855
0.0020197857568198785,0.006942392909896603,0.0054406139228207855
0.002038493398252464,0.006942392909896603,0.0054406139228207855
0.0020573743134329114,0.006942392909896603,0.0054406139228207855
0.0020764301072557748,0.006942392909896603,0.0054406139228207855
0.002095662399480433,0.006942392909896603,0.0054406139228207855
0.0021150728248687948,0.006942392909896603,0.0054406139228207855
0.0021346630333242455,0.006942392909896603,0.0054406139228207855
0.002154434690031882,0.006942392909896603,0.0054406139228207855
0.00217438947560008,0.006942392909896603,0.0054406139228207855
0.0021945290862033138,0.006942392909896603,0.0054406139228207855
0.0022148552337263594,0.006942392909896603,0.0054406139228207855
0.0022353696459097966,0.006942392909896603,0.0054406139228207855
0.002256074066496859,0.006942392909896603,0.0054406139228207855
0.00227697025538168,0.006942392909896603,0.0054406139228207855
0.002298059988758851,0.006942392909896603,0.0054406139228207855
0.0023193450592744274,0.006942392909896603,0.0054406139228207855
0.0023408272761782944,0.006942392909896603,0.0054406139228207855
0.002362508465477945,0.006942392909896603,0.0054406139228207855
0.0023843904700937206,0.006942392909896603,0.0054406139228207855
0.002406475150015424,0.006942392909896603,0.0054406139228207855
0.0024287643824604504,0.006942392909896603,0.0054406139228207855
0.0024512600620333396,0.006942392909896603,0.0054406139228207855
0.0024739641008868114,0.006942392909896603,0.0054406139228207855
0.0024968784288843266,0.006942392909896603,0.0054406139228207855
0.002520004993764092,0.006942392909896603,0.0054406139228207855
0.002543345761304648,0.006942392909896603,0.0054406139228207855
0.002566902715491952,0.006942392909896603,0.0054406139228207855
0.002590677858688006,0.006942392909896603,0.0054406139228207855
0.002614673211801092,0.006942392909896603,0.0054406139228207855
0.00263889081445751,0.006942392909896603,0.0054406139228207855
0.002663332725174981,0.006942392909896603,0.0054406139228207855
0.0026880010215376074,0.006942392909896603,0.0054406139228207855
0.0027128978003724646,0.006942392909896603,0.0054406139228207855
0.0027380251779278576,0.006942392909896603,0.0054406139228207855
0.00276338529005317,0.006942392909896603,0.0054406139228207855
0.0027889802923804397,0.006942392909896603,0.0054406139228207855
0.002814812360507581,0.006942392909896603,0.0054406139228207855
0.0028408836901833013,0.006942392909896603,0.0054406139228207855
0.00286719649749377,0.006942392909896603,0.0054406139228207855
0.0028937530190509503,0.006942392909896603,0.0054406139228207855
0.002920555512182745,0.006942392909896603,0.0054406139228207855
0.0029476062551248585,0.006942392909896603,0.0054406139228207855
0.0029749075472144406,0.007976366322008863,0.00503083792198712
0.003002461709085549,0.007976366322008863,0.00503083792198712
0.003030271082866396,0.007976366322008863,0.00503083792198712
0.003058338032378432,0.007976366322008863,0.00503083792198712
0.0030866649433372744,0.007976366322008863,0.00503083792198712
0.003115254223555488,0.007976366322008863,0.00503083792198712
0.0031441083031472647,0.007976366322008863,0.00503083792198712
0.0031732296347349765,0.007976366322008863,0.00503083792198712
0.00320262069365765,0.007976366322008863,0.00503083792198712
0.003232283978181381,0.007976366322008863,0.00503083792198712
0.00326222200971167,0.007976366322008863,0.00503083792198712
0.003292437333007769,0.007976366322008863,0.00503083792198712
0.0033229325163989716,0.007976366322008863,0.00503083792198712
0.0033537101520029287,0.007976366322008863,0.00503083792198712
0.0033847728559459832,0.007976366322008863,0.00503083792198712
0.0034161232685855285,0.007976366322008863,0.00503083792198712
0.0034477640547344642,0.007976366322008863,0.00503083792198712
0.0034796979038876916,0.007976366322008863,0.00503083792198712
0.003511927530450728,0.007976366322008863,0.00503083792198712
0.0035444556739704356,0.007976366322008863,0.00503083792198712
0.0035772850993678732,0.007976366322008863,0.00503083792198712
0.0036104185971733375,0.007976366322008863,0.00503083792198712
0.0036438589837635444,0.007976366322008863,0.00503083792198712
0.0036776091016010306,0.007976366322008863,0.00503083792198712
0.003711671819475767,0.007976366322008863,0.00503083792198712
0.003746050032748993,0.007976366322008863,0.00503083792198712
0.0037807466635993493,0.007976366322008863,0.00503083792198712
0.0038157646612712484,0.007976366322008863,0.00503083792198712
0.003851107002325569,0.007976366322008863,0.00503083792198712
0.0038867766908926675,0.007976366322008863,0.00503083792198712
0.0039227767589277195,0.007976366322008863,0.00503083792198712
0.0039591102664684585,0.007976366322008863,0.00503083792198712
0.003995780301895269,0.007976366322008863,0.00503083792198712
0.004032789982193705,0.007976366322008863,0.00503083792198712
0.004070142453219439,0.007976366322008863,0.00503083792198712
0.004107840889965647,0.007976366322008863,0.00503083792198712
0.004145888496832911,0.007976366322008863,0.00503083792198712
0.004184288507901585,0.007976366322008863,0.00503083792198712
0.0042230441872066725,0.007976366322008863,0.00503083792198712
0.0042621588290153245,0.007976366322008863,0.00503083792198712
0.004301635758106795,0.007976366322008863,0.00503083792198712
0.004341478330055093,0.007976366322008863,0.00503083792198712
0.004381689931514195,0.007976366322008863,0.00503083792198712
0.004422273980505897,0.007976366322008863,0.00503083792198712
0.004463233926710397,0.009899794589125988,0.004514514289933781
0.004504573251759458,0.009903928521630894,0.004513510325510823
0.0045462954695324,0.009908100743408189,0.004512535234583404
0.0045884041264547615,0.009912311609100425,0.004511590020185707
0.004630902801799737,0.009916561476634922,0.00451067570803524
0.004673795107992464,0.009920850707254195,0.004509793346942837
0.004717084690917017,0.00992517966554665,0.004508944009227233
0.004760775230226368,0.009929548719477585,0.0045081287911341306
0.004804870439655134,0.009933958240420463,0.004507348813259697
0.004849374067335233,0.00993840860318847,0.004506605220978359
0.004894289896114532,0.009942900186066401,0.0045058991848748375
0.004939621743878321,0.00994743337084278,0.004505231901180285
0.004985373463873894,0.009952008542842337,0.004504604592212415
0.005031548945038057,0.009956626090958754,0.00450401850681951
0.0050781521123276704,0.009961286407687715,0.004503474920828145
0.005125186927053333,0.009965989889160282,0.00450297513749451
0.0051726573872160194,0.009970736935176552,0.004502520487959153
0.005220567527846975,0.009975527949239647,0.004502112331704985
0.005268921421350677,0.009980363338590016,0.004501752057018369
0.0053177231778509665,0.009985243514240046,0.00450144108145311
0.0053669769455404765,0.009990168891008996,0.004501180852297132
0.005416686911033152,0.009995139887558263,0.004500972847041645
0.00546685729972018,0.010000156926426966,0.0045008185738525655
0.005517492376129128,0.010005220434067862,0.004500719572043965
0.005568596444286409,0.01001033084088359,0.004500677412553297
0.005620173848083188,0.010015488581263266,0.004500693698418123
0.005672228971644543,0.010020694093619404,0.004500770065254096
0.005724766239702178,0.010025947820425166,0.00450090818173388
0.005777790117970507,0.010031250208252,0.004501109750066723
0.005831305113526219,0.01003660170780757,0.0045013765064783615
0.00588531577519145,0.010042002773974093,0.00450171022169093
0.0059398266939203566,0.01240768094534712,0.005266269603986583
0.005994842503189409,0.01240768094534712,0.005266269603986583
0.006050367879391224,0.01240768094534712,0.005266269603986583
0.0061064075422320365,0.01240768094534712,0.005266269603986583
0.006162966255132942,0.01240768094534712,0.005266269603986583
0.006220048825634711,0.01240768094534712,0.005266269603986583
0.0062776601058065,0.01240768094534712,0.005266269603986583
0.006335804992658254,0.01240768094534712,0.005266269603986583
0.006394488428556937,0.01240768094534712,0.005266269603986583
0.006453715401646702,0.01240768094534712,0.005266269603986583
0.0065134909462728026,0.01240768094534712,0.005266269603986583
0.006573820143409586,0.01240768094534712,0.005266269603986583
0.006634708121092351,0.01240768094534712,0.005266269603986583
0.006696160054853215,0.01240768094534712,0.005266269603986583
0.00675818116816111,0.01240768094534712,0.005266269603986583
0.006820776732865685,0.01240768094534712,0.005266269603986583
0.0068839520696454964,0.01240768094534712,0.005266269603986583
0.00694771254846024,0.01240768094534712,0.005266269603986583
0.007012063589007177,0.01240768094534712,0.005266269603986583
0.0070770106611818895,0.01240768094534712,0.005266269603986583
0.007142559285543126,0.01240768094534712,0.005266269603986583
0.007208715033782135,0.01240768094534712,0.005266269603986583
0.007275483529196233,0.01240768094534712,0.005266269603986583
0.007342870447166758,0.01240768094534712,0.005266269603986583
0.00741088151564157,0.015509601181683902,0.008391954972456577
0.007479522515621821,0.015509601181683902,0.008391954972456577
0.007548799281653432,0.015509601181683902,0.008391954972456577
0.007618717702322999,0.015509601181683902,0.008391954972456577
0.007689283720758305,0.015509601181683902,0.008391954972456577
0.007760503335133571,0.015509601181683902,0.008391954972456577
0.007832382599179196,0.015509601181683902,0.008391954972456577
0.00790492762269642,0.015509601181683902,0.008391954972456577
0.007978144572076629,0.015509601181683902,0.008391954972456577
0.00805203967082547,0.015509601181683902,0.008391954972456577
0.008126619200091946,0.015509601181683902,0.008391954972456577
0.008201889499202203,0.015509601181683902,0.008391954972456577
0.008277856966198472,0.015509601181683902,0.008391954972456577
0.008354528058382871,0.015509601181683902,0.008391954972456577
0.008431909292866252,0.015509601181683902,0.008391954972456577
0.008510007247122246,0.015509601181683902,0.008391954972456577
0.00858882855954625,0.015509601181683902,0.008391954972456577
0.008668379930019773,0.015509601181683902,0.008391954972456577
0.008748668120479914,0.015509601181683902,0.008391954972456577
0.008829699955494083,0.015509601181683902,0.008391954972456577
0.008911482322840203,0.018463810930576068,0.009704777619117196
0.008994022174092044,0.018463810930576068,0.009704777619117196
0.009077326525210224,0.018463810930576068,0.009704777619117196
0.00916140245713852,0.018463810930576068,0.009704777619117196
0.009246257116405733,0.018463810930576068,0.009704777619117196
0.009331897715733239,0.018463810930576068,0.009704777619117196
0.009418331534647951,0.018463810930576068,0.009704777619117196
0.009505565920101192,0.018463810930576068,0.009704777619117196
0.009593608287093146,0.018463810930576068,0.009704777619117196
0.009682466119303124,0.018463810930576068,0.009704777619117196
0.009772146969725724,0.018463810930576068,0.009704777619117196
0.009862658461312821,0.018463810930576068,0.009704777619117196
0.009954008287621519,0.018463810930576068,0.009704777619117196
0.010046204213468132,0.018463810930576068,0.009704777619117196
0.010139254075588154,0.018463810930576068,0.009704777619117196
0.01023316578330245,0.018463810930576068,0.009704777619117196
0.010327947319189514,0.018463810930576068,0.009704777619117196
0.010423606739764012,0.019940915805022157,0.008842090101461334
0.01052015217616159,0.019940915805022157,0.008842090101461334
0.010617591834830001,0.019940915805022157,0.008842090101461334
0.010715933998226712,0.019940915805022157,0.008842090101461334
0.010815187025522881,0.019940915805022157,0.008842090101461334
0.01091535935331391,0.019940915805022157,0.008842090101461334
0.01101645949633657,0.019940915805022157,0.008842090101461334
0.01111849604819271,0.019940915805022157,0.008842090101461334
0.011221477682079803,0.019940915805022157,0.008842090101461334
0.011325413151528114,0.019940915805022157,0.008842090101461334
0.011430311291144786,0.019940915805022157,0.008842090101461334
0.011536181017364784,0.019940915805022157,0.008842090101461334
0.011643031329208768,0.019940915805022157,0.008842090101461334
0.011750871309048075,0.019940915805022157,0.008842090101461334
0.011859710123376693,0.022451994091580503,0.008774660525827854
0.011969557023590429,0.022451994091580503,0.008774660525827854
0.01208042134677329,0.022451994091580503,0.008774660525827854
0.012192312516491107,0.022451994091580503,0.008774660525827854
0.012305240043592616,0.022451994091580503,0.008774660525827854
0.012419213527017834,0.022451994091580503,0.008774660525827854
0.012534242654613994,0.022451994091580503,0.008774660525827854
0.012650337203959038,0.022451994091580503,0.008774660525827854
0.012767507043192657,0.022451994091580503,0.008774660525827854
0.01288576213185518,0.022451994091580503,0.008774660525827854
0.013005112521734086,0.022451994091580503,0.008774660525827854
0.013125568357718428,0.022451994091580503,0.008774660525827854
0.013247139878661175,0.022451994091580503,0.008774660525827854
0.013369837418249465,0.02525849335302806,0.007514062807497647
0.013493671405883065,0.02525849335302806,0.007514062807497647
0.013618652367560814,0.02525849335302806,0.007514062807497647
0.013744790926775366,0.02525849335302806,0.007514062807497647
0.01387209780541621,0.02525849335302806,0.007514062807497647
0.014000583824680975,0.02525849335302806,0.007514062807497647
0.014130259905995337,0.02525849335302806,0.007514062807497647
0.014261137071941283,0.02525849335302806,0.007514062807497647
0.014393226447194065,0.02525849335302806,0.007514062807497647
0.014526539259467812,0.02525849335302806,0.007514062807497647
0.014661086840469845,0.02525849335302806,0.007514062807497647
0.014796880626863964,0.02880354505169867,0.006901942771480151
0.014933932161242518,0.02880354505169867,0.006901942771480151
0.015072253093107555,0.02880354505169867,0.006901942771480151
0.015211855179861048,0.02880354505169867,0.006901942771480151
0.015352750287804227,0.02880354505169867,0.006901942771480151
0.015494950393146316,0.02880354505169867,0.006901942771480151
0.015638467583022463,0.02880354505169867,0.006901942771480151
0.01578331405652118,0.02880354505169867,0.006901942771480151
0.01592950212572123,0.02880354505169867,0.006901942771480151
0.016077044216738237,0.02880354505169867,0.006901942771480151
0.016225952870780873,0.02880354505169867,0.006901942771480151
0.016376240745216875,0.03308714918759232,0.007884044865090338
0.016527920614648955,0.03308714918759232,0.007884044865090338
0.016681005372000592,0.03308714918759232,0.007884044865090338
0.016835508029612024,0.03308714918759232,0.007884044865090338
0.01699144172034626,0.03308714918759232,0.007884044865090338
0.01714881969870539,0.03308714918759232,0.007884044865090338
0.01730765534195726,0.03308714918759232,0.007884044865090338
0.017467962151272456,0.03308714918759232,0.007884044865090338
0.017629753752872058,0.03308714918759232,0.007884044865090338
0.017793043899185772,0.03589364844903988,0.00806191998768925
0.01795784647002095,0.03589364844903988,0.00806191998768925
0.018124175473742378,0.03589364844903988,0.00806191998768925
0.01829204504846294,0.03589364844903988,0.00806191998768925
0.018461469463245474,0.03589364844903988,0.00806191998768925
0.018632463119315597,0.03589364844903988,0.00806191998768925
0.018805040551285814,0.03589364844903988,0.00806191998768925
0.018979216428391014,0.03589364844903988,0.00806191998768925
0.01915500555573528,0.03589364844903988,0.00806191998768925
0.019332422875550453,0.03840472673559823,0.008584734502295764
0.019511483468466165,0.03840472673559823,0.008584734502295764
0.019692202554791715,0.03840472673559823,0.008584734502295764
0.01987459549580984,0.03840472673559823,0.008584734502295764
0.02005867779508234,0.03840472673559823,0.008584734502295764
0.020244465099768037,0.03840472673559823,0.008584734502295764
0.020431973201952704,0.03840472673559823,0.008584734502295764
0.020621218039991424,0.03840472673559823,0.008584734502295764
0.02081221569986339,0.04017725258493353,0.009516856270487106
0.021004982416539152,0.04017725258493353,0.009516856270487106
0.02119953457536071,0.04017725258493353,0.009516856270487106
0.021395888713434216,0.04017725258493353,0.009516856270487106
0.021594061521035653,0.04017725258493353,0.009516856270487106
0.02179406984302956,0.04017725258493353,0.009516856270487106
0.021995930680300747,0.04017725258493353,0.009516856270487106
0.022199661191199548,0.04342688330871493,0.007408465927643142
0.022405278693000182,0.04342688330871493,0.007408465927643142
0.022612800663372772,0.04342688330871493,0.007408465927643142
0.022822244741868985,0.04342688330871493,0.007408465927643142
0.023033628731421313,0.04342688330871493,0.007408465927643142
0.02324697059985648,0.04342688330871493,0.007408465927643142
0.023462288481422625,0.04342688330871493,0.007408465927643142
0.02367960067833076,0.04608567208271788,0.006022209690367565
0.023898925662310503,0.04608567208271788,0.006022209690367565
0.02412028207618007,0.04608567208271788,0.006022209690367565
0.024343688735431104,0.04608567208271788,0.006022209690367565
0.024569164629827903,0.04608567208271788,0.006022209690367565
0.024796728925021577,0.04608567208271788,0.006022209690367565
0.025026400964179192,0.04608567208271788,0.006022209690367565
0.025258200269627846,0.050812407680945346,0.0068295582016345445
0.025492146544514233,0.050812407680945346,0.0068295582016345445
0.025728259674479323,0.050812407680945346,0.0068295582016345445
0.025966559729348696,0.050812407680945346,0.0068295582016345445
0.026207066964838526,0.050812407680945346,0.0068295582016345445
0.0264498018242772,0.050812407680945346,0.0068295582016345445
0.02669478494034321,0.05332348596750369,0.006360895267245164
0.026942037136818822,0.05332348596750369,0.006360895267245164
0.02719157943036019,0.05332348596750369,0.006360895267245164
0.027443433032283655,0.05332348596750369,0.006360895267245164
0.02769761935036891,0.05332348596750369,0.006360895267245164
0.027954159990678566,0.05332348596750369,0.006360895267245164
0.028213076759394707,0.056720827178729685,0.008702531204445377
0.02847439166467248,0.056720827178729685,0.008702531204445377
0.028738126918510663,0.056720827178729685,0.008702531204445377
0.029004304938639917,0.056720827178729685,0.008702531204445377
0.02927294835042816,0.056720827178729685,0.008702531204445377
0.0295440799888038,0.059822747415066456,0.01035730377546166
0.029817722900196734,0.059822747415066456,0.01035730377546166
0.030093900344497212,0.059822747415066456,0.01035730377546166
0.030372635797033115,0.059822747415066456,0.01035730377546166
0.030653952950565267,0.059822747415066456,0.01035730377546166
0.030937875717301368,0.059822747415066456,0.01035730377546166
0.03122442823092858,0.06351550960118169,0.009496455697678931
0.03151363484866479,0.06351550960118169,0.009496455697678931
0.0318055201533292,0.06351550960118169,0.009496455697678931
0.032100108955431715,0.06351550960118169,0.009496455697678931
0.03239742629528195,0.06351550960118169,0.009496455697678931
0.03269749744511768,0.06809453471196455,0.011928123619110142
0.03300034791125285,0.06809453471196455,0.011928123619110142
0.03330600343624589,0.06809453471196455,0.011928123619110142
0.03361449000108765,0.06809453471196455,0.011928123619110142
0.03392583382740992,0.06809453471196455,0.011928123619110142
0.034240061379714255,0.07178729689807976,0.011983884137135439
0.034557199367621395,0.07178729689807976,0.011983884137135439
0.03487727474814178,0.07178729689807976,0.011983884137135439
0.03520031472796679,0.07178729689807976,0.011983884137135439
0.0355263467657814,0.07488921713441654,0.011250373044480086
0.03585539857459817,0.07488921713441654,0.011250373044480086
0.0361874981241128,0.07488921713441654,0.011250373044480086
0.03652267364308175,0.07488921713441654,0.011250373044480086
0.03686095362172158,0.07488921713441654,0.011250373044480086
0.03720236681413066,0.07740029542097489,0.01253751829278325
0.03754694224073337,0.07740029542097489,0.01253751829278325
0.037894709190746674,0.07740029542097489,0.01253751829278325
0.03824569722466999,0.07740029542097489,0.01253751829278325
0.038599936176797675,0.08005908419497784,0.012275680584734551
0.03895745615775501,0.08005908419497784,0.012275680584734551
0.0393182875570577,0.08005908419497784,0.012275680584734551
0.03968246104569482,0.08005908419497784,0.012275680584734551
0.04005000757873611,0.08316100443131462,0.011694135628046875
0.04042095839796306,0.08316100443131462,0.011694135628046875
0.04079534503452449,0.08316100443131462,0.011694135628046875
0.04117319931161679,0.08316100443131462,0.011694135628046875
0.04155455334718875,0.0861152141802068,0.012592505556412477
0.04193943955667186,0.0861152141802068,0.012592505556412477
0.04232789065573549,0.0861152141802068,0.012592505556412477
0.042719939663067766,0.0861152141802068,0.012592505556412477
0.04311561990318229,0.08818316100443131,0.011631777546033697
0.0435149650092505,0.08818316100443131,0.011631777546033697
0.04391800892596086,0.08818316100443131,0.011631777546033697
0.044324785912403956,0.09261447562776957,0.013009149230613973
0.04473533054498463,0.09261447562776957,0.013009149230613973
0.04514967772036102,0.09261447562776957,0.013009149230613973
0.04556786265841064,0.09261447562776957,0.013009149230613973
0.045989920905224385,0.09601181683899557,0.012668321349353626
0.046415888336127774,0.09601181683899557,0.012668321349353626
0.04684580115873045,0.09601181683899557,0.012668321349353626
0.04727969591600391,0.09896602658788775,0.013786312161496799
0.047717609489387455,0.09896602658788775,0.013786312161496799
0.048159579101923505,0.09896602658788775,0.013786312161496799
0.04860564232142134,0.09896602658788775,0.013786312161496799
0.04905583706365046,0.10059084194977844,0.013581691723356094
0.04951020159556351,0.10059084194977844,0.013581691723356094
0.04996877453854884,0.10059084194977844,0.013581691723356094
0.050431594871713586,0.10236336779911373,0.013175797559336167
0.0508987019351968,0.10236336779911373,0.013175797559336167
0.05137013543351344,0.10236336779911373,0.013175797559336167
0.05184593543892913,0.10649926144756279,0.01149339891527229
0.05232614239486662,0.10649926144756279,0.01149339891527229
0.05281079711934331,0.10649926144756279,0.01149339891527229
0.05329994080844088,0.10974889217134418,0.011076645209116942
0.05379361503980703,0.10974889217134418,0.011076645209116942
0.05429186177618943,0.10974889217134418,0.011076645209116942
0.05479472336900287,0.11285081240768094,0.010472524251025437
0.055302242561929005,0.11285081240768094,0.010472524251025437
0.055814462494549605,0.11285081240768094,0.010472524251025437
0.05633142670601358,0.11698670605613001,0.010228943849274552
0.05685317913873753,0.11698670605613001,0.010228943849274552
0.05737976414214134,0.11698670605613001,0.010228943849274552
0.05791122647641758,0.11964549483013295,0.011227724520917165
0.058447611316336315,0.11964549483013295,0.011227724520917165
0.05898896425508499,0.11964549483013295,0.011227724520917165
0.0595353313081437,0.12496307237813886,0.012283577453087287
0.06008675891719687,0.12496307237813886,0.012283577453087287
0.060643293954080614,0.12688330871491876,0.01097550659293909
0.061204983724766966,0.12688330871491876,0.01097550659293909
0.061771875973384946,0.12688330871491876,0.01097550659293909
0.06234401888627864,0.13323485967503693,0.012929707582211602
0.06292146109610344,0.13323485967503693,0.012929707582211602
0.06350425168595962,0.13323485967503693,0.012929707582211602
0.0640924401935645,0.13855243722304283,0.016665048390984677
0.06468607661546327,0.13855243722304283,0.016665048390984677
0.06528521141127848,0.141506646971935,0.015156628386662667
0.0658898955079995,0.141506646971935,0.015156628386662667
0.06650018030431118,0.14711964549483011,0.015194967305551595
0.0671161176749628,0.14711964549483011,0.015194967305551595
0.06773775997517752,0.14711964549483011,0.015194967305551595
0.06836516004510239,0.15036927621861154,0.015315740750630615
0.06899837121430018,0.15036927621861154,0.015315740750630615
0.06963744730628223,0.15317577548005906,0.013822313547503838
0.07028244264308345,0.15317577548005906,0.013822313547503838
0.07093341204987996,0.15583456425406203,0.014460044466359834
0.07159041085964889,0.15583456425406203,0.014460044466359834
0.07225349491787214,0.15583456425406203,0.014460044466359834
0.07292272058728312,0.15805022156573117,0.014253190375312775
0.07359814475265763,0.15805022156573117,0.014253190375312775
0.07427982482564918,0.16026587887740032,0.014240428226469296
0.07496781874966876,0.16026587887740032,0.014240428226469296
0.07566218500481055,0.16395864106351551,0.013537889793074857
0.07636298261282241,0.16395864106351551,0.013537889793074857
0.07707027114212295,0.1692762186115214,0.014425634723568673
0.0777841107128649,0.1692762186115214,0.014425634723568673
0.07850456200204509,0.17134416543574593,0.014639161740343184
0.07923168624866253,0.17134416543574593,0.014639161740343184
0.07996554525892346,0.17459379615952733,0.016533606994652932
0.080706201411495,0.17459379615952733,0.016533606994652932
0.08145371766280746,0.17636632200886262,0.016243676926820622
0.0822081575524054,0.17636632200886262,0.016243676926820622
0.08296958520834907,0.18035450516986704,0.01751129131259523
0.0837380653526649,0.18035450516986704,0.01751129131259523
0.08451366330684713,0.18330871491875922,0.01632184176846236
0.08529644499741025,0.18330871491875922,0.01632184176846236
0.08608647696149245,0.18508124076809457,0.015617468947211617
0.08688382635251184,0.18508124076809457,0.015617468947211617
0.08768856094587427,0.18759231905465287,0.017656741582512167
0.08850074914473438,0.18759231905465287,0.017656741582512167
0.08932045998580969,0.1912850812407681,0.020588414108375256
0.09014776314524918,0.1983751846381093,0.019866923283420886
0.09098272894455559,0.1983751846381093,0.019866923283420886
0.09182542835656282,0.2016248153618907,0.020099846259921412
0.09267593301146883,0.2016248153618907,0.020099846259921412
0.09353431520292387,0.20324963072378138,0.01958611110263211
0.09440064789417603,0.20324963072378138,0.01958611110263211
0.0952750047242729,0.2056129985228951,0.01914293471453889
0.09615746001432096,0.21196454948301327,0.022779683865345075
0.09704808877380307,0.21196454948301327,0.022779683865345075
0.09794696670695395,0.21462333825701627,0.022063923582240876
0.09885417021919574,0.21462333825701627,0.022063923582240876
0.09976977642363201,0.2175775480059084,0.022195381516656374
0.1006938631476027,0.22230428360413593,0.025529663881208104
0.10162650893929952,0.22230428360413593,0.025529663881208104
0.10256779307444219,0.22407680945347117,0.02491257053905099
0.10351779556301763,0.22614475627769576,0.024994178054940464
0.10447659715608042,0.22614475627769576,0.024994178054940464
0.10544427935261684,0.22836041358936487,0.02501114610553996
0.10642092440647247,0.23116691285081242,0.027477944638675474
0.10740661533334334,0.23116691285081242,0.027477944638675474
0.10840143591783309,0.23574593796159524,0.0293874171432158
0.10940547072057424,0.2385524372230428,0.03012111062369824
0.11041880508541602,0.2385524372230428,0.03012111062369824
0.11144152514667881,0.24091580502215657,0.029831586705000305
0.1124737178364752,0.24416543574593796,0.030215932410207872
0.1135154708920999,0.24416543574593796,0.030215932410207872
0.11456687286348714,0.2508124076809453,0.029118912186353464
0.11562801312073753,0.2530280649926145,0.02808701097974474
0.11669898186171475,0.2567208271787297,0.027261378982567443
0.11777987011971193,0.2567208271787297,0.027261378982567443
0.11887076977119033,0.2593796159527326,0.026617049128273736
0.11997177354358843,0.2636632200886263,0.02761874527687194
0.12108297502320395,0.2636632200886263,0.02761874527687194
0.12220446866314887,0.26558345642540626,0.028214034956786687
0.1233363497913776,0.2695716395864106,0.03159800123680094
0.12447871461879062,0.27296898079763665,0.030365993585924133
0.125631660247412,0.2757754800590842,0.02985270814042047
0.1267952846786434,0.2757754800590842,0.02985270814042047
0.12796968682159415,0.2797636632200886,0.02916383468422319
0.1291549665014884,0.28168389955686857,0.028181795001992947
0.1303512244681509,0.2849335302806499,0.028142196883280998
0.1315585624045704,0.28685376661742984,0.02843656006507365
0.1327770829355429,0.28685376661742984,0.02843656006507365
0.13400688963639507,0.2896602658788774,0.027213761594319895
0.13524808704178753,0.2926144756277696,0.028595112485699112
0.1365007806546014,0.29512555391432793,0.027535671939640405
0.13776507695490536,0.30014771048744465,0.027842109952004097
0.13904108340900698,0.302658788774003,0.026981153428286216
0.1403289084785873,0.30561299852289514,0.02666482294913536
0.14162866162991988,0.30561299852289514,0.02666482294913536
0.1429404533431761,0.30930576070901034,0.026671640795242067
0.14426439512181574,0.3118168389955687,0.02522588770085209
0.14560059950206486,0.31757754800590837,0.022238483093325878
0.14694918006248173,0.31994091580502215,0.02262966662120374
0.14831025143361043,0.32658788774002956,0.021902919189843686
0.14968392930772556,0.3311669128508124,0.024900403702089832
0.1510703304486654,0.3357459379615953,0.023868946324193608
0.1524695727017573,0.33810930576070897,0.0258617587552206
0.15388177500383463,0.34165435745937967,0.02631338870351828
0.155307057393346,0.34327917282127035,0.026960929526180365
0.1567455410205595,0.34490398818316104,0.027095917766387204
0.15819734815786,0.34800590841949774,0.026580592394099916
0.1596626022101425,0.3499261447562777,0.02628942386366173
0.161141427725302,0.3530280649926144,0.024912083979662273
0.16263395040481923,0.35819793205317574,0.02386081968776648
0.16414029711444664,0.36115214180206795,0.022949327792065807
0.16566059589499135,0.36454948301329393,0.023967768274270877
0.16719497597319902,0.36558345642540624,0.02473875070080388
0.16874356777273758,0.3691285081240768,0.024245826515188425
0.17030650292528443,0.3716395864106351,0.023532938093519373
0.17188391428171457,0.3744460856720827,0.022832832990008753
0.17347593592339308,0.3772525849335303,0.021977502752860503
0.17508270317357252,0.3812407680945347,0.02313030736702397
0.17670435260889467,0.38389955686853766,0.02294087538984843
0.1783410220710008,0.38641063515509605,0.02155426200623126
0.17999285067824763,0.3884785819793205,0.022292922545882356
0.18165997883753268,0.3912850812407681,0.022384624278040326
0.18334254825622906,0.39571639586410634,0.02181419364738269
0.18504070195423022,0.39999999999999997,0.022225397782929427
0.1867545842761076,0.4013293943870015,0.021975848090384456
0.18848434090337954,0.4047267355982275,0.020714607550923306
0.1902301188668944,0.4056129985228951,0.02133949395660311
0.1919920665593285,0.40649926144756277,0.021729010987808908
0.1937703337477989,0.4131462333825702,0.02370588428058768
0.19556507158659492,0.41447562776957164,0.023200945608060276
0.19737643263002555,0.41550960118168395,0.02402081169862799
0.19920457084538692,0.41859106269753726,0.023528689293861055
0.2010496416260499,0.4223042836041359,0.021691603461419334
0.2029118018046678,0.4243722304283605,0.020855153930603856
0.20479120966650854,0.4267355982274741,0.019993426736456037
0.2066880249629082,0.42791728212703106,0.020229686918406493
0.20860240892485027,0.43279172821270306,0.01934700414021516
0.2105345242766706,0.4348596750369276,0.02086851759225922
0.21248453524988828,0.43751846381093057,0.02117527138271293
0.21445260759716675,0.4428360413589365,0.019667632759930217
0.21643890860640203,0.44401772525849326,0.019437013950133458
0.21844360711494262,0.44549483013293945,0.019349510066543948
0.22046687352394098,0.4522895125553914,0.020968184539704227
0.22250887981283693,0.4543574593796159,0.020611362375697717
0.2245697995539774,0.45952732644017724,0.020578992031749607
0.22664980792736927,0.46129985228951254,0.019842503234509066
0.22874908173557018,0.46514032496307234,0.02098725257042472
0.23086779941871696,0.4700147710487445,0.016752103040733254
0.23300614106969247,0.47134416543574603,0.01618761381719053
0.23516428844943485,0.47533234859675033,0.01830127044785955
0.23734242500238661,0.47813884785819794,0.017916388427203285
0.23954073587208768,0.48301329394387,0.01850152065785913
0.24175940791691308,0.4855243722304284,0.01749189895746296
0.243998629725955,0.4915805022156573,0.016910539318584637
0.24625859163505467,0.49423929098966024,0.018226939480334582
0.24853948574297985,0.4997045790251108,0.021143764380829357
0.25084150592775384,0.5017725258493353,0.023073641072029957
0.25316484786313553,0.5047267355982276,0.022681564072414732
0.2555097090352507,0.506794682422452,0.021421698977287636
0.25787628875938007,0.5106351550960119,0.022509902258082616
0.26026478819690047,0.5131462333825701,0.0225545525316825
0.26267541037238357,0.5146233382570162,0.02238191660251202
0.2651083601908539,0.5193500738552437,0.02359466663733349
0.26756384445520454,0.5262924667651403,0.02414161617389999
0.27004207188377727,0.5270310192023633,0.023754410150579493
0.2725432531281028,0.5299852289512555,0.023466915342080348
0.27506760079080644,0.5339734121122599,0.024083303006195156
0.2776153294436801,0.5354505169867061,0.024213809563637216
0.28018665564591955,0.5392909896602658,0.02467202434677605
0.2827817979625341,0.5431314623338257,0.024795522459432565
0.28540097698292377,0.5463810930576072,0.025129601660330025
0.28804441533962977,0.5474150664697193,0.024600682929916486
0.29071233772725785,0.5484490398818316,0.024091354593366896
0.2934049709215787,0.5530280649926145,0.023676721020407552
0.29612254379880343,0.5586410635155097,0.024038466829886296
0.29886528735503826,0.5626292466765139,0.025626338778498615
0.30163343472591975,0.5642540620384047,0.025565248617916616
0.3044272212064303,0.5673559822747414,0.02451430472734823
0.30724688427090036,0.5698670605612999,0.02370332753554627
0.31009266359319265,0.5723781388478582,0.021475951243293333
0.312964801067075,0.5760709010339735,0.02223848309332588
0.3158635408267819,0.5802067946824224,0.02227986920863796
0.3187891292677646,0.5824224519940916,0.022477569718759464
0.32174181506763716,0.5859675036927622,0.024321697858668487
0.3247218492073129,0.5906942392909897,0.02426581565788471
0.3277294849923382,0.5951255539143279,0.023586959403984527
0.33076497807442423,0.5982274741506648,0.02401021238845221
0.3338285864731761,0.602658788774003,0.02274507033471413
0.3369205705980267,0.606056129985229,0.020715192701064002
0.34004119327037063,0.608714918759232,0.019969161387704982
0.34319071974590426,0.6131462333825701,0.019087766727286983
0.34636941773717345,0.6165435745937962,0.019336977187408896
0.3495775574363275,0.6200886262924669,0.017940052038526062
0.3528154115380883,0.6223042836041359,0.01769856844978717
0.3560832552629278,0.6271787296898078,0.018969922186131107
0.3593813663804626,0.6296898079763663,0.019057260854328704
0.36271002523306484,0.6342688330871492,0.019647900993979447
0.36606951475969024,0.6388478581979321,0.016598727553951316
0.36946012051993027,0.6459379615952733,0.01771226067560873
0.37288213071828336,0.6485967503692762,0.01848119975532896
0.3763358362286533,0.6519940915805023,0.019185944071621937
0.37982153061907364,0.6550960118168391,0.017851321506925928
0.3833395101766601,0.6587887740029542,0.01729607884810464
0.38689007393279756,0.6608567208271787,0.0157126440388287
0.390473523688556,0.6648449039881832,0.01684806306955258
0.39409016404034475,0.6683899556868538,0.017508522291181237
0.39774030240580366,0.6745937961595272,0.016914122895161466
0.4014242490499322,0.676957163958641,0.01646381207911143
0.40514231711146476,0.6819793205317576,0.01653727225151915
0.408894822629486,0.6844903988183161,0.015681756169291478
0.4126820845702952,0.6870014771048745,0.014778432423374612
0.4165044248545185,0.6921713441654357,0.016466020652745248
0.4203621683844714,0.6954209748892171,0.01713837766966345
0.4242556430717777,0.6995568685376663,0.015850894621792292
0.42818517986524113,0.7022156573116691,0.015619797190663389
0.4321511127789762,0.7062038404726735,0.015577057435149387
0.4361537789208006,0.7097488921713442,0.01651086424136607
0.44019351852088745,0.7129985228951256,0.0166977470719531
0.4442706749606883,0.7146233382570161,0.015315740750630616
0.4483855948021186,0.7190546528803545,0.014215722251201249
0.45253862781701665,0.7230428360413589,0.012634788203206643
0.4567301270168747,0.7268833087149187,0.012248991067651059
0.46096044868284336,0.7305760709010339,0.011210437790848007
0.46522995239601894,0.7338257016248154,0.011812735213887152
0.4695390010680058,0.7369276218611522,0.01301660112824961
0.4738879609717651,0.7395864106351551,0.013574550041924547
0.4782772017727485,0.7431314623338258,0.0143286786561628
0.4827070965603183,0.7484490398818316,0.014573602397407381
0.4871780218794631,0.7522895125553914,0.014202926435126422
0.4916903577628026,0.755834564254062,0.014902581931195515
0.4962444877628913,0.7604135893648449,0.014418911052859182
0.5008407989848213,0.7646971935007386,0.015445774585920478
0.5054796821191241,0.768685376661743,0.015927181974716497
0.5101615314749833,0.7709010339734121,0.017062532790571565
0.5148867450137492,0.775480059084195,0.014721729579247708
0.5196557243827657,0.7790251107828656,0.01604848747412179
0.5244688749495119,0.7821270310192024,0.015589502903975956
0.5293266058360562,0.7843426883308714,0.016195848550860203
0.5342293299538352,0.7870014771048744,0.016606758431379848
0.53917746403875,0.7899556868537666,0.01592109243827722
0.5441714286865893,0.7921713441654358,0.01603110629924813
0.5492116483887789,0.7963072378138848,0.016962784374828677
0.5542985515684669,0.801477104874446,0.01645129122797718
0.5594325706169377,0.8056129985228951,0.014509417718240778
0.5646141419303667,0.8088626292466765,0.015322070877270241
0.5698437059469142,0.8124076809453472,0.014934269707634769
0.5751217071841613,0.8155096011816839,0.01531019974286447
0.5804485942768978,0.8197932053175776,0.014852883435744313
0.5858248200152536,0.8239290989660265,0.013922796305044565
0.5912508413831875,0.8274741506646972,0.014931022774297645
0.5967271195973316,0.8298375184638109,0.014800561358789193
0.6022541201461928,0.8320531757754802,0.0139966025339954
0.6078323128297229,0.8351550960118168,0.01403379195345333
0.6134621717992506,0.8388478581979321,0.014530287982643079
0.6191441755977841,0.8426883308714921,0.014543629234605554
0.6248788072006894,0.8490398818316102,0.013262906672443647
0.6306665540567405,0.8499261447562777,0.013577228612682759
0.6365079081295572,0.8521418020679468,0.015006332258651478
0.642403365939419,0.8555391432791728,0.01596670735107616
0.6483534286054721,0.8610044313146232,0.013492149003168846
0.6543586018883236,0.8635155096011816,0.014492699867639779
0.6604193962330305,0.865288035450517,0.014078633973933255
0.6665363268124913,0.86794682422452,0.013683941508736962
0.6727099135712337,0.8698670605612999,0.013146325586046732
0.6789406812696106,0.8720827178729691,0.011882306748595474
0.6852291595284065,0.8745937961595274,0.011866995148984929
0.6915758828738525,0.8790251107828656,0.011063505649083599
0.697981390783066,0.8828655834564254,0.012476460947512142
0.7044462277299037,0.8867060561299853,0.011673386613071672
0.7109709432312431,0.8896602658788775,0.01245701508010175
0.7175560918936928,0.8923190546528804,0.01202931412913233
0.7242022334607315,0.8958641063515509,0.011037179601900485
0.730909932860291,0.8980797636632201,0.010066493500867002
0.737679760252773,0.9016248153618907,0.010238419482477612
0.7445122910795136,0.9062038404726735,0.010024260498031672
0.751408106111697,0.9090103397341209,0.010095351162079214
0.7583677914997191,0.9113737075332349,0.010351450537483346
0.7653919388230148,0.9159527326440177,0.009609384318188424
0.77248114514034,0.919202363367799,0.00897272824135153
0.7796360130405229,0.9200886262924669,0.009170483346209731
0.7868571506936851,0.9224519940915805,0.00957906275644693
0.794145171902934,0.9251107828655835,0.008443793210624223
0.8015006961565405,0.9285081240768095,0.006118059898378768
0.8089243486805938,0.931314623338257,0.006504108721626261
0.8164167604921464,0.9332348596750368,0.00677968073975717
0.823978568452852,0.9378138847858197,0.0037140368617717403
0.8316104153230962,0.9419497784342689,0.0051663489471490695
0.8393129498166364,0.9441654357459381,0.004555404630712128
0.8470868266557402,0.9463810930576073,0.003942022432545192
0.8549327066268376,0.9488921713441654,0.005402606292208843
0.8628512566366896,0.9528803545051696,0.004642382891707772
0.8708431497690724,0.9546528803545051,0.0053958712723968134
0.8789090653419954,0.9583456425406205,0.004814143401902611
0.8870496889654403,0.9610044313146234,0.005402606292208838
0.8952657125996392,0.9654357459379617,0.004246944097065075
0.9035578346138929,0.9680945347119646,0.0032808136383964195
0.9119267598459299,0.9707533234859674,0.004555404630712124
0.9203731996618221,0.9750369276218611,0.0037140368617717655
0.9288978720164498,0.9772525849335304,0.004131201765318154
0.9375015015145289,0.9800590841949779,0.003357504110533182
0.9461848194722002,0.9816838995568684,0.0032808136383963753
0.9549485639791966,0.9846381093057609,0.0044148718407601905
0.9637934799615786,0.9874446085672082,0.004306463733268338
0.9727203192450538,0.9902511078286558,0.004012121868530476
0.9817298406188841,0.992466765140325,0.004317707783041624
0.9908228099003797,0.9963072378138849,0.003209848550075143
1.0,1.0,0.0


==> data_2/cora/mismatched/roc_rmia-offline_mean.csv <==
fpr,tpr_mean,tpr_std
0.0001,0.0,0.0
0.00010092621909870473,0.023485967503692765,0.01464661190654477
0.00010186101701559753,0.023485967503692765,0.01464661190654477
0.00010280447320933097,0.023485967503692765,0.01464661190654477
0.00010375666787451859,0.023485967503692765,0.01464661190654477
0.00010471768194855202,0.023485967503692765,0.01464661190654477
0.0001056875971184804,0.023485967503692765,0.01464661190654477
0.00010666649582795387,0.023485967503692765,0.01464661190654477
0.00010765446128423159,0.023485967503692765,0.01464661190654477
0.00010865157746525384,0.023485967503692765,0.01464661190654477
0.00010965792912678099,0.023485967503692765,0.01464661190654477
0.00011067360180959734,0.023485967503692765,0.01464661190654477
0.00011169868184678226,0.023485967503692765,0.01464661190654477
0.00011273325637104872,0.023485967503692765,0.01464661190654477
0.00011377741332214914,0.023485967503692765,0.01464661190654477
0.00011483124145435111,0.023485967503692765,0.01464661190654477
0.00011589483034398106,0.023485967503692765,0.01464661190654477
0.00011696827039703847,0.023485967503692765,0.01464661190654477
0.00011805165285688056,0.023485967503692765,0.01464661190654477
0.0001191450698119776,0.023485967503692765,0.01464661190654477
0.00012024861420374123,0.023485967503692765,0.01464661190654477
0.00012136237983442405,0.023485967503692765,0.01464661190654477
0.00012248646137509307,0.023485967503692765,0.01464661190654477
0.00012362095437367691,0.023485967503692765,0.01464661190654477
0.00012476595526308696,0.023485967503692765,0.01464661190654477
0.0001259215613694151,0.023485967503692765,0.01464661190654477
0.0001270878709202058,0.023485967503692765,0.01464661190654477
0.000128264983052806,0.023485967503692765,0.01464661190654477
0.0001294529978227916,0.023485967503692765,0.01464661190654477
0.00013065201621247213,0.023485967503692765,0.01464661190654477
0.00013186214013947485,0.023485967503692765,0.01464661190654477
0.00013308347246540747,0.023485967503692765,0.01464661190654477
0.00013431611700460153,0.023485967503692765,0.01464661190654477
0.0001355601785329369,0.023485967503692765,0.01464661190654477
0.0001368157627967472,0.023485967503692765,0.01464661190654477
0.00013808297652180923,0.023485967503692765,0.01464661190654477
0.0001393619274224142,0.023485967503692765,0.01464661190654477
0.00014065272421052364,0.023485967503692765,0.01464661190654477
0.00014195547660501016,0.023485967503692765,0.01464661190654477
0.0001432702953409831,0.023485967503692765,0.01464661190654477
0.00014459729217920195,0.023485967503692765,0.01464661190654477
0.00014593657991557562,0.023485967503692765,0.01464661190654477
0.00014728827239075018,0.023485967503692765,0.01464661190654477
0.0001486524844997857,0.023485967503692765,0.01464661190654477
0.00015002933220192182,0.023485967503692765,0.01464661190654477
0.0001514189325304352,0.023485967503692765,0.01464661190654477
0.00015282140360258693,0.023485967503692765,0.01464661190654477
0.0001542368646296629,0.023485967503692765,0.01464661190654477
0.00015566543592710622,0.023485967503692765,0.01464661190654477
0.00015710723892474503,0.023485967503692765,0.01464661190654477
0.00015856239617711372,0.023485967503692765,0.01464661190654477
0.00016003103137387001,0.023485967503692765,0.01464661190654477
0.00016151326935030913,0.023485967503692765,0.01464661190654477
0.0001630092360979741,0.023485967503692765,0.01464661190654477
0.00016451905877536624,0.023485967503692765,0.01464661190654477
0.00016604286571875296,0.023485967503692765,0.01464661190654477
0.0001675807864530767,0.023485967503692765,0.01464661190654477
0.00016913295170296487,0.023485967503692765,0.01464661190654477
0.0001706994934038408,0.023485967503692765,0.01464661190654477
0.0001722805447131394,0.023485967503692765,0.01464661190654477
0.00017387624002162505,0.023485967503692765,0.01464661190654477
0.00017548671496481503,0.023485967503692765,0.01464661190654477
0.00017711210643450888,0.023485967503692765,0.01464661190654477
0.00017875255259042355,0.023485967503692765,0.01464661190654477
0.00018040819287193827,0.023485967503692765,0.01464661190654477
0.00018207916800994624,0.023485967503692765,0.01464661190654477
0.00018376562003881704,0.023485967503692765,0.01464661190654477
0.00018546769230846994,0.023485967503692765,0.01464661190654477
0.00018718552949655793,0.023485967503692765,0.01464661190654477
0.00018891927762076664,0.023485967503692765,0.01464661190654477
0.0001906690840512252,0.023485967503692765,0.01464661190654477
0.00019243509752303302,0.023485967503692765,0.01464661190654477
0.00019421746814890265,0.023485967503692765,0.01464661190654477
0.00019601634743191858,0.023485967503692765,0.01464661190654477
0.00019783188827841644,0.023485967503692765,0.01464661190654477
0.00019966424501097934,0.023485967503692765,0.01464661190654477
0.00020151357338155586,0.023485967503692765,0.01464661190654477
0.0002033800305846982,0.023485967503692765,0.01464661190654477
0.00020526377527092522,0.023485967503692765,0.01464661190654477
0.0002071649675602069,0.023485967503692765,0.01464661190654477
0.000209083769055575,0.023485967503692765,0.01464661190654477
0.00021102034285685965,0.023485967503692765,0.01464661190654477
0.0002129748535745521,0.023485967503692765,0.01464661190654477
0.00021494746734379805,0.023485967503692765,0.01464661190654477
0.00021693835183851843,0.023485967503692765,0.01464661190654477
0.00021894767628566206,0.023485967503692765,0.01464661190654477
0.00022097561147959031,0.023485967503692765,0.01464661190654477
0.00022302232979659386,0.023485967503692765,0.01464661190654477
0.00022508800520954617,0.023485967503692765,0.01464661190654477
0.0002271728133026905,0.023485967503692765,0.01464661190654477
0.00022927693128656486,0.023485967503692765,0.01464661190654477
0.0002314005380130654,0.023485967503692765,0.01464661190654477
0.00023354381399064793,0.023485967503692765,0.01464661190654477
0.00023570694139967278,0.023485967503692765,0.01464661190654477
0.00023789010410788934,0.023485967503692765,0.01464661190654477
0.00024009348768606518,0.023485967503692765,0.01464661190654477
0.00024231727942376007,0.023485967503692765,0.01464661190654477
0.00024456166834524467,0.023485967503692765,0.01464661190654477
0.00024682684522556923,0.023485967503692765,0.01464661190654477
0.00024911300260677886,0.023485967503692765,0.01464661190654477
0.0002514203348142797,0.023485967503692765,0.01464661190654477
0.00025374903797335715,0.023485967503692765,0.01464661190654477
0.00025609931002584595,0.023485967503692765,0.01464661190654477
0.00025847135074695635,0.023485967503692765,0.01464661190654477
0.0002608653617622548,0.023485967503692765,0.01464661190654477
0.000263281546564802,0.023485967503692765,0.01464661190654477
0.00026572011053245065,0.023485967503692765,0.01464661190654477
0.00026818126094530154,0.023485967503692765,0.01464661190654477
0.0002706652070033241,0.023485967503692765,0.01464661190654477
0.0002731721598441376,0.023485967503692765,0.01464661190654477
0.0002757023325609583,0.023485967503692765,0.01464661190654477
0.0002782559402207126,0.023485967503692765,0.01464661190654477
0.00028083319988231727,0.023485967503692765,0.01464661190654477
0.0002834343306151309,0.023485967503692765,0.01464661190654477
0.0002860595535175742,0.023485967503692765,0.01464661190654477
0.00028870909173592344,0.023485967503692765,0.01464661190654477
0.00029138317048327885,0.023485967503692765,0.01464661190654477
0.00029408201705870637,0.023485967503692765,0.01464661190654477
0.00029680586086656025,0.023485967503692765,0.01464661190654477
0.00029955493343598134,0.023485967503692765,0.01464661190654477
0.0003023294684405776,0.023485967503692765,0.01464661190654477
0.00030512970171828706,0.023485967503692765,0.01464661190654477
0.00030795587129142264,0.023485967503692765,0.01464661190654477
0.00031080821738690636,0.023485967503692765,0.01464661190654477
0.00031368698245668765,0.023485967503692765,0.01464661190654477
0.00031659241119835204,0.023485967503692765,0.01464661190654477
0.00031952475057592136,0.023485967503692765,0.01464661190654477
0.0003224842498408442,0.023485967503692765,0.01464661190654477
0.0003254711605531848,0.023485967503692765,0.01464661190654477
0.00032848573660300434,0.023485967503692765,0.01464661190654477
0.0003315282342319423,0.023485967503692765,0.01464661190654477
0.00033459891205499747,0.023485967503692765,0.01464661190654477
0.0003376980310825091,0.023485967503692765,0.01464661190654477
0.0003408258547423452,0.023485967503692765,0.01464661190654477
0.00034398264890229247,0.023485967503692765,0.01464661190654477
0.00034716868189265597,0.023485967503692765,0.01464661190654477
0.00035038422452906756,0.023485967503692765,0.01464661190654477
0.00035362955013550426,0.023485967503692765,0.01464661190654477
0.000356904934567523,0.023485967503692765,0.01464661190654477
0.000360210656235707,0.023485967503692765,0.01464661190654477
0.00036354699612933176,0.023485967503692765,0.01464661190654477
0.00036691423784024937,0.023485967503692765,0.01464661190654477
0.0003703126675869927,0.023485967503692765,0.01464661190654477
0.0003737425742391064,0.023485967503692765,0.01464661190654477
0.00037720424934169976,0.023485967503692765,0.01464661190654477
0.0003806979871402284,0.023485967503692765,0.01464661190654477
0.0003842240846055061,0.023485967503692765,0.01464661190654477
0.00038778284145894574,0.023485967503692765,0.01464661190654477
0.0003913745601980384,0.023485967503692765,0.01464661190654477
0.0003949995461220643,0.023485967503692765,0.01464661190654477
0.00039865810735804387,0.023485967503692765,0.01464661190654477
0.0004023505548869293,0.023485967503692765,0.01464661190654477
0.00040607720257003656,0.023485967503692765,0.01464661190654477
0.0004098383671757261,0.023485967503692765,0.01464661190654477
0.0004136343684063274,0.023485967503692765,0.01464661190654477
0.0004174655289253135,0.023485967503692765,0.01464661190654477
0.0004213321743847289,0.023485967503692765,0.01464661190654477
0.0004252346334528682,0.023485967503692765,0.01464661190654477
0.00042917323784221574,0.023485967503692765,0.01464661190654477
0.0004331483223376398,0.023485967503692765,0.01464661190654477
0.0004371602248248502,0.023485967503692765,0.01464661190654477
0.000441209286319119,0.023485967503692765,0.01464661190654477
0.0004452958509942655,0.023485967503692765,0.01464661190654477
0.00044942026621191424,0.023485967503692765,0.01464661190654477
0.0004535828825510186,0.023485967503692765,0.01464661190654477
0.00045778405383766163,0.023485967503692765,0.01464661190654477
0.0004620241371751313,0.023485967503692765,0.01464661190654477
0.0004663034929742731,0.023485967503692765,0.01464661190654477
0.00047062248498412813,0.023485967503692765,0.01464661190654477
0.00047498148032285,0.023485967503692765,0.01464661190654477
0.0004793808495089107,0.023485967503692765,0.01464661190654477
0.00048382096649259574,0.023485967503692765,0.01464661190654477
0.000488302208687788,0.023485967503692765,0.01464661190654477
0.0004928249570040513,0.023485967503692765,0.01464661190654477
0.0004973895958790063,0.023485967503692765,0.01464661190654477
0.000501996513311008,0.023485967503692765,0.01464661190654477
0.0005066461008921268,0.023485967503692765,0.01464661190654477
0.0005113387538414326,0.023485967503692765,0.01464661190654477
0.0005160748710385908,0.023485967503692765,0.01464661190654477
0.000520854855057766,0.023485967503692765,0.01464661190654477
0.0005256791122018419,0.023485967503692765,0.01464661190654477
0.0005305480525369575,0.023485967503692765,0.01464661190654477
0.0005354620899273607,0.023485967503692765,0.01464661190654477
0.0005404216420705915,0.023485967503692765,0.01464661190654477
0.0005454271305329836,0.023485967503692765,0.01464661190654477
0.0005504789807854967,0.023485967503692765,0.01464661190654477
0.0005555776222398878,0.023485967503692765,0.01464661190654477
0.0005607234882852032,0.023485967503692765,0.01464661190654477
0.0005659170163246243,0.023485967503692765,0.01464661190654477
0.0005711586478126435,0.023485967503692765,0.01464661190654477
0.0005764488282925873,0.023485967503692765,0.01464661190654477
0.0005817880074344935,0.023485967503692765,0.01464661190654477
0.0005871766390733255,0.023485967503692765,0.01464661190654477
0.0005926151812475553,0.023485967503692765,0.01464661190654477
0.0005981040962380944,0.023485967503692765,0.01464661190654477
0.0006036438506075864,0.023485967503692765,0.01464661190654477
0.0006092349152400712,0.023485967503692765,0.01464661190654477
0.0006148777653810023,0.023485967503692765,0.01464661190654477
0.0006205728806776501,0.023485967503692765,0.01464661190654477
0.0006263207452198692,0.023485967503692765,0.01464661190654477
0.0006321218475812448,0.023485967503692765,0.01464661190654477
0.0006379766808606282,0.023485967503692765,0.01464661190654477
0.000643885742724042,0.023485967503692765,0.01464661190654477
0.0006498495354469888,0.023485967503692765,0.01464661190654477
0.0006558685659571436,0.023485967503692765,0.01464661190654477
0.0006619433458774394,0.023485967503692765,0.01464661190654477
0.0006680743915695614,0.023485967503692765,0.01464661190654477
0.0006742622241778342,0.023485967503692765,0.01464661190654477
0.0006805073696735206,0.023485967503692765,0.01464661190654477
0.0006868103588995307,0.023485967503692765,0.01464661190654477
0.0006931717276155408,0.023485967503692765,0.01464661190654477
0.0006995920165435374,0.023485967503692765,0.01464661190654477
0.0007060717714137773,0.023485967503692765,0.01464661190654477
0.0007126115430111746,0.023485967503692765,0.01464661190654477
0.0007192118872221193,0.023485967503692765,0.01464661190654477
0.0007258733650817253,0.023485967503692765,0.01464661190654477
0.000732596542821523,0.023485967503692765,0.01464661190654477
0.0007393819919175866,0.023485967503692765,0.01464661190654477
0.0007462302891391107,0.023485967503692765,0.01464661190654477
0.0007531420165974376,0.023485967503692765,0.01464661190654477
0.0007601177617955331,0.023485967503692765,0.01464661190654477
0.0007671581176779302,0.023485967503692765,0.01464661190654477
0.000774263682681127,0.023485967503692765,0.01464661190654477
0.0007814350607844542,0.023485967503692765,0.01464661190654477
0.0007886728615614156,0.023485967503692765,0.01464661190654477
0.0007959777002314986,0.023485967503692765,0.01464661190654477
0.0008033501977124734,0.023485967503692765,0.01464661190654477
0.0008107909806731687,0.023485967503692765,0.01464661190654477
0.000818300681586739,0.023485967503692765,0.01464661190654477
0.0008258799387844272,0.023485967503692765,0.01464661190654477
0.0008335293965098195,0.023485967503692765,0.01464661190654477
0.0008412497049736118,0.023485967503692765,0.01464661190654477
0.0008490415204088747,0.023485967503692765,0.01464661190654477
0.0008569055051268347,0.023485967503692765,0.01464661190654477
0.0008648423275731727,0.023485967503692765,0.01464661190654477
0.000872852662384838,0.023485967503692765,0.01464661190654477
0.0008809371904473991,0.023485967503692765,0.01464661190654477
0.0008890965989529158,0.023485967503692765,0.01464661190654477
0.000897331581458352,0.023485967503692765,0.01464661190654477
0.0009056428379445294,0.023485967503692765,0.01464661190654477
0.0009140310748756232,0.023485967503692765,0.01464661190654477
0.0009224970052592174,0.023485967503692765,0.01464661190654477
0.0009310413487069075,0.023485967503692765,0.01464661190654477
0.000939664831495469,0.023485967503692765,0.01464661190654477
0.0009483681866285928,0.023485967503692765,0.01464661190654477
0.0009571521538991865,0.023485967503692765,0.01464661190654477
0.0009660174799522646,0.023485967503692765,0.01464661190654477
0.0009749649183484086,0.023485967503692765,0.01464661190654477
0.0009839952296278227,0.023485967503692765,0.01464661190654477
0.00099310918137498,0.023485967503692765,0.01464661190654477
0.0010023075482838654,0.023485967503692765,0.01464661190654477
0.0010115911122238297,0.023485967503692765,0.01464661190654477
0.0010209606623060466,0.023485967503692765,0.01464661190654477
0.0010304169949505876,0.023485967503692765,0.01464661190654477
0.0010399609139541202,0.023485967503692765,0.01464661190654477
0.0010495932305582276,0.023485967503692765,0.01464661190654477
0.00105931476351837,0.023485967503692765,0.01464661190654477
0.001069126339173476,0.023485967503692765,0.01464661190654477
0.0010790287915161836,0.023485967503692765,0.01464661190654477
0.0010890229622637305,0.023485967503692765,0.01464661190654477
0.0010991097009294972,0.023485967503692765,0.01464661190654477
0.0011092898648952228,0.023485967503692765,0.01464661190654477
0.0011195643194838783,0.023485967503692765,0.01464661190654477
0.0011299339380332217,0.023485967503692765,0.01464661190654477
0.0011403996019700331,0.023485967503692765,0.01464661190654477
0.0011509622008850323,0.023485967503692765,0.01464661190654477
0.0011616226326085018,0.023485967503692765,0.01464661190654477
0.0011723818032865986,0.023485967503692765,0.01464661190654477
0.001183240627458378,0.023485967503692765,0.01464661190654477
0.0011942000281335325,0.023485967503692765,0.01464661190654477
0.0012052609368708425,0.023485967503692765,0.01464661190654477
0.001216424293857368,0.023485967503692765,0.01464661190654477
0.001227691047988359,0.023485967503692765,0.01464661190654477
0.0012390621569479156,0.023485967503692765,0.01464661190654477
0.0012505385872903913,0.023485967503692765,0.01464661190654477
0.0012621213145225473,0.023485967503692765,0.01464661190654477
0.0012738113231864786,0.023485967503692765,0.01464661190654477
0.0012856096069432965,0.023485967503692765,0.01464661190654477
0.0012975171686575868,0.023485967503692765,0.01464661190654477
0.0013095350204826678,0.023485967503692765,0.01464661190654477
0.001321664183946605,0.023485967503692765,0.01464661190654477
0.0013339056900390587,0.023485967503692765,0.01464661190654477
0.001346260579298911,0.023485967503692765,0.01464661190654477
0.0013587299019027091,0.023485967503692765,0.01464661190654477
0.0013713147177539457,0.023485967503692765,0.01464661190654477
0.0013840160965731315,0.023485967503692765,0.01464661190654477
0.0013968351179887398,0.023485967503692765,0.01464661190654477
0.0014097728716289677,0.023485967503692765,0.01464661190654477
0.001422830457214352,0.023485967503692765,0.01464661190654477
0.0014360089846512606,0.023485967503692765,0.01464661190654477
0.0014493095741262166,0.023485967503692765,0.01464661190654477
0.00146273335620113,0.023485967503692765,0.01464661190654477
0.001476281471909391,0.023485967503692765,0.01464661190654477
0.0014899550728528536,0.0387027177501688,0.02199386050806392
0.0015037553212997384,0.038705477799858175,0.021992482731660906
0.0015176833902834053,0.038708263413654916,0.02199109366755069
0.0015317404637020797,0.038711074828338646,0.021989693238891307
0.0015459277364194785,0.03871391228288213,0.021988281368652416
0.001560246414366368,0.0387167760184715,0.021986857979623523
0.0015746977146430868,0.03871966627852685,0.02198542299442247
0.001589282865622978,0.03872258330872283,0.02198397633550413
0.00160400310705682,0.0387255273570096,0.021982517925169483
0.0016188596901781992,0.03872849867363387,0.021981047685574878
0.0016338538778098604,0.0387314975111602,0.02197956553874166
0.001648986944471065,0.038734524124492443,0.021978071406566047
0.0016642601764859037,0.03873757877089541,0.021976565210829354
0.0016796748720926532,0.03874066171001676,0.021975046873208497
0.0016952323415541214,0.03874377320390905,0.021973516315286823
0.0017109339072690134,0.038746913517052034,0.021971973458565282
0.001726780903884356,0.0387500829163751,0.021970418224473924
0.0017427746784089192,0.03875328167128001,0.021968850534383716
0.0017589165903277326,0.038756510053663776,0.02196727030961877
0.001775208011717636,0.03875976833794176,0.021965677471468832
0.0017916503273638995,0.03876305680107101,0.021964071941202257
0.0018082449348779518,0.03876637572257382,0.021962453640079243
0.0018249932448161524,0.03876972538456146,0.021960822489365508
0.0018418966807997109,0.03877310607175817,0.021959178410346364
0.0018589566796356884,0.038776518071525365,0.02195752132434116
0.0018761746914391195,0.03877996167388605,0.021955851152718146
0.0018935521797562953,0.03878343717154949,0.02195416781690976
0.001911090621689138,0.03878694485993606,0.021952471238428327
0.0019287915080207778,0.03879048503720239,0.02195076133888223
0.0019466563433422632,0.03879405800426668,0.021949038039992454
0.0019646866461804444,0.03879766406483432,0.02194730126360969
0.0019828839491270716,0.038801303525423644,0.02194555093173179
0.002001249798969037,0.03880497669539204,0.021943786966521796
0.0020197857568198785,0.03880868388696221,0.021942009290326404
0.002038493398252464,0.03881242541524872,0.02194021782569493
0.0020573743134329114,0.03881620159828481,0.0219384124953988
0.0020764301072557748,0.03882001275704939,0.021936593222451527
0.002095662399480433,0.03882385921549432,0.021934759930129284
0.0021150728248687948,0.03882774130057199,0.021932912541991933
0.0021346630333242455,0.038831659342263077,0.02193105098190469
0.002154434690031882,0.03883561367360461,0.021929175174060282
0.00217438947560008,0.03883960463071824,0.021927285043001756
0.0021945290862033138,0.038843632552838896,0.02192538051364582
0.0022148552337263594,0.038847697782343496,0.021923461511306825
0.0022353696459097966,0.03885180066478019,0.021921527961721334
0.002256074066496859,0.038855941548897606,0.02191957979107336
0.00227697025538168,0.038860120786674564,0.02191761692602021
0.002298059988758851,0.038864338733350004,0.02191563929371902
0.0023193450592744274,0.03886859574745312,0.021913646821853927
0.0023408272761782944,0.03887289219083389,0.02191163943866398
0.002362508465477945,0.038877228428693816,0.02190961707297168
0.0023843904700937206,0.03888160482961697,0.02190757965421233
0.002406475150015424,0.03888602176560131,0.02190552711246401
0.0024287643824604504,0.038890479612090315,0.02190345937847841
0.0024512600620333396,0.0388949787480049,0.021901376383712326
0.0024739641008868114,0.03889951955577559,0.021899278060360038
0.0024968784288843266,0.03890410242137509,0.02189716434138637
0.002520004993764092,0.03890872773435105,0.021895035160560697
0.002543345761304648,0.03891339588785916,0.021892890452491647
0.002566902715491952,0.038918107278696615,0.021890730152662765
0.002590677858688006,0.03892286230733583,0.02188855419746899
0.002614673211801092,0.03892766137795845,0.02188636252425402
0.00263889081445751,0.038932504898489734,0.021884155071348593
0.002663332725174981,0.038937393280633226,0.021881931778109688
0.0026880010215376074,0.03894232693990575,0.021879692584960687
0.0027128978003724646,0.03894730629567272,0.021877437433432463
0.0027380251779278576,0.038952331771183804,0.021875166266205507
0.00276338529005317,0.03895740379360886,0.02187287902715298
0.0027889802923804397,0.03896252279407432,0.021870575661384898
0.002814812360507581,0.038967689207699746,0.021868256115293264
0.0028408836901833013,0.03897290347363489,0.021865920336598347
0.00286719649749377,0.03897816603509698,0.02186356827439599
0.0028937530190509503,0.03898347733940842,0.021861199879206084
0.002920555512182745,0.03898883783803478,0.02185881510302217
0.0029476062551248585,0.0389942479866232,0.021856413899362184
0.0029749075472144406,0.05170281016527746,0.026246288860150062
0.003002461709085549,0.05170832099765168,0.026243546375921082
0.003030271082866396,0.05171388287240784,0.02624078993425958
0.003058338032378432,0.05171949626231025,0.026238019622537474
0.0030866649433372744,0.05172516164450201,0.02623523553305658
0.003115254223555488,0.05173087950054567,0.026232437763172915
0.0031441083031472647,0.05173665031646402,0.026229626415423576
0.0031732296347349765,0.05174247458278156,0.026226801597656408
0.00320262069365765,0.0517483527945661,0.026223963423162334
0.003232283978181381,0.05175428545147084,0.02622111201081058
0.00326222200971167,0.0517602730577769,0.026218247485186676
0.003292437333007769,0.051766316122436117,0.026215369976733432
0.0033229325163989716,0.05177241515911436,0.02621247962189488
0.0033537101520029287,0.05177857068623515,0.026209576563263226
0.0033847728559459832,0.05178478322702377,0.026206660949728913
0.0034161232685855285,0.05179105330955167,0.02620373293663384
0.0034477640547344642,0.05179738146678146,0.026200792685927794
0.0034796979038876916,0.051803768236612105,0.026197840366328135
0.003511927530450728,0.0518102141619247,0.02619487615348287
0.0035444556739704356,0.05181671979062865,0.02619190023013709
0.0035772850993678732,0.05182328567570814,0.026188912786302906
0.0036104185971733375,0.05182991237526924,0.02618591401943292
0.0036438589837635444,0.05183660045258728,0.026182904134597285
0.0036776091016010306,0.05184335047615477,0.026179883344664475
0.003711671819475767,0.05185016301972972,0.02617685187048579
0.003746050032748993,0.05185703866238437,0.026173809941083676
0.0037807466635993493,0.05186397798855443,0.026170757793843945
0.0038157646612712484,0.05187098158808882,0.026167695674711985
0.003851107002325569,0.051878050056299675,0.026164623838392985
0.0038867766908926675,0.051885183994013095,0.026161542548556287
0.0039227767589277195,0.051892384007620106,0.026158452078043976
0.0039591102664684585,0.051899650709128255,0.02615535270908373
0.003995780301895269,0.05190698471621362,0.026152244733505997
0.004032789982193705,0.051914386652273305,0.026149128452965697
0.004070142453219439,0.051921857146478456,0.026146004179168385
0.004107840889965647,0.05192939683382769,0.026142872234101083
0.004145888496832911,0.05193700635520114,0.026139732950267773
0.004184288507901585,0.05194468635741488,0.026136586670929714
0.0042230441872066725,0.0519524374932759,0.026133433750350633
0.0042621588290153245,0.05196026042163763,0.026130274554046894
0.004301635758106795,0.05196815580745593,0.026127109459042702
0.004341478330055093,0.05197612432184558,0.026123938854130547
0.004381689931514195,0.05198416664213741,0.02612076314013681
0.004422273980505897,0.05199228345193575,0.026117582730192802
0.004463233926710397,0.06101400710563498,0.022900994286378228
0.004504573251759458,0.061026408903149684,0.02290963606842534
0.0045462954695324,0.06103892556848158,0.022918372229655173
0.0045884041264547615,0.06105155816555828,0.022927203894351333
0.004630902801799737,0.06106430776816178,0.02293613220139537
0.004673795107992464,0.061077175460019596,0.022945158304466726
0.004717084690917017,0.06109016233489696,0.022954283372245338
0.004760775230226368,0.061103269496689774,0.02296350858861704
0.004804870439655134,0.061116498059518395,0.022972835152881625
0.004849374067335233,0.061129849147822414,0.022982264279963794
0.004894289896114532,0.0611433238964562,0.022991797200626836
0.004939621743878321,0.06115692345078534,0.02300143516168922
0.004985373463873894,0.061170648966784036,0.023011179426244043
0.005031548945038057,0.06118450161113328,0.023021031273881398
0.0050781521123276704,0.06119848256132014,0.023030992000913672
0.005125186927053333,0.06121259300573785,0.023041062920603855
0.0051726573872160194,0.06122683414378667,0.02305124536339684
0.005220567527846975,0.06124120718597594,0.02306154067715373
0.005268921421350677,0.06125571335402706,0.023071950227389306
0.0053177231778509665,0.06127035388097714,0.023082475397512518
0.0053669769455404765,0.061285130011283995,0.023093117589070136
0.005416686911033152,0.061300043000931795,0.023103878221993612
0.00546685729972018,0.061315094117537904,0.023114758734849097
0.005517492376129128,0.0613302846404606,0.02312576058509071
0.005568596444286409,0.061345615860907775,0.023136885249317105
0.005620173848083188,0.061361089082046814,0.02314813422353126
0.005672228971644543,0.061376705619115214,0.02315950902340371
0.005724766239702178,0.06139246679953251,0.023171011184539046
0.005777790117970507,0.061408373963013005,0.023182642262745863
0.005831305113526219,0.061424428461679725,0.023194403834310144
0.00588531577519145,0.06144063166017929,0.02320629749627207
0.0059398266939203566,0.07046418395030549,0.021643948895231052
0.005994842503189409,0.07047518711215929,0.021646728704451595
0.006050367879391224,0.07048629218739967,0.021649559099691646
0.0061064075422320365,0.07049750011996782,0.0216524410018219
0.006162966255132942,0.070508811862548,0.02165537534829719
0.006220048825634711,0.07052022837664837,0.02165836309344675
0.0062776601058065,0.07053175063268272,0.021661405208769354
0.006335804992658254,0.07054337961005307,0.021664502683233163
0.006394488428556937,0.0705551162972328,0.021667656523580554
0.006453715401646702,0.07056696169185075,0.021670867754637873
0.0065134909462728026,0.07057891680077598,0.021674137419630205
0.006573820143409586,0.07059098264020333,0.021677466580501275
0.006634708121092351,0.07060316023573988,0.021680856318238458
0.006696160054853215,0.07061545062249205,0.021684307733203092
0.00675818116816111,0.07062785484515363,0.02168782194546602
0.006820776732865685,0.07064037395809455,0.02169140009514856
0.0068839520696454964,0.07065300902545052,0.021695043342768866
0.00694771254846024,0.07066576112121346,0.021698752869593857
0.007012063589007177,0.07067863132932285,0.021702529877996642
0.0070770106611818895,0.0706916207437578,0.021706375591819694
0.007142559285543126,0.07070473046863004,0.021710291256743657
0.007208715033782135,0.07071796161827784,0.021714278140662
0.007275483529196233,0.07073131531736067,0.02171833753406151
0.007342870447166758,0.07074479270095477,0.021722470750408715
0.00741088151564157,0.08006161990931897,0.015689916970572954
0.007479522515621821,0.080068484009317,0.015686927142841475
0.007548799281653432,0.08007541168592015,0.015683939504382186
0.007618717702322999,0.08008240352798711,0.015680954648971995
0.007689283720758305,0.08008946012983063,0.01567797318688114
0.007760503335133571,0.08009658209126816,0.015674995745232734
0.007832382599179196,0.08010377001767273,0.01567202296836928
0.00790492762269642,0.08011102452002446,0.01566905551822628
0.007978144572076629,0.08011834621496247,0.015666094074712998
0.00805203967082547,0.08012573572483736,0.01566313933610059
0.008126619200091946,0.080133193677764,0.01566019201941762
0.008201889499202203,0.08014072070767503,0.015657252860853153
0.008277856966198472,0.08014831745437466,0.01565432261616751
0.008354528058382871,0.0801559845635931,0.015651402061110816
0.008431909292866252,0.08016372268704144,0.015648491991849454
0.008510007247122246,0.08017153248246703,0.01564559322540059
0.00858882855954625,0.08017941461370943,0.01564270660007481
0.008668379930019773,0.08018736975075678,0.015639832975927064
0.008748668120479914,0.0801953985698028,0.01563697323521605
0.008829699955494083,0.08020350175330422,0.01563412828287209
0.008911482322840203,0.08819781692728043,0.017026013982828075
0.008994022174092044,0.08822257888265597,0.017022057676327796
0.009077326525210224,0.08824757018799143,0.017018158504845907
0.00916140245713852,0.08827279296756992,0.017014318808491066
0.009246257116405733,0.08829824936535008,0.01701054098300933
0.009331897715733239,0.08832394154514832,0.017006827480873815
0.009418331534647951,0.08834987169082273,0.01700318081239092
0.009505565920101192,0.08837604200645872,0.01699960354682323
0.009593608287093146,0.0884024547165563,0.016996098313529093
0.009682466119303124,0.08842911206621931,0.01699266780311895
0.009772146969725724,0.08845601632134609,0.016989314768628437
0.009862658461312821,0.08848316976882221,0.016986042026708306
0.009954008287621519,0.08851057471671482,0.01698285245883108
0.010046204213468132,0.08853823349446881,0.01697974901251459
0.010139254075588154,0.08856614845310481,0.016976734702562224
0.01023316578330245,0.0885943219654191,0.01697381261231994
0.010327947319189514,0.08862275642618522,0.016970985894949983
0.010423606739764012,0.09483013293943869,0.01830127044785954
0.01052015217616159,0.09483013293943869,0.01830127044785954
0.010617591834830001,0.09483013293943869,0.01830127044785954
0.010715933998226712,0.09483013293943869,0.01830127044785954
0.010815187025522881,0.09483013293943869,0.01830127044785954
0.01091535935331391,0.09483013293943869,0.01830127044785954
0.01101645949633657,0.09483013293943869,0.01830127044785954
0.01111849604819271,0.09483013293943869,0.01830127044785954
0.011221477682079803,0.09483013293943869,0.01830127044785954
0.011325413151528114,0.09483013293943869,0.01830127044785954
0.011430311291144786,0.09483013293943869,0.01830127044785954
0.011536181017364784,0.09483013293943869,0.01830127044785954
0.011643031329208768,0.09483013293943869,0.01830127044785954
0.011750871309048075,0.09483013293943869,0.01830127044785954
0.011859710123376693,0.10075141377556543,0.01522827654536408
0.011969557023590429,0.10078436784562957,0.015207590894390863
0.01208042134677329,0.10081762714258442,0.015186873054397285
0.012192312516491107,0.10085119449349977,0.015166126359229516
0.012305240043592616,0.10088507275163021,0.015145354258247881
0.012419213527017834,0.10091926479665778,0.015124560319301053
0.012534242654613994,0.10095377353493665,0.015103748231761902
0.012650337203959038,0.10098860189974015,0.015082921809625572
0.012767507043192657,0.10102375285151022,0.015062084994670218
0.01288576213185518,0.10105922937810899,0.015041241859680815
0.013005112521734086,0.10109503449507266,0.015020396611736401
0.013125568357718428,0.10113117124586797,0.014999553595560981
0.013247139878661175,0.10116764270215077,0.014978717296938369
0.013369837418249465,0.10608648740452283,0.015404256016320998
0.013493671405883065,0.10613602099957627,0.01536887001370192
0.013618652367560814,0.10618601338424735,0.015333569208469882
0.013744790926775366,0.10623646880793318,0.015298364986548308
0.01387209780541621,0.10628739155938953,0.01526326910991953
0.014000583824680975,0.10633878596709542,0.015228293725927822
0.014130259905995337,0.10639065639962117,0.015193451376689468
0.014261137071941283,0.10644300726599953,0.015158755008601492
0.014393226447194065,0.10649584301610067,0.015124217981939417
0.014526539259467812,0.10654916814101016,0.015089854080533729
0.014661086840469845,0.10660298717341099,0.015055677521513508
0.014796880626863964,0.11079319833641768,0.013401207919976683
0.014933932161242518,0.11084801895016909,0.013344276971697834
0.015072253093107555,0.11090334732291511,0.013286953613134906
0.015211855179861048,0.11095918815761649,0.013229238506326402
0.015352750287804227,0.11101554620079376,0.013171132477078538
0.015494950393146316,0.11107242624293061,0.013112636523053306
0.015638467583022463,0.11112983311888107,0.01305375182223453
0.01578331405652118,0.11118777170828056,0.01299447974179017
0.01592950212572123,0.11124624693596057,0.012934821847350227
0.016077044216738237,0.11130526377236738,0.01287477991272033
0.016225952870780873,0.11136482723398444,0.012814355930052375
0.016376240745216875,0.11670409379387177,0.012984017147505248
0.016527920614648955,0.11671926178081497,0.012955464639721088
0.016681005372000592,0.11673457025655014,0.012926764186508425
0.016835508029612024,0.11675002052231127,0.012897917378180978
0.01699144172034626,0.11676561389138469,0.012868925900993701
0.01714881969870539,0.11678135168922062,0.012839791540387505
0.01730765534195726,0.1167972352535458,0.0128105161843326
0.017467962151272456,0.11681326593447731,0.012781101826773052
0.017629753752872058,0.11682944509463729,0.012751550571175184
0.017793043899185772,0.12024311532049466,0.012288477668028413
0.01795784647002095,0.12025959557757818,0.01225252888330839
0.018124175473742378,0.1202762284779503,0.012216365296979791
0.01829204504846294,0.1202930154354224,0.012179988190654356
0.018461469463245474,0.12030995787690064,0.012143398958214952
0.018632463119315597,0.12032705724250765,0.012106599110218828
0.018805040551285814,0.12034431498570466,0.012069590278460031
0.018979216428391014,0.12036173257341516,0.01203237422069652
0.01915500555573528,0.1203793114861496,0.011994952825547715
0.019332422875550453,0.12251702384545618,0.012441233177558126
0.019511483468466165,0.12260655414191404,0.012436204716851577
0.019692202554791715,0.1226969136850768,0.012431854034426513
0.01987459549580984,0.12278811015558586,0.01242820166261846
0.02005867779508234,0.12288015130522212,0.012425268477777878
0.020244465099768037,0.12297304495756496,0.01242307569758094
0.020431973201952704,0.12306679900865729,0.012421644877850855
0.020621218039991424,0.12316142142767665,0.01242099790887583
0.02081221569986339,0.12631901625666395,0.01323816426702024
0.021004982416539152,0.12635756959999914,0.013217232097054943
0.02119953457536071,0.12639648003176346,0.01319657995689929
0.021395888713434216,0.12643575085937814,0.01317622152941618
0.021594061521035653,0.12647538542089842,0.013156170854128289
0.02179406984302956,0.12651538708529722,0.013136442332751989
0.021995930680300747,0.12655575925275145,0.013117050734617374
0.022199661191199548,0.13013724824615097,0.015413262583768702
0.022405278693000182,0.13015780999633103,0.015378167171540363
0.022612800663372772,0.1301785621933683,0.015342944701471208
0.022822244741868985,0.13019950660121793,0.015307599073827893
0.023033628731421313,0.13022064500017316,0.015272134363506641
0.02324697059985648,0.1302419791870167,0.015236554825510057
0.023462288481422625,0.13026351097517327,0.015200864900573211
0.02367960067833076,0.13590283298647857,0.01589224974849068
0.023898925662310503,0.13594669798327452,0.015885835124734567
0.02412028207618007,0.13599096926604842,0.015879904499427302
0.024343688735431104,0.13603565059789863,0.015874473088580136
0.024569164629827903,0.136080745776778,0.015869556408051804
0.024796728925021577,0.13612625863581673,0.015865170275637636
0.025026400964179192,0.13617219304364825,0.01586133081298711
0.025258200269627846,0.13934995662188362,0.016802034927178022
0.025492146544514233,0.13944353513183821,0.01676219691047635
0.025728259674479323,0.13953798038382423,0.016723516031885176
0.025966559729348696,0.139633300405772,0.016686042219742802
0.026207066964838526,0.13972950329996792,0.016649826549543147
0.0264498018242772,0.13982659724374338,0.016614921238334582
0.02669478494034321,0.14299978642642813,0.016303598560520206
0.026942037136818822,0.14303687425589945,0.016318426193800063
0.02719157943036019,0.14307430559993067,0.016333809720921917
0.027443433032283655,0.14311208364021918,0.016349760876468437
0.02769761935036891,0.14315021158793198,0.016366291563506778
0.027954159990678566,0.14318869268397844,0.016383413853898923
0.028213076759394707,0.14854510774729177,0.017924592608946053
0.02847439166467248,0.14858430498308345,0.017890149082935576
0.028738126918510663,0.14862386527115917,0.017855760784425242
0.029004304938639917,0.14866379197417856,0.017821437396530655
0.02927294835042816,0.1487040884859468,0.01778718891689298
0.0295440799888038,0.15568744851658206,0.018477634881736177
0.029817722900196734,0.15576954138999993,0.01843915616013463
0.030093900344497212,0.15585239462329006,0.018402119093208043
0.030372635797033115,0.15593601525905085,0.018366581573715835
0.030653952950565267,0.15602041040511047,0.01833260269433248
0.030937875717301368,0.15610558723513132,0.01830024273238168
0.03122442823092858,0.1588708643499785,0.01903135091510603
0.03151363484866479,0.15898654699707299,0.01902896163016191
0.0318055201533292,0.15910330111893875,0.019028728886389012
0.032100108955431715,0.15922113663977974,0.01903071328141989
0.03239742629528195,0.15934006357571986,0.019034975941583397
0.03269749744511768,0.16285743324688018,0.017717958784303982
0.03300034791125285,0.16297857343333422,0.01758914791482928
0.03330600343624589,0.16310083564333144,0.017460784386570692
0.03361449000108765,0.16322423026926813,0.017332939993863233
0.03392583382740992,0.16334876779979704,0.017205690114247423
0.034240061379714255,0.16734159642102403,0.017069524446042053
0.034557199367621395,0.16750016541497764,0.017125221248875305
0.03487727474814178,0.16766020310523783,0.017184218317465
0.03520031472796679,0.16782172309515028,0.01724656892402002
0.0355263467657814,0.1703329409573563,0.01714672872736056
0.03585539857459817,0.17043165650000128,0.01710712974898684
0.0361874981241128,0.17053128636485565,0.017068571691743264
0.03652267364308175,0.1706318390205464,0.017031100131809352
0.03686095362172158,0.17073332301413832,0.016994761724100173
0.03720236681413066,0.1733330880107705,0.016284497618773236
0.03754694224073337,0.17341923186742117,0.016283600890780663
0.037894709190746674,0.1735061736049245,0.016284030698555906
0.03824569722466999,0.17359392061340534,0.016285824061149052
0.038599936176797675,0.1775034320808771,0.016165264252193515
0.03895745615775501,0.17755706007802072,0.016164482029276908
0.0393182875570577,0.17761118478791613,0.016164605667922594
0.03968246104569482,0.1776658108112117,0.016165660529392327
0.04005000757873611,0.18206340851610367,0.014474035195499306
0.04042095839796306,0.18224888392571714,0.014341164886361845
0.04079534503452449,0.18243607724399785,0.014212895405304828
0.04117319931161679,0.18262500438254398,0.014089540094404185
0.04155455334718875,0.185888259107262,0.011871128176319886
0.04193943955667186,0.1860229692805811,0.011827050711829826
0.04232789065573549,0.18615892716525337,0.011785265752906466
0.042719939663067766,0.18629614431781966,0.011745874146425169
0.04311561990318229,0.1892690895177319,0.009930682210555278
0.0435149650092505,0.18944879481546256,0.00986574872086954
0.04391800892596086,0.18963016457798224,0.009814845400509276
0.044324785912403956,0.19202828954959972,0.009894362989712024
0.04473533054498463,0.19219250740263197,0.009827629197350179
0.04514967772036102,0.1923582462727825,0.009776143800494828
0.04556786265841064,0.19252552024800237,0.009740599232206378
0.045989920905224385,0.1941315144616948,0.01018551136263493
0.046415888336127774,0.1942167079478755,0.010176220357502529
0.04684580115873045,0.19430269051239601,0.010170051209619833
0.04727969591600391,0.19689931375703615,0.010020575390462532
0.047717609489387455,0.1969431051143745,0.010062381667915378
0.048159579101923505,0.19698730207562812,0.010106323918502686
0.04860564232142134,0.1970319083975779,0.010152431336029
0.04905583706365046,0.20278333925677478,0.013366040992536982
0.04951020159556351,0.20296508506954,0.013337021504434506
0.04996877453854884,0.20314851424673414,0.013315356871350437
0.050431594871713586,0.2058132162954764,0.010690182946838746
0.0508987019351968,0.20592999306134718,0.010627887675205425
0.05137013543351344,0.20604785143592635,0.010573074006471405
0.05184593543892913,0.20842663819894422,0.009669213033949367
0.05232614239486662,0.20869075202470988,0.009734873897761924
0.05281079711934331,0.20895731212317203,0.009811889910851327
0.05329994080844088,0.2116939615738004,0.00957477355726568
0.05379361503980703,0.21179269642007367,0.00947953967547781
0.05429186177618943,0.21189234576735014,0.009387124719668065
0.05479472336900287,0.2165861274981455,0.008326887682123262
0.055302242561929005,0.21673838325602332,0.00841938436369009
0.055814462494549605,0.21689204923580951,0.008525685028779331
0.05633142670601358,0.22031691337073633,0.010421673406832041
0.05685317913873753,0.2205256143438259,0.010399886101934392
0.05737976414214134,0.22073624834518743,0.01038494072463831
0.05791122647641758,0.2264546728307511,0.01015451119354749
0.058447611316336315,0.22674074474537442,0.010159594701224996
0.05898896425508499,0.2270294663127071,0.0101783191151248
0.0595353313081437,0.23000220766485632,0.010636941242132531
0.06008675891719687,0.23032387377013736,0.010545076117081656
0.060643293954080614,0.23268366839182764,0.01031162016761288
0.061204983724766966,0.23278664484978678,0.010306643396608332
0.061771875973384946,0.23289057509536676,0.010305154033174184
0.06234401888627864,0.23536392933117006,0.010546724539590805
0.06292146109610344,0.23547941777313502,0.010572289907148294
0.06350425168595962,0.23559597589110623,0.010610782211971703
0.0640924401935645,0.23698531492039043,0.010878226999868953
0.06468607661546327,0.2370446785625803,0.010924097655450406
0.06528521141127848,0.24180206794682418,0.010900148830972093
0.0658898955079995,0.24180206794682418,0.010900148830972093
0.06650018030431118,0.2441776201276329,0.011096629000156333
0.0671161176749628,0.24442399507589357,0.011063326750755699
0.06773775997517752,0.24467265199597943,0.0110389103768879
0.06836516004510239,0.24694972526611564,0.012068482906129076
0.06899837121430018,0.247139688616875,0.012254302206691709
0.06963744730628223,0.2503994975705971,0.012127484265633473
0.07028244264308345,0.2509369936845981,0.012043268999374121
0.07093341204987996,0.2523463042690488,0.012487988218128477
0.07159041085964889,0.2524996039913282,0.012387173156826423
0.07225349491787214,0.2526543236049136,0.012298696218468129
0.07292272058728312,0.25466468937135855,0.011679775041107465
0.07359814475265763,0.2549236019680855,0.011665497423438403
0.07427982482564918,0.2573015010502876,0.011268808025456732
0.07496781874966876,0.2574047001388905,0.011199035305869944
0.07566218500481055,0.2610703985962354,0.0126324233447214
0.07636298261282241,0.2612105581178377,0.012762291076190806
0.07707027114212295,0.2648970675223684,0.01312285739181725
0.0777841107128649,0.2650398354365168,0.013290569338015836
0.07850456200204509,0.2676514032496307,0.013516383997458189
0.07923168624866253,0.2676514032496307,0.013516383997458189
0.07996554525892346,0.27092122217729553,0.012932965493788952
0.080706201411495,0.2709952877925527,0.012988757224685737
0.08145371766280746,0.2746150911163546,0.01372671115341161
0.0822081575524054,0.2746905351053144,0.013739870969017912
0.08296958520834907,0.2755555727560054,0.0138483534902933
0.0837380653526649,0.2757861167993002,0.01387023206195238
0.08451366330684713,0.2798061546152113,0.015456175585538917
0.08529644499741025,0.2799105255072864,0.01524624531258121
0.08608647696149245,0.28174694952747076,0.01329735158019511
0.08688382635251184,0.28177352784050474,0.013303140723629207
0.08768856094587427,0.2831977855679291,0.013242543128778456
0.08850074914473438,0.2835497337874351,0.012924770706280309
0.08932045998580969,0.2861063371965711,0.012104930024110396
0.09014776314524918,0.28907607879970465,0.011901756377585653
0.09098272894455559,0.28920132366960055,0.011945090912356345
0.09182542835656282,0.29127245753227216,0.011828818910111383
0.09267593301146883,0.2914850836959987,0.012017449484650488
0.09353431520292387,0.2966980004113381,0.011779265846528556
0.09440064789417603,0.2968712669495885,0.011613766504885298
0.0952750047242729,0.2994831873261939,0.012863769248200532
0.09615746001432096,0.3004576957798663,0.011381078712463456
0.09704808877380307,0.30054675865581454,0.01150828955693634
0.09794696670695395,0.3025694880461942,0.011236101608901221
0.09885417021919574,0.302977729626703,0.011331003724734457
0.09976977642363201,0.3058074162419791,0.012937587434902873
0.1006938631476027,0.30711517656586806,0.012819595551965756
0.10162650893929952,0.3072084411450378,0.012718143107167278
0.10256779307444219,0.31263432580352896,0.012886753153598532
0.10351779556301763,0.3150528416515236,0.013502633434471252
0.10447659715608042,0.315532242448055,0.013471273146676918
0.10544427935261684,0.3189185621392293,0.014328457000378133
0.10642092440647247,0.3218715581587552,0.014275179029746397
0.10740661533334334,0.3220194117977858,0.014241596712895065
0.10840143591783309,0.32514696817188754,0.014752693619481144
0.10940547072057424,0.3292466765140325,0.015623676825404598
0.11041880508541602,0.3292466765140325,0.015623676825404598
0.11144152514667881,0.3306419368573562,0.015372797189487784
0.1124737178364752,0.3345020425260229,0.01714148219350105
0.1135154708920999,0.33491874374827274,0.017276537839492546
0.11456687286348714,0.3394569491664936,0.017999429288511046
0.11562801312073753,0.34213887221310774,0.018729563155202678
0.11669898186171475,0.3447578170518112,0.018606972616656607
0.11777987011971193,0.34497399470341067,0.01838190561797105
0.11887076977119033,0.34951089776037514,0.018498773376514593
0.11997177354358843,0.3511481709618217,0.019535106934399787
0.12108297502320395,0.35153709147968715,0.01973650353108848
0.12220446866314887,0.3541702253005837,0.021155184250533896
0.1233363497913776,0.3563874296083005,0.021706360724345786
0.12447871461879062,0.36030555150369104,0.022247953950686385
0.125631660247412,0.36336779911373707,0.021897937920174377
0.1267952846786434,0.36336779911373707,0.021897937920174377
0.12796968682159415,0.36630818817350924,0.022479522267256007
0.1291549665014884,0.3691931923665447,0.021471855761885716
0.1303512244681509,0.37169448573816943,0.022820868964486093
0.1315585624045704,0.37395315611074376,0.0233591930619184
0.1327770829355429,0.3742577862434869,0.022893139790398153
0.13400688963639507,0.37749088942676473,0.023049548464179087
0.13524808704178753,0.3806871225567446,0.026060784278984082
0.1365007806546014,0.38248316521464776,0.025880329470558034
0.13776507695490536,0.38345642540620384,0.026369988081837714
0.13904108340900698,0.3860254712560846,0.024332349260294095
0.1403289084785873,0.3886266870073861,0.026067837887945797
0.14162866162991988,0.3887566623225194,0.026290277671889562
0.1429404533431761,0.3919558897823723,0.025649713407906356
0.14426439512181574,0.3935008114100744,0.026075146954068647
0.14560059950206486,0.3976261469213065,0.02706892008740502
0.14694918006248173,0.4014276620328879,0.028705747344778477
0.14831025143361043,0.40421197940197723,0.028911770328818982
0.14968392930772556,0.4083214209957652,0.028489808877685676
0.1510703304486654,0.4105685712596001,0.028339158508861303
0.1524695727017573,0.4138681835858728,0.02785295717865291
0.15388177500383463,0.416474724524784,0.02674093006400929
0.155307057393346,0.4175986525635591,0.026714868574845212
0.1567455410205595,0.420549000187728,0.027723814363252018
0.15819734815786,0.4219347154378664,0.02813096529118687
0.1596626022101425,0.42339236732423424,0.02776664543740568
0.161141427725302,0.42571532445642973,0.02646834270403579
0.16263395040481923,0.4276675854168667,0.025850825707156494
0.16414029711444664,0.42991018088418337,0.025925555130014436
0.16566059589499135,0.43101920236336777,0.025789948428332266
0.16719497597319902,0.4324050217825276,0.025854406609358307
0.16874356777273758,0.434061815133731,0.027325516356624877
0.17030650292528443,0.4364985236278929,0.028168891442225827
0.17188391428171457,0.4389089401657019,0.02849759923822459
0.17347593592339308,0.4425406203840473,0.026960929526180375
0.17508270317357252,0.4438007370824975,0.02758024232954133
0.17670435260889467,0.444903988183161,0.027658654561136812
0.1783410220710008,0.4467464909725458,0.026939157948540217
0.17999285067824763,0.4499047503558602,0.026591783582247577
0.18165997883753268,0.451250754999412,0.02684087149120893
0.18334254825622906,0.45385738934229475,0.02693331130587267
0.18504070195423022,0.45621050375864514,0.027984117193655293
0.1867545842761076,0.4592638739700831,0.026689558658673
0.18848434090337954,0.4623937737352115,0.02496730287438322
0.1902301188668944,0.46522475346318687,0.024073948705497956
0.1919920665593285,0.4680755944407669,0.024031633401332055
0.1937703337477989,0.47157275448179903,0.023522512704304815
0.19556507158659492,0.4744158208165804,0.025658671918990537
0.19737643263002555,0.47570094232822874,0.02561669423375633
0.19920457084538692,0.4790091515064424,0.026401756684871294
0.2010496416260499,0.4838995568685376,0.02800186392095177
0.2029118018046678,0.48513608416864995,0.027345568381723043
0.20479120966650854,0.486896203528575,0.028525391376545008
0.2066880249629082,0.48905875818314454,0.02897056136375627
0.20860240892485027,0.4914327917282127,0.02973880025072185
0.2105345242766706,0.4938935546051004,0.028425660829671875
0.21248453524988828,0.4948301329394387,0.028701312933116056
0.21445260759716675,0.4970866503714805,0.02706976044625328
0.21643890860640203,0.4985053375287155,0.027094676139199664
0.21844360711494262,0.4996877875948029,0.027904123474187165
0.22046687352394098,0.5049122708088196,0.03027215370512178
0.22250887981283693,0.5062981553372661,0.030742896871614054
0.2245697995539774,0.511240954637242,0.0300902690437655
0.22664980792736927,0.5149668773855963,0.026560974187490746
0.22874908173557018,0.5170535470221453,0.026404713428661047
0.23086779941871696,0.5211665436050918,0.028294232784109568
0.23300614106969247,0.5235960350818585,0.028999993048694505
0.23516428844943485,0.527445987432851,0.028531445508720592
0.23734242500238661,0.5280649926144757,0.028277975951368738
0.23954073587208768,0.5339505747307263,0.027154978338062095
0.24175940791691308,0.535895621488811,0.02637569191268704
0.243998629725955,0.540057174641724,0.026294916591358367
0.24625859163505467,0.5418244017150363,0.025517194438217903
0.24853948574297985,0.5449106244301314,0.025666338550457902
0.25084150592775384,0.5473351696512951,0.02672907853568774
0.25316484786313553,0.550543250518468,0.027259761975932502
0.2555097090352507,0.5531698886312747,0.02640555103490911
0.25787628875938007,0.5561006756470264,0.026964159166031072
0.26026478819690047,0.5583750755700593,0.027637624926125714
0.26267541037238357,0.5608068693713748,0.028372413044273202
0.2651083601908539,0.5648321180792957,0.029028303911702327
0.26756384445520454,0.5677772240384688,0.02770963567237106
0.27004207188377727,0.5699343350067876,0.027640421618876435
0.2725432531281028,0.5740785498327512,0.02806233777026583
0.27506760079080644,0.580354505169867,0.026011309367578003
0.2776153294436801,0.5822971826850672,0.026256329257582724
0.28018665564591955,0.584871760880805,0.026634972942574515
0.2827817979625341,0.5906120054978783,0.02575806117377516
0.28540097698292377,0.5978163163098138,0.024513853104615083
0.28804441533962977,0.6032505272060458,0.025049276359419326
0.29071233772725785,0.60532662676614,0.025738932189172527
0.2934049709215787,0.6095203468199207,0.027398199532914235
0.29612254379880343,0.612217495306896,0.027977883096423104
0.29886528735503826,0.6176258786052353,0.027014010573357734
0.30163343472591975,0.6214484247133601,0.026183485910445867
0.3044272212064303,0.626483262373746,0.024453193523093743
0.30724688427090036,0.6307265025043128,0.0250480112520933
0.31009266359319265,0.6329394387001477,0.025934772407922843
0.312964801067075,0.6352665200361625,0.025816507047173816
0.3158635408267819,0.6400058518670209,0.025879610416319934
0.3187891292677646,0.6423398051740847,0.026896535508071452
0.32174181506763716,0.6457635463516677,0.027910012208589633
0.3247218492073129,0.6491634700019722,0.027341772315026408
0.3277294849923382,0.652251953128453,0.026411598986830466
0.33076497807442423,0.6559822747415066,0.027329323262905013
0.3338285864731761,0.6634420870847135,0.026895898307001096
0.3369205705980267,0.6661953972588325,0.02554315497812941
0.34004119327037063,0.6708147379155218,0.027289967532632655
0.34319071974590426,0.6760236683214113,0.03035633883952976
0.34636941773717345,0.6799113737075333,0.030843248270285128
0.3495775574363275,0.6838002973070587,0.03175242079780875
0.3528154115380883,0.6851864205646339,0.03139161828866441
0.3560832552629278,0.6908621458827185,0.032503453472855534
0.3593813663804626,0.6963446030426784,0.03204329921390944
0.36271002523306484,0.6995568685376662,0.03198651193897257
0.36606951475969024,0.7031019202363368,0.03181781274525556
0.36946012051993027,0.7092778809423903,0.032492049749392016
0.37288213071828336,0.7109305760709012,0.03363311541367361
0.3763358362286533,0.7167738142176657,0.03217250607369582
0.37982153061907364,0.7217339994430004,0.031019939127124595
0.3833395101766601,0.7262924667651403,0.030898218967196855
0.38689007393279756,0.7308603515587155,0.031683232250146263
0.390473523688556,0.7352586633787748,0.03208669450262567
0.39409016404034475,0.7389658849417007,0.030315937162133152
0.39774030240580366,0.7443331007923728,0.029366017302254313
0.4014242490499322,0.7472673559822748,0.029199141751626606
0.40514231711146476,0.7502215657311669,0.02999367644548145
0.408894822629486,0.7542097488921713,0.03078148578726296
0.4126820845702952,0.7590958134240967,0.029194523134855616
0.4165044248545185,0.7634959347315428,0.027052596088598117
0.4203621683844714,0.7670605612998525,0.02547072140439283
0.4242556430717777,0.7711964549483014,0.027329323262905006
0.42818517986524113,0.7739679074649242,0.025780617412347853
0.4321511127789762,0.7800786715956771,0.02350991689729162
0.4361537789208006,0.7849335302806499,0.02163284960692097
0.44019351852088745,0.7889963819821744,0.022574578701788927
0.4442706749606883,0.7902511078286559,0.02219483539061478
0.4483855948021186,0.7935830203369327,0.021028714694889466
0.45253862781701665,0.7972207275503782,0.019339620613977194
0.4567301270168747,0.8010796815340674,0.018658639744193274
0.46096044868284336,0.8037718038226208,0.018850052177327305
0.46522995239601894,0.8044313146233384,0.018595623376197086
0.4695390010680058,0.8081240768094533,0.018689900842406664
0.4738879609717651,0.8110520161858028,0.01767371829940421
0.4782772017727485,0.8147405709896824,0.01691741359654168
0.4827070965603183,0.8178729689807976,0.01619659695540536
0.4871780218794631,0.8205317577548007,0.017116438499033687
0.4916903577628026,0.823485967503693,0.017605178905742133
0.4962444877628913,0.8277632966344871,0.018026568156817892
0.5008407989848213,0.8313248479930169,0.016724370539770012
0.5054796821191241,0.8341521041055608,0.01687828463084723
0.5101615314749833,0.8362170869134833,0.017616917101202115
0.5148867450137492,0.8379615952732644,0.01746415823909832
0.5196557243827657,0.8400010229552632,0.018054161442546384
0.5244688749495119,0.8437223042836042,0.016838707631550216
0.5293266058360562,0.8453994257239306,0.016196784511311776
0.5342293299538352,0.8477602109585485,0.016069232483083718
0.53917746403875,0.8491910108056475,0.01596600004402609
0.5441714286865893,0.8517583540946561,0.015106442513274528
0.5492116483887789,0.8545051698670607,0.015370252367097947
0.5542985515684669,0.8576070901033972,0.01603337447757429
0.5594325706169377,0.861280343449606,0.015244065551782695
0.5646141419303667,0.8642522227730748,0.015357791002083458
0.5698437059469142,0.867144516669442,0.015342769012875174
0.5751217071841613,0.8695716395864107,0.014886305624535648
0.5804485942768978,0.8717872968980798,0.014334599073768885
0.5858248200152536,0.8750369276218611,0.013577228612682768
0.5912508413831875,0.8778434268833086,0.014439912128763378
0.5967271195973316,0.8802067946824226,0.013916700700153132
0.6022541201461928,0.8818983868061958,0.013205150719452921
0.6078323128297229,0.8853766617429837,0.01196363765513534
0.6134621717992506,0.8872968980797638,0.011899636077472854
0.6191441755977841,0.8898435613470532,0.011691438057330564
0.6248788072006894,0.8924667651403251,0.012334783866171728
0.6306665540567405,0.8936427263067083,0.0127189697292138
0.6365079081295572,0.8964549483013295,0.011948430279400193
0.642403365939419,0.8986568801685356,0.011532603267709905
0.6483534286054721,0.9014771048744461,0.011484958746030232
0.6543586018883236,0.9059085337486552,0.01051527484247086
0.6604193962330305,0.9081394285450164,0.009028950888939638
0.6665363268124913,0.9103397341211223,0.009053419867646073
0.6727099135712337,0.9131462333825702,0.00984244091518919
0.6789406812696106,0.9153038556940644,0.009076419041861296
0.6852291595284065,0.9172821270310191,0.008090436595349566
0.6915758828738525,0.9197932053175775,0.00733777441073821
0.697981390783066,0.9227474150664696,0.007786583093223801
0.7044462277299037,0.9249497926400508,0.006655575187707999
0.7109709432312431,0.9279172821270312,0.005981818827567694
0.7175560918936928,0.9312987794839017,0.0065195672034688125
0.7242022334607315,0.9340575811086899,0.007854127889825218
0.730909932860291,0.9367799113737076,0.00893889175216954
0.737679760252773,0.9392909896602658,0.009275622732666806
0.7445122910795136,0.9412163694329143,0.00897332667082034
0.751408106111697,0.9437223042836042,0.00919688087734225
0.7583677914997191,0.9459379615952734,0.009295203971965893
0.7653919388230148,0.9477104874446084,0.008533752454276048
0.77248114514034,0.9503648057991153,0.008030303888534328
0.7796360130405229,0.9521418020679467,0.007073672081169065
0.7868571506936851,0.9550080623396233,0.006831208009534467
0.794145171902934,0.9583456425406203,0.006707783895982816
0.8015006961565405,0.959970457902511,0.006731234603696436
0.8089243486805938,0.9617165276260534,0.005784842183427597
0.8164167604921464,0.9649926144756277,0.005701701348779566
0.823978568452852,0.9672082717872967,0.00471235297449747
0.8316104153230962,0.9707533234859677,0.003801134232519712
0.8393129498166364,0.9725258493353028,0.0030510947089767977
0.8470868266557402,0.9748892171344167,0.0025105955261411905
0.8549327066268376,0.9769571639586412,0.0025298340873786433
0.8628512566366896,0.9797636632200886,0.002789604229289064
0.8708431497690724,0.9816838995568686,0.003051094708976777
0.8789090653419954,0.9830164604485276,0.0034327499127494204
0.8870496889654403,0.9846381093057607,0.0036976825909440813
0.8952657125996392,0.9862629246676514,0.0037529963565060644
0.9035578346138929,0.9877400295420975,0.004295190248658693
0.9119267598459299,0.9896693684820594,0.0041119282218714135
0.9203731996618221,0.9917282127031019,0.0036315290821439393
0.9288978720164498,0.9929098966026588,0.0030191451928618237
0.9375015015145289,0.9937501501514531,0.003221483377821974
0.9461848194722002,0.9948301329394387,0.003055064905463021
0.9549485639791966,0.9951255539143279,0.0030391530008884067
0.9637934799615786,0.9961595273264402,0.0022238483093325765
0.9727203192450538,0.9973412112259972,0.0013573657067543227
0.9817298406188841,0.99758214211211,0.001563205325108192
0.9908228099003797,0.9989660265878877,0.0012160599739269723
1.0,1.0,0.0


==> data_2/cora/mismatched/roc_rmia_mean.csv <==
fpr,tpr_mean,tpr_std
0.0001,0.0,0.0
0.00010092621909870473,0.00812407680945347,0.003892513121822229
0.00010186101701559753,0.00812407680945347,0.003892513121822229
0.00010280447320933097,0.00812407680945347,0.003892513121822229
0.00010375666787451859,0.00812407680945347,0.003892513121822229
0.00010471768194855202,0.00812407680945347,0.003892513121822229
0.0001056875971184804,0.00812407680945347,0.003892513121822229
0.00010666649582795387,0.00812407680945347,0.003892513121822229
0.00010765446128423159,0.00812407680945347,0.003892513121822229
0.00010865157746525384,0.00812407680945347,0.003892513121822229
0.00010965792912678099,0.00812407680945347,0.003892513121822229
0.00011067360180959734,0.00812407680945347,0.003892513121822229
0.00011169868184678226,0.00812407680945347,0.003892513121822229
0.00011273325637104872,0.00812407680945347,0.003892513121822229
0.00011377741332214914,0.00812407680945347,0.003892513121822229
0.00011483124145435111,0.00812407680945347,0.003892513121822229
0.00011589483034398106,0.00812407680945347,0.003892513121822229
0.00011696827039703847,0.00812407680945347,0.003892513121822229
0.00011805165285688056,0.00812407680945347,0.003892513121822229
0.0001191450698119776,0.00812407680945347,0.003892513121822229
0.00012024861420374123,0.00812407680945347,0.003892513121822229
0.00012136237983442405,0.00812407680945347,0.003892513121822229
0.00012248646137509307,0.00812407680945347,0.003892513121822229
0.00012362095437367691,0.00812407680945347,0.003892513121822229
0.00012476595526308696,0.00812407680945347,0.003892513121822229
0.0001259215613694151,0.00812407680945347,0.003892513121822229
0.0001270878709202058,0.00812407680945347,0.003892513121822229
0.000128264983052806,0.00812407680945347,0.003892513121822229
0.0001294529978227916,0.00812407680945347,0.003892513121822229
0.00013065201621247213,0.00812407680945347,0.003892513121822229
0.00013186214013947485,0.00812407680945347,0.003892513121822229
0.00013308347246540747,0.00812407680945347,0.003892513121822229
0.00013431611700460153,0.00812407680945347,0.003892513121822229
0.0001355601785329369,0.00812407680945347,0.003892513121822229
0.0001368157627967472,0.00812407680945347,0.003892513121822229
0.00013808297652180923,0.00812407680945347,0.003892513121822229
0.0001393619274224142,0.00812407680945347,0.003892513121822229
0.00014065272421052364,0.00812407680945347,0.003892513121822229
0.00014195547660501016,0.00812407680945347,0.003892513121822229
0.0001432702953409831,0.00812407680945347,0.003892513121822229
0.00014459729217920195,0.00812407680945347,0.003892513121822229
0.00014593657991557562,0.00812407680945347,0.003892513121822229
0.00014728827239075018,0.00812407680945347,0.003892513121822229
0.0001486524844997857,0.00812407680945347,0.003892513121822229
0.00015002933220192182,0.00812407680945347,0.003892513121822229
0.0001514189325304352,0.00812407680945347,0.003892513121822229
0.00015282140360258693,0.00812407680945347,0.003892513121822229
0.0001542368646296629,0.00812407680945347,0.003892513121822229
0.00015566543592710622,0.00812407680945347,0.003892513121822229
0.00015710723892474503,0.00812407680945347,0.003892513121822229
0.00015856239617711372,0.00812407680945347,0.003892513121822229
0.00016003103137387001,0.00812407680945347,0.003892513121822229
0.00016151326935030913,0.00812407680945347,0.003892513121822229
0.0001630092360979741,0.00812407680945347,0.003892513121822229
0.00016451905877536624,0.00812407680945347,0.003892513121822229
0.00016604286571875296,0.00812407680945347,0.003892513121822229
0.0001675807864530767,0.00812407680945347,0.003892513121822229
0.00016913295170296487,0.00812407680945347,0.003892513121822229
0.0001706994934038408,0.00812407680945347,0.003892513121822229
0.0001722805447131394,0.00812407680945347,0.003892513121822229
0.00017387624002162505,0.00812407680945347,0.003892513121822229
0.00017548671496481503,0.00812407680945347,0.003892513121822229
0.00017711210643450888,0.00812407680945347,0.003892513121822229
0.00017875255259042355,0.00812407680945347,0.003892513121822229
0.00018040819287193827,0.00812407680945347,0.003892513121822229
0.00018207916800994624,0.00812407680945347,0.003892513121822229
0.00018376562003881704,0.00812407680945347,0.003892513121822229
0.00018546769230846994,0.00812407680945347,0.003892513121822229
0.00018718552949655793,0.00812407680945347,0.003892513121822229
0.00018891927762076664,0.00812407680945347,0.003892513121822229
0.0001906690840512252,0.00812407680945347,0.003892513121822229
0.00019243509752303302,0.00812407680945347,0.003892513121822229
0.00019421746814890265,0.00812407680945347,0.003892513121822229
0.00019601634743191858,0.00812407680945347,0.003892513121822229
0.00019783188827841644,0.00812407680945347,0.003892513121822229
0.00019966424501097934,0.00812407680945347,0.003892513121822229
0.00020151357338155586,0.00812407680945347,0.003892513121822229
0.0002033800305846982,0.00812407680945347,0.003892513121822229
0.00020526377527092522,0.00812407680945347,0.003892513121822229
0.0002071649675602069,0.00812407680945347,0.003892513121822229
0.000209083769055575,0.00812407680945347,0.003892513121822229
0.00021102034285685965,0.00812407680945347,0.003892513121822229
0.0002129748535745521,0.00812407680945347,0.003892513121822229
0.00021494746734379805,0.00812407680945347,0.003892513121822229
0.00021693835183851843,0.00812407680945347,0.003892513121822229
0.00021894767628566206,0.00812407680945347,0.003892513121822229
0.00022097561147959031,0.00812407680945347,0.003892513121822229
0.00022302232979659386,0.00812407680945347,0.003892513121822229
0.00022508800520954617,0.00812407680945347,0.003892513121822229
0.0002271728133026905,0.00812407680945347,0.003892513121822229
0.00022927693128656486,0.00812407680945347,0.003892513121822229
0.0002314005380130654,0.00812407680945347,0.003892513121822229
0.00023354381399064793,0.00812407680945347,0.003892513121822229
0.00023570694139967278,0.00812407680945347,0.003892513121822229
0.00023789010410788934,0.00812407680945347,0.003892513121822229
0.00024009348768606518,0.00812407680945347,0.003892513121822229
0.00024231727942376007,0.00812407680945347,0.003892513121822229
0.00024456166834524467,0.00812407680945347,0.003892513121822229
0.00024682684522556923,0.00812407680945347,0.003892513121822229
0.00024911300260677886,0.00812407680945347,0.003892513121822229
0.0002514203348142797,0.00812407680945347,0.003892513121822229
0.00025374903797335715,0.00812407680945347,0.003892513121822229
0.00025609931002584595,0.00812407680945347,0.003892513121822229
0.00025847135074695635,0.00812407680945347,0.003892513121822229
0.0002608653617622548,0.00812407680945347,0.003892513121822229
0.000263281546564802,0.00812407680945347,0.003892513121822229
0.00026572011053245065,0.00812407680945347,0.003892513121822229
0.00026818126094530154,0.00812407680945347,0.003892513121822229
0.0002706652070033241,0.00812407680945347,0.003892513121822229
0.0002731721598441376,0.00812407680945347,0.003892513121822229
0.0002757023325609583,0.00812407680945347,0.003892513121822229
0.0002782559402207126,0.00812407680945347,0.003892513121822229
0.00028083319988231727,0.00812407680945347,0.003892513121822229
0.0002834343306151309,0.00812407680945347,0.003892513121822229
0.0002860595535175742,0.00812407680945347,0.003892513121822229
0.00028870909173592344,0.00812407680945347,0.003892513121822229
0.00029138317048327885,0.00812407680945347,0.003892513121822229
0.00029408201705870637,0.00812407680945347,0.003892513121822229
0.00029680586086656025,0.00812407680945347,0.003892513121822229
0.00029955493343598134,0.00812407680945347,0.003892513121822229
0.0003023294684405776,0.00812407680945347,0.003892513121822229
0.00030512970171828706,0.00812407680945347,0.003892513121822229
0.00030795587129142264,0.00812407680945347,0.003892513121822229
0.00031080821738690636,0.00812407680945347,0.003892513121822229
0.00031368698245668765,0.00812407680945347,0.003892513121822229
0.00031659241119835204,0.00812407680945347,0.003892513121822229
0.00031952475057592136,0.00812407680945347,0.003892513121822229
0.0003224842498408442,0.00812407680945347,0.003892513121822229
0.0003254711605531848,0.00812407680945347,0.003892513121822229
0.00032848573660300434,0.00812407680945347,0.003892513121822229
0.0003315282342319423,0.00812407680945347,0.003892513121822229
0.00033459891205499747,0.00812407680945347,0.003892513121822229
0.0003376980310825091,0.00812407680945347,0.003892513121822229
0.0003408258547423452,0.00812407680945347,0.003892513121822229
0.00034398264890229247,0.00812407680945347,0.003892513121822229
0.00034716868189265597,0.00812407680945347,0.003892513121822229
0.00035038422452906756,0.00812407680945347,0.003892513121822229
0.00035362955013550426,0.00812407680945347,0.003892513121822229
0.000356904934567523,0.00812407680945347,0.003892513121822229
0.000360210656235707,0.00812407680945347,0.003892513121822229
0.00036354699612933176,0.00812407680945347,0.003892513121822229
0.00036691423784024937,0.00812407680945347,0.003892513121822229
0.0003703126675869927,0.00812407680945347,0.003892513121822229
0.0003737425742391064,0.00812407680945347,0.003892513121822229
0.00037720424934169976,0.00812407680945347,0.003892513121822229
0.0003806979871402284,0.00812407680945347,0.003892513121822229
0.0003842240846055061,0.00812407680945347,0.003892513121822229
0.00038778284145894574,0.00812407680945347,0.003892513121822229
0.0003913745601980384,0.00812407680945347,0.003892513121822229
0.0003949995461220643,0.00812407680945347,0.003892513121822229
0.00039865810735804387,0.00812407680945347,0.003892513121822229
0.0004023505548869293,0.00812407680945347,0.003892513121822229
0.00040607720257003656,0.00812407680945347,0.003892513121822229
0.0004098383671757261,0.00812407680945347,0.003892513121822229
0.0004136343684063274,0.00812407680945347,0.003892513121822229
0.0004174655289253135,0.00812407680945347,0.003892513121822229
0.0004213321743847289,0.00812407680945347,0.003892513121822229
0.0004252346334528682,0.00812407680945347,0.003892513121822229
0.00042917323784221574,0.00812407680945347,0.003892513121822229
0.0004331483223376398,0.00812407680945347,0.003892513121822229
0.0004371602248248502,0.00812407680945347,0.003892513121822229
0.000441209286319119,0.00812407680945347,0.003892513121822229
0.0004452958509942655,0.00812407680945347,0.003892513121822229
0.00044942026621191424,0.00812407680945347,0.003892513121822229
0.0004535828825510186,0.00812407680945347,0.003892513121822229
0.00045778405383766163,0.00812407680945347,0.003892513121822229
0.0004620241371751313,0.00812407680945347,0.003892513121822229
0.0004663034929742731,0.00812407680945347,0.003892513121822229
0.00047062248498412813,0.00812407680945347,0.003892513121822229
0.00047498148032285,0.00812407680945347,0.003892513121822229
0.0004793808495089107,0.00812407680945347,0.003892513121822229
0.00048382096649259574,0.00812407680945347,0.003892513121822229
0.000488302208687788,0.00812407680945347,0.003892513121822229
0.0004928249570040513,0.00812407680945347,0.003892513121822229
0.0004973895958790063,0.00812407680945347,0.003892513121822229
0.000501996513311008,0.00812407680945347,0.003892513121822229
0.0005066461008921268,0.00812407680945347,0.003892513121822229
0.0005113387538414326,0.00812407680945347,0.003892513121822229
0.0005160748710385908,0.00812407680945347,0.003892513121822229
0.000520854855057766,0.00812407680945347,0.003892513121822229
0.0005256791122018419,0.00812407680945347,0.003892513121822229
0.0005305480525369575,0.00812407680945347,0.003892513121822229
0.0005354620899273607,0.00812407680945347,0.003892513121822229
0.0005404216420705915,0.00812407680945347,0.003892513121822229
0.0005454271305329836,0.00812407680945347,0.003892513121822229
0.0005504789807854967,0.00812407680945347,0.003892513121822229
0.0005555776222398878,0.00812407680945347,0.003892513121822229
0.0005607234882852032,0.00812407680945347,0.003892513121822229
0.0005659170163246243,0.00812407680945347,0.003892513121822229
0.0005711586478126435,0.00812407680945347,0.003892513121822229
0.0005764488282925873,0.00812407680945347,0.003892513121822229
0.0005817880074344935,0.00812407680945347,0.003892513121822229
0.0005871766390733255,0.00812407680945347,0.003892513121822229
0.0005926151812475553,0.00812407680945347,0.003892513121822229
0.0005981040962380944,0.00812407680945347,0.003892513121822229
0.0006036438506075864,0.00812407680945347,0.003892513121822229
0.0006092349152400712,0.00812407680945347,0.003892513121822229
0.0006148777653810023,0.00812407680945347,0.003892513121822229
0.0006205728806776501,0.00812407680945347,0.003892513121822229
0.0006263207452198692,0.00812407680945347,0.003892513121822229
0.0006321218475812448,0.00812407680945347,0.003892513121822229
0.0006379766808606282,0.00812407680945347,0.003892513121822229
0.000643885742724042,0.00812407680945347,0.003892513121822229
0.0006498495354469888,0.00812407680945347,0.003892513121822229
0.0006558685659571436,0.00812407680945347,0.003892513121822229
0.0006619433458774394,0.00812407680945347,0.003892513121822229
0.0006680743915695614,0.00812407680945347,0.003892513121822229
0.0006742622241778342,0.00812407680945347,0.003892513121822229
0.0006805073696735206,0.00812407680945347,0.003892513121822229
0.0006868103588995307,0.00812407680945347,0.003892513121822229
0.0006931717276155408,0.00812407680945347,0.003892513121822229
0.0006995920165435374,0.00812407680945347,0.003892513121822229
0.0007060717714137773,0.00812407680945347,0.003892513121822229
0.0007126115430111746,0.00812407680945347,0.003892513121822229
0.0007192118872221193,0.00812407680945347,0.003892513121822229
0.0007258733650817253,0.00812407680945347,0.003892513121822229
0.000732596542821523,0.00812407680945347,0.003892513121822229
0.0007393819919175866,0.00812407680945347,0.003892513121822229
0.0007462302891391107,0.00812407680945347,0.003892513121822229
0.0007531420165974376,0.00812407680945347,0.003892513121822229
0.0007601177617955331,0.00812407680945347,0.003892513121822229
0.0007671581176779302,0.00812407680945347,0.003892513121822229
0.000774263682681127,0.00812407680945347,0.003892513121822229
0.0007814350607844542,0.00812407680945347,0.003892513121822229
0.0007886728615614156,0.00812407680945347,0.003892513121822229
0.0007959777002314986,0.00812407680945347,0.003892513121822229
0.0008033501977124734,0.00812407680945347,0.003892513121822229
0.0008107909806731687,0.00812407680945347,0.003892513121822229
0.000818300681586739,0.00812407680945347,0.003892513121822229
0.0008258799387844272,0.00812407680945347,0.003892513121822229
0.0008335293965098195,0.00812407680945347,0.003892513121822229
0.0008412497049736118,0.00812407680945347,0.003892513121822229
0.0008490415204088747,0.00812407680945347,0.003892513121822229
0.0008569055051268347,0.00812407680945347,0.003892513121822229
0.0008648423275731727,0.00812407680945347,0.003892513121822229
0.000872852662384838,0.00812407680945347,0.003892513121822229
0.0008809371904473991,0.00812407680945347,0.003892513121822229
0.0008890965989529158,0.00812407680945347,0.003892513121822229
0.000897331581458352,0.00812407680945347,0.003892513121822229
0.0009056428379445294,0.00812407680945347,0.003892513121822229
0.0009140310748756232,0.00812407680945347,0.003892513121822229
0.0009224970052592174,0.00812407680945347,0.003892513121822229
0.0009310413487069075,0.00812407680945347,0.003892513121822229
0.000939664831495469,0.00812407680945347,0.003892513121822229
0.0009483681866285928,0.00812407680945347,0.003892513121822229
0.0009571521538991865,0.00812407680945347,0.003892513121822229
0.0009660174799522646,0.00812407680945347,0.003892513121822229
0.0009749649183484086,0.00812407680945347,0.003892513121822229
0.0009839952296278227,0.00812407680945347,0.003892513121822229
0.00099310918137498,0.00812407680945347,0.003892513121822229
0.0010023075482838654,0.00812407680945347,0.003892513121822229
0.0010115911122238297,0.00812407680945347,0.003892513121822229
0.0010209606623060466,0.00812407680945347,0.003892513121822229
0.0010304169949505876,0.00812407680945347,0.003892513121822229
0.0010399609139541202,0.00812407680945347,0.003892513121822229
0.0010495932305582276,0.00812407680945347,0.003892513121822229
0.00105931476351837,0.00812407680945347,0.003892513121822229
0.001069126339173476,0.00812407680945347,0.003892513121822229
0.0010790287915161836,0.00812407680945347,0.003892513121822229
0.0010890229622637305,0.00812407680945347,0.003892513121822229
0.0010991097009294972,0.00812407680945347,0.003892513121822229
0.0011092898648952228,0.00812407680945347,0.003892513121822229
0.0011195643194838783,0.00812407680945347,0.003892513121822229
0.0011299339380332217,0.00812407680945347,0.003892513121822229
0.0011403996019700331,0.00812407680945347,0.003892513121822229
0.0011509622008850323,0.00812407680945347,0.003892513121822229
0.0011616226326085018,0.00812407680945347,0.003892513121822229
0.0011723818032865986,0.00812407680945347,0.003892513121822229
0.001183240627458378,0.00812407680945347,0.003892513121822229
0.0011942000281335325,0.00812407680945347,0.003892513121822229
0.0012052609368708425,0.00812407680945347,0.003892513121822229
0.001216424293857368,0.00812407680945347,0.003892513121822229
0.001227691047988359,0.00812407680945347,0.003892513121822229
0.0012390621569479156,0.00812407680945347,0.003892513121822229
0.0012505385872903913,0.00812407680945347,0.003892513121822229
0.0012621213145225473,0.00812407680945347,0.003892513121822229
0.0012738113231864786,0.00812407680945347,0.003892513121822229
0.0012856096069432965,0.00812407680945347,0.003892513121822229
0.0012975171686575868,0.00812407680945347,0.003892513121822229
0.0013095350204826678,0.00812407680945347,0.003892513121822229
0.001321664183946605,0.00812407680945347,0.003892513121822229
0.0013339056900390587,0.00812407680945347,0.003892513121822229
0.001346260579298911,0.00812407680945347,0.003892513121822229
0.0013587299019027091,0.00812407680945347,0.003892513121822229
0.0013713147177539457,0.00812407680945347,0.003892513121822229
0.0013840160965731315,0.00812407680945347,0.003892513121822229
0.0013968351179887398,0.00812407680945347,0.003892513121822229
0.0014097728716289677,0.00812407680945347,0.003892513121822229
0.001422830457214352,0.00812407680945347,0.003892513121822229
0.0014360089846512606,0.00812407680945347,0.003892513121822229
0.0014493095741262166,0.00812407680945347,0.003892513121822229
0.00146273335620113,0.00812407680945347,0.003892513121822229
0.001476281471909391,0.00812407680945347,0.003892513121822229
0.0014899550728528536,0.016100443131462333,0.00924944993012294
0.0015037553212997384,0.016100443131462333,0.00924944993012294
0.0015176833902834053,0.016100443131462333,0.00924944993012294
0.0015317404637020797,0.016100443131462333,0.00924944993012294
0.0015459277364194785,0.016100443131462333,0.00924944993012294
0.001560246414366368,0.016100443131462333,0.00924944993012294
0.0015746977146430868,0.016100443131462333,0.00924944993012294
0.001589282865622978,0.016100443131462333,0.00924944993012294
0.00160400310705682,0.016100443131462333,0.00924944993012294
0.0016188596901781992,0.016100443131462333,0.00924944993012294
0.0016338538778098604,0.016100443131462333,0.00924944993012294
0.001648986944471065,0.016100443131462333,0.00924944993012294
0.0016642601764859037,0.016100443131462333,0.00924944993012294
0.0016796748720926532,0.016100443131462333,0.00924944993012294
0.0016952323415541214,0.016100443131462333,0.00924944993012294
0.0017109339072690134,0.016100443131462333,0.00924944993012294
0.001726780903884356,0.016100443131462333,0.00924944993012294
0.0017427746784089192,0.016100443131462333,0.00924944993012294
0.0017589165903277326,0.016100443131462333,0.00924944993012294
0.001775208011717636,0.016100443131462333,0.00924944993012294
0.0017916503273638995,0.016100443131462333,0.00924944993012294
0.0018082449348779518,0.016100443131462333,0.00924944993012294
0.0018249932448161524,0.016100443131462333,0.00924944993012294
0.0018418966807997109,0.016100443131462333,0.00924944993012294
0.0018589566796356884,0.016100443131462333,0.00924944993012294
0.0018761746914391195,0.016100443131462333,0.00924944993012294
0.0018935521797562953,0.016100443131462333,0.00924944993012294
0.001911090621689138,0.016100443131462333,0.00924944993012294
0.0019287915080207778,0.016100443131462333,0.00924944993012294
0.0019466563433422632,0.016100443131462333,0.00924944993012294
0.0019646866461804444,0.016100443131462333,0.00924944993012294
0.0019828839491270716,0.016100443131462333,0.00924944993012294
0.002001249798969037,0.016100443131462333,0.00924944993012294
0.0020197857568198785,0.016100443131462333,0.00924944993012294
0.002038493398252464,0.016100443131462333,0.00924944993012294
0.0020573743134329114,0.016100443131462333,0.00924944993012294
0.0020764301072557748,0.016100443131462333,0.00924944993012294
0.002095662399480433,0.016100443131462333,0.00924944993012294
0.0021150728248687948,0.016100443131462333,0.00924944993012294
0.0021346630333242455,0.016100443131462333,0.00924944993012294
0.002154434690031882,0.016100443131462333,0.00924944993012294
0.00217438947560008,0.016100443131462333,0.00924944993012294
0.0021945290862033138,0.016100443131462333,0.00924944993012294
0.0022148552337263594,0.016100443131462333,0.00924944993012294
0.0022353696459097966,0.016100443131462333,0.00924944993012294
0.002256074066496859,0.016100443131462333,0.00924944993012294
0.00227697025538168,0.016100443131462333,0.00924944993012294
0.002298059988758851,0.016100443131462333,0.00924944993012294
0.0023193450592744274,0.016100443131462333,0.00924944993012294
0.0023408272761782944,0.016100443131462333,0.00924944993012294
0.002362508465477945,0.016100443131462333,0.00924944993012294
0.0023843904700937206,0.016100443131462333,0.00924944993012294
0.002406475150015424,0.016100443131462333,0.00924944993012294
0.0024287643824604504,0.016100443131462333,0.00924944993012294
0.0024512600620333396,0.016100443131462333,0.00924944993012294
0.0024739641008868114,0.016100443131462333,0.00924944993012294
0.0024968784288843266,0.016100443131462333,0.00924944993012294
0.002520004993764092,0.016100443131462333,0.00924944993012294
0.002543345761304648,0.016100443131462333,0.00924944993012294
0.002566902715491952,0.016100443131462333,0.00924944993012294
0.002590677858688006,0.016100443131462333,0.00924944993012294
0.002614673211801092,0.016100443131462333,0.00924944993012294
0.00263889081445751,0.016100443131462333,0.00924944993012294
0.002663332725174981,0.016100443131462333,0.00924944993012294
0.0026880010215376074,0.016100443131462333,0.00924944993012294
0.0027128978003724646,0.016100443131462333,0.00924944993012294
0.0027380251779278576,0.016100443131462333,0.00924944993012294
0.00276338529005317,0.016100443131462333,0.00924944993012294
0.0027889802923804397,0.016100443131462333,0.00924944993012294
0.002814812360507581,0.016100443131462333,0.00924944993012294
0.0028408836901833013,0.016100443131462333,0.00924944993012294
0.00286719649749377,0.016100443131462333,0.00924944993012294
0.0028937530190509503,0.016100443131462333,0.00924944993012294
0.002920555512182745,0.016100443131462333,0.00924944993012294
0.0029476062551248585,0.016100443131462333,0.00924944993012294
0.0029749075472144406,0.027486569343690547,0.016955891901861135
0.003002461709085549,0.027503101840813216,0.016951491373913004
0.003030271082866396,0.02751978746508173,0.016947071136413708
0.003058338032378432,0.027536627634788945,0.016942631415316073
0.0030866649433372744,0.027553623781364257,0.016938172446673748
0.003115254223555488,0.02757077734949518,0.016933694476892375
0.0031441083031472647,0.027588089797250248,0.01692919776298618
0.0031732296347349765,0.027605562596202875,0.01692468257284007
0.00320262069365765,0.027623197231556474,0.01692014918547728
0.003232283978181381,0.02764099520227072,0.016915597891332766
0.00326222200971167,0.02765895802118889,0.016911028992532412
0.003292437333007769,0.02767708721516655,0.016906442803178136
0.0033229325163989716,0.027695384325201272,0.016901839649639063
0.0033537101520029287,0.02771385090656365,0.01689721987084884
0.0033847728559459832,0.027732488528929476,0.01689258381860925
0.0034161232685855285,0.027751298776513205,0.01688793185790019
0.0034477640547344642,0.027770283248202566,0.016883264367196206
0.0034796979038876916,0.027789443557694506,0.016878581738789623
0.003511927530450728,0.027808781333632328,0.01687388437912046
0.0035444556739704356,0.02782829821974415,0.01686917270911325
0.0035772850993678732,0.02784799587498261,0.016864447164520877
0.0036104185971733375,0.02786787597366589,0.016859708196275535
0.0036438589837635444,0.02788794020562001,0.016854956270847
0.0036776091016010306,0.02790819027632251,0.016850191870608305
0.003711671819475767,0.027928627907047344,0.016845415494208996
0.003746050032748993,0.027949254835011282,0.01684062765695605
0.0037807466635993493,0.027970072813521495,0.016835828891202616
0.0038157646612712484,0.02799108361212464,0.01683101974674479
0.003851107002325569,0.02801228901675723,0.01682620079122642
0.0038867766908926675,0.02803369082989749,0.016821372610552256
0.0039227767589277195,0.028055290870718518,0.01681653580930945
0.0039591102664684585,0.02807709097524297,0.016811691011197668
0.003995780301895269,0.02809909299649905,0.016806838859467838
0.004032789982193705,0.028121298804678112,0.016801980017369846
0.004070142453219439,0.02814371028729355,0.016797115168609163
0.004107840889965647,0.02816632934934128,0.01679224501781272
0.004145888496832911,0.02818915791346164,0.01678737029100406
0.004184288507901585,0.02821219792010284,0.016782491736087975
0.0042230441872066725,0.02823545132768589,0.016777610123344833
0.0042621588290153245,0.028258920112771084,0.016772726245934667
0.004301635758106795,0.02828260627022596,0.016767840920411267
0.004341478330055093,0.028306511813394948,0.016762954987246396
0.004381689931514195,0.0283306387742704,0.016758069311364306
0.004422273980505897,0.028354989203665425,0.016753184782686732
0.004463233926710397,0.03663220088626292,0.018746239738912134
0.004504573251759458,0.03663220088626292,0.018746239738912134
0.0045462954695324,0.03663220088626292,0.018746239738912134
0.0045884041264547615,0.03663220088626292,0.018746239738912134
0.004630902801799737,0.03663220088626292,0.018746239738912134
0.004673795107992464,0.03663220088626292,0.018746239738912134
0.004717084690917017,0.03663220088626292,0.018746239738912134
0.004760775230226368,0.03663220088626292,0.018746239738912134
0.004804870439655134,0.03663220088626292,0.018746239738912134
0.004849374067335233,0.03663220088626292,0.018746239738912134
0.004894289896114532,0.03663220088626292,0.018746239738912134
0.004939621743878321,0.03663220088626292,0.018746239738912134
0.004985373463873894,0.03663220088626292,0.018746239738912134
0.005031548945038057,0.03663220088626292,0.018746239738912134
0.0050781521123276704,0.03663220088626292,0.018746239738912134
0.005125186927053333,0.03663220088626292,0.018746239738912134
0.0051726573872160194,0.03663220088626292,0.018746239738912134
0.005220567527846975,0.03663220088626292,0.018746239738912134
0.005268921421350677,0.03663220088626292,0.018746239738912134
0.0053177231778509665,0.03663220088626292,0.018746239738912134
0.0053669769455404765,0.03663220088626292,0.018746239738912134
0.005416686911033152,0.03663220088626292,0.018746239738912134
0.00546685729972018,0.03663220088626292,0.018746239738912134
0.005517492376129128,0.03663220088626292,0.018746239738912134
0.005568596444286409,0.03663220088626292,0.018746239738912134
0.005620173848083188,0.03663220088626292,0.018746239738912134
0.005672228971644543,0.03663220088626292,0.018746239738912134
0.005724766239702178,0.03663220088626292,0.018746239738912134
0.005777790117970507,0.03663220088626292,0.018746239738912134
0.005831305113526219,0.03663220088626292,0.018746239738912134
0.00588531577519145,0.03663220088626292,0.018746239738912134
0.0059398266939203566,0.043585586314807134,0.02047429241954582
0.005994842503189409,0.0436048418480513,0.020502000193557832
0.006050367879391224,0.04362427572972194,0.020529976929531436
0.0061064075422320365,0.04364388961171622,0.020558225296791244
0.006162966255132942,0.043663685161231536,0.020586747991528005
0.006220048825634711,0.04368366406090716,0.02061554773706277
0.0062776601058065,0.043703828008967285,0.0206446272841134
0.006335804992658254,0.043724178719365396,0.020673989411063392
0.006394488428556937,0.04374471792192993,0.020703636924232965
0.006453715401646702,0.04376544736251135,0.020733572658152604
0.0065134909462728026,0.04378636880313049,0.020763799475838795
0.006573820143409586,0.04380748402212836,0.02079432026907226
0.006634708121092351,0.04382879481431733,0.0208251379586785
0.006696160054853215,0.043850302991133634,0.020856255494810735
0.00675818116816111,0.043872010380791394,0.020887675857235256
0.006820776732865685,0.043893918828438,0.02091940205561919
0.0068839520696454964,0.043916030196310935,0.020951437129820685
0.00694771254846024,0.04393834636389609,0.020983784150181553
0.007012063589007177,0.04396086922808752,0.021016446217822334
0.0070770106611818895,0.04398360070334867,0.02104942646493991
0.007142559285543126,0.0440065427218751,0.021082728055107452
0.007208715033782135,0.044029697233758755,0.02111635418357703
0.007275483529196233,0.04405306620715369,0.02115030807758461
0.007342870447166758,0.044076651628443375,0.021184592996657602
0.00741088151564157,0.05163369036208458,0.0206206441909827
0.007479522515621821,0.051657714712077675,0.020632685595731993
0.007548799281653432,0.05168196158018874,0.02064490918559132
0.007618717702322999,0.05170643302742308,0.020657317835133245
0.007689283720758305,0.05173113113387544,0.020669914463614807
0.007760503335133571,0.05175605799890679,0.020682702035603625
0.007832382599179196,0.05178121574132275,0.02069568356161014
0.00790492762269642,0.051806606499553785,0.020708862098726
0.007978144572076629,0.05183223243183686,0.020722240751268533
0.00805203967082547,0.051858095716398954,0.020735822671431255
0.008126619200091946,0.051884198551642224,0.020749611059940432
0.008201889499202203,0.05191054315633081,0.020763609166717555
0.008277856966198472,0.05193713176977951,0.020777820291547785
0.008354528058382871,0.051963966652044044,0.020792247784754234
0.008431909292866252,0.05199105008411322,0.02080689504787807
0.008510007247122246,0.05201838436810282,0.020821765534364357
0.00858882855954625,0.05204597182745123,0.020836862750253593
0.008668379930019773,0.05207381480711696,0.020852190254878826
0.008748668120479914,0.05210191567377801,0.02086775166156835
0.008829699955494083,0.052130276816032974,0.020883550638353798
0.008911482322840203,0.05967503692762186,0.018160315456379333
0.008994022174092044,0.05967503692762186,0.018160315456379333
0.009077326525210224,0.05967503692762186,0.018160315456379333
0.00916140245713852,0.05967503692762186,0.018160315456379333
0.009246257116405733,0.05967503692762186,0.018160315456379333
0.009331897715733239,0.05967503692762186,0.018160315456379333
0.009418331534647951,0.05967503692762186,0.018160315456379333
0.009505565920101192,0.05967503692762186,0.018160315456379333
0.009593608287093146,0.05967503692762186,0.018160315456379333
0.009682466119303124,0.05967503692762186,0.018160315456379333
0.009772146969725724,0.05967503692762186,0.018160315456379333
0.009862658461312821,0.05967503692762186,0.018160315456379333
0.009954008287621519,0.05967503692762186,0.018160315456379333
0.010046204213468132,0.05967503692762186,0.018160315456379333
0.010139254075588154,0.05967503692762186,0.018160315456379333
0.01023316578330245,0.05967503692762186,0.018160315456379333
0.010327947319189514,0.05967503692762186,0.018160315456379333
0.010423606739764012,0.06500519536842397,0.017282787928107435
0.01052015217616159,0.06501967718388361,0.017299824877904667
0.010617591834830001,0.06503429313268387,0.01731706478802166
0.010715933998226712,0.0650490444571934,0.017334510241510226
0.010815187025522881,0.0650639324112878,0.01735216385477787
0.01091535935331391,0.06507895826045647,0.01737002827797978
0.01101645949633657,0.06509412328190986,0.017388106195414012
0.01111849604819271,0.06510942876468828,0.017406400325919624
0.011221477682079803,0.06512487600977135,0.017424913423277847
0.011325413151528114,0.06514046633018859,0.0174436482766163
0.011430311291144786,0.0651562010511311,0.017462607710816085
0.011536181017364784,0.06517208151006411,0.017481794586921926
0.011643031329208768,0.06518810905684069,0.017501211802555115
0.011750871309048075,0.06520428505381659,0.017520862292329437
0.011859710123376693,0.07158073606164565,0.01937998311864451
0.011969557023590429,0.07161918247672047,0.019348986622560304
0.01208042134677329,0.07165798498983447,0.01931821731530815
0.012192312516491107,0.0716971468992357,0.019287689379040535
0.012305240043592616,0.07173667153372124,0.019257417394782688
0.012419213527017834,0.07177656225292005,0.019227416350315784
0.012534242654613994,0.07181682244757871,0.01919770164806913
0.012650337203959038,0.07185745553984949,0.019168289113010405
0.012767507043192657,0.07189846498358124,0.019139195000522274
0.01288576213185518,0.07193985426461312,0.019110436004252808
0.013005112521734086,0.07198162690107075,0.01908202926392654
0.013125568357718428,0.07202378644366526,0.0190539923731019
0.013247139878661175,0.07206633647599522,0.019026343386860173
0.013369837418249465,0.07755180058583125,0.017154342653029543
0.013493671405883065,0.07755799228521291,0.01714696111371252
0.013618652367560814,0.0775642413332968,0.017139530661236316
0.013744790926775366,0.07757054826125753,0.017132051230425428
0.01387209780541621,0.07757691360518956,0.017124522763418037
0.014000583824680975,0.07758333790615282,0.01711694520989943
0.014130259905995337,0.07758982171021853,0.017109318527341072
0.014261137071941283,0.07759636556851583,0.017101642681245567
0.014393226447194065,0.07760297003727848,0.017093917645397503
0.014526539259467812,0.07760963567789217,0.01708614340212041
0.014661086840469845,0.07761636305694226,0.01707831994253995
0.014796880626863964,0.08117078763317287,0.01752114631891528
0.014933932161242518,0.08119134536332966,0.017524856659389892
0.015072253093107555,0.08121209350310941,0.01752872430967454
0.015211855179861048,0.08123303381612243,0.017532752931918714
0.015352750287804227,0.08125416808231392,0.01753694625825176
0.015494950393146316,0.08127549809811523,0.017541308091872564
0.015638467583022463,0.08129702567659666,0.01754584230814849
0.01578331405652118,0.08131875264762145,0.01755055285572329
0.01592950212572123,0.08134068085800147,0.017555443757633814
0.016077044216738237,0.08136281217165402,0.017560519112435148
0.016225952870780873,0.08138514846976042,0.017565783095334013
0.016376240745216875,0.08508124076809453,0.016273498279127087
0.016527920614648955,0.08508124076809453,0.016273498279127087
0.016681005372000592,0.08508124076809453,0.016273498279127087
0.016835508029612024,0.08508124076809453,0.016273498279127087
0.01699144172034626,0.08508124076809453,0.016273498279127087
0.01714881969870539,0.08508124076809453,0.016273498279127087
0.01730765534195726,0.08508124076809453,0.016273498279127087
0.017467962151272456,0.08508124076809453,0.016273498279127087
0.017629753752872058,0.08508124076809453,0.016273498279127087
0.017793043899185772,0.0864377493174291,0.015795369222012395
0.01795784647002095,0.08650367034576317,0.01580811690033509
0.018124175473742378,0.08657020194725176,0.01582182318529172
0.01829204504846294,0.08663734977713997,0.015836510374458383
0.018461469463245474,0.08670511954305297,0.015852201026908635
0.018632463119315597,0.08677351700548104,0.01586891795820867
0.018805040551285814,0.08684254797826911,0.01588668423507122
0.018979216428391014,0.0869122183291112,0.015905523169668787
0.01915500555573528,0.08698253398004892,0.015925458313607616
0.019332422875550453,0.09129808719154323,0.016628536101035735
0.019511483468466165,0.0913159932508348,0.016618519096913982
0.019692202554791715,0.09133406515946736,0.016608598927935578
0.01987459549580984,0.09135230445356916,0.016598780366037368
0.02005867779508234,0.09137071268349642,0.016589068303130942
0.020244465099768037,0.09138929141396498,0.016579467753438486
0.020431973201952704,0.09140804222418346,0.016569983855855005
0.020621218039991424,0.09142696670798733,0.016560621876336255
0.02081221569986339,0.09767645643817172,0.016017497744269128
0.021004982416539152,0.09773428645317446,0.016033342201465198
0.02119953457536071,0.09779265210082091,0.016049865309334537
0.021395888713434216,0.09785155834224296,0.01606708158053556
0.021594061521035653,0.09791101018452339,0.016085005720149606
0.02179406984302956,0.09797101268112156,0.016103652624945973
0.021995930680300747,0.09803157093230293,0.016123037382516952
0.022199661191199548,0.10296282736379384,0.01697340068354954
0.022405278693000182,0.10300395086415395,0.01691516190015292
0.022612800663372772,0.10304545525822846,0.016856631786826334
0.022822244741868985,0.10308734407392772,0.016797814903789746
0.023033628731421313,0.10312962087183819,0.01673871608883831
0.02324697059985648,0.10317228924552521,0.016679340468128554
0.023462288481422625,0.10321535282183843,0.016619693467354712
0.02367960067833076,0.11004890541495271,0.016796728029221344
0.023898925662310503,0.11007083791335068,0.01684080587013131
0.02412028207618007,0.11009297355473766,0.016885464155898804
0.024343688735431104,0.11011531422066274,0.01693071007919068
0.024569164629827903,0.11013786181010243,0.016976550903837418
0.024796728925021577,0.1101606182396218,0.017022993965135718
0.025026400964179192,0.11018358544353757,0.01707004667014671
0.025258200269627846,0.11730423964162587,0.014626686798461972
0.025492146544514233,0.11733933158285881,0.014601946925792518
0.025728259674479323,0.11737474855235357,0.014577368896611357
0.025966559729348696,0.11741049356058397,0.01455296350407471
0.026207066964838526,0.11744656964590745,0.014528741851141572
0.0264498018242772,0.11748297987482326,0.014504715356879543
0.02669478494034321,0.12048462681115671,0.012410781893080428
0.026942037136818822,0.12054643986027562,0.012392591345988833
0.02719157943036019,0.12060882543366098,0.012376222655534426
0.027443433032283655,0.12067178883414183,0.012361737786001133
0.02769761935036891,0.12073533541366314,0.012349199356480243
0.027954159990678566,0.12079947057374056,0.012338670571740339
0.028213076759394707,0.1257312416443457,0.012676700145283812
0.02847439166467248,0.12578350462540128,0.0126770449992721
0.028738126918510663,0.1258362516761689,0.01267836392750733
0.029004304938639917,0.12588948728019475,0.012680683710651163
0.02927294835042816,0.1259432159625524,0.01268403146391056
0.0295440799888038,0.13013313768868837,0.008983344305183443
0.029817722900196734,0.13016050197982768,0.008958235257783513
0.030093900344497212,0.13018811972425773,0.00893367198751202
0.030372635797033115,0.1302159932695113,0.008909680591042586
0.030653952950565267,0.1302441249848645,0.008886287836087029
0.030937875717301368,0.13027251726153813,0.008863521162922277
0.03122442823092858,0.13371903631088292,0.01062830158980543
0.03151363484866479,0.13377687763443014,0.010654406924291059
0.0318055201533292,0.133835254695363,0.010683864937901426
0.032100108955431715,0.13389417245578353,0.010716738433536528
0.03239742629528195,0.1339536359237536,0.01075308815860042
0.03269749744511768,0.1441384393828756,0.011989862548832312
0.03300034791125285,0.14432014966255674,0.01187961371369195
0.03330600343624589,0.14450354297755255,0.011772915002775348
0.03361449000108765,0.14468863491645761,0.011670012067656485
0.03392583382740992,0.14487544121225096,0.01157115908320155
0.034240061379714255,0.14984509658569667,0.010470882536712042
0.034557199367621395,0.14992438108267345,0.01049802712875234
0.03487727474814178,0.15000439992780354,0.010527101382106874
0.03520031472796679,0.15008515992275978,0.010558140275594237
0.0355263467657814,0.15340871567808728,0.011617357729169808
0.03585539857459817,0.15345807344940982,0.011604063332872887
0.0361874981241128,0.15350788838183702,0.011591709021851759
0.03652267364308175,0.15355816470968237,0.011580326754961422
0.03686095362172158,0.1536089067064783,0.011569949019758392
0.03720236681413066,0.15928685445588373,0.013103992776299039
0.03754694224073337,0.15935576954120428,0.013090539178000469
0.037894709190746674,0.15942532293120695,0.013078583462877281
0.03824569722466999,0.1594955205379916,0.013068174232754958
0.038599936176797675,0.16634998687226416,0.016639816791148405
0.03895745615775501,0.16667175485512575,0.016755050475709077
0.0393182875570577,0.16699650311449815,0.016888383629110652
0.03968246104569482,0.16732425925427158,0.017039893357321256
0.04005000757873611,0.17446290326895192,0.017471555433601918
0.04042095839796306,0.17449999835087462,0.017506768402600667
0.04079534503452449,0.17453743701453076,0.017543031184130232
0.04117319931161679,0.17457522244224,0.01758036240729164
0.04155455334718875,0.17801069905702316,0.0194194745350334
0.04193943955667186,0.17804918767797145,0.01940885578501677
0.04232789065573549,0.17808803278787783,0.019398907083765425
0.042719939663067766,0.17812723768861108,0.019389650141885047
0.04311561990318229,0.1818875257531623,0.017189044289438057
0.0435149650092505,0.18196739477437596,0.01720931409796498
0.04391800892596086,0.18204800355771805,0.017231415812008582
0.044324785912403956,0.1833110428545635,0.016862990410322864
0.04473533054498463,0.18339315178107962,0.016883096689929402
0.04514967772036102,0.18347602121615492,0.01690516221533912
0.04556786265841064,0.18355965820376485,0.01692923106492953
0.045989920905224385,0.1849934312198686,0.017662295698081542
0.046415888336127774,0.18512122144913964,0.017624832750444394
0.04684580115873045,0.18525019529592046,0.017591706819764998
0.04727969591600391,0.18789020801628792,0.017762897609020768
0.047717609489387455,0.18797779073096466,0.017742049820739274
0.048159579101923505,0.18806618465347186,0.017722934600580536
0.04860564232142134,0.1881553972973714,0.017705610183070385
0.04905583706365046,0.19034452069073474,0.018438319315604256
0.04951020159556351,0.19048083005030864,0.01858372734191419
0.04996877453854884,0.19061840193320423,0.01873442829249835
0.050431594871713586,0.19340553535012928,0.01878348661896531
0.0508987019351968,0.19352231211600007,0.018678458605780015
0.05137013543351344,0.19364017049057924,0.018576652886389995
0.05184593543892913,0.19581234083282606,0.01902365707066834
0.05232614239486662,0.19588437187621668,0.019016172731820283
0.05281079711934331,0.1959570700848882,0.019010016903801243
0.05329994080844088,0.20281270752786665,0.02065448381801983
0.05379361503980703,0.20283739123943495,0.020646269877032275
0.05429186177618943,0.2028623035762541,0.02063827587984315
0.05479472336900287,0.20629897216857054,0.0208523854819827
0.055302242561929005,0.20637510004750942,0.020886508859135965
0.055814462494549605,0.20645193303740253,0.020922313540803244
0.05633142670601358,0.20885592779317555,0.02308717522938278
0.05685317913873753,0.2092211544960823,0.02296607323592195
0.05737976414214134,0.20958976399846496,0.02285407092928362
0.05791122647641758,0.21394561309439725,0.023806873880817158
0.058447611316336315,0.21405289006238098,0.023954402369436318
0.05898896425508499,0.21416116065013074,0.02410453332052476
0.0595353313081437,0.21722464380963463,0.024583858912137695
0.06008675891719687,0.21733492933144527,0.02453148126064477
0.060643293954080614,0.22144261891000555,0.024840873269960945
0.061204983724766966,0.2216111258412115,0.024791897755733906
0.061771875973384946,0.22178119351579687,0.02474538689186162
0.06234401888627864,0.22508531804195608,0.02522976235654656
0.06292146109610344,0.225316294925886,0.025337585441125746
0.06350425168595962,0.2255494111618285,0.02544948676571181
0.0640924401935645,0.22818037873295222,0.025671372120327694
0.06468607661546327,0.22829910601733192,0.025508213716614003
0.06528521141127848,0.23217021454974035,0.025269050672903397
0.0658898955079995,0.2324120881884287,0.025420067250638844
0.06650018030431118,0.23516118820266435,0.025840602979563844
0.0671161176749628,0.23528437567679467,0.02572677253404183
0.06773775997517752,0.23540870413683762,0.025614044766873463
0.06836516004510239,0.24051192124139953,0.025546796819826956
0.06899837121430018,0.24101849017675775,0.025322012200554234
0.06963744730628223,0.24551618195367103,0.02584328105276062
0.07028244264308345,0.24558068148735118,0.025806908498329145
0.07093341204987996,0.25126039585474935,0.02846830985562817
0.07159041085964889,0.2513589456762147,0.028309163393395263
0.07225349491787214,0.2514584082849482,0.02814940133253531
0.07292272058728312,0.2535334866460822,0.027114574048776024
0.07359814475265763,0.25370234268742586,0.027136419795436795
0.07427982482564918,0.2576920063240663,0.02862114230331645
0.07496781874966876,0.25782960510887026,0.02875116610264584
0.07566218500481055,0.26006940882492907,0.02936267476541134
0.07636298261282241,0.2602796481073327,0.029377282759922265
0.07707027114212295,0.26324190962495003,0.030675109135988955
0.0777841107128649,0.26370590534593236,0.030364965525520142
0.07850456200204509,0.26529048148653556,0.02999300560652079
0.07923168624866253,0.2655449749728517,0.02989700037943424
0.07996554525892346,0.27066617761017336,0.028384931292979462
0.080706201411495,0.2708883744559448,0.02829480548780128
0.08145371766280746,0.2749318070480711,0.027832119128382758
0.0822081575524054,0.2750826950259907,0.02759280694322944
0.08296958520834907,0.27639149323279943,0.026231180191216553
0.0837380653526649,0.276468341247231,0.02605406064790513
0.08451366330684713,0.27982740031277265,0.022382565257749436
0.08529644499741025,0.27998395665088527,0.022307644929840446
0.08608647696149245,0.2829899017295113,0.02299806224198727
0.08688382635251184,0.28322910654681704,0.022979600631807057
0.08768856094587427,0.2866263844965181,0.01813215665050458
0.08850074914473438,0.2869512597760622,0.01781485638886056
0.08932045998580969,0.2882525777563358,0.01728925459580814
0.09014776314524918,0.2912939544015757,0.016467170486965558
0.09098272894455559,0.291460947561437,0.016325928213859208
0.09182542835656282,0.29610978729535775,0.01397775530405116
0.09267593301146883,0.2964499891573202,0.014032462545595925
0.09353431520292387,0.29886598691172517,0.014522778986876112
0.09440064789417603,0.2989526201808504,0.014525269338291064
0.0952750047242729,0.30258545562703076,0.015397969684997634
0.09615746001432096,0.30468097533351063,0.016755827443506014
0.09704808877380307,0.3053044154651482,0.01634997617600997
0.09794696670695395,0.30806797532071134,0.015388251342880924
0.09885417021919574,0.30824941602315975,0.01528360910439257
0.09976977642363201,0.31050048408827147,0.015520934492747785
0.1006938631476027,0.31368965751901157,0.015118103267598423
0.10162650893929952,0.31406271583569023,0.014864966845741494
0.10256779307444219,0.31737926054166854,0.017768528063854677
0.10351779556301763,0.31958970773917944,0.019189625724538587
0.10447659715608042,0.31973352797813887,0.01939063920019608
0.10544427935261684,0.3228613817198586,0.019967315345264205
0.10642092440647247,0.3243861051176313,0.020193886187585133
0.10740661533334334,0.3245832433030055,0.02000400464857627
0.10840143591783309,0.32707926627743544,0.019642742357838187
0.10940547072057424,0.33091137588054875,0.021368615042953124
0.11041880508541602,0.33131670962648546,0.021583945452069295
0.11144152514667881,0.3345812084653994,0.02204619037176825
0.1124737178364752,0.33617933839377856,0.021552378263348812
0.1135154708920999,0.336491864310466,0.02138829978228596
0.11456687286348714,0.3381599201466575,0.020810282243180322
0.11562801312073753,0.33874153100188176,0.02104993629970172
0.11669898186171475,0.3419505481123163,0.0201592785217872
0.11777987011971193,0.342058636938116,0.02005193375029626
0.11887076977119033,0.3449669916403674,0.01887780385026543
0.11997177354358843,0.3488097165994119,0.021524428336017563
0.12108297502320395,0.349031956895335,0.021573136664516854
0.12220446866314887,0.35398299122155147,0.021023552237432533
0.1233363497913776,0.3553173868255189,0.0203735131995858
0.12447871461879062,0.3567208271787297,0.02025603390519371
0.125631660247412,0.3592396800572375,0.018866883646384815
0.1267952846786434,0.35935604250036063,0.01874707841318342
0.12796968682159415,0.36139371905143564,0.018268986377701073
0.1291549665014884,0.36562979866536527,0.01964946752448146
0.1303512244681509,0.36657951800514244,0.019443209178938516
0.1315585624045704,0.36781835945284913,0.019136434195095482
0.1327770829355429,0.3680620635590436,0.019029163274157233
0.13400688963639507,0.36971935007385526,0.018462826167732063
0.13524808704178753,0.3731538876970696,0.01882782357098591
0.1365007806546014,0.3770178771791972,0.018019786805086185
0.13776507695490536,0.3787691221711183,0.018208182861085134
0.13904108340900698,0.3827951630534108,0.01931002392330586
0.1403289084785873,0.38493471390251266,0.019020433793080188
0.14162866162991988,0.38532463984791243,0.01885292007752895
0.1429404533431761,0.38781999613392326,0.02004886505816732
0.14426439512181574,0.3896110776214873,0.02007409502578634
0.14560059950206486,0.3913485428622433,0.020556251794969435
0.14694918006248173,0.39312918683933534,0.021284711354581053
0.14831025143361043,0.3956886381744621,0.021343591889319016
0.14968392930772556,0.39835155839783243,0.020873486585806816
0.1510703304486654,0.39982780156083386,0.019818490397606473
0.1524695727017573,0.40328240778716246,0.01862082661222605
0.15388177500383463,0.40682096922859623,0.01766812781637571
0.155307057393346,0.40807133683143704,0.018098417331130365
0.1567455410205595,0.409292253980534,0.01719286910745738
0.15819734815786,0.41125542236421603,0.018316272462578487
0.1596626022101425,0.4143685000131166,0.019230230206191176
0.161141427725302,0.4180343791093101,0.017298732821791535
0.16263395040481923,0.42238049071201084,0.01617578705278251
0.16414029711444664,0.42651283967295733,0.01588357073616371
0.16566059589499135,0.42973477796777226,0.01810617118640225
0.16719497597319902,0.4318141798327491,0.01817426802322658
0.16874356777273758,0.4352258184289936,0.0187737811177485
0.17030650292528443,0.43651255685696755,0.018305258926870335
0.17188391428171457,0.43911773262091636,0.015989707432170635
0.17347593592339308,0.443295128737126,0.017491689643136014
0.17508270317357252,0.44517392542411705,0.01738499432004465
0.17670435260889467,0.4498926263363856,0.016663991415368916
0.1783410220710008,0.4517608909383169,0.015380885552025306
0.17999285067824763,0.4555177488787554,0.014445991972792685
0.18165997883753268,0.45834085839675326,0.014263295659000296
0.18334254825622906,0.4648993671356575,0.01755578614871219
0.18504070195423022,0.4678124403090186,0.0154446455412976
0.1867545842761076,0.4690447346462222,0.015910245945623947
0.18848434090337954,0.47220261394014235,0.017741249827802702
0.1902301188668944,0.4737339269880844,0.018902727757215642
0.1919920665593285,0.4766538512040862,0.01907005020184171
0.1937703337477989,0.4820871586099025,0.018765330268375156
0.19556507158659492,0.48366285870961967,0.019136352034969422
0.19737643263002555,0.48687137731944413,0.01951693888999028
0.19920457084538692,0.4905260700830615,0.018269604755491924
0.2010496416260499,0.4951255539143279,0.020310415826169475
0.2029118018046678,0.5010888168126677,0.0242803139380262
0.20479120966650854,0.502252994284312,0.02467135057522879
0.2066880249629082,0.5040985635376087,0.02465912054447112
0.20860240892485027,0.5091095262225067,0.025342907519557197
0.2105345242766706,0.5106539869632533,0.02514762145125898
0.21248453524988828,0.5131025200485007,0.026515863634861435
0.21445260759716675,0.5191091330408513,0.0294016341353067
0.21643890860640203,0.5202449456799215,0.02896282477013211
0.21844360711494262,0.5240096437322399,0.030509125663210557
0.22046687352394098,0.5271787296898081,0.030704601444238953
0.22250887981283693,0.5280525162333637,0.030786174073523218
0.2245697995539774,0.5329552272689023,0.031386548406071746
0.22664980792736927,0.5345173175718317,0.03150216299533229
0.22874908173557018,0.5361149390292856,0.03100286972778592
0.23086779941871696,0.5402871123362154,0.029952172218665404
0.23300614106969247,0.5412648292112933,0.029919843304395066
0.23516428844943485,0.5436096513562192,0.029217734470247905
0.23734242500238661,0.546638776882775,0.03027762391651509
0.23954073587208768,0.5489421205865299,0.03067716489615729
0.24175940791691308,0.5512069599940547,0.02995922402675986
0.243998629725955,0.5544403570123212,0.030714554252166498
0.24625859163505467,0.5572698768887638,0.03187355254570302
0.24853948574297985,0.5608953075107825,0.03119753443661002
0.25084150592775384,0.5616897192062302,0.030805097695842908
0.25316484786313553,0.5644149044320553,0.031327026040909756
0.2555097090352507,0.5660265878877402,0.03130161468137285
0.25787628875938007,0.5710113356676959,0.030576128906535258
0.26026478819690047,0.5754206476850671,0.03144227800848922
0.26267541037238357,0.5765140324963072,0.03161180820017922
0.2651083601908539,0.5805022156573116,0.032466453021830696
0.26756384445520454,0.5842157640614732,0.033948555867592954
0.27004207188377727,0.5850276167401234,0.03454735857397076
0.2725432531281028,0.586891564428931,0.03433306128327274
0.27506760079080644,0.5899058046094723,0.03475501220137939
0.2776153294436801,0.5927139539439039,0.03474106498230673
0.28018665564591955,0.5964173505892394,0.03518033290681388
0.2827817979625341,0.6000814579427215,0.03555764477099559
0.28540097698292377,0.6028506305029004,0.0364873459802273
0.28804441533962977,0.6078304487990929,0.03652342875642615
0.29071233772725785,0.6110828111674127,0.03621469871255984
0.2934049709215787,0.6167242361297903,0.03742973819347898
0.29612254379880343,0.6201864649233774,0.03716329746884451
0.29886528735503826,0.6239781092377196,0.037047346479400896
0.30163343472591975,0.6269745208165943,0.03822979514730458
0.3044272212064303,0.6328204516268103,0.03835419544597965
0.30724688427090036,0.6358950090069572,0.03779415139040372
0.31009266359319265,0.63719820282592,0.038192132595053226
0.312964801067075,0.6409909425834032,0.03787706657551227
0.3158635408267819,0.6454237594415352,0.03750130455596242
0.3187891292677646,0.6477735579545596,0.037583430292956334
0.32174181506763716,0.6507589981686235,0.0381739486291277
0.3247218492073129,0.6547523462077847,0.036253555772162084
0.3277294849923382,0.6592131257518188,0.03580550982482442
0.33076497807442423,0.6650185385086755,0.036962271695856946
0.3338285864731761,0.6737083986893679,0.03606345795843364
0.3369205705980267,0.6756277695716395,0.03487274677236872
0.34004119327037063,0.6795296566747535,0.0335551245614019
0.34319071974590426,0.6839040661308564,0.03198424893918996
0.34636941773717345,0.6869264543291089,0.029872134650275946
0.3495775574363275,0.6913831619474732,0.029578760721199412
0.3528154115380883,0.6965601280978686,0.029617869136120266
0.3560832552629278,0.6997348731815372,0.030175618356553236
0.3593813663804626,0.7028367415300284,0.029632879730231782
0.36271002523306484,0.7069995151708955,0.03149694704206725
0.36606951475969024,0.7106351550960118,0.03033923711432976
0.36946012051993027,0.7149463445181669,0.03182223282111601
0.37288213071828336,0.7192023633677993,0.031499643853205334
0.3763358362286533,0.7235359059646077,0.0315343740261901
0.37982153061907364,0.727178729689808,0.030685646522179862
0.3833395101766601,0.7285850588463219,0.030497576124918508
0.38689007393279756,0.734541973427623,0.033535561981364884
0.390473523688556,0.7396529086921296,0.03338664573736876
0.39409016404034475,0.7442834624897066,0.03022219635487679
0.39774030240580366,0.7486905601719889,0.030413184410897
0.4014242490499322,0.7511858837833987,0.028454260750920956
0.40514231711146476,0.7543459413628792,0.028722850964349254
0.408894822629486,0.7589364844903989,0.02843656006507365
0.4126820845702952,0.7659928423202629,0.025642326939186017
0.4165044248545185,0.7717794669502243,0.0268900718421995
0.4203621683844714,0.7773390233377085,0.02412868887574446
0.4242556430717777,0.7838420288301029,0.024415354495390628
0.42818517986524113,0.7861627843653105,0.024859949642990344
0.4321511127789762,0.7915680588446702,0.02538233740927516
0.4361537789208006,0.797422779417838,0.02534715382638988
0.44019351852088745,0.8014787314680414,0.023839355993877244
0.4442706749606883,0.8033973412112261,0.02418575996306777
0.4483855948021186,0.8068987737745971,0.024061961806676666
0.45253862781701665,0.810394187744774,0.02277636732025896
0.4567301270168747,0.8135893648449042,0.021482158899705957
0.46096044868284336,0.8181787627412535,0.022327825310107637
0.46522995239601894,0.8205259494493508,0.022289875773079046
0.4695390010680058,0.8254998096261623,0.021606212272958978
0.4738879609717651,0.8302543795536019,0.0210248384538156
0.4782772017727485,0.8360413589364845,0.017352053359631813
0.4827070965603183,0.8394387001477106,0.016522606345608745
0.4871780218794631,0.8440177252584933,0.012974628531364336
0.4916903577628026,0.8469533784646112,0.013068781838142295
0.4962444877628913,0.8505107117009567,0.012814963877162867
0.5008407989848213,0.8559924993962664,0.011620192716251195
0.5054796821191241,0.8591151764836995,0.011136058309362346
0.5101615314749833,0.8611521418020679,0.01089903674110226
0.5148867450137492,0.8634532239843884,0.010560191708691198
0.5196557243827657,0.8664697193500739,0.010656105702348616
0.5244688749495119,0.87004376440509,0.009647451847731026
0.5293266058360562,0.8732905548117437,0.006879131815606169
0.5342293299538352,0.8762186115214181,0.006921234225821996
0.53917746403875,0.880354505169867,0.008000037818449995
0.5441714286865893,0.8840189238466236,0.008112767830429595
0.5492116483887789,0.8854369487414478,0.007501824800399772
0.5542985515684669,0.888073872882105,0.007887078067308704
0.5594325706169377,0.8903988183161005,0.007229603089306797
0.5646141419303667,0.8921713441654358,0.007032425828205652
0.5698437059469142,0.8940915805022156,0.007136793039552233
0.5751217071841613,0.8953260555042359,0.007512435038463587
0.5804485942768978,0.8973304869499144,0.0066203402132137485
0.5858248200152536,0.8999414184860157,0.006745991059049455
0.5912508413831875,0.9023099571356292,0.008155969142902375
0.5967271195973316,0.9042824416519493,0.007262323537763799
0.6022541201461928,0.9066469719350072,0.007557492409394355
0.6078323128297229,0.9088626292466765,0.00812183846341032
0.6134621717992506,0.9106815199864243,0.008387015495359895
0.6191441755977841,0.9133413905109895,0.008632310539187315
0.6248788072006894,0.9155159457126836,0.008983955389435487
0.6306665540567405,0.9166855623480668,0.007861145993188936
0.6365079081295572,0.9199409158050222,0.009693530046144525
0.642403365939419,0.9225859791345623,0.009611614274045423
0.6483534286054721,0.9265878877400295,0.00878156481560947
0.6543586018883236,0.928951369790014,0.00953330321997081
0.6604193962330305,0.9314623338257018,0.010426123826738702
0.6665363268124913,0.9333825701624816,0.010501420405090868
0.6727099135712337,0.9354505169867059,0.00997091378865488
0.6789406812696106,0.9367799113737074,0.00951685627048712
0.6852291595284065,0.938847858197932,0.008505297048425087
0.6915758828738525,0.9405017537231313,0.00895925015488085
0.697981390783066,0.9428360413589365,0.0075974836527758095
0.7044462277299037,0.9444475769827392,0.008420493943242699
0.7109709432312431,0.9462333825701623,0.009373119869456067
0.7175560918936928,0.9481377750525871,0.008897152500049604
0.7242022334607315,0.9511078286558347,0.008540851492567395
0.730909932860291,0.9528546565061179,0.00891486436146629
0.737679760252773,0.9553914327917281,0.008024243737060883
0.7445122910795136,0.9573932395260334,0.007603554390690982
0.751408106111697,0.958449525529929,0.007808553106269812
0.7583677914997191,0.9601794674808435,0.006491329814505864
0.7653919388230148,0.9629246676514033,0.006398893784848738
0.77248114514034,0.9642540620384048,0.006524576572516975
0.7796360130405229,0.9664113038320252,0.00607986212968876
0.7868571506936851,0.9688330871491877,0.005277765512894799
0.794145171902934,0.9700550314263772,0.005329369397728604
0.8015006961565405,0.9719350073855244,0.0045126299310249696
0.8089243486805938,0.9742983751846381,0.0038265601630182856
0.8164167604921464,0.9756277695716398,0.003428948369567712
0.823978568452852,0.9775480059084195,0.002937751627804278
0.8316104153230962,0.9794682422451993,0.0029087258469210936
0.8393129498166364,0.98109305760709,0.0039878792183784305
0.8470868266557402,0.9821270310192023,0.004428578399166686
0.8549327066268376,0.9831610044313146,0.004189472651143802
0.8628512566366896,0.9845125998143338,0.003879081925019949
0.8708431497690724,0.9853766617429838,0.0038423659310934037
0.8789090653419954,0.9864106351550962,0.0034676153346448395
0.8870496889654403,0.9870014771048743,0.0036713642308827945
0.8952657125996392,0.989123871386624,0.0035514743250056506
0.9035578346138929,0.9906512044362786,0.0032566975680628583
0.9119267598459299,0.9920236336779912,0.0031295418182315715
0.9203731996618221,0.9933598712090881,0.0027254671267168936
0.9288978720164498,0.9943870014771049,0.0029377516278042775
0.9375015015145289,0.995420974889217,0.0031488482432928404
0.9461848194722002,0.9961595273264402,0.0026239118846822567
0.9549485639791966,0.9964549483013293,0.0025298340873786433
0.9637934799615786,0.9967503692762186,0.002391916849136594
0.9727203192450538,0.9979320531757756,0.001427018881948731
0.9817298406188841,0.9982274741506648,0.0015255473544883887
0.9908228099003797,0.9995568685376661,0.0007135094409743655
1.0,1.0,0.0


==> data_2/flickr/gat/roc_MLP-attack-0hop_mean.csv <==
fpr,tpr_mean,tpr_std
0.0001,0.0,0.0
0.00010092621909870473,0.0001972032986733596,0.00013886638028710708
0.00010186101701559753,0.0001972032986733596,0.00013886638028710708
0.00010280447320933097,0.0001972032986733596,0.00013886638028710708
0.00010375666787451859,0.0001972032986733596,0.00013886638028710708
0.00010471768194855202,0.0001972032986733596,0.00013886638028710708
0.0001056875971184804,0.0001972032986733596,0.00013886638028710708
0.00010666649582795387,0.0001972032986733596,0.00013886638028710708
0.00010765446128423159,0.0001972032986733596,0.00013886638028710708
0.00010865157746525384,0.0001972032986733596,0.00013886638028710708
0.00010965792912678099,0.0001972032986733596,0.00013886638028710708
0.00011067360180959734,0.0001972032986733596,0.00013886638028710708
0.00011169868184678226,0.0001972032986733596,0.00013886638028710708
0.00011273325637104872,0.0001972032986733596,0.00013886638028710708
0.00011377741332214914,0.0001972032986733596,0.00013886638028710708
0.00011483124145435111,0.0001972032986733596,0.00013886638028710708
0.00011589483034398106,0.0001972032986733596,0.00013886638028710708
0.00011696827039703847,0.0001972032986733596,0.00013886638028710708
0.00011805165285688056,0.0001972032986733596,0.00013886638028710708
0.0001191450698119776,0.0001972032986733596,0.00013886638028710708
0.00012024861420374123,0.0001972032986733596,0.00013886638028710708
0.00012136237983442405,0.0001972032986733596,0.00013886638028710708
0.00012248646137509307,0.0001972032986733596,0.00013886638028710708
0.00012362095437367691,0.0001972032986733596,0.00013886638028710708
0.00012476595526308696,0.0001972032986733596,0.00013886638028710708
0.0001259215613694151,0.0001972032986733596,0.00013886638028710708
0.0001270878709202058,0.0001972032986733596,0.00013886638028710708
0.000128264983052806,0.0001972032986733596,0.00013886638028710708
0.0001294529978227916,0.0001972032986733596,0.00013886638028710708
0.00013065201621247213,0.0001972032986733596,0.00013886638028710708
0.00013186214013947485,0.0001972032986733596,0.00013886638028710708
0.00013308347246540747,0.0001972032986733596,0.00013886638028710708
0.00013431611700460153,0.0001972032986733596,0.00013886638028710708
0.0001355601785329369,0.0002465041233416995,0.0001666959005947577
0.0001368157627967472,0.0002465041233416995,0.0001666959005947577
0.00013808297652180923,0.0002465041233416995,0.0001666959005947577
0.0001393619274224142,0.0002465041233416995,0.0001666959005947577
0.00014065272421052364,0.0002465041233416995,0.0001666959005947577
0.00014195547660501016,0.0002465041233416995,0.0001666959005947577
0.0001432702953409831,0.0002465041233416995,0.0001666959005947577
0.00014459729217920195,0.0002465041233416995,0.0001666959005947577
0.00014593657991557562,0.0002465041233416995,0.0001666959005947577
0.00014728827239075018,0.0002465041233416995,0.0001666959005947577
0.0001486524844997857,0.0002465041233416995,0.0001666959005947577
0.00015002933220192182,0.0002465041233416995,0.0001666959005947577
0.0001514189325304352,0.0002465041233416995,0.0001666959005947577
0.00015282140360258693,0.0002465041233416995,0.0001666959005947577
0.0001542368646296629,0.0002465041233416995,0.0001666959005947577
0.00015566543592710622,0.0002465041233416995,0.0001666959005947577
0.00015710723892474503,0.0002465041233416995,0.0001666959005947577
0.00015856239617711372,0.0002465041233416995,0.0001666959005947577
0.00016003103137387001,0.0002465041233416995,0.0001666959005947577
0.00016151326935030913,0.0002465041233416995,0.0001666959005947577
0.0001630092360979741,0.0002465041233416995,0.0001666959005947577
0.00016451905877536624,0.0002465041233416995,0.0001666959005947577
0.00016604286571875296,0.0002465041233416995,0.0001666959005947577
0.0001675807864530767,0.0002465041233416995,0.0001666959005947577
0.00016913295170296487,0.0002465041233416995,0.0001666959005947577
0.0001706994934038408,0.0002465041233416995,0.0001666959005947577
0.0001722805447131394,0.0002465041233416995,0.0001666959005947577
0.00017387624002162505,0.0002465041233416995,0.0001666959005947577
0.00017548671496481503,0.0002465041233416995,0.0001666959005947577
0.00017711210643450888,0.0002465041233416995,0.0001666959005947577
0.00017875255259042355,0.0002465041233416995,0.0001666959005947577
0.00018040819287193827,0.00031373252061670854,0.0002037495771630491
0.00018207916800994624,0.00031373252061670854,0.0002037495771630491
0.00018376562003881704,0.00031373252061670854,0.0002037495771630491
0.00018546769230846994,0.00031373252061670854,0.0002037495771630491
0.00018718552949655793,0.00031373252061670854,0.0002037495771630491
0.00018891927762076664,0.00031373252061670854,0.0002037495771630491
0.0001906690840512252,0.00031373252061670854,0.0002037495771630491
0.00019243509752303302,0.00031373252061670854,0.0002037495771630491
0.00019421746814890265,0.00031373252061670854,0.0002037495771630491
0.00019601634743191858,0.00031373252061670854,0.0002037495771630491
0.00019783188827841644,0.00031373252061670854,0.0002037495771630491
0.00019966424501097934,0.00031373252061670854,0.0002037495771630491
0.00020151357338155586,0.00031373252061670854,0.0002037495771630491
0.0002033800305846982,0.00031373252061670854,0.0002037495771630491
0.00020526377527092522,0.00031373252061670854,0.0002037495771630491
0.0002071649675602069,0.00031373252061670854,0.0002037495771630491
0.000209083769055575,0.00031373252061670854,0.0002037495771630491
0.00021102034285685965,0.00031373252061670854,0.0002037495771630491
0.0002129748535745521,0.00031373252061670854,0.0002037495771630491
0.00021494746734379805,0.00031373252061670854,0.0002037495771630491
0.00021693835183851843,0.00031373252061670854,0.0002037495771630491
0.00021894767628566206,0.00031373252061670854,0.0002037495771630491
0.00022097561147959031,0.00031373252061670854,0.0002037495771630491
0.00022302232979659386,0.00031373252061670854,0.0002037495771630491
0.00022508800520954617,0.00034510577267837935,0.00021859920474431304
0.0002271728133026905,0.00034510577267837935,0.00021859920474431304
0.00022927693128656486,0.00034510577267837935,0.00021859920474431304
0.0002314005380130654,0.00034510577267837935,0.00021859920474431304
0.00023354381399064793,0.00034510577267837935,0.00021859920474431304
0.00023570694139967278,0.00034510577267837935,0.00021859920474431304
0.00023789010410788934,0.00034510577267837935,0.00021859920474431304
0.00024009348768606518,0.00034510577267837935,0.00021859920474431304
0.00024231727942376007,0.00034510577267837935,0.00021859920474431304
0.00024456166834524467,0.00034510577267837935,0.00021859920474431304
0.00024682684522556923,0.00034510577267837935,0.00021859920474431304
0.00024911300260677886,0.00034510577267837935,0.00021859920474431304
0.0002514203348142797,0.00034510577267837935,0.00021859920474431304
0.00025374903797335715,0.00034510577267837935,0.00021859920474431304
0.00025609931002584595,0.00034510577267837935,0.00021859920474431304
0.00025847135074695635,0.00034510577267837935,0.00021859920474431304
0.0002608653617622548,0.00034510577267837935,0.00021859920474431304
0.000263281546564802,0.00034510577267837935,0.00021859920474431304
0.00026572011053245065,0.00034510577267837935,0.00021859920474431304
0.00026818126094530154,0.00034510577267837935,0.00021859920474431304
0.0002706652070033241,0.0003764790247400502,0.00021875230330731599
0.0002731721598441376,0.0003764790247400502,0.00021875230330731599
0.0002757023325609583,0.0003764790247400502,0.00021875230330731599
0.0002782559402207126,0.0003764790247400502,0.00021875230330731599
0.00028083319988231727,0.0003764790247400502,0.00021875230330731599
0.0002834343306151309,0.0003764790247400502,0.00021875230330731599
0.0002860595535175742,0.0003764790247400502,0.00021875230330731599
0.00028870909173592344,0.0003764790247400502,0.00021875230330731599
0.00029138317048327885,0.0003764790247400502,0.00021875230330731599
0.00029408201705870637,0.0003764790247400502,0.00021875230330731599
0.00029680586086656025,0.0003764790247400502,0.00021875230330731599
0.00029955493343598134,0.0003764790247400502,0.00021875230330731599
0.0003023294684405776,0.0003764790247400502,0.00021875230330731599
0.00030512970171828706,0.0003764790247400502,0.00021875230330731599
0.00030795587129142264,0.0003764790247400502,0.00021875230330731599
0.00031080821738690636,0.0003764790247400502,0.00021875230330731599
0.00031368698245668765,0.0003764790247400502,0.00021875230330731599
0.00031659241119835204,0.000407852276801721,0.00022701377493403123
0.00031952475057592136,0.000407852276801721,0.00022701377493403123
0.0003224842498408442,0.000407852276801721,0.00022701377493403123
0.0003254711605531848,0.000407852276801721,0.00022701377493403123
0.00032848573660300434,0.000407852276801721,0.00022701377493403123
0.0003315282342319423,0.000407852276801721,0.00022701377493403123
0.00033459891205499747,0.000407852276801721,0.00022701377493403123
0.0003376980310825091,0.000407852276801721,0.00022701377493403123
0.0003408258547423452,0.000407852276801721,0.00022701377493403123
0.00034398264890229247,0.000407852276801721,0.00022701377493403123
0.00034716868189265597,0.000407852276801721,0.00022701377493403123
0.00035038422452906756,0.000407852276801721,0.00022701377493403123
0.00035362955013550426,0.000407852276801721,0.00022701377493403123
0.000356904934567523,0.000407852276801721,0.00022701377493403123
0.000360210656235707,0.00047059878092506265,0.00019621616972277545
0.00036354699612933176,0.00047059878092506265,0.00019621616972277545
0.00036691423784024937,0.00047059878092506265,0.00019621616972277545
0.0003703126675869927,0.00047059878092506265,0.00019621616972277545
0.0003737425742391064,0.00047059878092506265,0.00019621616972277545
0.00037720424934169976,0.00047059878092506265,0.00019621616972277545
0.0003806979871402284,0.00047059878092506265,0.00019621616972277545
0.0003842240846055061,0.00047059878092506265,0.00019621616972277545
0.00038778284145894574,0.00047059878092506265,0.00019621616972277545
0.0003913745601980384,0.00047059878092506265,0.00019621616972277545
0.0003949995461220643,0.00047059878092506265,0.00019621616972277545
0.00039865810735804387,0.00047059878092506265,0.00019621616972277545
0.0004023505548869293,0.00047059878092506265,0.00019621616972277545
0.00040607720257003656,0.0004974901398350662,0.00020204452980523697
0.0004098383671757261,0.0004974901398350662,0.00020204452980523697
0.0004136343684063274,0.0004974901398350662,0.00020204452980523697
0.0004174655289253135,0.0004974901398350662,0.00020204452980523697
0.0004213321743847289,0.0004974901398350662,0.00020204452980523697
0.0004252346334528682,0.0004974901398350662,0.00020204452980523697
0.00042917323784221574,0.0004974901398350662,0.00020204452980523697
0.0004331483223376398,0.0004974901398350662,0.00020204452980523697
0.0004371602248248502,0.0004974901398350662,0.00020204452980523697
0.000441209286319119,0.0004974901398350662,0.00020204452980523697
0.0004452958509942655,0.0004974901398350662,0.00020204452980523697
0.00044942026621191424,0.0005243814987450699,0.00021027250173600808
0.0004535828825510186,0.0005243814987450699,0.00021027250173600808
0.00045778405383766163,0.0005243814987450699,0.00021027250173600808
0.0004620241371751313,0.0005243814987450699,0.00021027250173600808
0.0004663034929742731,0.0005243814987450699,0.00021027250173600808
0.00047062248498412813,0.0005243814987450699,0.00021027250173600808
0.00047498148032285,0.0005243814987450699,0.00021027250173600808
0.0004793808495089107,0.0005243814987450699,0.00021027250173600808
0.00048382096649259574,0.0005243814987450699,0.00021027250173600808
0.000488302208687788,0.0005243814987450699,0.00021027250173600808
0.0004928249570040513,0.0005243814987450699,0.00021027250173600808
0.0004973895958790063,0.0005871280028684116,0.0002279948243400819
0.000501996513311008,0.0005871280028684116,0.0002279948243400819
0.0005066461008921268,0.0005871280028684116,0.0002279948243400819
0.0005113387538414326,0.0005871280028684116,0.0002279948243400819
0.0005160748710385908,0.0005871280028684116,0.0002279948243400819
0.000520854855057766,0.0005871280028684116,0.0002279948243400819
0.0005256791122018419,0.0005871280028684116,0.0002279948243400819
0.0005305480525369575,0.0005871280028684116,0.0002279948243400819
0.0005354620899273607,0.0005871280028684116,0.0002279948243400819
0.0005404216420705915,0.0006229831480817497,0.00025038950040176305
0.0005454271305329836,0.0006229831480817497,0.00025038950040176305
0.0005504789807854967,0.0006229831480817497,0.00025038950040176305
0.0005555776222398878,0.0006229831480817497,0.00025038950040176305
0.0005607234882852032,0.0006229831480817497,0.00025038950040176305
0.0005659170163246243,0.0006229831480817497,0.00025038950040176305
0.0005711586478126435,0.0006229831480817497,0.00025038950040176305
0.0005764488282925873,0.0006229831480817497,0.00025038950040176305
0.0005817880074344935,0.0006229831480817497,0.00025038950040176305
0.0005871766390733255,0.0006722839727500895,0.00023996621256437505
0.0005926151812475553,0.0006722839727500895,0.00023996621256437505
0.0005981040962380944,0.0006722839727500895,0.00023996621256437505
0.0006036438506075864,0.0006722839727500895,0.00023996621256437505
0.0006092349152400712,0.0006722839727500895,0.00023996621256437505
0.0006148777653810023,0.0006722839727500895,0.00023996621256437505
0.0006205728806776501,0.0006722839727500895,0.00023996621256437505
0.0006263207452198692,0.0006722839727500895,0.00023996621256437505
0.0006321218475812448,0.0007215847974184295,0.00026342112795376115
0.0006379766808606282,0.0007215847974184295,0.00026342112795376115
0.000643885742724042,0.0007215847974184295,0.00026342112795376115
0.0006498495354469888,0.0007215847974184295,0.00026342112795376115
0.0006558685659571436,0.0007215847974184295,0.00026342112795376115
0.0006619433458774394,0.0007215847974184295,0.00026342112795376115
0.0006680743915695614,0.0007215847974184295,0.00026342112795376115
0.0006742622241778342,0.0007888131946934384,0.0002828291996223074
0.0006805073696735206,0.0007888131946934384,0.0002828291996223074
0.0006868103588995307,0.0007888131946934384,0.0002828291996223074
0.0006931717276155408,0.0007888131946934384,0.0002828291996223074
0.0006995920165435374,0.0007888131946934384,0.0002828291996223074
0.0007060717714137773,0.0007888131946934384,0.0002828291996223074
0.0007126115430111746,0.0007888131946934384,0.0002828291996223074
0.0007192118872221193,0.0008246683399067766,0.000276443970508435
0.0007258733650817253,0.0008246683399067766,0.000276443970508435
0.000732596542821523,0.0008246683399067766,0.000276443970508435
0.0007393819919175866,0.0008246683399067766,0.000276443970508435
0.0007462302891391107,0.0008246683399067766,0.000276443970508435
0.0007531420165974376,0.0008246683399067766,0.000276443970508435
0.0007601177617955331,0.0008246683399067766,0.000276443970508435
0.0007671581176779302,0.0009098243097884547,0.00026561493563842173
0.000774263682681127,0.0009098243097884547,0.00026561493563842173
0.0007814350607844542,0.0009098243097884547,0.00026561493563842173
0.0007886728615614156,0.0009098243097884547,0.00026561493563842173
0.0007959777002314986,0.0009098243097884547,0.00026561493563842173
0.0008033501977124734,0.0009098243097884547,0.00026561493563842173
0.0008107909806731687,0.00095016134815346,0.0002611661692770665
0.000818300681586739,0.00095016134815346,0.0002611661692770665
0.0008258799387844272,0.00095016134815346,0.0002611661692770665
0.0008335293965098195,0.00095016134815346,0.0002611661692770665
0.0008412497049736118,0.00095016134815346,0.0002611661692770665
0.0008490415204088747,0.00095016134815346,0.0002611661692770665
0.0008569055051268347,0.001017389745428469,0.00029582758296802566
0.0008648423275731727,0.001017389745428469,0.00029582758296802566
0.000872852662384838,0.001017389745428469,0.00029582758296802566
0.0008809371904473991,0.001017389745428469,0.00029582758296802566
0.0008890965989529158,0.001017389745428469,0.00029582758296802566
0.000897331581458352,0.0010577267837934743,0.0002966939545190967
0.0009056428379445294,0.0010577267837934743,0.0002966939545190967
0.0009140310748756232,0.0010577267837934743,0.0002966939545190967
0.0009224970052592174,0.0010577267837934743,0.0002966939545190967
0.0009310413487069075,0.0010577267837934743,0.0002966939545190967
0.000939664831495469,0.0010577267837934743,0.0002966939545190967
0.0009483681866285928,0.0011070276084618144,0.0003516691883660488
0.0009571521538991865,0.0011070276084618144,0.0003516691883660488
0.0009660174799522646,0.0011070276084618144,0.0003516691883660488
0.0009749649183484086,0.0011070276084618144,0.0003516691883660488
0.0009839952296278227,0.0011070276084618144,0.0003516691883660488
0.00099310918137498,0.0011249551810684835,0.00036985803219393614
0.0010023075482838654,0.0011249551810684835,0.00036985803219393614
0.0010115911122238297,0.0011249551810684835,0.00036985803219393614
0.0010209606623060466,0.0011249551810684835,0.00036985803219393614
0.0010304169949505876,0.0011249551810684835,0.00036985803219393614
0.0010399609139541202,0.0011697741125851558,0.0003752498330751968
0.0010495932305582276,0.0011697741125851558,0.0003752498330751968
0.00105931476351837,0.0011697741125851558,0.0003752498330751968
0.001069126339173476,0.0011697741125851558,0.0003752498330751968
0.0010790287915161836,0.0012728576550735029,0.00039311423803010124
0.0010890229622637305,0.0012728576550735029,0.00039311423803010124
0.0010991097009294972,0.0012728576550735029,0.00039311423803010124
0.0011092898648952228,0.0012728576550735029,0.00039311423803010124
0.0011195643194838783,0.0012728576550735029,0.00039311423803010124
0.0011299339380332217,0.001393868770168519,0.000385807443826772
0.0011403996019700331,0.001393868770168519,0.000385807443826772
0.0011509622008850323,0.001393868770168519,0.000385807443826772
0.0011616226326085018,0.001393868770168519,0.000385807443826772
0.0011723818032865986,0.0014790247400501971,0.00038727983138567344
0.001183240627458378,0.0014790247400501971,0.00038727983138567344
0.0011942000281335325,0.0014790247400501971,0.00038727983138567344
0.0012052609368708425,0.0014790247400501971,0.00038727983138567344
0.001216424293857368,0.0015462531373252061,0.0003769115516775088
0.001227691047988359,0.0015462531373252061,0.0003769115516775088
0.0012390621569479156,0.0015462531373252061,0.0003769115516775088
0.0012505385872903913,0.0015462531373252061,0.0003769115516775088
0.0012621213145225473,0.0015776263893868769,0.00036090914411802646
0.0012738113231864786,0.0015776263893868769,0.00036090914411802646
0.0012856096069432965,0.0015776263893868769,0.00036090914411802646
0.0012975171686575868,0.0015776263893868769,0.00036090914411802646
0.0013095350204826678,0.0016134815346002152,0.0003890049171235669
0.001321664183946605,0.0016134815346002152,0.0003890049171235669
0.0013339056900390587,0.0016134815346002152,0.0003890049171235669
0.001346260579298911,0.0016851918250268914,0.0004141273583723831
0.0013587299019027091,0.0016851918250268914,0.0004141273583723831
0.0013713147177539457,0.0016851918250268914,0.0004141273583723831
0.0013840160965731315,0.0016851918250268914,0.0004141273583723831
0.0013968351179887398,0.0017569021154535676,0.00038716455237392607
0.0014097728716289677,0.0017569021154535676,0.00038716455237392607
0.001422830457214352,0.0017569021154535676,0.00038716455237392607
0.0014360089846512606,0.001828612405880244,0.00038600986876344355
0.0014493095741262166,0.001828612405880244,0.00038600986876344355
0.00146273335620113,0.001828612405880244,0.00038600986876344355
0.001476281471909391,0.001828612405880244,0.00038600986876344355
0.0014899550728528536,0.001913768375761922,0.00031055060322920084
0.0015037553212997384,0.001913768375761922,0.00031055060322920084
0.0015176833902834053,0.001913768375761922,0.00031055060322920084
0.0015317404637020797,0.0019451416278235927,0.000329486046422618
0.0015459277364194785,0.0019451416278235927,0.000329486046422618
0.001560246414366368,0.0019451416278235927,0.000329486046422618
0.0015746977146430868,0.001980996773036931,0.00035404119143297774
0.001589282865622978,0.001980996773036931,0.00035404119143297774
0.00160400310705682,0.001980996773036931,0.00035404119143297774
0.0016188596901781992,0.0020437432771602724,0.00032333199894630767
0.0016338538778098604,0.0020437432771602724,0.00032333199894630767
0.001648986944471065,0.0020437432771602724,0.00032333199894630767
0.0016642601764859037,0.0021109716744352816,0.0003179372433250075
0.0016796748720926532,0.0021109716744352816,0.0003179372433250075
0.0016952323415541214,0.0021109716744352816,0.0003179372433250075
0.0017109339072690134,0.0021647543922552887,0.0003420167091021259
0.001726780903884356,0.0021647543922552887,0.0003420167091021259
0.0017427746784089192,0.0021647543922552887,0.0003420167091021259
0.0017589165903277326,0.0022095733237719613,0.00035230328406374723
0.001775208011717636,0.0022095733237719613,0.00035230328406374723
0.0017916503273638995,0.0022095733237719613,0.00035230328406374723
0.0018082449348779518,0.0022678379347436358,0.0003709125763997304
0.0018249932448161524,0.0022678379347436358,0.0003709125763997304
0.0018418966807997109,0.0023261025457153106,0.0003692540833387018
0.0018589566796356884,0.0023261025457153106,0.0003692540833387018
0.0018761746914391195,0.0023261025457153106,0.0003692540833387018
0.0018935521797562953,0.002352993904625314,0.00034214720002984306
0.001911090621689138,0.002352993904625314,0.00034214720002984306
0.0019287915080207778,0.002402294729293654,0.0003177616940634736
0.0019466563433422632,0.002402294729293654,0.0003177616940634736
0.0019646866461804444,0.002402294729293654,0.0003177616940634736
0.0019828839491270716,0.002451595553961994,0.00034396887512280197
0.002001249798969037,0.002451595553961994,0.00034396887512280197
0.0020197857568198785,0.002491932592326999,0.0003233319989463077
0.002038493398252464,0.002491932592326999,0.0003233319989463077
0.0020573743134329114,0.002491932592326999,0.0003233319989463077
0.0020764301072557748,0.0025188239512370023,0.00032785626208545963
0.002095662399480433,0.0025188239512370023,0.00032785626208545963
0.0021150728248687948,0.0025860523485120115,0.00033873809901562474
0.0021346630333242455,0.0025860523485120115,0.00033873809901562474
0.002154434690031882,0.002595016134815346,0.0003396592998980174
0.00217438947560008,0.002595016134815346,0.0003396592998980174
0.0021945290862033138,0.002595016134815346,0.0003396592998980174
0.0022148552337263594,0.002662244532090355,0.0003348613774619792
0.0022353696459097966,0.002662244532090355,0.0003348613774619792
0.002256074066496859,0.0027070634636070273,0.0003599183141246095
0.00227697025538168,0.0027070634636070273,0.0003599183141246095
0.002298059988758851,0.0027429186088203652,0.00036764882073077624
0.0023193450592744274,0.0027429186088203652,0.00036764882073077624
0.0023408272761782944,0.0027787737540337035,0.0003665544444360373
0.002362508465477945,0.0027787737540337035,0.0003665544444360373
0.0023843904700937206,0.002823592685550376,0.00034652245442641326
0.002406475150015424,0.002823592685550376,0.00034652245442641326
0.0024287643824604504,0.0028594478307637145,0.00035529978477817013
0.0024512600620333396,0.0028594478307637145,0.00035529978477817013
0.0024739641008868114,0.0028818572965220507,0.0003690122270276129
0.0024968784288843266,0.0028818572965220507,0.0003690122270276129
0.002520004993764092,0.0029042667622803876,0.00037067180222544513
0.002543345761304648,0.0029042667622803876,0.00037067180222544513
0.002566902715491952,0.002944603800645393,0.00038615439303701736
0.002590677858688006,0.002944603800645393,0.00038615439303701736
0.002614673211801092,0.0029939046253137326,0.0003974057587706641
0.00263889081445751,0.0029939046253137326,0.0003974057587706641
0.002663332725174981,0.0030252778773754035,0.0003775032499251008
0.0026880010215376074,0.0030252778773754035,0.0003775032499251008
0.0027128978003724646,0.0030835424883470775,0.0003760519355217466
0.0027380251779278576,0.0031328433130154176,0.0003728631029730614
0.00276338529005317,0.0031328433130154176,0.0003728631029730614
0.0027889802923804397,0.0031731803513804224,0.00036521241999755037
0.002814812360507581,0.0031731803513804224,0.00036521241999755037
0.0028408836901833013,0.0032135173897454286,0.0003820870500937275
0.00286719649749377,0.0032135173897454286,0.0003820870500937275
0.0028937530190509503,0.0033210828253854422,0.0003764375234419315
0.002920555512182745,0.0033390103979921114,0.00037809402219564256
0.0029476062551248585,0.0033390103979921114,0.00037809402219564256
0.0029749075472144406,0.0033703836500537827,0.0003596701801315683
0.003002461709085549,0.0033703836500537827,0.0003596701801315683
0.003030271082866396,0.0034286482610254576,0.00031426562638882854
0.003058338032378432,0.0034689852993904625,0.00031351902449084913
0.0030866649433372744,0.0034689852993904625,0.00031351902449084913
0.003115254223555488,0.0035541412692721404,0.0003293844211552783
0.0031441083031472647,0.0035899964144854787,0.00032897760615299975
0.0031732296347349765,0.0035899964144854787,0.00032897760615299975
0.00320262069365765,0.0036527429186088206,0.0003792728061069113
0.003232283978181381,0.003724453209035497,0.0004606888144870617
0.00326222200971167,0.003724453209035497,0.0004606888144870617
0.003292437333007769,0.003773754033703837,0.000492691243231086
0.0033229325163989716,0.0038006453926138404,0.0005078600026610002
0.0033537101520029287,0.0038006453926138404,0.0005078600026610002
0.0033847728559459832,0.0038096091789171747,0.0004972904558710779
0.0034161232685855285,0.003845464324130513,0.0005021142951499941
0.0034477640547344642,0.003845464324130513,0.0005021142951499941
0.0034796979038876916,0.0038858013624955188,0.0005088478658832905
0.003511927530450728,0.00389924704195052,0.0005144966940875632
0.0035444556739704356,0.0039037289351021875,0.0005090232853027508
0.0035772850993678732,0.0039037289351021875,0.0005090232853027508
0.0036104185971733375,0.003939584080315526,0.0005077061622948928
0.0036438589837635444,0.004029221943348871,0.0005241452203757173
0.0036776091016010306,0.004083004661168878,0.0004983888471814209
0.003711671819475767,0.004083004661168878,0.0004983888471814209
0.003746050032748993,0.004114377913230549,0.0004980976733025191
0.0037807466635993493,0.004168160631050555,0.000515363580454773
0.0038157646612712484,0.0042129795625672276,0.0005097024653170784
0.003851107002325569,0.0042129795625672276,0.0005097024653170784
0.0038867766908926675,0.004289171746145571,0.00044671783463079347
0.0039227767589277195,0.004365363929723915,0.00046394750643465976
0.0039591102664684585,0.004396737181785586,0.0004645484593904289
0.003995780301895269,0.0044281104338472575,0.0004364831141944579
0.004032789982193705,0.0044281104338472575,0.0004364831141944579
0.004070142453219439,0.00447292936536393,0.00043391886268813316
0.004107840889965647,0.004495338831122265,0.00043301778721369853
0.004145888496832911,0.0045356758694872715,0.0004313393673387975
0.004184288507901585,0.004593940480458946,0.000434150265528875
0.0042230441872066725,0.004625313732520617,0.0004728108149839245
0.0042621588290153245,0.0046477231982789535,0.0004891678344976121
0.004301635758106795,0.0046477231982789535,0.0004891678344976121
0.004341478330055093,0.004692542129795627,0.0004516864874422118
0.004381689931514195,0.004741842954463966,0.0004623089622885488
0.004422273980505897,0.004759770527070635,0.0004737539853108304
0.004463233926710397,0.004804589458587307,0.00045451886864602425
0.004504573251759458,0.0048180351380423085,0.0004522790577034959
0.0045462954695324,0.00484940839010398,0.00043954046966495253
0.0045884041264547615,0.004876299749013983,0.0004339188626881333
0.004630902801799737,0.004925600573682323,0.00043219230277475164
0.004673795107992464,0.0049838651846539975,0.00048030432167826267
0.004717084690917017,0.005028684116170671,0.0005021142951499942
0.004760775230226368,0.005055575475080674,0.0004853890053344225
0.004804870439655134,0.005095912513445679,0.0004677086894297083
0.004849374067335233,0.005163140910720688,0.00042717977771391207
0.004894289896114532,0.005230369307995698,0.0004330177872136986
0.004939621743878321,0.005288633918967371,0.0004145582922645994
0.004985373463873894,0.005324489064180709,0.00040076134120007424
0.005031548945038057,0.005369307995697384,0.0004090298782992136
0.0050781521123276704,0.005409645034062389,0.00041134241391418546
0.005125186927053333,0.005436536392972392,0.0004156605211146179
0.0051726573872160194,0.005490319110792398,0.00037927280610691114
0.005220567527846975,0.005553065614915741,0.0003356934978679457
0.005268921421350677,0.00560236643958408,0.0003465224544264134
0.0053177231778509665,0.005629257798494084,0.00035239830000939474
0.0053669769455404765,0.005656149157404087,0.00035087495728671386
0.005416686911033152,0.005674076730010757,0.0003611564268768213
0.00546685729972018,0.005709931875224094,0.00034600679572640344
0.005517492376129128,0.005745787020437433,0.0003271747891763419
0.005568596444286409,0.005817497310864108,0.00035717935944229966
0.005620173848083188,0.0058533524560774475,0.00036606700479961213
0.005672228971644543,0.005911617067049122,0.00038290397507967806
0.005724766239702178,0.005960917891717462,0.00036837659871931264
0.005777790117970507,0.005992291143779132,0.00036291343945246826
0.005831305113526219,0.006072965220509143,0.00036852803823186366
0.00588531577519145,0.0061401936177841515,0.0003907223864772924
0.0059398266939203566,0.0061939763356041585,0.0004500776918607157
0.005994842503189409,0.006265686626030835,0.00045156293742829116
0.006050367879391224,0.006346360702760847,0.00047299959950531593
0.0061064075422320365,0.006440480458945859,0.0004696136303732235
0.006162966255132942,0.006485299390462532,0.0005026696209132372
0.006220048825634711,0.006498745069917533,0.0005162290110903248
0.0062776601058065,0.006561491574040875,0.0004786285116089294
0.006335804992658254,0.00661975618501255,0.0004855039474386965
0.006394488428556937,0.006642165650770885,0.0004944999543183564
0.006453715401646702,0.006695948368590892,0.0005354148254367541
0.0065134909462728026,0.006830405163140911,0.0005391535111098344
0.006573820143409586,0.006888669774112585,0.0005252511926921063
0.006634708121092351,0.006960380064539261,0.0005166827818915238
0.006696160054853215,0.007009680889207602,0.0005329077967163507
0.00675818116816111,0.007067945500179275,0.0005239748635920266
0.006820776732865685,0.007148619576909288,0.0005054150180482034
0.0068839520696454964,0.007211366081032629,0.0005555659651775941
0.00694771254846024,0.007278594478307638,0.0005197622114034789
0.007012063589007177,0.0073503047687343125,0.0005127585246124809
0.0070770106611818895,0.007381678020795984,0.0004868811361377167
0.007142559285543126,0.007475797776980997,0.0005060990403454325
0.007208715033782135,0.007529580494801004,0.0005444265315611509
0.007275483529196233,0.007610254571531014,0.0005565092529028301
0.007342870447166758,0.007646109716744352,0.0005709211818729992
0.00741088151564157,0.007744711366081033,0.0005933879090381933
0.007479522515621821,0.007807457870204373,0.0005773742305627734
0.007548799281653432,0.007883650053782719,0.0005495068270028354
0.007618717702322999,0.00793295087845106,0.0005641570332406838
0.007689283720758305,0.008040516314091074,0.0005767553941249698
0.007760503335133571,0.00812567228397275,0.0005127802880947859
0.007832382599179196,0.008161527429186088,0.0005081455826318616
0.00790492762269642,0.008282538544281104,0.000521733774656134
0.007978144572076629,0.008358730727859448,0.0005067380962754462
0.00805203967082547,0.008408031552527789,0.0005387393828429442
0.008126619200091946,0.008497669415561133,0.0005717025168244356
0.008201889499202203,0.008578343492291144,0.0005558671883649557
0.008277856966198472,0.008636608103262817,0.0005677261229636397
0.008354528058382871,0.008739691645751165,0.0005448363370625811
0.008431909292866252,0.008811401936177842,0.0005449182611795863
0.008510007247122246,0.00884725708139118,0.0005578711864589264
0.00858882855954625,0.008932413051272858,0.0005961086381559961
0.008668379930019773,0.009008605234851202,0.0006267532258695777
0.008748668120479914,0.009080315525277877,0.0006495567472249161
0.008829699955494083,0.009196844747221228,0.0007129826654384776
0.008911482322840203,0.009205808533524562,0.0007162308948536364
0.008994022174092044,0.00927303693079957,0.0007084762828212472
0.009077326525210224,0.009376120473287917,0.0006538718761407643
0.00916140245713852,0.009443348870562925,0.0006714700994998077
0.009246257116405733,0.00954643241305127,0.0006800410348237744
0.009331897715733239,0.009676407314449622,0.0007218955864327212
0.009418331534647951,0.009743635711724633,0.0007184089337941875
0.009505565920101192,0.009918429544639656,0.0006580400123698018
0.009593608287093146,0.010008067407673002,0.0006539572056999291
0.009682466119303124,0.010097705270706346,0.0006718024117538936
0.009772146969725724,0.010200788813194694,0.0006856629250590426
0.009862658461312821,0.010263535317318034,0.0006310120736806165
0.009954008287621519,0.010438329150233058,0.0006444685993928972
0.010046204213468132,0.010501075654356401,0.000629967775904703
0.010139254075588154,0.010622086769451417,0.0005990778551381445
0.01023316578330245,0.010711724632484761,0.0005557868781444447
0.010327947319189514,0.010774471136608104,0.0005689631502399196
0.010423606739764012,0.01087755467909645,0.0005878137616037481
0.01052015217616159,0.010935819290068125,0.0005942148261429229
0.010617591834830001,0.011016493366798134,0.0006089806393207288
0.010715933998226712,0.011164395840803153,0.0006322311828288282
0.010815187025522881,0.01120473287916816,0.0006094202836850464
0.01091535935331391,0.011334707780566512,0.0006928677604225691
0.01101645949633657,0.011384008605234851,0.0007167915941134907
0.01111849604819271,0.011527429186088204,0.0006799753906289379
0.011221477682079803,0.011621548942273217,0.0006306759631621055
0.011325413151528114,0.011733596271064899,0.0006270380489816982
0.011430311291144786,0.01187701685191825,0.0006477675208760247
0.011536181017364784,0.01197113660810326,0.0006458523974312599
0.011643031329208768,0.012015955539619937,0.0006233431002581912
0.011750871309048075,0.012177303693079957,0.0006917716540292491
0.011859710123376693,0.012284869128719973,0.000706583560397365
0.011969557023590429,0.01243725349587666,0.0007295228635412836
0.01208042134677329,0.012607565435640015,0.0007837406074731436
0.012192312516491107,0.012733058443886697,0.0008362064447379635
0.012305240043592616,0.012818214413768375,0.0008503794353267423
0.012419213527017834,0.012975080674076728,0.0008248658876225439
0.012534242654613994,0.013060236643958409,0.0008210554247081024
0.012650337203959038,0.013217102904266762,0.0007968448069152657
0.012767507043192657,0.013356041591968446,0.0008602952102837319
0.01288576213185518,0.013418788096091788,0.000882122400172413
0.013005112521734086,0.013526353531731802,0.0009123707888131565
0.013125568357718428,0.013638400860523486,0.0009119425864200153
0.013247139878661175,0.013786303334528505,0.0009197774666341545
0.013369837418249465,0.013947651487988526,0.0009329326123279949
0.013493671405883065,0.014028325564718539,0.0009535659972052677
0.013618652367560814,0.014140372893510219,0.0009932897215739628
0.013744790926775366,0.014243456435998563,0.0010527520849697802
0.01387209780541621,0.014351021871638581,0.001065815593432701
0.014000583824680975,0.014485478666188597,0.0011175412815502398
0.014130259905995337,0.014669236285406955,0.0010685866799619826
0.014261137071941283,0.01480817497310864,0.001043467549312268
0.014393226447194065,0.014991932592326998,0.0010919745318874537
0.014526539259467812,0.015072606669057012,0.0010913202753359862
0.014661086840469845,0.0152518823951237,0.001086606215374226
0.014796880626863964,0.015354965937612047,0.0010717463502249818
0.014933932161242518,0.01544908569379706,0.0011107803524107417
0.015072253093107555,0.015605951954105413,0.0010676986243546877
0.015211855179861048,0.01580763714593044,0.0011434538326721329
0.015352750287804227,0.015968985299390462,0.0011239637279565895
0.015494950393146316,0.016116887773395483,0.0011025416666187464
0.015638467583022463,0.0162378988884905,0.0011173914831122988
0.01578331405652118,0.016372355683040518,0.0011405221956242693
0.01592950212572123,0.016479921118680532,0.0011738891098357592
0.016077044216738237,0.016632305485837218,0.0012124972970142974
0.016225952870780873,0.016816063105055575,0.0012382432493265932
0.016376240745216875,0.016995338831122263,0.0012262890662655917
0.016527920614648955,0.017111868053065617,0.0012284712064331525
0.016681005372000592,0.017344926496952313,0.001242238347435604
0.016835508029612024,0.01742111868053066,0.001229787706446443
0.01699144172034626,0.017600394406597344,0.0012506632517150394
0.01714881969870539,0.017716923628540694,0.0012435043757654434
0.01730765534195726,0.017882753675152387,0.0011925542036258581
0.017467962151272456,0.0180037647902474,0.0012474468416334434
0.017629753752872058,0.01817407673001076,0.0012406652389238464
0.017793043899185772,0.018362316242380782,0.0011979787307992644
0.01795784647002095,0.018505736823234135,0.001226771289491285
0.018124175473742378,0.01870742201505916,0.0012393963104534804
0.01829204504846294,0.018823951237002513,0.0012355726740848171
0.018461469463245474,0.019061491574040874,0.0012160998557774218
0.018632463119315597,0.019254212979562566,0.001251938588146523
0.018805040551285814,0.019433488705629255,0.0012462206382403578
0.018979216428391014,0.019585873072785948,0.0012252329720217926
0.01915500555573528,0.01979204015776264,0.0011948353178416293
0.019332422875550453,0.019953388311222658,0.0011981184536115227
0.019511483468466165,0.020110254571531015,0.0012504847793053584
0.019692202554791715,0.020271602724991032,0.0012625634342744326
0.01987459549580984,0.02048673359627106,0.0013101735461133802
0.02005867779508234,0.020679455001792756,0.001242094603122761
0.020244465099768037,0.020863212621011117,0.0012587037827052933
0.020431973201952704,0.02110075295804948,0.001268163703313551
0.020621218039991424,0.021311401936177837,0.0013022794214810694
0.02081221569986339,0.021486195769092865,0.0012916011170331124
0.021004982416539152,0.021589279311581215,0.0012415284481118753
0.02119953457536071,0.021714772319827897,0.0012168704450636243
0.021395888713434216,0.021929903191107922,0.0011698895409198286
0.021594061521035653,0.022127106489781282,0.0012063334554219985
0.02179406984302956,0.02231534600215131,0.001206592452302297
0.021995930680300747,0.022494621728218,0.00120585231363074
0.022199661191199548,0.022700788813194695,0.001170118455991908
0.022405278693000182,0.022830763714593045,0.0011769557233538802
0.022612800663372772,0.023117604876299748,0.0012588013047540303
0.022822244741868985,0.02334169953388311,0.0012727313983003832
0.023033628731421313,0.023512011473646465,0.0013022708521337888
0.02324697059985648,0.023785406955898168,0.0012905379390538588
0.023462288481422625,0.02408121190390821,0.0012653887150689714
0.02367960067833076,0.024273933309429903,0.0012829318570048423
0.023898925662310503,0.024529401219074938,0.0012549389750804688
0.02412028207618007,0.02472212262459663,0.0012773526531086813
0.024343688735431104,0.024892434564359987,0.0012950525718450584
0.024569164629827903,0.025179275726066687,0.0013713258501180854
0.024796728925021577,0.025403370383650054,0.0013652905581991155
0.025026400964179192,0.02565883829329509,0.0013515630821461328
0.025258200269627846,0.02591878809609179,0.0012692632076828465
0.025492146544514233,0.02618770168519182,0.0012678556712216195
0.025728259674479323,0.02646109716744353,0.0012733275008159812
0.025966559729348696,0.026689673718178562,0.001236881615530194
0.026207066964838526,0.026980996773036926,0.0011895559482128831
0.0264498018242772,0.027218537110075297,0.0011261459527249563
0.02669478494034321,0.027438149874506997,0.0011639123584173139
0.026942037136818822,0.02768913589100036,0.0012222783577766105
0.02719157943036019,0.027832556471853714,0.001211493661570054
0.027443433032283655,0.028141807099318756,0.0011421648394196685
0.02769761935036891,0.028374865543205445,0.0011711099042431632
0.027954159990678566,0.028612405880243812,0.0011317113016914037
0.028213076759394707,0.028988884904983858,0.0010951482453465584
0.02847439166467248,0.029311581211903907,0.001157798301063557
0.028738126918510663,0.029616349946217285,0.0012222783577766113
0.029004304938639917,0.02987181785586232,0.0012701772699670283
0.02927294835042816,0.030149695231265684,0.0013515300543595547
0.0295440799888038,0.030396199354607384,0.0013331989501161794
0.029817722900196734,0.030669594836859094,0.0014017892572771224
0.030093900344497212,0.03091609896020079,0.0014736275664078101
0.030372635797033115,0.031270168519182504,0.0014312537469372286
0.030653952950565267,0.031548045894585874,0.0013366515289175566
0.030937875717301368,0.03186626030835425,0.001398752826669706
0.03122442823092858,0.032229293653639295,0.0014228706908994654
0.03151363484866479,0.03253854428110434,0.0014184009742342438
0.0318055201533292,0.0327895302975977,0.0014501769987726647
0.032100108955431715,0.03310326281821442,0.0013647019158079235
0.03239742629528195,0.033336321262101114,0.0013810567483510728
0.03269749744511768,0.03360523485120115,0.0014150611090295911
0.03300034791125285,0.03396826819648619,0.0014403319845161036
0.03330600343624589,0.03433130154177125,0.001455983075243865
0.03361449000108765,0.034703298673359625,0.0014117844858652084
0.03392583382740992,0.03494980279670133,0.0014109542545633243
0.034240061379714255,0.03523216206525636,0.0014606434084131505
0.034557199367621395,0.03552348512011473,0.0015175619322343264
0.03487727474814178,0.035810326281821445,0.0014890261398306389
0.03520031472796679,0.0362271423449265,0.0015617538105218267
0.0355263467657814,0.036460200788813193,0.001629620020481641
0.03585539857459817,0.036764969523126564,0.0016310985191116119
0.0361874981241128,0.03704732879168161,0.0015877123622391122
0.03652267364308175,0.03733865184653998,0.0016341607704164138
0.03686095362172158,0.03769720329867336,0.0016349800424055217
0.03720236681413066,0.037993008246683405,0.0017394326829141555
0.03754694224073337,0.03827088562208677,0.0017127179359517238
0.037894709190746674,0.038602545715310146,0.0017906457925554655
0.03824569722466999,0.03891627823592685,0.0017724802951138968
0.038599936176797675,0.03929723915381857,0.0018194253698244707
0.03895745615775501,0.039691645751165294,0.0018598746572759304
0.0393182875570577,0.03999819603156644,0.001664753979732146
0.03968246104569482,0.04037280704843131,0.0017218315265250513
0.04005000757873611,0.04071191922759034,0.0017027907232651854
0.04042095839796306,0.04112310130487171,0.0017356966613691655
0.04079534503452449,0.04153016442745224,0.0017502935803824264
0.04117319931161679,0.04184347409390384,0.0017083295365867713
0.04155455334718875,0.04232746539291593,0.001758148181384248
0.04193943955667186,0.04270874626640213,0.001797794046526783
0.04232789065573549,0.043126258857944674,0.0018322452505108854
0.042719939663067766,0.04353262818214415,0.0018009615169209065
0.04311561990318229,0.04390014342058086,0.001811489570899834
0.0435149650092505,0.04430351380423091,0.0017988782899463062
0.04391800892596086,0.044608282538544285,0.0018057883143260793
0.044324785912403956,0.04489064180709933,0.001807289413745575
0.04473533054498463,0.045334349229114376,0.0018114895708998336
0.04514967772036102,0.04580046611688777,0.0018150837265062964
0.04556786265841064,0.046163499462172825,0.0017998396019894831
0.045989920905224385,0.046687880960917895,0.0018955164356210658
0.046415888336127774,0.04713158838293296,0.001844329134835961
0.04684580115873045,0.04762459662961635,0.0019171934983379165
0.04727969591600391,0.04797418429544639,0.0020101678013069017
0.047717609489387455,0.048296880602366435,0.0019494031344623268
0.048159579101923505,0.04881229831480817,0.0020271120420559162
0.04860564232142134,0.0492470419505199,0.0021173012251131914
0.04905583706365046,0.04979831480817497,0.0019790884015686966
0.04951020159556351,0.050363033345285045,0.0020998624712571007
0.04996877453854884,0.05073503047687343,0.002147466623460303
0.050431594871713586,0.05128630333452851,0.0022153078974543093
0.0508987019351968,0.05177482968806024,0.002234243590609774
0.05137013543351344,0.052344030118321984,0.002472630659864046
0.05184593543892913,0.0527249910362137,0.0024917606192695783
0.05232614239486662,0.0532448906418071,0.002478450441502059
0.05281079711934331,0.05379616349946217,0.002366795128439677
0.05329994080844088,0.05428468985299391,0.002521287875969369
0.05379361503980703,0.05470598780925062,0.002543884019052247
0.05429186177618943,0.055266224453209035,0.002612810878738991
0.05479472336900287,0.05561133022588741,0.0025426202911952986
0.055302242561929005,0.056135711724632484,0.002581771890615793
0.055814462494549605,0.05661975618501255,0.0027295878158341805
0.05633142670601358,0.05709035496593762,0.0026770574527367795
0.05685317913873753,0.05769989243456436,0.0026609514610039893
0.05737976414214134,0.058206346360702765,0.002492911358785978
0.05791122647641758,0.058802438149874514,0.002532170471822432
0.058447611316336315,0.05941645751165292,0.0024323694725169095
0.05898896425508499,0.060008067407673005,0.0023188184992955023
0.0595353313081437,0.060536930799569746,0.002263545860789945
0.06008675891719687,0.06112405880243814,0.0021569865845597748
0.060643293954080614,0.06171566869845824,0.00212468839342941
0.061204983724766966,0.06211007529580496,0.0020288014330780905
0.061771875973384946,0.06269720329867337,0.002042796225041919
0.06234401888627864,0.06341430620294011,0.0021829728646194538
0.06292146109610344,0.06398350663320188,0.0022095728187129524
0.06350425168595962,0.06446306920043025,0.00229692347745364
0.0640924401935645,0.06517120831839371,0.0023617351449526825
0.06468607661546327,0.06566869845822876,0.002345838079679888
0.06528521141127848,0.06636787378988886,0.0024291327973766405
0.0658898955079995,0.06700878451057726,0.0024385462188720175
0.06650018030431118,0.06751972032986733,0.002407856281911755
0.0671161176749628,0.0681964861957691,0.0025508933289486407
0.06773775997517752,0.06877913230548584,0.002549317914498993
0.06836516004510239,0.06943348870562926,0.002515438546864103
0.06899837121430018,0.06995787020437433,0.0024375392133252544
0.06963744730628223,0.07060326281821443,0.002305749027895215
0.07028244264308345,0.07115453567586949,0.002312336433095237
0.07093341204987996,0.07178648261025458,0.002325124114702039
0.07159041085964889,0.07235120114736465,0.002429523263406662
0.07225349491787214,0.07310415919684474,0.0024765991521452564
0.07292272058728312,0.07366887773395482,0.0024487393348022932
0.07359814475265763,0.07434564359985658,0.0024922621741848665
0.07427982482564918,0.07499551810684833,0.0024731360943606967
0.07496781874966876,0.07565883829329509,0.00250981125490883
0.07566218500481055,0.07630871280028687,0.0025137876411922633
0.07636298261282241,0.07691376837576192,0.002566702986900048
0.07707027114212295,0.07764431695948369,0.002544322666638362
0.0777841107128649,0.07829419146647544,0.0026304339133843384
0.07850456200204509,0.07893958408031551,0.0025772552745809267
0.07923168624866253,0.07979562567228399,0.0027019038747749025
0.07996554525892346,0.08066936506245452,0.0027270381835925927
0.080706201411495,0.08136445958792386,0.002759075610381474
0.08145371766280746,0.08207366770219787,0.002726039681756218
0.0822081575524054,0.0828328507367939,0.00270913264189166
0.08296958520834907,0.08368235197367964,0.0026591225564259365
0.0837380653526649,0.08443393820191714,0.002679971392408208
0.08451366330684713,0.08526240961421869,0.00263622099511139
0.08529644499741025,0.08606917097995043,0.0026019325183945312
0.08608647696149245,0.08686767445672144,0.002664097022801428
0.08688382635251184,0.08767137226214278,0.002629724265658135
0.08768856094587427,0.08848475288807972,0.002700711584625204
0.08850074914473438,0.08923163081078618,0.002591461700223784
0.08932045998580969,0.08997924114905392,0.0026743561560682366
0.09014776314524918,0.09066932607568415,0.0027257536198579597
0.09098272894455559,0.09132430190304058,0.0027447819966113784
0.09182542835656282,0.0921503426261199,0.002665104659917358
0.09267593301146883,0.09306229924906231,0.002601518053170204
0.09353431520292387,0.09414533478036616,0.002510287902899636
0.09440064789417603,0.095076760016921,0.002646525679405749
0.0952750047242729,0.09597759324342832,0.0027178461940566474
0.09615746001432096,0.09682991412329424,0.002761965900342667
0.09704808877380307,0.09770544024997947,0.002720248398912987
0.09794696670695395,0.09861314278046353,0.0027463291253711575
0.09885417021919574,0.09935134396186615,0.0027310925645151365
0.09976977642363201,0.10028756654046977,0.002790906697840391
0.1006938631476027,0.10111704935934585,0.0028265588106384685
0.10162650893929952,0.10202803957843239,0.0027286265574685744
0.10256779307444219,0.10296228030515894,0.002693068673289326
0.10351779556301763,0.10390185175680935,0.002687682302524639
0.10447659715608042,0.10487365315433565,0.0025414731990159524
0.10544427935261684,0.10579253646271788,0.0026302626385873583
0.10642092440647247,0.10655542614782362,0.002636391644512288
0.10740661533334334,0.10759259203474374,0.002719687588831993
0.10840143591783309,0.10863512869177108,0.002642000625955627
0.10940547072057424,0.109597888381972,0.002730803502729556
0.11041880508541602,0.11064222756800986,0.0027228300143596978
0.11144152514667881,0.1115306142990109,0.0027624882975924594
0.1124737178364752,0.1126305722772509,0.0026884666351273774
0.1135154708920999,0.11367767834901406,0.002812300901205975
0.11456687286348714,0.11499015554942116,0.002851575710343607
0.11562801312073753,0.11604363108093226,0.0031164859838851288
0.11669898186171475,0.11722708684876955,0.003183085194600211
0.11777987011971193,0.11840444777067752,0.0031431660434110232
0.11887076977119033,0.11934877339199064,0.003197394067518311
0.11997177354358843,0.12038372062847942,0.0031349150044612914
0.12108297502320395,0.12146896155347905,0.0032793738803051525
0.12220446866314887,0.12241178395756243,0.0032585969284195846
0.1233363497913776,0.1235886761467401,0.003241799683484253
0.12447871461879062,0.12482037176218075,0.0031836811092900495
0.125631660247412,0.12593656831811761,0.0031300684499424992
0.1267952846786434,0.12711206918902698,0.0032110569920343257
0.12796968682159415,0.12817209017193085,0.0030992660859905157
0.1291549665014884,0.1292017969558422,0.0030340118989863403
0.1303512244681509,0.13040288454173787,0.003009253062013939
0.1315585624045704,0.13160182861240588,0.002979704379606301
0.1327770829355429,0.13275367515238437,0.0031235647852174667
0.13400688963639507,0.13416547149515953,0.003072358731920288
0.13524808704178753,0.13548314808174972,0.0029104673193367423
0.1365007806546014,0.1367604876299749,0.0027102342197762716
0.13776507695490536,0.1379930082466834,0.00284390943965218
0.13904108340900698,0.1394048045894586,0.002824596387986723
0.1403289084785873,0.14068214413768373,0.002859718667279716
0.14162866162991988,0.14214772319827892,0.0029249060426934487
0.1429404533431761,0.1433981713875941,0.0029311604055387076
0.14426439512181574,0.1447427393330943,0.0030275732851534004
0.14560059950206486,0.14626658300466117,0.0030909722350800513
0.14694918006248173,0.1476201147364647,0.00331646970303629
0.14831025143361043,0.14913051272857653,0.0031032916444297073
0.14968392930772556,0.15060505557547507,0.00312163849076293
0.1510703304486654,0.15197203298673362,0.0032148225203716446
0.1524695727017573,0.15333004661168878,0.0033609517223113826
0.15388177500383463,0.1546656507708856,0.0032183370370639335
0.155307057393346,0.15619845822875583,0.0030459622048171
0.1567455410205595,0.15772678379347438,0.0030993046398566882
0.15819734815786,0.1592685550376479,0.0030816397024258854
0.1596626022101425,0.16077895302975975,0.003159729374174942
0.161141427725302,0.1622131588382933,0.0031354073656884507
0.16263395040481923,0.16366977411258515,0.00324061503177734
0.16414029711444664,0.16535496593761206,0.0031972373629573577
0.16566059589499135,0.16702671208318393,0.003121495490174622
0.16719497597319902,0.16840713517389744,0.0030741017288945464
0.16874356777273758,0.16979652205091428,0.003059327556609635
0.17030650292528443,0.17098870562925778,0.0030764386985749855
0.17188391428171457,0.17266941556113305,0.0029786667730559374
0.17347593592339308,0.17419325923269988,0.003065810027686835
0.17508270317357252,0.17576192183578343,0.0029877196054434946
0.17670435260889467,0.17729024740050198,0.003082570244875034
0.1783410220710008,0.17902922194334886,0.002977321466975655
0.17999285067824763,0.18082646109716743,0.0028486731727847907
0.18165997883753268,0.18257439942631767,0.002844125254311413
0.18334254825622906,0.18425959125134456,0.00286769566978391
0.18504070195423022,0.18587307278594478,0.0030225229330841947
0.1867545842761076,0.18747310864108999,0.0027434043483475
0.18848434090337954,0.18902832556471855,0.0026780077305147316
0.1902301188668944,0.19078970957332378,0.0026376363235950536
0.1919920665593285,0.192591430620294,0.0025550241701809374
0.1937703337477989,0.1942811043384726,0.0024525417308995426
0.19556507158659492,0.1960021513087128,0.0025741140730157733
0.19737643263002555,0.19781283614198636,0.002667402180653741
0.19920457084538692,0.19965041233416997,0.002722886879236893
0.2010496416260499,0.20145661527429187,0.002673691256211211
0.2029118018046678,0.20324937253495876,0.00279554629835146
0.20479120966650854,0.20497938329150234,0.002788415586406284
0.2066880249629082,0.20687522409465758,0.002716288557842988
0.20860240892485027,0.2086679813553245,0.0026503281868531935
0.2105345242766706,0.21075654356400145,0.002803817334460002
0.21248453524988828,0.21278235926855507,0.0028143846524338397
0.21445260759716675,0.214749910362137,0.0027790347839373587
0.21643890860640203,0.21672194334887057,0.00274948305778626
0.21844360711494262,0.21849229114377908,0.0027955902093261794
0.22046687352394098,0.22043295087845105,0.0028557823806828024
0.22250887981283693,0.222494621728218,0.0027033779863580684
0.2245697995539774,0.2247803872355683,0.0029754317657491713
0.22664980792736927,0.2270661527429186,0.003044173769156778
0.22874908173557018,0.22934743635711724,0.0031269784479971375
0.23086779941871696,0.23155700968088921,0.0030087159368039035
0.23300614106969247,0.23343044101828614,0.003240425623727862
0.23516428844943485,0.23552796701326645,0.003524011500919561
0.23734242500238661,0.23766583004661168,0.0035580072094423126
0.23954073587208768,0.23996952312656866,0.003688537251890909
0.24175940791691308,0.24220150591609899,0.00391190515919909
0.243998629725955,0.2442362854069559,0.0038354578789412236
0.24625859163505467,0.24619935460738618,0.004049156136766569
0.24853948574297985,0.2483954822517031,0.003979041691130588
0.25084150592775384,0.2508470778056652,0.00382159768808645
0.25316484786313553,0.2533390103979921,0.0037814862199579045
0.2555097090352507,0.2556920043026174,0.003767516338260646
0.25787628875938007,0.2580405163140911,0.0037766403147928033
0.26026478819690047,0.2603621369666547,0.0039003516177826877
0.26267541037238357,0.26267031193976337,0.004116626924657929
0.2651083601908539,0.26485747579777696,0.004102789064210474
0.26756384445520454,0.2671566869845823,0.003907726516212772
0.27004207188377727,0.26981444962352097,0.004192983445938529
0.2725432531281028,0.27218088920760125,0.0042533378532702785
0.27506760079080644,0.27497310864109,0.003953211560779562
0.2776153294436801,0.2776084618142704,0.004153865813866425
0.28018665564591955,0.280239333094299,0.00444443983997132
0.2827817979625341,0.2828298673359627,0.004506339943917374
0.28540097698292377,0.28542936536392977,0.0045473119957174625
0.28804441533962977,0.28796163499462174,0.004650382616047928
0.29071233772725785,0.2905297597705271,0.004708479461642039
0.2934049709215787,0.29357296522050913,0.004732958392881542
0.29612254379880343,0.2964189673718179,0.004744791840551007
0.29886528735503826,0.2992335962710649,0.004874778542482013
0.30163343472591975,0.30153728935102186,0.004822032440332049
0.3044272212064303,0.30437880960917896,0.004657051474621012
0.30724688427090036,0.3068797059878093,0.0045368552394204975
0.31009266359319265,0.3099991036213696,0.004513753238755085
0.312964801067075,0.31266134815346003,0.004411849086017816
0.3158635408267819,0.31594657583363206,0.004096089637499787
0.3187891292677646,0.3186984582287558,0.004182662733865642
0.32174181506763716,0.32175959125134457,0.003839194894276619
0.3247218492073129,0.3247086769451416,0.004121092019878046
0.3277294849923382,0.3278921668570682,0.004465339140340298
0.33076497807442423,0.3313576809755389,0.004304539762256383
0.3338285864731761,0.3344611469967519,0.0043278120585659415
0.3369205705980267,0.33753624712769364,0.004403379729297114
0.34004119327037063,0.34055611786421375,0.004733751600434526
0.34319071974590426,0.3437314362971958,0.004675134572242596
0.34636941773717345,0.34696811104359593,0.004835851690734955
0.3495775574363275,0.35072918509866907,0.005013323246352193
0.3528154115380883,0.3538673466707625,0.0055454271832982805
0.3560832552629278,0.3569680175595612,0.005531327766155868
0.3593813663804626,0.36031961715560323,0.005412308120239974
0.36271002523306484,0.3636277667850266,0.005714043281066521
0.36606951475969024,0.3672165113687119,0.005691152869940613
0.36946012051993027,0.3708278040965999,0.005756666519472476
0.37288213071828336,0.3744490721071291,0.005845903625752255
0.3763358362286533,0.3780255309731515,0.006066897439711427
0.37982153061907364,0.38132673340683204,0.0061444503130249385
0.3833395101766601,0.38507448691027835,0.0060609214133373985
0.38689007393279756,0.3889651738200211,0.005993585826474927
0.390473523688556,0.39250415034524033,0.005976714336446166
0.39409016404034475,0.39619450044278964,0.0063460958880384635
0.39774030240580366,0.39987490810918486,0.006419661853092787
0.4014242490499322,0.40357677904424216,0.0065772940929222585
0.40514231711146476,0.4071656892017038,0.00668492317619553
0.408894822629486,0.4107313094962164,0.006682486294891228
0.4126820845702952,0.4146456704171116,0.006709557370379815
0.4165044248545185,0.4186981566529703,0.006687320414543504
0.4203621683844714,0.4224675042260723,0.006510603793241282
0.4242556430717777,0.426643958975027,0.0068393524210927994
0.42818517986524113,0.4306359456146974,0.007238897598455252
0.4321511127789762,0.4343314517477473,0.00710776659609913
0.4361537789208006,0.4385238077170194,0.006910548375797847
0.44019351852088745,0.4425228375586929,0.006818819232520151
0.4442706749606883,0.4467633208195786,0.006621952622248033
0.4483855948021186,0.4511153188419924,0.006694816332171385
0.45253862781701665,0.45519342539430185,0.006817922346674566
0.4567301270168747,0.4594996494277096,0.006602662199906077
0.46096044868284336,0.46407884713389197,0.0062158548146948565
0.46522995239601894,0.46837081947416104,0.005996856820568244
0.4695390010680058,0.47247420605143126,0.005828795229917316
0.4738879609717651,0.47651453817906003,0.00577653507922634
0.4782772017727485,0.48081903271701937,0.005806640795348729
0.4827070965603183,0.48546392086686313,0.005909692169076769
0.4871780218794631,0.4897319827895303,0.0057156371259049635
0.4916903577628026,0.49431247759053426,0.005889155679925274
0.4962444877628913,0.49899605593402657,0.00589248037642307
0.5008407989848213,0.5034600215130871,0.006198522862452818
0.5054796821191241,0.5080539619935461,0.005884097784808903
0.5101615314749833,0.51306471853711,0.006068668323081554
0.5148867450137492,0.5179499820724274,0.005783678153969438
0.5196557243827657,0.522790426676228,0.005386534113401768
0.5244688749495119,0.5274022947292936,0.005207540692505235
0.5293266058360562,0.5323234134098243,0.005060011274347135
0.5342293299538352,0.5373072785944782,0.005006996614266048
0.53917746403875,0.542362854069559,0.004795453467689963
0.5441714286865893,0.547239153818573,0.004711651979697296
0.5492116483887789,0.5525546790964503,0.005309113067287536
0.5542985515684669,0.5576550735030477,0.005608645539017565
0.5594325706169377,0.562836141986375,0.005755002122364467
0.5646141419303667,0.5678782717820006,0.0058262791371255385
0.5698437059469142,0.5731669057009681,0.005625137976690406
0.5751217071841613,0.5778280745787021,0.00585718830069527
0.5804485942768978,0.5826416278235926,0.005673700276260012
0.5858248200152536,0.588266403728935,0.006189420699383107
0.5912508413831875,0.5935550376479026,0.006212133136611733
0.5967271195973316,0.5991977411258517,0.0060387603827657226
0.6022541201461928,0.6047597705270708,0.006156337018126249
0.6078323128297229,0.6104562567228398,0.006147776892817111
0.6134621717992506,0.6160675869487271,0.006083354362916617
0.6191441755977841,0.6217102904266762,0.005967044116332412
0.6248788072006894,0.627720509143062,0.005948231905239124
0.6306665540567405,0.6334842237361061,0.005920701673614768
0.6365079081295572,0.6395258157045536,0.005644040451303602
0.642403365939419,0.6455360344209394,0.005474917806381811
0.6483534286054721,0.6513131946934385,0.005510823341513324
0.6543586018883236,0.657422015059161,0.005251543005970911
0.6604193962330305,0.6638490498386519,0.005148817717889212
0.6665363268124913,0.6697606669057008,0.005187135991670092
0.6727099135712337,0.6761518465399784,0.005189803052416844
0.6789406812696106,0.6827312656866261,0.005039044645290843
0.6852291595284065,0.6885622086769452,0.005093949746878456
0.6915758828738525,0.694720329867336,0.005195268394616695
0.697981390783066,0.7011115095016136,0.005133362495083555
0.7044462277299037,0.7074533883112227,0.004925374230838587
0.7109709432312431,0.7134949802796701,0.004931180182091171
0.7175560918936928,0.7200699175331661,0.00464336051311031
0.7242022334607315,0.7265596988167802,0.0043502334318528835
0.730909932860291,0.7330853352456078,0.004680817150396056
0.737679760252773,0.7398254967833213,0.004518431482185545
0.7445122910795136,0.7466232187761042,0.004420810492644836
0.751408106111697,0.7532808088942561,0.004716696292215367
0.7583677914997191,0.7601380423090713,0.004726493444219172
0.7653919388230148,0.7671522050914306,0.004558968848022166
0.77248114514034,0.7739915740408749,0.00443614605428785
0.7796360130405229,0.7807457870204375,0.004726077875171489
0.7868571506936851,0.7877778773754034,0.004717165040329961
0.794145171902934,0.7948325829891073,0.004639917908841685
0.8015006961565405,0.8020897654203607,0.004251436328209046
0.8089243486805938,0.8095778597401377,0.004424532658932178
0.8164167604921464,0.8170907620059575,0.00415491791076167
0.823978568452852,0.8247540289533989,0.0039380699955022126
0.8316104153230962,0.8324915327164712,0.003620588078138676
0.8393129498166364,0.8394428147233638,0.0033262238458470384
0.8470868266557402,0.8473513969246239,0.00322394161379232
0.8549327066268376,0.8552223651619386,0.0029783422541247917
0.8628512566366896,0.8627868411617067,0.0029155089110143822
0.8708431497690724,0.8710021513087127,0.002780122813743405
0.8789090653419954,0.8788947651487987,0.0023886103212745757
0.8870496889654403,0.8868770168519184,0.002353645941592937
0.8952657125996392,0.8950161348153459,0.00247188585826534
0.9035578346138929,0.9038185729652206,0.00192402661154513
0.9119267598459299,0.9121952312656866,0.002113360348804886
0.9203731996618221,0.9204015776263894,0.0021098247213947453
0.9288978720164498,0.9288031970259547,0.0016936684596865704
0.9375015015145289,0.9368883717362502,0.0014527744266087182
0.9461848194722002,0.9455584438866979,0.0013757538309649956
0.9549485639791966,0.9542757260666905,0.0016062444763102436
0.9637934799615786,0.9635218716385803,0.001321875693529409
0.9727203192450538,0.9725708139117962,0.0009819335917984247
0.9817298406188841,0.9820141627823593,0.0009771600655780945
0.9908228099003797,0.9911572248117606,0.0007466982847589856
1.0,1.0,0.0


==> data_2/flickr/gat/roc_MLP-attack-comb_mean.csv <==
fpr,tpr_mean,tpr_std
0.0001,0.0,0.0
0.00010092621909870473,0.00017031193976335606,0.00017396828765399352
0.00010186101701559753,0.00017031193976335606,0.00017396828765399352
0.00010280447320933097,0.00017031193976335606,0.00017396828765399352
0.00010375666787451859,0.00017031193976335606,0.00017396828765399352
0.00010471768194855202,0.00017031193976335606,0.00017396828765399352
0.0001056875971184804,0.00017031193976335606,0.00017396828765399352
0.00010666649582795387,0.00017031193976335606,0.00017396828765399352
0.00010765446128423159,0.00017031193976335606,0.00017396828765399352
0.00010865157746525384,0.00017031193976335606,0.00017396828765399352
0.00010965792912678099,0.00017031193976335606,0.00017396828765399352
0.00011067360180959734,0.00017031193976335606,0.00017396828765399352
0.00011169868184678226,0.00017031193976335606,0.00017396828765399352
0.00011273325637104872,0.00017031193976335606,0.00017396828765399352
0.00011377741332214914,0.00017031193976335606,0.00017396828765399352
0.00011483124145435111,0.00017031193976335606,0.00017396828765399352
0.00011589483034398106,0.00017031193976335606,0.00017396828765399352
0.00011696827039703847,0.00017031193976335606,0.00017396828765399352
0.00011805165285688056,0.00017031193976335606,0.00017396828765399352
0.0001191450698119776,0.00017031193976335606,0.00017396828765399352
0.00012024861420374123,0.00017031193976335606,0.00017396828765399352
0.00012136237983442405,0.00017031193976335606,0.00017396828765399352
0.00012248646137509307,0.00017031193976335606,0.00017396828765399352
0.00012362095437367691,0.00017031193976335606,0.00017396828765399352
0.00012476595526308696,0.00017031193976335606,0.00017396828765399352
0.0001259215613694151,0.00017031193976335606,0.00017396828765399352
0.0001270878709202058,0.00017031193976335606,0.00017396828765399352
0.000128264983052806,0.00017031193976335606,0.00017396828765399352
0.0001294529978227916,0.00017031193976335606,0.00017396828765399352
0.00013065201621247213,0.00017031193976335606,0.00017396828765399352
0.00013186214013947485,0.00017031193976335606,0.00017396828765399352
0.00013308347246540747,0.00017031193976335606,0.00017396828765399352
0.00013431611700460153,0.00017031193976335606,0.00017396828765399352
0.0001355601785329369,0.00021961276443169592,0.0001906780870041471
0.0001368157627967472,0.00021961276443169592,0.0001906780870041471
0.00013808297652180923,0.00021961276443169592,0.0001906780870041471
0.0001393619274224142,0.00021961276443169592,0.0001906780870041471
0.00014065272421052364,0.00021961276443169592,0.0001906780870041471
0.00014195547660501016,0.00021961276443169592,0.0001906780870041471
0.0001432702953409831,0.00021961276443169592,0.0001906780870041471
0.00014459729217920195,0.00021961276443169592,0.0001906780870041471
0.00014593657991557562,0.00021961276443169592,0.0001906780870041471
0.00014728827239075018,0.00021961276443169592,0.0001906780870041471
0.0001486524844997857,0.00021961276443169592,0.0001906780870041471
0.00015002933220192182,0.00021961276443169592,0.0001906780870041471
0.0001514189325304352,0.00021961276443169592,0.0001906780870041471
0.00015282140360258693,0.00021961276443169592,0.0001906780870041471
0.0001542368646296629,0.00021961276443169592,0.0001906780870041471
0.00015566543592710622,0.00021961276443169592,0.0001906780870041471
0.00015710723892474503,0.00021961276443169592,0.0001906780870041471
0.00015856239617711372,0.00021961276443169592,0.0001906780870041471
0.00016003103137387001,0.00021961276443169592,0.0001906780870041471
0.00016151326935030913,0.00021961276443169592,0.0001906780870041471
0.0001630092360979741,0.00021961276443169592,0.0001906780870041471
0.00016451905877536624,0.00021961276443169592,0.0001906780870041471
0.00016604286571875296,0.00021961276443169592,0.0001906780870041471
0.0001675807864530767,0.00021961276443169592,0.0001906780870041471
0.00016913295170296487,0.00021961276443169592,0.0001906780870041471
0.0001706994934038408,0.00021961276443169592,0.0001906780870041471
0.0001722805447131394,0.00021961276443169592,0.0001906780870041471
0.00017387624002162505,0.00021961276443169592,0.0001906780870041471
0.00017548671496481503,0.00021961276443169592,0.0001906780870041471
0.00017711210643450888,0.00021961276443169592,0.0001906780870041471
0.00017875255259042355,0.00021961276443169592,0.0001906780870041471
0.00018040819287193827,0.00025994980279670134,0.00017524654354745045
0.00018207916800994624,0.00025994980279670134,0.00017524654354745045
0.00018376562003881704,0.00025994980279670134,0.00017524654354745045
0.00018546769230846994,0.00025994980279670134,0.00017524654354745045
0.00018718552949655793,0.00025994980279670134,0.00017524654354745045
0.00018891927762076664,0.00025994980279670134,0.00017524654354745045
0.0001906690840512252,0.00025994980279670134,0.00017524654354745045
0.00019243509752303302,0.00025994980279670134,0.00017524654354745045
0.00019421746814890265,0.00025994980279670134,0.00017524654354745045
0.00019601634743191858,0.00025994980279670134,0.00017524654354745045
0.00019783188827841644,0.00025994980279670134,0.00017524654354745045
0.00019966424501097934,0.00025994980279670134,0.00017524654354745045
0.00020151357338155586,0.00025994980279670134,0.00017524654354745045
0.0002033800305846982,0.00025994980279670134,0.00017524654354745045
0.00020526377527092522,0.00025994980279670134,0.00017524654354745045
0.0002071649675602069,0.00025994980279670134,0.00017524654354745045
0.000209083769055575,0.00025994980279670134,0.00017524654354745045
0.00021102034285685965,0.00025994980279670134,0.00017524654354745045
0.0002129748535745521,0.00025994980279670134,0.00017524654354745045
0.00021494746734379805,0.00025994980279670134,0.00017524654354745045
0.00021693835183851843,0.00025994980279670134,0.00017524654354745045
0.00021894767628566206,0.00025994980279670134,0.00017524654354745045
0.00022097561147959031,0.00025994980279670134,0.00017524654354745045
0.00022302232979659386,0.00025994980279670134,0.00017524654354745045
0.00022508800520954617,0.0003092506274650412,0.00017092676269826195
0.0002271728133026905,0.0003092506274650412,0.00017092676269826195
0.00022927693128656486,0.0003092506274650412,0.00017092676269826195
0.0002314005380130654,0.0003092506274650412,0.00017092676269826195
0.00023354381399064793,0.0003092506274650412,0.00017092676269826195
0.00023570694139967278,0.0003092506274650412,0.00017092676269826195
0.00023789010410788934,0.0003092506274650412,0.00017092676269826195
0.00024009348768606518,0.0003092506274650412,0.00017092676269826195
0.00024231727942376007,0.0003092506274650412,0.00017092676269826195
0.00024456166834524467,0.0003092506274650412,0.00017092676269826195
0.00024682684522556923,0.0003092506274650412,0.00017092676269826195
0.00024911300260677886,0.0003092506274650412,0.00017092676269826195
0.0002514203348142797,0.0003092506274650412,0.00017092676269826195
0.00025374903797335715,0.0003092506274650412,0.00017092676269826195
0.00025609931002584595,0.0003092506274650412,0.00017092676269826195
0.00025847135074695635,0.0003092506274650412,0.00017092676269826195
0.0002608653617622548,0.0003092506274650412,0.00017092676269826195
0.000263281546564802,0.0003092506274650412,0.00017092676269826195
0.00026572011053245065,0.0003092506274650412,0.00017092676269826195
0.00026818126094530154,0.0003092506274650412,0.00017092676269826195
0.0002706652070033241,0.00038544281104338474,0.00020065893857273593
0.0002731721598441376,0.00038544281104338474,0.00020065893857273593
0.0002757023325609583,0.00038544281104338474,0.00020065893857273593
0.0002782559402207126,0.00038544281104338474,0.00020065893857273593
0.00028083319988231727,0.00038544281104338474,0.00020065893857273593
0.0002834343306151309,0.00038544281104338474,0.00020065893857273593
0.0002860595535175742,0.00038544281104338474,0.00020065893857273593
0.00028870909173592344,0.00038544281104338474,0.00020065893857273593
0.00029138317048327885,0.00038544281104338474,0.00020065893857273593
0.00029408201705870637,0.00038544281104338474,0.00020065893857273593
0.00029680586086656025,0.00038544281104338474,0.00020065893857273593
0.00029955493343598134,0.00038544281104338474,0.00020065893857273593
0.0003023294684405776,0.00038544281104338474,0.00020065893857273593
0.00030512970171828706,0.00038544281104338474,0.00020065893857273593
0.00030795587129142264,0.00038544281104338474,0.00020065893857273593
0.00031080821738690636,0.00038544281104338474,0.00020065893857273593
0.00031368698245668765,0.00038544281104338474,0.00020065893857273593
0.00031659241119835204,0.00047508067407673005,0.00017827696773247637
0.00031952475057592136,0.00047508067407673005,0.00017827696773247637
0.0003224842498408442,0.00047508067407673005,0.00017827696773247637
0.0003254711605531848,0.00047508067407673005,0.00017827696773247637
0.00032848573660300434,0.00047508067407673005,0.00017827696773247637
0.0003315282342319423,0.00047508067407673005,0.00017827696773247637
0.00033459891205499747,0.00047508067407673005,0.00017827696773247637
0.0003376980310825091,0.00047508067407673005,0.00017827696773247637
0.0003408258547423452,0.00047508067407673005,0.00017827696773247637
0.00034398264890229247,0.00047508067407673005,0.00017827696773247637
0.00034716868189265597,0.00047508067407673005,0.00017827696773247637
0.00035038422452906756,0.00047508067407673005,0.00017827696773247637
0.00035362955013550426,0.00047508067407673005,0.00017827696773247637
0.000356904934567523,0.00047508067407673005,0.00017827696773247637
0.000360210656235707,0.0005512728576550736,0.00016908878710315418
0.00036354699612933176,0.0005512728576550736,0.00016908878710315418
0.00036691423784024937,0.0005512728576550736,0.00016908878710315418
0.0003703126675869927,0.0005512728576550736,0.00016908878710315418
0.0003737425742391064,0.0005512728576550736,0.00016908878710315418
0.00037720424934169976,0.0005512728576550736,0.00016908878710315418
0.0003806979871402284,0.0005512728576550736,0.00016908878710315418
0.0003842240846055061,0.0005512728576550736,0.00016908878710315418
0.00038778284145894574,0.0005512728576550736,0.00016908878710315418
0.0003913745601980384,0.0005512728576550736,0.00016908878710315418
0.0003949995461220643,0.0005512728576550736,0.00016908878710315418
0.00039865810735804387,0.0005512728576550736,0.00016908878710315418
0.0004023505548869293,0.0005512728576550736,0.00016908878710315418
0.00040607720257003656,0.0006140193617784152,0.00017428873052575454
0.0004098383671757261,0.0006140193617784152,0.00017428873052575454
0.0004136343684063274,0.0006140193617784152,0.00017428873052575454
0.0004174655289253135,0.0006140193617784152,0.00017428873052575454
0.0004213321743847289,0.0006140193617784152,0.00017428873052575454
0.0004252346334528682,0.0006140193617784152,0.00017428873052575454
0.00042917323784221574,0.0006140193617784152,0.00017428873052575454
0.0004331483223376398,0.0006140193617784152,0.00017428873052575454
0.0004371602248248502,0.0006140193617784152,0.00017428873052575454
0.000441209286319119,0.0006140193617784152,0.00017428873052575454
0.0004452958509942655,0.0006140193617784152,0.00017428873052575454
0.00044942026621191424,0.0006767658659017569,0.00018230038796201265
0.0004535828825510186,0.0006767658659017569,0.00018230038796201265
0.00045778405383766163,0.0006767658659017569,0.00018230038796201265
0.0004620241371751313,0.0006767658659017569,0.00018230038796201265
0.0004663034929742731,0.0006767658659017569,0.00018230038796201265
0.00047062248498412813,0.0006767658659017569,0.00018230038796201265
0.00047498148032285,0.0006767658659017569,0.00018230038796201265
0.0004793808495089107,0.0006767658659017569,0.00018230038796201265
0.00048382096649259574,0.0006767658659017569,0.00018230038796201265
0.000488302208687788,0.0006767658659017569,0.00018230038796201265
0.0004928249570040513,0.0006767658659017569,0.00018230038796201265
0.0004973895958790063,0.0007574399426317676,0.0002106966524478874
0.000501996513311008,0.0007574399426317676,0.0002106966524478874
0.0005066461008921268,0.0007574399426317676,0.0002106966524478874
0.0005113387538414326,0.0007574399426317676,0.0002106966524478874
0.0005160748710385908,0.0007574399426317676,0.0002106966524478874
0.000520854855057766,0.0007574399426317676,0.0002106966524478874
0.0005256791122018419,0.0007574399426317676,0.0002106966524478874
0.0005305480525369575,0.0007574399426317676,0.0002106966524478874
0.0005354620899273607,0.0007574399426317676,0.0002106966524478874
0.0005404216420705915,0.0008336321262101111,0.00025546354129077397
0.0005454271305329836,0.0008336321262101111,0.00025546354129077397
0.0005504789807854967,0.0008336321262101111,0.00025546354129077397
0.0005555776222398878,0.0008336321262101111,0.00025546354129077397
0.0005607234882852032,0.0008336321262101111,0.00025546354129077397
0.0005659170163246243,0.0008336321262101111,0.00025546354129077397
0.0005711586478126435,0.0008336321262101111,0.00025546354129077397
0.0005764488282925873,0.0008336321262101111,0.00025546354129077397
0.0005817880074344935,0.0008336321262101111,0.00025546354129077397
0.0005871766390733255,0.0009770527070634637,0.0002515899896620161
0.0005926151812475553,0.0009770527070634637,0.0002515899896620161
0.0005981040962380944,0.0009770527070634637,0.0002515899896620161
0.0006036438506075864,0.0009770527070634637,0.0002515899896620161
0.0006092349152400712,0.0009770527070634637,0.0002515899896620161
0.0006148777653810023,0.0009770527070634637,0.0002515899896620161
0.0006205728806776501,0.0009770527070634637,0.0002515899896620161
0.0006263207452198692,0.0009770527070634637,0.0002515899896620161
0.0006321218475812448,0.0010442811043384725,0.00024094084000924368
0.0006379766808606282,0.0010442811043384725,0.00024094084000924368
0.000643885742724042,0.0010442811043384725,0.00024094084000924368
0.0006498495354469888,0.0010442811043384725,0.00024094084000924368
0.0006558685659571436,0.0010442811043384725,0.00024094084000924368
0.0006619433458774394,0.0010442811043384725,0.00024094084000924368
0.0006680743915695614,0.0010442811043384725,0.00024094084000924368
0.0006742622241778342,0.0011070276084618144,0.00022464177663836487
0.0006805073696735206,0.0011070276084618144,0.00022464177663836487
0.0006868103588995307,0.0011070276084618144,0.00022464177663836487
0.0006931717276155408,0.0011070276084618144,0.00022464177663836487
0.0006995920165435374,0.0011070276084618144,0.00022464177663836487
0.0007060717714137773,0.0011070276084618144,0.00022464177663836487
0.0007126115430111746,0.0011070276084618144,0.00022464177663836487
0.0007192118872221193,0.0011787378988884906,0.0002553324559107461
0.0007258733650817253,0.0011787378988884906,0.0002553324559107461
0.000732596542821523,0.0011787378988884906,0.0002553324559107461
0.0007393819919175866,0.0011787378988884906,0.0002553324559107461
0.0007462302891391107,0.0011787378988884906,0.0002553324559107461
0.0007531420165974376,0.0011787378988884906,0.0002553324559107461
0.0007601177617955331,0.0011787378988884906,0.0002553324559107461
0.0007671581176779302,0.0012504481893151668,0.00026257247520706736
0.000774263682681127,0.0012504481893151668,0.00026257247520706736
0.0007814350607844542,0.0012504481893151668,0.00026257247520706736
0.0007886728615614156,0.0012504481893151668,0.00026257247520706736
0.0007959777002314986,0.0012504481893151668,0.00026257247520706736
0.0008033501977124734,0.0012504481893151668,0.00026257247520706736
0.0008107909806731687,0.0013087128002868414,0.00027612083308588324
0.000818300681586739,0.0013087128002868414,0.00027612083308588324
0.0008258799387844272,0.0013087128002868414,0.00027612083308588324
0.0008335293965098195,0.0013087128002868414,0.00027612083308588324
0.0008412497049736118,0.0013087128002868414,0.00027612083308588324
0.0008490415204088747,0.0013087128002868414,0.00027612083308588324
0.0008569055051268347,0.0013938687701685192,0.0003035726805425492
0.0008648423275731727,0.0013938687701685192,0.0003035726805425492
0.000872852662384838,0.0013938687701685192,0.0003035726805425492
0.0008809371904473991,0.0013938687701685192,0.0003035726805425492
0.0008890965989529158,0.0013938687701685192,0.0003035726805425492
0.000897331581458352,0.0014610971674435282,0.0003070451196047599
0.0009056428379445294,0.0014610971674435282,0.0003070451196047599
0.0009140310748756232,0.0014610971674435282,0.0003070451196047599
0.0009224970052592174,0.0014610971674435282,0.0003070451196047599
0.0009310413487069075,0.0014610971674435282,0.0003070451196047599
0.000939664831495469,0.0014610971674435282,0.0003070451196047599
0.0009483681866285928,0.0015193617784152024,0.00028926638236500635
0.0009571521538991865,0.0015193617784152024,0.00028926638236500635
0.0009660174799522646,0.0015193617784152024,0.00028926638236500635
0.0009749649183484086,0.0015193617784152024,0.00028926638236500635
0.0009839952296278227,0.0015193617784152024,0.00028926638236500635
0.00099310918137498,0.001608999641448548,0.0003594529223768417
0.0010023075482838654,0.001608999641448548,0.0003594529223768417
0.0010115911122238297,0.001608999641448548,0.0003594529223768417
0.0010209606623060466,0.001608999641448548,0.0003594529223768417
0.0010304169949505876,0.001608999641448548,0.0003594529223768417
0.0010399609139541202,0.0016986375044818931,0.0003079524116940531
0.0010495932305582276,0.0016986375044818931,0.0003079524116940531
0.00105931476351837,0.0016986375044818931,0.0003079524116940531
0.001069126339173476,0.0016986375044818931,0.0003079524116940531
0.0010790287915161836,0.001747938329150233,0.00030397678303716697
0.0010890229622637305,0.001747938329150233,0.00030397678303716697
0.0010991097009294972,0.001747938329150233,0.00030397678303716697
0.0011092898648952228,0.001747938329150233,0.00030397678303716697
0.0011195643194838783,0.001747938329150233,0.00030397678303716697
0.0011299339380332217,0.0017748296880602365,0.0003142301141421037
0.0011403996019700331,0.0017748296880602365,0.0003142301141421037
0.0011509622008850323,0.0017748296880602365,0.0003142301141421037
0.0011616226326085018,0.0017748296880602365,0.0003142301141421037
0.0011723818032865986,0.0018106848332735746,0.00033486137746197925
0.001183240627458378,0.0018106848332735746,0.00033486137746197925
0.0011942000281335325,0.0018106848332735746,0.00033486137746197925
0.0012052609368708425,0.0018106848332735746,0.00033486137746197925
0.001216424293857368,0.0018375761921835781,0.0003419840785902832
0.001227691047988359,0.0018375761921835781,0.0003419840785902832
0.0012390621569479156,0.0018375761921835781,0.0003419840785902832
0.0012505385872903913,0.0018375761921835781,0.0003419840785902832
0.0012621213145225473,0.0018823951237002506,0.0003367224713034734
0.0012738113231864786,0.0018823951237002506,0.0003367224713034734
0.0012856096069432965,0.0018823951237002506,0.0003367224713034734
0.0012975171686575868,0.0018823951237002506,0.0003367224713034734
0.0013095350204826678,0.0019361778415202583,0.0003754579501003889
0.001321664183946605,0.0019361778415202583,0.0003754579501003889
0.0013339056900390587,0.0019361778415202583,0.0003754579501003889
0.001346260579298911,0.001954105414126927,0.0003936815846062054
0.0013587299019027091,0.001954105414126927,0.0003936815846062054
0.0013713147177539457,0.001954105414126927,0.0003936815846062054
0.0013840160965731315,0.001954105414126927,0.0003936815846062054
0.0013968351179887398,0.002012370025098602,0.0003915497961598321
0.0014097728716289677,0.002012370025098602,0.0003915497961598321
0.001422830457214352,0.002012370025098602,0.0003915497961598321
0.0014360089846512606,0.0020616708497669415,0.00040419951172668473
0.0014493095741262166,0.0020616708497669415,0.00040419951172668473
0.00146273335620113,0.0020616708497669415,0.00040419951172668473
0.001476281471909391,0.0020616708497669415,0.00040419951172668473
0.0014899550728528536,0.002137863033345285,0.0004556223987760147
0.0015037553212997384,0.002137863033345285,0.0004556223987760147
0.0015176833902834053,0.002137863033345285,0.0004556223987760147
0.0015317404637020797,0.0021602724991036217,0.00046085835010783663
0.0015459277364194785,0.0021602724991036217,0.00046085835010783663
0.001560246414366368,0.0021602724991036217,0.00046085835010783663
0.0015746977146430868,0.0021782000717102904,0.00045422414115238544
0.001589282865622978,0.0021782000717102904,0.00045422414115238544
0.00160400310705682,0.0021782000717102904,0.00045422414115238544
0.0016188596901781992,0.0022454284689852996,0.00046646630616399744
0.0016338538778098604,0.0022454284689852996,0.00046646630616399744
0.001648986944471065,0.0022454284689852996,0.00046646630616399744
0.0016642601764859037,0.0022723198278953036,0.00045267367359944283
0.0016796748720926532,0.0022723198278953036,0.00045267367359944283
0.0016952323415541214,0.0022723198278953036,0.00045267367359944283
0.0017109339072690134,0.002321620652563643,0.0004589170678890186
0.001726780903884356,0.002321620652563643,0.0004589170678890186
0.0017427746784089192,0.002321620652563643,0.0004589170678890186
0.0017589165903277326,0.0023798852635353177,0.00043834554585456037
0.001775208011717636,0.0023798852635353177,0.00043834554585456037
0.0017916503273638995,0.0023798852635353177,0.00043834554585456037
0.0018082449348779518,0.00242470419505199,0.00045679655916498307
0.0018249932448161524,0.00242470419505199,0.00045679655916498307
0.0018418966807997109,0.002491932592326999,0.0004141273583723832
0.0018589566796356884,0.002491932592326999,0.0004141273583723832
0.0018761746914391195,0.002491932592326999,0.0004141273583723832
0.0018935521797562953,0.002541233416995339,0.00039359653475436364
0.001911090621689138,0.002541233416995339,0.00039359653475436364
0.0019287915080207778,0.002617425600573682,0.0004141273583723831
0.0019466563433422632,0.002617425600573682,0.0004141273583723831
0.0019646866461804444,0.002617425600573682,0.0004141273583723831
0.0019828839491270716,0.002662244532090355,0.00039254607146922417
0.002001249798969037,0.002662244532090355,0.00039254607146922417
0.0020197857568198785,0.0027787737540337035,0.0005213914296227785
0.002038493398252464,0.0027787737540337035,0.0005213914296227785
0.0020573743134329114,0.0027787737540337035,0.0005213914296227785
0.0020764301072557748,0.0028370383650053784,0.0005501563145038232
0.002095662399480433,0.0028370383650053784,0.0005501563145038232
0.0021150728248687948,0.0028818572965220507,0.0005681191218498032
0.0021346630333242455,0.0028818572965220507,0.0005681191218498032
0.002154434690031882,0.0029535675869487273,0.0005741373352420179
0.00217438947560008,0.0029535675869487273,0.0005741373352420179
0.0021945290862033138,0.0029535675869487273,0.0005741373352420179
0.0022148552337263594,0.0030028684116170665,0.0005665257925737583
0.0022353696459097966,0.0030028684116170665,0.0005665257925737583
0.002256074066496859,0.0030745787020437436,0.0005728725211524736
0.00227697025538168,0.0030745787020437436,0.0005728725211524736
0.002298059988758851,0.0030969881678020793,0.0005729699136696514
0.0023193450592744274,0.0030969881678020793,0.0005729699136696514
0.0023408272761782944,0.0031507708856220867,0.0005797852310065911
0.002362508465477945,0.0031507708856220867,0.0005797852310065911
0.0023843904700937206,0.003200071710290427,0.0005775288360630845
0.002406475150015424,0.003200071710290427,0.0005775288360630845
0.0024287643824604504,0.003271782000717103,0.0005994503002192805
0.0024512600620333396,0.003271782000717103,0.0005994503002192805
0.0024739641008868114,0.0032986733596271065,0.000605820518131664
0.0024968784288843266,0.0032986733596271065,0.000605820518131664
0.002520004993764092,0.0033390103979921123,0.0005931809996441921
0.002543345761304648,0.0033390103979921123,0.0005931809996441921
0.002566902715491952,0.003397275008963787,0.00057232681678312
0.002590677858688006,0.003397275008963787,0.00057232681678312
0.002614673211801092,0.0034465758336321263,0.0005853023759431648
0.00263889081445751,0.0034465758336321263,0.0005853023759431648
0.002663332725174981,0.0035003585514521334,0.0005702366355804816
0.0026880010215376074,0.0035003585514521334,0.0005702366355804816
0.0027128978003724646,0.0035451774829688065,0.000585302375943165
0.0027380251779278576,0.0035989602007888135,0.000591975728731738
0.00276338529005317,0.0035989602007888135,0.000591975728731738
0.0027889802923804397,0.0036258515596988166,0.0006029585469497944
0.002814812360507581,0.0036258515596988166,0.0006029585469497944
0.0028408836901833013,0.0036706704912154893,0.0006011048824951255
0.00286719649749377,0.0036706704912154893,0.0006011048824951255
0.0028937530190509503,0.0037423807816421664,0.0005717220365170447
0.002920555512182745,0.0037916816063105056,0.0005453276971537843
0.0029476062551248585,0.0037916816063105056,0.0005453276971537843
0.0029749075472144406,0.0038499462172821796,0.0005241452203757173
0.003002461709085549,0.0038499462172821796,0.0005241452203757173
0.003030271082866396,0.003917174614557188,0.00048740802673963995
0.003058338032378432,0.003948547866618859,0.0005151253321331878
0.0030866649433372744,0.003948547866618859,0.0005151253321331878
0.003115254223555488,0.0039978486912872,0.0004867665192345684
0.0031441083031472647,0.004015776263893869,0.00048326919132677727
0.0031732296347349765,0.004015776263893869,0.00048326919132677727
0.00320262069365765,0.0040964503406238795,0.0004725274967831221
0.003232283978181381,0.004114377913230548,0.0004728108149839246
0.00326222200971167,0.004114377913230548,0.0004728108149839246
0.003292437333007769,0.0041636787378988875,0.00048246029466943917
0.0033229325163989716,0.00422642524202223,0.0004982096833948526
0.0033537101520029287,0.00422642524202223,0.0004982096833948526
0.0033847728559459832,0.004248834707780566,0.0004989930500332789
0.0034161232685855285,0.004271244173538903,0.0005105993480981368
0.0034477640547344642,0.004271244173538903,0.0005105993480981368
0.0034796979038876916,0.00432502689135891,0.0005133023348455084
0.003511927530450728,0.00437432771602725,0.0005341627818832686
0.0035444556739704356,0.004450519899605594,0.000525675947081989
0.0035772850993678732,0.004450519899605594,0.000525675947081989
0.0036104185971733375,0.0045043026174256,0.0005227808117282984
0.0036438589837635444,0.0045356758694872715,0.0004922380270159217
0.0036776091016010306,0.004607386159913948,0.0004627914892566421
0.003711671819475767,0.004607386159913948,0.0004627914892566421
0.003746050032748993,0.0046477231982789535,0.00046483664084456637
0.0037807466635993493,0.00467013266403729,0.0004540275498680624
0.0038157646612712484,0.004714951595553962,0.0004661551929785202
0.003851107002325569,0.004714951595553962,0.0004661551929785202
0.0038867766908926675,0.0047687343133739684,0.00050450891899027
0.0039227767589277195,0.00478217999282897,0.0005004446205213206
0.0039591102664684585,0.004849408390103982,0.00047797522095029864
0.003995780301895269,0.004880781642165651,0.0004631048621789923
0.004032789982193705,0.004880781642165651,0.0004631048621789923
0.004070142453219439,0.004912154894227322,0.0004915120118316765
0.004107840889965647,0.00493008246683399,0.0004905119863565795
0.004145888496832911,0.004970419505198996,0.0004792110542548672
0.004184288507901585,0.0050421297956256715,0.00048236776296650355
0.0042230441872066725,0.00509591251344568,0.00048688113613771687
0.0042621588290153245,0.00517658659017569,0.0005098119257425468
0.004301635758106795,0.00517658659017569,0.0005098119257425468
0.004341478330055093,0.005207959842237361,0.0005314818977975179
0.004381689931514195,0.005239333094299031,0.0005194400513687651
0.004422273980505897,0.005279670132664038,0.0005431130760129921
0.004463233926710397,0.005315525277877375,0.0005790726207900391
0.004504573251759458,0.005378271782000716,0.0005569903155942167
0.0045462954695324,0.0054275726066690564,0.0005853023759431648
0.0045884041264547615,0.005517210469702402,0.0005996178250312571
0.004630902801799737,0.005548583721764073,0.0005960150266605532
0.004673795107992464,0.005606848332735748,0.0005756902147709897
0.004717084690917017,0.0056427034779490855,0.0005943838265551087
0.004760775230226368,0.005678558623162424,0.0006065017016744795
0.004804870439655134,0.005745787020437433,0.0006184362965457273
0.004849374067335233,0.005768196486195769,0.0006359622309944486
0.004894289896114532,0.005817497310864109,0.0006845552824176425
0.004939621743878321,0.005866798135532449,0.000713186113199913
0.004985373463873894,0.005920580853352456,0.0006970428611942326
0.005031548945038057,0.005965399784869129,0.0007141243517829347
0.0050781521123276704,0.006041591968447472,0.000681614598905647
0.005125186927053333,0.006086410899964145,0.0006643691698189219
0.0051726573872160194,0.0061850125493008255,0.0006654433324763979
0.005220567527846975,0.006270168519182502,0.0006652588342017396
0.005268921421350677,0.006373252061670849,0.0006411178920552814
0.0053177231778509665,0.006427034779490856,0.0006335536407648415
0.0053669769455404765,0.006480817497310864,0.0006353126358783641
0.005416686911033152,0.006552527787737542,0.0006463187605619961
0.00546685729972018,0.006606310505557547,0.0006402121118282881
0.005517492376129128,0.006727321620652564,0.000633289370106065
0.005568596444286409,0.006772140552169237,0.000636803961553314
0.005620173848083188,0.006807995697382574,0.0006496426435698553
0.005672228971644543,0.0068483327357475796,0.0006400726472559268
0.005724766239702178,0.0068976335604159205,0.0006025882702341141
0.005777790117970507,0.006996235209752599,0.0006785460582201409
0.005831305113526219,0.007067945500179276,0.0006701392025975042
0.00588531577519145,0.007094836859089279,0.0006674694476374874
0.0059398266939203566,0.007103800645392613,0.0006794664330863408
0.005994842503189409,0.00712621011115095,0.0006657786528970117
0.006050367879391224,0.007139655790605952,0.0006597337246647152
0.0061064075422320365,0.007193438508425959,0.0006715365751062967
0.006162966255132942,0.00720688418788096,0.0006596491423332268
0.006220048825634711,0.007233775546790963,0.0006591075583812224
0.0062776601058065,0.007377196127644317,0.0006784638211777208
0.006335804992658254,0.007457870204374328,0.0006866387729721645
0.006394488428556937,0.007493725349587666,0.0006923360431694119
0.006453715401646702,0.007529580494801004,0.0007086495294389519
0.0065134909462728026,0.007659555396199355,0.000715685349430688
0.006573820143409586,0.0077312656866260305,0.0006869799922563895
0.006634708121092351,0.007843313015417713,0.0006806971285941508
0.006696160054853215,0.007910541412692722,0.0006437062424647579
0.00675818116816111,0.007959842237361061,0.0006253985446552236
0.006820776732865685,0.00802707063463607,0.0006336417064914544
0.0068839520696454964,0.008094299031911079,0.0006138721286577242
0.00694771254846024,0.00823771961276443,0.0006929804964814016
0.007012063589007177,0.008264610971674436,0.0006943961884502965
0.0070770106611818895,0.008278056651129437,0.0006953116325757012
0.007142559285543126,0.008390103979921118,0.0007142337326674088
0.007208715033782135,0.00845285048404446,0.0006953597804608034
0.007275483529196233,0.00852007888131947,0.0007046857543099775
0.007342870447166758,0.008578343492291144,0.0006982425778532052
0.00741088151564157,0.008766583004661169,0.0007159192055160801
0.007479522515621821,0.008838293295087845,0.000768135993074014
0.007548799281653432,0.00891448547866619,0.0007943199437652526
0.007618717702322999,0.008932413051272858,0.0007956114304590757
0.007689283720758305,0.009111688777339548,0.0007922379170958348
0.007760503335133571,0.009214772319827895,0.0008194227815640757
0.007832382599179196,0.009268555037647902,0.000814669614019488
0.00790492762269642,0.009331301541771244,0.0008736307224962613
0.007978144572076629,0.009416457511652921,0.0008704698577354224
0.00805203967082547,0.00951954105414127,0.0008729662283889158
0.008126619200091946,0.009645034062387951,0.0009331718196887445
0.008201889499202203,0.009712262459662961,0.0009493552990491466
0.008277856966198472,0.00979741842954464,0.0009543146996444556
0.008354528058382871,0.009949802796701327,0.0009686605161615473
0.008431909292866252,0.010057368232341341,0.000928472121878903
0.008510007247122246,0.010133560415919684,0.0009567089429900617
0.00858882855954625,0.010232162065256366,0.0009709734157158043
0.008668379930019773,0.010299390462531375,0.001026995931092388
0.008748668120479914,0.010438329150233058,0.0010122532050002547
0.008829699955494083,0.010604159196844746,0.0009696277720949578
0.008911482322840203,0.010640014342058085,0.0009950744891801836
0.008994022174092044,0.010756543564001433,0.0010391378787067767
0.009077326525210224,0.010841699533883113,0.0010796825924826643
0.00916140245713852,0.010967192542129795,0.001142868106871652
0.009246257116405733,0.011065794191466477,0.0011441172927489625
0.009331897715733239,0.011177841520258157,0.0012256336666168644
0.009418331534647951,0.011267479383291501,0.0012731522055191233
0.009505565920101192,0.011330225887414844,0.0012486539663312242
0.009593608287093146,0.011424345643599856,0.0012340272417425571
0.009682466119303124,0.011545356758694874,0.0011586076673288223
0.009772146969725724,0.011688777339548224,0.0011889553898263973
0.009862658461312821,0.011760487629974902,0.0011632218140916696
0.009954008287621519,0.011845643599856579,0.001131287205203219
0.010046204213468132,0.011935281462889925,0.0011972332670716899
0.010139254075588154,0.011984582287558264,0.0012107933868102216
0.01023316578330245,0.012136966654714951,0.0012049913309974064
0.010327947319189514,0.012195231265686625,0.0012174572333354277
0.010423606739764012,0.012307278594478308,0.0012076556069386042
0.01052015217616159,0.012410362136966656,0.0011785191803882517
0.010617591834830001,0.012508963786303335,0.0012045559766470574
0.010715933998226712,0.012701685191825027,0.0012458623950276657
0.010815187025522881,0.012750986016493365,0.0012419238851420916
0.01091535935331391,0.012840623879526714,0.0013159189051375217
0.01101645949633657,0.012889924704195052,0.0013268893435953164
0.01111849604819271,0.013019899605593402,0.0013850024829630623
0.011221477682079803,0.013136428827536753,0.0013120460990422684
0.011325413151528114,0.013217102904266762,0.0013016279902998468
0.011430311291144786,0.01341430620294012,0.0013332408023571368
0.011536181017364784,0.013454643241305126,0.001345530378096219
0.011643031329208768,0.013598063822158479,0.0013697624912399438
0.011750871309048075,0.013754930082466834,0.0013622874611284677
0.011859710123376693,0.01384456794550018,0.0013885754013198233
0.011969557023590429,0.013965579060595196,0.0013485790667348233
0.01208042134677329,0.014095553961993546,0.001343779232971421
0.012192312516491107,0.01418519182502689,0.0013181219904876747
0.012305240043592616,0.014274829688060237,0.0013198141691040635
0.012419213527017834,0.014386877016851918,0.0013452317658049996
0.012534242654613994,0.014454105414126926,0.0013853247451936957
0.012650337203959038,0.014597525994980282,0.0014202958403083657
0.012767507043192657,0.014709573323771962,0.0014737790168112275
0.01288576213185518,0.014848512011473646,0.0014704814506543897
0.013005112521734086,0.01495159555396199,0.0014972773115444454
0.013125568357718428,0.01507708856220868,0.0014827474207724585
0.013247139878661175,0.015256364288275367,0.0014750505862810338
0.013369837418249465,0.015390821082825384,0.0014427705305411994
0.013493671405883065,0.015543205449982073,0.0014152188269678028
0.013618652367560814,0.015610433847257082,0.0014447570255304455
0.013744790926775366,0.015789709573323773,0.0014493841589797904
0.01387209780541621,0.015897275008963787,0.001452307051799586
0.014000583824680975,0.01604069558981714,0.0014782624708773542
0.014130259905995337,0.01615274291860882,0.0014275296788591417
0.014261137071941283,0.016296163499462175,0.0013893386837815391
0.014393226447194065,0.016484403011832197,0.0013537988381524951
0.014526539259467812,0.016659196844747225,0.0013510345406720524
0.014661086840469845,0.01678917174614557,0.0013663364073940487
0.014796880626863964,0.016999820724273935,0.0013327384887222636
0.014933932161242518,0.017111868053065617,0.0013705118232331156
0.015072253093107555,0.017223915381857295,0.0013568042737076142
0.015211855179861048,0.017371817855862316,0.0013198057136078946
0.015352750287804227,0.017560057368232337,0.001269395084209167
0.015494950393146316,0.017716923628540694,0.0012230541786987066
0.015638467583022463,0.017811043384725705,0.0012243582740898346
0.01578331405652118,0.01794550017927573,0.001262589950638868
0.01592950212572123,0.018057547508067408,0.0012610422303351628
0.016077044216738237,0.018192004302617425,0.0012389009859938448
0.016225952870780873,0.01842506274650412,0.0012881837305597692
0.016376240745216875,0.018581929006812478,0.0012592267671269566
0.016527920614648955,0.018702940121907496,0.0012368455253803398
0.016681005372000592,0.01889566152742919,0.001155134961943387
0.016835508029612024,0.019021154535675867,0.001146407176391089
0.01699144172034626,0.019222839727500895,0.0011476233380584423
0.01714881969870539,0.019307995697382573,0.0011478858597626725
0.01730765534195726,0.019424524919325926,0.0011210109860784144
0.017467962151272456,0.01952760846181427,0.001130300318975528
0.017629753752872058,0.01974722122624597,0.0011553281638651488
0.017793043899185772,0.019908569379705986,0.0011422332316463127
0.01795784647002095,0.020146109716744354,0.001231999882752757
0.018124175473742378,0.02031193976335604,0.0011121358263427973
0.01829204504846294,0.02053603442093941,0.0012072119692795008
0.018461469463245474,0.020666009322337756,0.0012086254965991716
0.018632463119315597,0.020881140193617788,0.0012833232320927734
0.018805040551285814,0.021006633201864466,0.0012616792365678843
0.018979216428391014,0.02118142703477949,0.001302442228366898
0.01915500555573528,0.02136070276084618,0.0013245323428749817
0.019332422875550453,0.021522050914306205,0.0014014309663720134
0.019511483468466165,0.021813373969164572,0.0014351470085059226
0.019692202554791715,0.02195231265686626,0.0014707470455764145
0.01987459549580984,0.02213607027608462,0.0014333418501519916
0.02005867779508234,0.022319827895302978,0.0014092448121518267
0.020244465099768037,0.022463248476156328,0.0014122191741365337
0.020431973201952704,0.022718716385801363,0.001391305216594701
0.020621218039991424,0.022942811043384727,0.0014598791857412233
0.02081221569986339,0.02313105055575475,0.0015595227938022648
0.021004982416539152,0.023319290068124773,0.001581776020441809
0.02119953457536071,0.0234940839010398,0.0015451954529614885
0.021395888713434216,0.023745069917533165,0.0015571380860046817
0.021594061521035653,0.02390193617784152,0.0015553094863905656
0.02179406984302956,0.024134994621728217,0.0015853278222278141
0.021995930680300747,0.024314270347794906,0.0015475697193251565
0.022199661191199548,0.02444424524919326,0.0015711789818563643
0.022405278693000182,0.024659376120473288,0.0015862497065972359
0.022612800663372772,0.025008963786303334,0.0016169360872951997
0.022822244741868985,0.025183757619218355,0.0016554648931313225
0.023033628731421313,0.025336141986375044,0.0017109708229117915
0.02324697059985648,0.025627465041233415,0.0017100248123825502
0.023462288481422625,0.02583363212621011,0.0016417574237348944
0.02367960067833076,0.026003944065973467,0.0015861089955497229
0.023898925662310503,0.026268375761921835,0.0016307427067647194
0.02412028207618007,0.026434205808533524,0.0016336621789630587
0.024343688735431104,0.026613481534600213,0.0016351643220334309
0.024569164629827903,0.026882395123700255,0.0015924286834852958
0.024796728925021577,0.027075116529221944,0.0016290994888813668
0.025026400964179192,0.02731265686626031,0.0015160904850984728
0.025258200269627846,0.027505378271782,0.0015320311569840506
0.025492146544514233,0.027751882395123696,0.0015123465729580806
0.025728259674479323,0.028043205449982074,0.001473210997517946
0.025966559729348696,0.02826730010756544,0.0014555307887311035
0.026207066964838526,0.028509322337755473,0.0014288189765786382
0.0264498018242772,0.028791681606310505,0.0015250442288294913
0.02669478494034321,0.029029221943348865,0.0015543046345694348
0.026942037136818822,0.029351918250268914,0.0015605242855531855
0.02719157943036019,0.029513266403728932,0.0015961315796220103
0.027443433032283655,0.029831480817497313,0.0015593438883048656
0.02769761935036891,0.030069021154535674,0.0015913981825751934
0.027954159990678566,0.030342416636787384,0.0015656005445570773
0.028213076759394707,0.030593402653280748,0.001596683827135202
0.02847439166467248,0.030808533524560776,0.0016432521667307666
0.028738126918510663,0.03114915740408749,0.001796364046411478
0.029004304938639917,0.0314897812836142,0.0017547818457589654
0.02927294835042816,0.03176765865901757,0.0017033552704132573
0.0295440799888038,0.03208139117963428,0.0017029621309636986
0.029817722900196734,0.03235030476873431,0.0016974486180799868
0.030093900344497212,0.03253406238795268,0.0017428168712099604
0.030372635797033115,0.03278056651129437,0.0017148993242242642
0.030653952950565267,0.033107744711366086,0.001713838279129307
0.030937875717301368,0.03344388669774113,0.0017811163432792864
0.03122442823092858,0.03366349946217283,0.001826117101029916
0.03151363484866479,0.03419684474722123,0.00202915344165766
0.0318055201533292,0.034519541054141276,0.002036816493141325
0.032100108955431715,0.034775008963786304,0.0019982799836036473
0.03239742629528195,0.03503495876658301,0.001998682036285119
0.03269749744511768,0.035371100752958046,0.002055360560209258
0.03300034791125285,0.03567586948727143,0.0020940030691273008
0.03330600343624589,0.035971674435281466,0.0020708739152414755
0.03361449000108765,0.036298852635353165,0.0020472709248177744
0.03392583382740992,0.03662154894227322,0.0020388591231537178
0.034240061379714255,0.03691735389028326,0.0019940983074086733
0.034557199367621395,0.03739243456435999,0.0019766735295996493
0.03487727474814178,0.0377733954822517,0.0019166811972882935
0.03520031472796679,0.03808712800286841,0.0019976488211007498
0.0355263467657814,0.03837845105772679,0.0019869220822623917
0.03585539857459817,0.038701147364646825,0.0020621308961659116
0.0361874981241128,0.03897006095374687,0.0019766961121535967
0.03652267364308175,0.03927482968806024,0.0020311378475071844
0.03686095362172158,0.039691645751165294,0.0020949834376296048
0.03720236681413066,0.040045715310147015,0.0020599650760633552
0.03754694224073337,0.040404266762280386,0.002168076403785648
0.037894709190746674,0.040856937970598785,0.002257241263834792
0.03824569722466999,0.04129168160631051,0.0022105675611635003
0.038599936176797675,0.04164126927214055,0.0022826338484265257
0.03895745615775501,0.04204015776263893,0.002387446703540093
0.0393182875570577,0.042439046253137325,0.002378778834972383
0.03968246104569482,0.04276622445320903,0.002327786364325512
0.04005000757873611,0.043062029401219074,0.002216592091692396
0.04042095839796306,0.04342954463965579,0.0021441381834112028
0.04079534503452449,0.04385980638221585,0.002142180313218252
0.04117319931161679,0.04422732162065256,0.00211677409004492
0.04155455334718875,0.044563463607027606,0.0021319295759189578
0.04193943955667186,0.044926496952312656,0.002140408356778381
0.04232789065573549,0.04538813194693438,0.0021684675600831945
0.042719939663067766,0.04583632126210111,0.00221258596686991
0.04311561990318229,0.046208318393689496,0.002189256855830013
0.0435149650092505,0.04653101470060954,0.002171630246163508
0.04391800892596086,0.046943348870562916,0.0020750729682481326
0.044324785912403956,0.047351201147364644,0.0020081737878524467
0.04473533054498463,0.04782179992828971,0.0020515781249040035
0.04514967772036102,0.048104159196844756,0.002050277661900368
0.04556786265841064,0.04861509501613482,0.0021545276652817137
0.045989920905224385,0.04906328433130154,0.002129101053718262
0.046415888336127774,0.04945769092864826,0.0019798551273901292
0.04684580115873045,0.04996414485478666,0.0019112003228294518
0.04727969591600391,0.050349587665830045,0.0019497465831229822
0.047717609489387455,0.05077536751523844,0.0019415157864210162
0.048159579101923505,0.051268375761921836,0.001947942802091915
0.04860564232142134,0.051779311581211906,0.0019448008088545977
0.04905583706365046,0.0522319827895303,0.0019905302479951005
0.04951020159556351,0.052792219433488705,0.0020152964888643715
0.04996877453854884,0.0532045536034421,0.002099373483442161
0.050431594871713586,0.053737898888490496,0.0020744059947065594
0.0508987019351968,0.05426676228038724,0.002206702218510423
0.05137013543351344,0.05471495159555395,0.0022350426191706913
0.05184593543892913,0.05515865901756902,0.0021458082494749476
0.05232614239486662,0.055642703477949085,0.002232389742728146
0.05281079711934331,0.056171566869845826,0.0022718134344282812
0.05329994080844088,0.05666457511652921,0.0023400509292909044
0.05379361503980703,0.05732341340982432,0.002454833979496083
0.05429186177618943,0.05804051631409106,0.0025210399982834772
0.05479472336900287,0.058515596988167794,0.002532628773652584
0.055302242561929005,0.05890552169236285,0.0024999743058946354
0.055814462494549605,0.059443348870562907,0.0024711498641475033
0.05633142670601358,0.05984671925421298,0.002435304005693394
0.05685317913873753,0.060420401577626404,0.0025719151187248686
0.05737976414214134,0.06094926496952313,0.0024937528085949446
0.05791122647641758,0.06165740408748656,0.0024431730984373484
0.058447611316336315,0.06232968806023664,0.002529352737035927
0.05898896425508499,0.06288544281104338,0.002627462476538942
0.0595353313081437,0.06359806382215849,0.0025982957096103362
0.06008675891719687,0.06413140910720688,0.0026209134571906567
0.060643293954080614,0.06484851201147364,0.0026061394027572064
0.061204983724766966,0.06537737540337038,0.0025902128556867837
0.061771875973384946,0.06608103262818213,0.002627186386877212
0.06234401888627864,0.06670401577626389,0.002694198155377978
0.06292146109610344,0.06733596271064898,0.0027079273846239756
0.06350425168595962,0.06786930799569738,0.0026510228557739906
0.0640924401935645,0.06847436357117245,0.00265646864651201
0.06468607661546327,0.0689763356041592,0.0025946854117801462
0.06528521141127848,0.06948727142344926,0.002519463634117226
0.0658898955079995,0.07019541054141268,0.002445524325429345
0.06650018030431118,0.07090354965937612,0.002431447114863026
0.0671161176749628,0.0716878809609179,0.002448301794593727
0.06773775997517752,0.07224363571172462,0.0023734246877659335
0.06836516004510239,0.07289351021871639,0.0024467469827389047
0.06899837121430018,0.07362405880243815,0.002298089226350997
0.06963744730628223,0.07412154894227321,0.002303497364246633
0.07028244264308345,0.07478486912871996,0.002287200434495971
0.07093341204987996,0.0754661168877734,0.002335062030773655
0.07159041085964889,0.07607565435640014,0.0023517675857190326
0.07225349491787214,0.07690032269630692,0.0023642240088014056
0.07292272058728312,0.07753226963069201,0.0023605062757797966
0.07359814475265763,0.07817766224453208,0.00229536822462556
0.07427982482564918,0.07883650053782718,0.002341857673895806
0.07496781874966876,0.07945948368590894,0.0023569105229484856
0.07566218500481055,0.08014521333811402,0.0023344884604693124
0.07636298261282241,0.08082646109716744,0.002299463079282391
0.07707027114212295,0.0814897812836142,0.0023126838887140293
0.0777841107128649,0.08222481176048764,0.002329166656796187
0.07850456200204509,0.08292846898529939,0.0022697493642716217
0.07923168624866253,0.08385622086769451,0.002388474828697423
0.07996554525892346,0.08475708139117966,0.00247858101553289
0.080706201411495,0.08537558264610971,0.002602368460901875
0.08145371766280746,0.08612405880243815,0.002815653236197987
0.0822081575524054,0.0867604876299749,0.0027565808843575132
0.08296958520834907,0.08754481893151667,0.002800300645792176
0.0837380653526649,0.08829777698099676,0.0027722158654497685
0.08451366330684713,0.08912244532090355,0.002792334935569282
0.08529644499741025,0.09005467909645035,0.0027979085276938734
0.08608647696149245,0.09066869845822877,0.002782466051589055
0.08688382635251184,0.09136787378988885,0.0028305953586919884
0.08768856094587427,0.09218357834349228,0.002882058266060835
0.08850074914473438,0.0930306561491574,0.0029560153291693586
0.08932045998580969,0.09377465041233415,0.0029235207292249636
0.09014776314524918,0.09460828253854428,0.002861045161573159
0.09098272894455559,0.09545087845105774,0.002877194663684828
0.09182542835656282,0.09627554679096452,0.0027041539461976714
0.09267593301146883,0.09714951595553961,0.0025838415272349093
0.09353431520292387,0.09818931516672644,0.0026346179452892793
0.09440064789417603,0.0989288275367515,0.0027013131786639936
0.0952750047242729,0.09980279670132662,0.0028503650259450587
0.09615746001432096,0.10071262101111508,0.0028858233701642543
0.09704808877380307,0.10156866260308353,0.0027988456841805103
0.09794696670695395,0.10241125851559699,0.002616187159023074
0.09885417021919574,0.10332108282538544,0.002639209759300473
0.09976977642363201,0.10441914664754393,0.0026437513870588175
0.1006938631476027,0.1053110433847257,0.002708739120267896
0.10162650893929952,0.10619845822875584,0.002583759464664493
0.10256779307444219,0.10734582287558266,0.002783464537747985
0.10351779556301763,0.10838562208676945,0.0026084164644417963
0.10447659715608042,0.10937612047328793,0.0028422412283665094
0.10544427935261684,0.11038006453926137,0.002995225344428638
0.10642092440647247,0.11143330942990319,0.003063250016063891
0.10740661533334334,0.11234313373969165,0.0030198190602239495
0.10840143591783309,0.11342775188239514,0.0031456944718398676
0.10940547072057424,0.1143330942990319,0.00322066290251269
0.11041880508541602,0.11532807457870205,0.0031269070706246654
0.11144152514667881,0.11630064539261384,0.0031660380002331337
0.1124737178364752,0.11728666188598065,0.0030875187628981024
0.1135154708920999,0.11840265328074581,0.0031722602060052754
0.11456687286348714,0.11956346360702763,0.0032988580701607123
0.11562801312073753,0.12048673359627107,0.003400405373356062
0.11669898186171475,0.12139655790605952,0.003483161220778641
0.11777987011971193,0.12231086410899965,0.0034385854860322237
0.11887076977119033,0.12333273574757977,0.003332498451405239
0.11997177354358843,0.12429634277518824,0.0033280919540537076
0.12108297502320395,0.12545715310147004,0.0031111642397642766
0.12220446866314887,0.12652384367156688,0.0031439343726365307
0.1233363497913776,0.12754571531014697,0.0031321133440849985
0.12447871461879062,0.12875134456794549,0.0030656535022969542
0.125631660247412,0.13000179275726068,0.002985029069837185
0.1267952846786434,0.13130602366439587,0.0030578535123721297
0.12796968682159415,0.13261473646468266,0.003011177776351174
0.1291549665014884,0.13384277518823953,0.0029452741512808103
0.1303512244681509,0.13497669415561134,0.0029064576984385595
0.1315585624045704,0.1361688777339548,0.003029014169929499
0.1327770829355429,0.1374282897095733,0.0031769882384831217
0.13400688963639507,0.13856220867694516,0.0031434515926312906
0.13524808704178753,0.13973646468268197,0.003146403910708944
0.1365007806546014,0.14112136966654715,0.0033243342857386215
0.13776507695490536,0.14254661168877733,0.0035207038662453134
0.13904108340900698,0.14389117963427753,0.003401468529178102
0.1403289084785873,0.14528056651129437,0.00332736759116625
0.14162866162991988,0.14660720688418788,0.003380353169879605
0.1429404533431761,0.1478979921118681,0.0034941172959794004
0.14426439512181574,0.14920670491215487,0.003474772961131494
0.14560059950206486,0.1503406238795267,0.003656778059829573
0.14694918006248173,0.15179723915381857,0.0035032397668529392
0.14831025143361043,0.15322696306920044,0.0036691838263245885
0.14968392930772556,0.15456256722839729,0.003642038820918721
0.1510703304486654,0.1558264610971674,0.003378460980479103
0.1524695727017573,0.15726514879885264,0.003248639207620686
0.15388177500383463,0.1587889924704195,0.0032073609571420325
0.155307057393346,0.16012459662961634,0.003232702120566124
0.1567455410205595,0.16153639297239156,0.003303776497049739
0.15819734815786,0.1627599498027967,0.0031566339691038413
0.1596626022101425,0.1643823951237002,0.00301329690505112
0.161141427725302,0.1657045536034421,0.0029560719571284644
0.16263395040481923,0.16700878451057727,0.0030387433881513175
0.16414029711444664,0.16862674793832916,0.0030982530587837114
0.16566059589499135,0.1702223019003227,0.003048053488880723
0.16719497597319902,0.17162961634994622,0.0031866088708607616
0.16874356777273758,0.17306382215847974,0.003242708114528607
0.17030650292528443,0.17466833990677663,0.0032746663317758068
0.17188391428171457,0.17644765148798852,0.0033549031821120895
0.17347593592339308,0.17800286841161708,0.0033398842695147425
0.17508270317357252,0.1797508067407673,0.0035892599257845367
0.17670435260889467,0.18116260308354248,0.0034849069006429633
0.1783410220710008,0.1828433130154177,0.0032990711848488578
0.17999285067824763,0.18438060236643958,0.0032739608260079585
0.18165997883753268,0.1860344209394048,0.003347267126488244
0.18334254825622906,0.18782717820007172,0.0035384444721582066
0.18504070195423022,0.18961097167443525,0.0035623579950670907
0.1867545842761076,0.1912782359268555,0.003465791300443801
0.18848434090337954,0.19307099318752244,0.0033333690083048374
0.1902301188668944,0.19485478666188596,0.0034428797382997614
0.1919920665593285,0.19662513445679455,0.0033303311163056454
0.1937703337477989,0.19851649336679814,0.00355977888422474
0.19556507158659492,0.20039888849049842,0.0033068995284217914
0.19737643263002555,0.20206615274291861,0.0033307868092183382
0.19920457084538692,0.2039754392255288,0.0033414376256785845
0.2010496416260499,0.20606848332735747,0.003359845852744627
0.2029118018046678,0.20797328791681605,0.003429033936021283
0.20479120966650854,0.2097884546432413,0.003432790777346966
0.2066880249629082,0.21179634277518825,0.0034707721919099528
0.20860240892485027,0.21399695231265686,0.003417493734777277
0.2105345242766706,0.21577626389386878,0.003305762073772183
0.21248453524988828,0.21772140552169236,0.00325929482455196
0.21445260759716675,0.21967551093581927,0.0031556403934509918
0.21643890860640203,0.22152205091430624,0.0030432314860688427
0.21844360711494262,0.22335514521333813,0.003000991078478395
0.22046687352394098,0.22530925062746504,0.003070629282867681
0.22250887981283693,0.22742470419505198,0.0032769998935140705
0.2245697995539774,0.22943259232699892,0.0033831251471959844
0.22664980792736927,0.23160631050555755,0.0033895019691643864
0.22874908173557018,0.2336679813553245,0.0035146095581951343
0.23086779941871696,0.23595822875582648,0.003799139972331639
0.23300614106969247,0.23821560612716905,0.003675911208870381
0.23516428844943485,0.24033255647185375,0.0038465477890198534
0.23734242500238661,0.24269003226963068,0.004050184010294965
0.23954073587208768,0.24502061670849762,0.004003570901312683
0.24175940791691308,0.24740498386518467,0.003959622886543866
0.243998629725955,0.24955629257798498,0.0038689610746423086
0.24625859163505467,0.25178827536751525,0.0038181503533176605
0.24853948574297985,0.25404266762280386,0.003988845737186
0.25084150592775384,0.2566600932233776,0.003975304199397254
0.25316484786313553,0.2590310147006095,0.003988143449253075
0.2555097090352507,0.26143330942990317,0.004177197618830006
0.25787628875938007,0.2638356041591968,0.004276969812116639
0.26026478819690047,0.26640821082825383,0.004607152177060357
0.26267541037238357,0.26871555107667905,0.0045644973190040305
0.2651083601908539,0.27133852133858,0.004459207974209723
0.26756384445520454,0.27392434564359985,0.004332743983085659
0.27004207188377727,0.27642524202223023,0.004455832363538682
0.2725432531281028,0.27904266762280383,0.004281452749154539
0.27506760079080644,0.2816914664754392,0.004415692209316365
0.2776153294436801,0.2839413768375762,0.004284165266440376
0.28018665564591955,0.28632574399426314,0.004429610696558798
0.2827817979625341,0.2890372893510219,0.004555930059948744
0.28540097698292377,0.29181606310505565,0.004583428190982119
0.28804441533962977,0.294599318752241,0.00423171576107832
0.29071233772725785,0.2971764073144496,0.004159514514697407
0.2934049709215787,0.29981176048763,0.004242711555425064
0.29612254379880343,0.30233058443886696,0.004074399969290569
0.29886528735503826,0.305077984940839,0.003953643445802749
0.30163343472591975,0.30785675869487267,0.004049908466579042
0.3044272212064303,0.3102904266762281,0.003989684962977395
0.30724688427090036,0.31315883829329505,0.003855342910296893
0.31009266359319265,0.3162603083542489,0.0036372556511229588
0.312964801067075,0.3192990319110793,0.003415517567409201
0.3158635408267819,0.32239153818572963,0.0035672791337406115
0.3187891292677646,0.3251381456266689,0.0036184597866216078
0.32174181506763716,0.32786841161706703,0.0038839741148354073
0.3247218492073129,0.3306695948368591,0.003608005953151076
0.3277294849923382,0.3337128002868412,0.003784999380849784
0.33076497807442423,0.3367739333094299,0.0037197883157451947
0.3338285864731761,0.34003675152384366,0.004020593743734103
0.3369205705980267,0.34321441376837575,0.0043389725879301
0.34004119327037063,0.3465803155252779,0.0043967475882530005
0.34319071974590426,0.349959662961635,0.004318981011749695
0.34636941773717345,0.352841520258157,0.004327455514268923
0.3495775574363275,0.3561715668698458,0.0044051662189837516
0.3528154115380883,0.3597301900322696,0.00492165700437276
0.3560832552629278,0.36276443169594835,0.004760193469947743
0.3593813663804626,0.3660272499103621,0.004678365629079891
0.36271002523306484,0.36958587307278595,0.004478744760875149
0.36606951475969024,0.37296073861599144,0.0044816566010640055
0.36946012051993027,0.37648798852635357,0.004452304626086109
0.37288213071828336,0.379741842954464,0.0044336674783532586
0.3763358362286533,0.3833497669415561,0.004489707243360089
0.37982153061907364,0.38645123700250994,0.004464092074252657
0.3833395101766601,0.39012190749372533,0.004396785660484915
0.38689007393279756,0.39368053065614916,0.004333053050501605
0.390473523688556,0.39746773036930805,0.004053246794137056
0.39409016404034475,0.4009274818038193,0.003922309305015084
0.39774030240580366,0.4044639655790606,0.003926495389818316
0.4014242490499322,0.40802707063463617,0.004146037835032972
0.40514231711146476,0.4119621728217999,0.004310860052359847
0.408894822629486,0.4157538544281104,0.004178725473629318
0.4126820845702952,0.4195724273933309,0.00449110890693079
0.4165044248545185,0.42331480817497313,0.004447800695647799
0.4203621683844714,0.4272499103621369,0.004177216319731325
0.4242556430717777,0.43085783434922914,0.004402510510478518
0.42818517986524113,0.43478845464324134,0.00471430397716196
0.4321511127789762,0.4386518465399785,0.004656847785479628
0.4361537789208006,0.4427707063463607,0.0043470230586644615
0.44019351852088745,0.44687612047328795,0.004305212924604391
0.4442706749606883,0.4508918967371818,0.0042563593272686795
0.4483855948021186,0.45491215489422726,0.004115973552700499
0.45253862781701665,0.4590489422732162,0.004396473458450753
0.4567301270168747,0.4633157045536035,0.004050283201443822
0.46096044868284336,0.46750179275726067,0.003797224295258881
0.46522995239601894,0.4717237361061312,0.004279025400584825
0.4695390010680058,0.4759501613481535,0.004526006955965021
0.4738879609717651,0.480225887414844,0.004327228573804004
0.4782772017727485,0.4846943348870563,0.004329417537277141
0.4827070965603183,0.4889924704195051,0.004003445465286934
0.4871780218794631,0.4933219792040158,0.00406610889662904
0.4916903577628026,0.49777698099677303,0.003995018312874231
0.4962444877628913,0.502451595553962,0.003592296308330174
0.5008407989848213,0.506669057009681,0.003670096148618323
0.5054796821191241,0.5114333094299031,0.003622329152700101
0.5101615314749833,0.5158838293295088,0.0033524906967638767
0.5148867450137492,0.520513624955181,0.003671692167162115
0.5196557243827657,0.5252465041233416,0.00390505543929103
0.5244688749495119,0.5298135532448907,0.0037191492446456515
0.5293266058360562,0.5350528863391896,0.004028912004445331
0.5342293299538352,0.5396020078881321,0.0038602837089012692
0.53917746403875,0.5445589817138761,0.0037945401343820124
0.5441714286865893,0.54951595553962,0.004015058118585314
0.5492116483887789,0.5544774112585156,0.004244555002458501
0.5542985515684669,0.5597032986733597,0.004237144797137987
0.5594325706169377,0.5650367515238437,0.004472144391349112
0.5646141419303667,0.570083363212621,0.004356900664462622
0.5698437059469142,0.5752823592685551,0.0040318802344147895
0.5751217071841613,0.5807861240588024,0.0037448326445387024
0.5804485942768978,0.5860971674435281,0.003143721390597021
0.5858248200152536,0.5912289351021871,0.003208390690199195
0.5912508413831875,0.5961859089279311,0.003120451387348628
0.5967271195973316,0.6015552169236286,0.0029592149954211725
0.6022541201461928,0.6070544998207242,0.0031683459024657344
0.6078323128297229,0.612863033345285,0.0028638794570669747
0.6134621717992506,0.6185774471136608,0.0031708703367943516
0.6191441755977841,0.6242470419505198,0.0034335059001136315
0.6248788072006894,0.6299350896156921,0.0035462752913109703
0.6306665540567405,0.6357495585880568,0.0038008854799906735
0.6365079081295572,0.6417622803872355,0.0037005711901093286
0.642403365939419,0.6473108641089997,0.003849433411885138
0.6483534286054721,0.653312119039082,0.003763785244357693
0.6543586018883236,0.6591520258157045,0.0034042724851134913
0.6604193962330305,0.664642344926497,0.0034711612239894064
0.6665363268124913,0.6708363212621011,0.0038813786984267843
0.6727099135712337,0.6771333811401936,0.0041909788532244726
0.6789406812696106,0.6833183936894944,0.004124413317340184
0.6852291595284065,0.6895571889566152,0.003913627834788803
0.6915758828738525,0.6957825385442811,0.0036139767344942485
0.697981390783066,0.7021154535675869,0.0035435121998095
0.7044462277299037,0.7084662961634995,0.0035263287968000587
0.7109709432312431,0.7151263893868771,0.003717627633447991
0.7175560918936928,0.7216296163499462,0.004050104104547279
0.7242022334607315,0.7281552527787738,0.004019636040128711
0.730909932860291,0.7347794908569381,0.003727745007952156
0.737679760252773,0.741515776263894,0.0036546320353629674
0.7445122910795136,0.7482789530297598,0.0037883237029983953
0.751408106111697,0.7556516672642524,0.00384442351578041
0.7583677914997191,0.7622759053424165,0.00404836507519007
0.7653919388230148,0.7692497310864109,0.0042906828765204375
0.77248114514034,0.7760487629974901,0.004223498350268757
0.7796360130405229,0.7830942990319111,0.003879259114778771
0.7868571506936851,0.790596988167802,0.003716267560332166
0.794145171902934,0.7974094657583363,0.003470617853053974
0.8015006961565405,0.804459483685909,0.00356036820177117
0.8089243486805938,0.8118232341340981,0.0036301920460601457
0.8164167604921464,0.8196172463248477,0.0034596841290332712
0.823978568452852,0.8267703477949085,0.003182140630723192
0.8316104153230962,0.8345150591609896,0.003568796054201721
0.8393129498166364,0.8417936536392974,0.003918087866187515
0.8470868266557402,0.84962352097526,0.003937881544819143
0.8549327066268376,0.8573144496235209,0.0033210529190811737
0.8628512566366896,0.864951595553962,0.0030088309169090397
0.8708431497690724,0.8725842595912514,0.0029683271526180235
0.8789090653419954,0.8802796701326641,0.0028466039867111118
0.8870496889654403,0.8885353173180353,0.0027740307869702336
0.8952657125996392,0.8970957332377196,0.002587449703695739
0.9035578346138929,0.9053020795984222,0.0025477634268462365
0.9119267598459299,0.9135084259591251,0.002418174150734193
0.9203731996618221,0.9217909645034063,0.0019538404116495604
0.9288978720164498,0.9302751882395123,0.0020959260767735867
0.9375015015145289,0.939306202940122,0.0025890708805239764
0.9461848194722002,0.9480234851201148,0.002128367119538288
0.9549485639791966,0.956628719971316,0.0017147496459895598
0.9637934799615786,0.9651622445320905,0.0013497122814735067
0.9727203192450538,0.97370921477232,0.000760954538931584
0.9817298406188841,0.9826595553961994,0.0004640677592830114
0.9908228099003797,0.9912513445679456,0.0010574059970331427
1.0,1.0,0.0


==> data_2/flickr/gat/roc_base-offline_mean.csv <==
fpr,tpr_mean,tpr_std
0.0001,0.0,0.0
0.00010092621909870473,0.00030925062746504125,0.00020533180409380508
0.00010186101701559753,0.00030925062746504125,0.00020533180409380508
0.00010280447320933097,0.00030925062746504125,0.00020533180409380508
0.00010375666787451859,0.00030925062746504125,0.00020533180409380508
0.00010471768194855202,0.00030925062746504125,0.00020533180409380508
0.0001056875971184804,0.00030925062746504125,0.00020533180409380508
0.00010666649582795387,0.00030925062746504125,0.00020533180409380508
0.00010765446128423159,0.00030925062746504125,0.00020533180409380508
0.00010865157746525384,0.00030925062746504125,0.00020533180409380508
0.00010965792912678099,0.00030925062746504125,0.00020533180409380508
0.00011067360180959734,0.00030925062746504125,0.00020533180409380508
0.00011169868184678226,0.00030925062746504125,0.00020533180409380508
0.00011273325637104872,0.00030925062746504125,0.00020533180409380508
0.00011377741332214914,0.00030925062746504125,0.00020533180409380508
0.00011483124145435111,0.00030925062746504125,0.00020533180409380508
0.00011589483034398106,0.00030925062746504125,0.00020533180409380508
0.00011696827039703847,0.00030925062746504125,0.00020533180409380508
0.00011805165285688056,0.00030925062746504125,0.00020533180409380508
0.0001191450698119776,0.00030925062746504125,0.00020533180409380508
0.00012024861420374123,0.00030925062746504125,0.00020533180409380508
0.00012136237983442405,0.00030925062746504125,0.00020533180409380508
0.00012248646137509307,0.00030925062746504125,0.00020533180409380508
0.00012362095437367691,0.00030925062746504125,0.00020533180409380508
0.00012476595526308696,0.00030925062746504125,0.00020533180409380508
0.0001259215613694151,0.00030925062746504125,0.00020533180409380508
0.0001270878709202058,0.00030925062746504125,0.00020533180409380508
0.000128264983052806,0.00030925062746504125,0.00020533180409380508
0.0001294529978227916,0.00030925062746504125,0.00020533180409380508
0.00013065201621247213,0.00030925062746504125,0.00020533180409380508
0.00013186214013947485,0.00030925062746504125,0.00020533180409380508
0.00013308347246540747,0.00030925062746504125,0.00020533180409380508
0.00013431611700460153,0.00030925062746504125,0.00020533180409380508
0.0001355601785329369,0.00038096091789171745,0.00025110159426872846
0.0001368157627967472,0.00038096091789171745,0.00025110159426872846
0.00013808297652180923,0.00038096091789171745,0.00025110159426872846
0.0001393619274224142,0.00038096091789171745,0.00025110159426872846
0.00014065272421052364,0.00038096091789171745,0.00025110159426872846
0.00014195547660501016,0.00038096091789171745,0.00025110159426872846
0.0001432702953409831,0.00038096091789171745,0.00025110159426872846
0.00014459729217920195,0.00038096091789171745,0.00025110159426872846
0.00014593657991557562,0.00038096091789171745,0.00025110159426872846
0.00014728827239075018,0.00038096091789171745,0.00025110159426872846
0.0001486524844997857,0.00038096091789171745,0.00025110159426872846
0.00015002933220192182,0.00038096091789171745,0.00025110159426872846
0.0001514189325304352,0.00038096091789171745,0.00025110159426872846
0.00015282140360258693,0.00038096091789171745,0.00025110159426872846
0.0001542368646296629,0.00038096091789171745,0.00025110159426872846
0.00015566543592710622,0.00038096091789171745,0.00025110159426872846
0.00015710723892474503,0.00038096091789171745,0.00025110159426872846
0.00015856239617711372,0.00038096091789171745,0.00025110159426872846
0.00016003103137387001,0.00038096091789171745,0.00025110159426872846
0.00016151326935030913,0.00038096091789171745,0.00025110159426872846
0.0001630092360979741,0.00038096091789171745,0.00025110159426872846
0.00016451905877536624,0.00038096091789171745,0.00025110159426872846
0.00016604286571875296,0.00038096091789171745,0.00025110159426872846
0.0001675807864530767,0.00038096091789171745,0.00025110159426872846
0.00016913295170296487,0.00038096091789171745,0.00025110159426872846
0.0001706994934038408,0.00038096091789171745,0.00025110159426872846
0.0001722805447131394,0.00038096091789171745,0.00025110159426872846
0.00017387624002162505,0.00038096091789171745,0.00025110159426872846
0.00017548671496481503,0.00038096091789171745,0.00025110159426872846
0.00017711210643450888,0.00038096091789171745,0.00025110159426872846
0.00017875255259042355,0.00038096091789171745,0.00025110159426872846
0.00018040819287193827,0.00046163499462172823,0.00024824096300346267
0.00018207916800994624,0.00046163499462172823,0.00024824096300346267
0.00018376562003881704,0.00046163499462172823,0.00024824096300346267
0.00018546769230846994,0.00046163499462172823,0.00024824096300346267
0.00018718552949655793,0.00046163499462172823,0.00024824096300346267
0.00018891927762076664,0.00046163499462172823,0.00024824096300346267
0.0001906690840512252,0.00046163499462172823,0.00024824096300346267
0.00019243509752303302,0.00046163499462172823,0.00024824096300346267
0.00019421746814890265,0.00046163499462172823,0.00024824096300346267
0.00019601634743191858,0.00046163499462172823,0.00024824096300346267
0.00019783188827841644,0.00046163499462172823,0.00024824096300346267
0.00019966424501097934,0.00046163499462172823,0.00024824096300346267
0.00020151357338155586,0.00046163499462172823,0.00024824096300346267
0.0002033800305846982,0.00046163499462172823,0.00024824096300346267
0.00020526377527092522,0.00046163499462172823,0.00024824096300346267
0.0002071649675602069,0.00046163499462172823,0.00024824096300346267
0.000209083769055575,0.00046163499462172823,0.00024824096300346267
0.00021102034285685965,0.00046163499462172823,0.00024824096300346267
0.0002129748535745521,0.00046163499462172823,0.00024824096300346267
0.00021494746734379805,0.00046163499462172823,0.00024824096300346267
0.00021693835183851843,0.00046163499462172823,0.00024824096300346267
0.00021894767628566206,0.00046163499462172823,0.00024824096300346267
0.00022097561147959031,0.00046163499462172823,0.00024824096300346267
0.00022302232979659386,0.00046163499462172823,0.00024824096300346267
0.00022508800520954617,0.0005243814987450699,0.0002256331396920825
0.0002271728133026905,0.0005243814987450699,0.0002256331396920825
0.00022927693128656486,0.0005243814987450699,0.0002256331396920825
0.0002314005380130654,0.0005243814987450699,0.0002256331396920825
0.00023354381399064793,0.0005243814987450699,0.0002256331396920825
0.00023570694139967278,0.0005243814987450699,0.0002256331396920825
0.00023789010410788934,0.0005243814987450699,0.0002256331396920825
0.00024009348768606518,0.0005243814987450699,0.0002256331396920825
0.00024231727942376007,0.0005243814987450699,0.0002256331396920825
0.00024456166834524467,0.0005243814987450699,0.0002256331396920825
0.00024682684522556923,0.0005243814987450699,0.0002256331396920825
0.00024911300260677886,0.0005243814987450699,0.0002256331396920825
0.0002514203348142797,0.0005243814987450699,0.0002256331396920825
0.00025374903797335715,0.0005243814987450699,0.0002256331396920825
0.00025609931002584595,0.0005243814987450699,0.0002256331396920825
0.00025847135074695635,0.0005243814987450699,0.0002256331396920825
0.0002608653617622548,0.0005243814987450699,0.0002256331396920825
0.000263281546564802,0.0005243814987450699,0.0002256331396920825
0.00026572011053245065,0.0005243814987450699,0.0002256331396920825
0.00026818126094530154,0.0005243814987450699,0.0002256331396920825
0.0002706652070033241,0.0006140193617784152,0.00021238478480920228
0.0002731721598441376,0.0006140193617784152,0.00021238478480920228
0.0002757023325609583,0.0006140193617784152,0.00021238478480920228
0.0002782559402207126,0.0006140193617784152,0.00021238478480920228
0.00028083319988231727,0.0006140193617784152,0.00021238478480920228
0.0002834343306151309,0.0006140193617784152,0.00021238478480920228
0.0002860595535175742,0.0006140193617784152,0.00021238478480920228
0.00028870909173592344,0.0006140193617784152,0.00021238478480920228
0.00029138317048327885,0.0006140193617784152,0.00021238478480920228
0.00029408201705870637,0.0006140193617784152,0.00021238478480920228
0.00029680586086656025,0.0006140193617784152,0.00021238478480920228
0.00029955493343598134,0.0006140193617784152,0.00021238478480920228
0.0003023294684405776,0.0006140193617784152,0.00021238478480920228
0.00030512970171828706,0.0006140193617784152,0.00021238478480920228
0.00030795587129142264,0.0006140193617784152,0.00021238478480920228
0.00031080821738690636,0.0006140193617784152,0.00021238478480920228
0.00031368698245668765,0.0006140193617784152,0.00021238478480920228
0.00031659241119835204,0.0007619218357834349,0.00026048159098486154
0.00031952475057592136,0.0007619218357834349,0.00026048159098486154
0.0003224842498408442,0.0007619218357834349,0.00026048159098486154
0.0003254711605531848,0.0007619218357834349,0.00026048159098486154
0.00032848573660300434,0.0007619218357834349,0.00026048159098486154
0.0003315282342319423,0.0007619218357834349,0.00026048159098486154
0.00033459891205499747,0.0007619218357834349,0.00026048159098486154
0.0003376980310825091,0.0007619218357834349,0.00026048159098486154
0.0003408258547423452,0.0007619218357834349,0.00026048159098486154
0.00034398264890229247,0.0007619218357834349,0.00026048159098486154
0.00034716868189265597,0.0007619218357834349,0.00026048159098486154
0.00035038422452906756,0.0007619218357834349,0.00026048159098486154
0.00035362955013550426,0.0007619218357834349,0.00026048159098486154
0.000356904934567523,0.0007619218357834349,0.00026048159098486154
0.000360210656235707,0.0008425959125134457,0.00029714497168523537
0.00036354699612933176,0.0008425959125134457,0.00029714497168523537
0.00036691423784024937,0.0008425959125134457,0.00029714497168523537
0.0003703126675869927,0.0008425959125134457,0.00029714497168523537
0.0003737425742391064,0.0008425959125134457,0.00029714497168523537
0.00037720424934169976,0.0008425959125134457,0.00029714497168523537
0.0003806979871402284,0.0008425959125134457,0.00029714497168523537
0.0003842240846055061,0.0008425959125134457,0.00029714497168523537
0.00038778284145894574,0.0008425959125134457,0.00029714497168523537
0.0003913745601980384,0.0008425959125134457,0.00029714497168523537
0.0003949995461220643,0.0008425959125134457,0.00029714497168523537
0.00039865810735804387,0.0008425959125134457,0.00029714497168523537
0.0004023505548869293,0.0008425959125134457,0.00029714497168523537
0.00040607720257003656,0.0010084259591251344,0.00030925423605361016
0.0004098383671757261,0.0010084259591251344,0.00030925423605361016
0.0004136343684063274,0.0010084259591251344,0.00030925423605361016
0.0004174655289253135,0.0010084259591251344,0.00030925423605361016
0.0004213321743847289,0.0010084259591251344,0.00030925423605361016
0.0004252346334528682,0.0010084259591251344,0.00030925423605361016
0.00042917323784221574,0.0010084259591251344,0.00030925423605361016
0.0004331483223376398,0.0010084259591251344,0.00030925423605361016
0.0004371602248248502,0.0010084259591251344,0.00030925423605361016
0.000441209286319119,0.0010084259591251344,0.00030925423605361016
0.0004452958509942655,0.0010084259591251344,0.00030925423605361016
0.00044942026621191424,0.0011473646468268196,0.0003815902066624229
0.0004535828825510186,0.0011473646468268196,0.0003815902066624229
0.00045778405383766163,0.0011473646468268196,0.0003815902066624229
0.0004620241371751313,0.0011473646468268196,0.0003815902066624229
0.0004663034929742731,0.0011473646468268196,0.0003815902066624229
0.00047062248498412813,0.0011473646468268196,0.0003815902066624229
0.00047498148032285,0.0011473646468268196,0.0003815902066624229
0.0004793808495089107,0.0011473646468268196,0.0003815902066624229
0.00048382096649259574,0.0011473646468268196,0.0003815902066624229
0.000488302208687788,0.0011473646468268196,0.0003815902066624229
0.0004928249570040513,0.0011473646468268196,0.0003815902066624229
0.0004973895958790063,0.0013176765865901756,0.0003721141104064955
0.000501996513311008,0.0013176765865901756,0.0003721141104064955
0.0005066461008921268,0.0013176765865901756,0.0003721141104064955
0.0005113387538414326,0.0013176765865901756,0.0003721141104064955
0.0005160748710385908,0.0013176765865901756,0.0003721141104064955
0.000520854855057766,0.0013176765865901756,0.0003721141104064955
0.0005256791122018419,0.0013176765865901756,0.0003721141104064955
0.0005305480525369575,0.0013176765865901756,0.0003721141104064955
0.0005354620899273607,0.0013176765865901756,0.0003721141104064955
0.0005404216420705915,0.0015148798852635352,0.0003854312297501398
0.0005454271305329836,0.0015148798852635352,0.0003854312297501398
0.0005504789807854967,0.0015148798852635352,0.0003854312297501398
0.0005555776222398878,0.0015148798852635352,0.0003854312297501398
0.0005607234882852032,0.0015148798852635352,0.0003854312297501398
0.0005659170163246243,0.0015148798852635352,0.0003854312297501398
0.0005711586478126435,0.0015148798852635352,0.0003854312297501398
0.0005764488282925873,0.0015148798852635352,0.0003854312297501398
0.0005817880074344935,0.0015148798852635352,0.0003854312297501398
0.0005871766390733255,0.001640372893510219,0.000440757473756084
0.0005926151812475553,0.001640372893510219,0.000440757473756084
0.0005981040962380944,0.001640372893510219,0.000440757473756084
0.0006036438506075864,0.001640372893510219,0.000440757473756084
0.0006092349152400712,0.001640372893510219,0.000440757473756084
0.0006148777653810023,0.001640372893510219,0.000440757473756084
0.0006205728806776501,0.001640372893510219,0.000440757473756084
0.0006263207452198692,0.001640372893510219,0.000440757473756084
0.0006321218475812448,0.0017344926496952312,0.0004982096833948529
0.0006379766808606282,0.0017344926496952312,0.0004982096833948529
0.000643885742724042,0.0017344926496952312,0.0004982096833948529
0.0006498495354469888,0.0017344926496952312,0.0004982096833948529
0.0006558685659571436,0.0017344926496952312,0.0004982096833948529
0.0006619433458774394,0.0017344926496952312,0.0004982096833948529
0.0006680743915695614,0.0017344926496952312,0.0004982096833948529
0.0006742622241778342,0.001859985657941915,0.0005320904690602404
0.0006805073696735206,0.001859985657941915,0.0005320904690602404
0.0006868103588995307,0.001859985657941915,0.0005320904690602404
0.0006931717276155408,0.001859985657941915,0.0005320904690602404
0.0006995920165435374,0.001859985657941915,0.0005320904690602404
0.0007060717714137773,0.001859985657941915,0.0005320904690602404
0.0007126115430111746,0.001859985657941915,0.0005320904690602404
0.0007192118872221193,0.0019496235209752598,0.0005266092007892484
0.0007258733650817253,0.0019496235209752598,0.0005266092007892484
0.000732596542821523,0.0019496235209752598,0.0005266092007892484
0.0007393819919175866,0.0019496235209752598,0.0005266092007892484
0.0007462302891391107,0.0019496235209752598,0.0005266092007892484
0.0007531420165974376,0.0019496235209752598,0.0005266092007892484
0.0007601177617955331,0.0019496235209752598,0.0005266092007892484
0.0007671581176779302,0.002016851918250269,0.0004995295057159223
0.000774263682681127,0.002016851918250269,0.0004995295057159223
0.0007814350607844542,0.002016851918250269,0.0004995295057159223
0.0007886728615614156,0.002016851918250269,0.0004995295057159223
0.0007959777002314986,0.002016851918250269,0.0004995295057159223
0.0008033501977124734,0.002016851918250269,0.0004995295057159223
0.0008107909806731687,0.002142344926496952,0.0004954018335179918
0.000818300681586739,0.002142344926496952,0.0004954018335179918
0.0008258799387844272,0.002142344926496952,0.0004954018335179918
0.0008335293965098195,0.002142344926496952,0.0004954018335179918
0.0008412497049736118,0.002142344926496952,0.0004954018335179918
0.0008490415204088747,0.002142344926496952,0.0004954018335179918
0.0008569055051268347,0.002218537110075296,0.0004982992733404422
0.0008648423275731727,0.002218537110075296,0.0004982992733404422
0.000872852662384838,0.002218537110075296,0.0004982992733404422
0.0008809371904473991,0.002218537110075296,0.0004982992733404422
0.0008890965989529158,0.002218537110075296,0.0004982992733404422
0.000897331581458352,0.002352993904625314,0.00046349026106993455
0.0009056428379445294,0.002352993904625314,0.00046349026106993455
0.0009140310748756232,0.002352993904625314,0.00046349026106993455
0.0009224970052592174,0.002352993904625314,0.00046349026106993455
0.0009310413487069075,0.002352993904625314,0.00046349026106993455
0.000939664831495469,0.002352993904625314,0.00046349026106993455
0.0009483681866285928,0.0023888490498386516,0.0004624296412334868
0.0009571521538991865,0.0023888490498386516,0.0004624296412334868
0.0009660174799522646,0.0023888490498386516,0.0004624296412334868
0.0009749649183484086,0.0023888490498386516,0.0004624296412334868
0.0009839952296278227,0.0023888490498386516,0.0004624296412334868
0.00099310918137498,0.0024560774471136604,0.0005038891833114089
0.0010023075482838654,0.0024560774471136604,0.0005038891833114089
0.0010115911122238297,0.0024560774471136604,0.0005038891833114089
0.0010209606623060466,0.0024560774471136604,0.0005038891833114089
0.0010304169949505876,0.0024560774471136604,0.0005038891833114089
0.0010399609139541202,0.002608461814270348,0.0004261335361780105
0.0010495932305582276,0.002608461814270348,0.0004261335361780105
0.00105931476351837,0.002608461814270348,0.0004261335361780105
0.001069126339173476,0.002608461814270348,0.0004261335361780105
0.0010790287915161836,0.0026622445320903555,0.00042738871867906587
0.0010890229622637305,0.0026622445320903555,0.00042738871867906587
0.0010991097009294972,0.0026622445320903555,0.00042738871867906587
0.0011092898648952228,0.0026622445320903555,0.00042738871867906587
0.0011195643194838783,0.0026622445320903555,0.00042738871867906587
0.0011299339380332217,0.002698099677303693,0.0004171345467381679
0.0011403996019700331,0.002698099677303693,0.0004171345467381679
0.0011509622008850323,0.002698099677303693,0.0004171345467381679
0.0011616226326085018,0.002698099677303693,0.0004171345467381679
0.0011723818032865986,0.002760846181427035,0.0004242437994334611
0.001183240627458378,0.002760846181427035,0.0004242437994334611
0.0011942000281335325,0.002760846181427035,0.0004242437994334611
0.0012052609368708425,0.002760846181427035,0.0004242437994334611
0.001216424293857368,0.002913230548583722,0.0004950412790062415
0.001227691047988359,0.002913230548583722,0.0004950412790062415
0.0012390621569479156,0.002913230548583722,0.0004950412790062415
0.0012505385872903913,0.002913230548583722,0.0004950412790062415
0.0012621213145225473,0.003083542488347078,0.0004297842389711801
0.0012738113231864786,0.003083542488347078,0.0004297842389711801
0.0012856096069432965,0.003083542488347078,0.0004297842389711801
0.0012975171686575868,0.003083542488347078,0.0004297842389711801
0.0013095350204826678,0.0032090354965937616,0.00035805311769918123
0.001321664183946605,0.0032090354965937616,0.00035805311769918123
0.0013339056900390587,0.0032090354965937616,0.00035805311769918123
0.001346260579298911,0.003294191466475439,0.00036242110286566876
0.0013587299019027091,0.003294191466475439,0.00036242110286566876
0.0013713147177539457,0.003294191466475439,0.00036242110286566876
0.0013840160965731315,0.003294191466475439,0.00036242110286566876
0.0013968351179887398,0.0034555396199354603,0.0005081455826318616
0.0014097728716289677,0.0034555396199354603,0.0005081455826318616
0.001422830457214352,0.0034555396199354603,0.0005081455826318616
0.0014360089846512606,0.003545177482968806,0.0005081455826318616
0.0014493095741262166,0.003545177482968806,0.0005081455826318616
0.00146273335620113,0.003545177482968806,0.0005081455826318616
0.001476281471909391,0.003545177482968806,0.0005081455826318616
0.0014899550728528536,0.0036213696665471492,0.0004881401458556088
0.0015037553212997384,0.0036213696665471492,0.0004881401458556088
0.0015176833902834053,0.0036213696665471492,0.0004881401458556088
0.0015317404637020797,0.0037378988884904977,0.00046825715367897045
0.0015459277364194785,0.0037378988884904977,0.00046825715367897045
0.001560246414366368,0.0037378988884904977,0.00046825715367897045
0.0015746977146430868,0.0038633918967371818,0.0004704446164910741
0.001589282865622978,0.0038633918967371818,0.0004704446164910741
0.00160400310705682,0.0038633918967371818,0.0004704446164910741
0.0016188596901781992,0.003966475439225529,0.0005167691692490731
0.0016338538778098604,0.003966475439225529,0.0005167691692490731
0.001648986944471065,0.003966475439225529,0.0005167691692490731
0.0016642601764859037,0.004065077088562208,0.0005286396719439499
0.0016796748720926532,0.004065077088562208,0.0005286396719439499
0.0016952323415541214,0.004065077088562208,0.0005286396719439499
0.0017109339072690134,0.004132305485837218,0.0005183001488408147
0.001726780903884356,0.004132305485837218,0.0005183001488408147
0.0017427746784089192,0.004132305485837218,0.0005183001488408147
0.0017589165903277326,0.004230907135173897,0.0005337447813639086
0.001775208011717636,0.004230907135173897,0.0005337447813639086
0.0017916503273638995,0.004230907135173897,0.0005337447813639086
0.0018082449348779518,0.0043160631050555755,0.0005485311538319098
0.0018249932448161524,0.0043160631050555755,0.0005485311538319098
0.0018418966807997109,0.004396737181785587,0.000514258044150206
0.0018589566796356884,0.004396737181785587,0.000514258044150206
0.0018761746914391195,0.004396737181785587,0.000514258044150206
0.0018935521797562953,0.004486375044818932,0.0005032908583230476
0.001911090621689138,0.004486375044818932,0.0005032908583230476
0.0019287915080207778,0.004567049121548943,0.0005001769553458947
0.0019466563433422632,0.004567049121548943,0.0005001769553458947
0.0019646866461804444,0.004567049121548943,0.0005001769553458947
0.0019828839491270716,0.004638759411975619,0.0005358523495416801
0.002001249798969037,0.004638759411975619,0.0005358523495416801
0.0020197857568198785,0.004741842954463966,0.0005118000151889637
0.002038493398252464,0.004741842954463966,0.0005118000151889637
0.0020573743134329114,0.004741842954463966,0.0005118000151889637
0.0020764301072557748,0.004894227321620653,0.0005406417462977671
0.002095662399480433,0.004894227321620653,0.0005406417462977671
0.0021150728248687948,0.004992828970957331,0.0004620192042141488
0.0021346630333242455,0.004992828970957331,0.0004620192042141488
0.002154434690031882,0.0050331660093223375,0.0004672312406635386
0.00217438947560008,0.0050331660093223375,0.0004672312406635386
0.0021945290862033138,0.0050331660093223375,0.0004672312406635386
0.0022148552337263594,0.0051452133381140195,0.00045106839896273047
0.0022353696459097966,0.0051452133381140195,0.00045106839896273047
0.002256074066496859,0.005261742560057368,0.0003810048554869147
0.00227697025538168,0.005261742560057368,0.0003810048554869147
0.002298059988758851,0.005418608820365723,0.0004626226620667838
0.0023193450592744274,0.005418608820365723,0.0004626226620667838
0.0023408272761782944,0.005454463965579062,0.000456601075446107
0.002362508465477945,0.005454463965579062,0.000456601075446107
0.0023843904700937206,0.005539619935460739,0.0004706343501614179
0.002406475150015424,0.005539619935460739,0.0004706343501614179
0.0024287643824604504,0.005615812119039082,0.000499998432290205
0.0024512600620333396,0.005615812119039082,0.000499998432290205
0.0024739641008868114,0.005683040516314091,0.0005030025220872226
0.0024968784288843266,0.005683040516314091,0.0005030025220872226
0.002520004993764092,0.00578164216565077,0.0005427842155069005
0.002543345761304648,0.00578164216565077,0.0005427842155069005
0.002566902715491952,0.0059205808533524555,0.0005772389167817186
0.002590677858688006,0.0059205808533524555,0.0005772389167817186
0.002614673211801092,0.00602814628899247,0.0006506039078497869
0.00263889081445751,0.00602814628899247,0.0006506039078497869
0.002663332725174981,0.006131229831480818,0.0006302334393820811
0.0026880010215376074,0.006131229831480818,0.0006302334393820811
0.0027128978003724646,0.006158121190390821,0.0006174972465553382
0.0027380251779278576,0.006225349587665829,0.0005966325911033426
0.00276338529005317,0.006225349587665829,0.0005966325911033426
0.0027889802923804397,0.006323951237002509,0.0005511291106328783
0.002814812360507581,0.006323951237002509,0.0005511291106328783
0.0028408836901833013,0.006431516672642523,0.0005821670780566128
0.00286719649749377,0.006431516672642523,0.0005821670780566128
0.0028937530190509503,0.006561491574040876,0.0006253985446552238
0.002920555512182745,0.006646647543922553,0.0006394621321173717
0.0029476062551248585,0.006646647543922553,0.0006394621321173717
0.0029749075472144406,0.006754212979562568,0.0006978748840040123
0.003002461709085549,0.006754212979562568,0.0006978748840040123
0.003030271082866396,0.006807995697382574,0.0007147491599446119
0.003058338032378432,0.0068528146288992465,0.0006986420255911975
0.0030866649433372744,0.0068528146288992465,0.0006986420255911975
0.003115254223555488,0.006969343850842595,0.0007174918520115104
0.0031441083031472647,0.007108282538544281,0.0007714413155250062
0.0031732296347349765,0.007108282538544281,0.0007714413155250062
0.00320262069365765,0.007166547149515956,0.0008311196579410537
0.003232283978181381,0.007247221226245966,0.0008485533583163595
0.00326222200971167,0.007247221226245966,0.0008485533583163595
0.003292437333007769,0.0072965220509143055,0.0008290627440418189
0.0033229325163989716,0.007435460738615991,0.000885972524464468
0.0033537101520029287,0.007435460738615991,0.000885972524464468
0.0033847728559459832,0.007484761563284331,0.0008574366470826906
0.0034161232685855285,0.007592326998924345,0.0009303932332271333
0.0034477640547344642,0.007592326998924345,0.0009303932332271333
0.0034796979038876916,0.007646109716744352,0.0009212322745238237
0.003511927530450728,0.007758157045536033,0.0008763473337070416
0.0035444556739704356,0.007811939763356042,0.0008616043742421825
0.0035772850993678732,0.007811939763356042,0.0008616043742421825
0.0036104185971733375,0.007879168160631049,0.0008505893796418352
0.0036438589837635444,0.007973287916816061,0.0008512844503672414
0.0036776091016010306,0.008130154177124416,0.0008169676993012731
0.003711671819475767,0.008130154177124416,0.0008169676993012731
0.003746050032748993,0.008201864467551093,0.0008519527566262253
0.0037807466635993493,0.008331839368949445,0.0009176517375139476
0.0038157646612712484,0.00839010397992112,0.0009336500505507054
0.003851107002325569,0.00839010397992112,0.0009336500505507054
0.0038867766908926675,0.008448368590892794,0.0009461053631551753
0.0039227767589277195,0.008533524560774473,0.0009446770471429841
0.0039591102664684585,0.00858730727859448,0.0009342236044394788
0.003995780301895269,0.008685908927931158,0.0009274138143653151
0.004032789982193705,0.008685908927931158,0.0009274138143653151
0.004070142453219439,0.008788992470419506,0.0009120404789771411
0.004107840889965647,0.008863634573041023,0.0009387621412495553
0.004145888496832911,0.008990677662244534,0.0009536128083290881
0.004184288507901585,0.009102724991036214,0.0009627554390471512
0.0042230441872066725,0.009250627465041234,0.0010408976392878215
0.0042621588290153245,0.009335783434922912,0.0010620920530698514
0.004301635758106795,0.009335783434922912,0.0010620920530698514
0.004341478330055093,0.009380602366439585,0.001068586679961982
0.004381689931514195,0.009447830763714592,0.0010438097259239608
0.004422273980505897,0.009537468626747939,0.0011085175459802114
0.004463233926710397,0.00963158838293295,0.0010332035612480273
0.004504573251759458,0.009725708139117963,0.0010451346021508729
0.0045462954695324,0.009783972750089636,0.0010939757585377602
0.0045884041264547615,0.009860164933667983,0.0010525824640736545
0.004630902801799737,0.009904983865184654,0.001033538338498146
0.004673795107992464,0.00994532090354966,0.0010267024990198632
0.004717084690917017,0.010003585514521332,0.0010076897746164382
0.004760775230226368,0.010066332018644675,0.000979019835844264
0.004804870439655134,0.010151487988526353,0.0010602411674391597
0.004849374067335233,0.010196306920043027,0.0010549652530918291
0.004894289896114532,0.010308354248834709,0.0011253429894386565
0.004939621743878321,0.010380064539261383,0.0011029464621923287
0.004985373463873894,0.010429365363929723,0.0011103784127357661
0.005031548945038057,0.010514521333811401,0.0011508763140105468
0.0050781521123276704,0.010586231624238078,0.0011087188713384726
0.005125186927053333,0.010631050555754753,0.001118738946969018
0.0051726573872160194,0.010725170311939763,0.0011195865181434738
0.005220567527846975,0.010756543564001433,0.0011113729480935397
0.005268921421350677,0.010828253854428111,0.0011239935140602393
0.0053177231778509665,0.01091340982430979,0.001148167760661039
0.0053669769455404765,0.010980638221584797,0.0011487022102749543
0.005416686911033152,0.011061312298314807,0.0011700326180883415
0.00546685729972018,0.011146468268196486,0.0011225728307551433
0.005517492376129128,0.011348153460021512,0.001037375132944433
0.005568596444286409,0.01144675510935819,0.0009620017053974792
0.005620173848083188,0.011527429186088206,0.0009619088973604685
0.005672228971644543,0.011590175690211545,0.000958748078674861
0.005724766239702178,0.011630512728576552,0.0009524535568334884
0.005777790117970507,0.011693259232699893,0.0009940085039454591
0.005831305113526219,0.011908390103979921,0.000972122062092588
0.00588531577519145,0.011966654714951596,0.0009826152535200997
0.0059398266939203566,0.012015955539619936,0.0009951305620350627
0.005994842503189409,0.012092147723198278,0.0009949847660395497
0.006050367879391224,0.012141448547866616,0.0009806712685033689
0.0061064075422320365,0.012374506991753317,0.0008673875386660436
0.006162966255132942,0.012437253495876658,0.0009048664910050164
0.006220048825634711,0.012495518106848331,0.0009153016373154437
0.0062776601058065,0.012679275726066691,0.0009643768645230626
0.006335804992658254,0.012755467909645036,0.0009465652701886516
0.006394488428556937,0.012809250627465041,0.0009410315511667898
0.006453715401646702,0.012885442811043386,0.001009780683501794
0.0065134909462728026,0.013046790964503407,0.0010216903373449894
0.006573820143409586,0.013145392613840087,0.0009871589406308843
0.006634708121092351,0.013266403728935103,0.0009406045320125012
0.006696160054853215,0.01328433130154177,0.0009456216299678492
0.00675818116816111,0.013333632126210113,0.0009349519881447885
0.006820776732865685,0.013557726783793475,0.0009461053631551757
0.0068839520696454964,0.013638400860523486,0.0009769316290531942
0.00694771254846024,0.013768375761921836,0.0009850653299877529
0.007012063589007177,0.013853531731803514,0.0010020592791318587
0.0070770106611818895,0.013987988526353532,0.0009975946474259695
0.007142559285543126,0.014149336679813551,0.0010132669570489259
0.007208715033782135,0.014207601290785226,0.001044066284788822
0.007275483529196233,0.014351021871638578,0.001066024983347185
0.007342870447166758,0.014427214055216922,0.0010850440241427068
0.00741088151564157,0.014557188956615277,0.0010847045669518916
0.007479522515621821,0.014593044101828614,0.0010698704435472446
0.007548799281653432,0.014772319827895303,0.0011168220658059707
0.007618717702322999,0.014794729293653639,0.0011060281568217771
0.007689283720758305,0.014965041233416996,0.0010488545041369712
0.007760503335133571,0.015086052348512008,0.0010547430872109274
0.007832382599179196,0.015144316959483687,0.0010663703868177673
0.00790492762269642,0.01531462889924704,0.001062722300011781
0.007978144572076629,0.015440121907493725,0.0010517870014837226
0.00805203967082547,0.015498386518465402,0.0010807879834458928
0.008126619200091946,0.01566421656507709,0.0011136299525919126
0.008201889499202203,0.01577626389386877,0.0010933533203975137
0.008277856966198472,0.015861419863750448,0.0010749174965738407
0.008354528058382871,0.016049659376120476,0.001043093165117399
0.008431909292866252,0.016139297239153822,0.0010497053465200001
0.008510007247122246,0.016242380781642165,0.0010709130196035095
0.00858882855954625,0.016390283255647186,0.0010191969122701297
0.008668379930019773,0.016556113302258875,0.001096044605532245
0.008748668120479914,0.016686088203657225,0.0010992674806824675
0.008829699955494083,0.01686984582287558,0.0011148218097572625
0.008911482322840203,0.01694155611330226,0.0011410993458783507
0.008994022174092044,0.017062567228397274,0.0011905030881122418
0.009077326525210224,0.017228397275008963,0.0012192433627797182
0.00916140245713852,0.017380781642165652,0.0013018594571299578
0.009246257116405733,0.017582466833990677,0.0013674549066406264
0.009331897715733239,0.017712441735389026,0.0013792778897268353
0.009418331534647951,0.017855862316242383,0.0013500677658843491
0.009505565920101192,0.0180172104697024,0.0013250040784415992
0.009593608287093146,0.018151667264252422,0.0013015508255422793
0.009682466119303124,0.018304051631409107,0.0012976351384666985
0.009772146969725724,0.01853262818214414,0.0013986331472832473
0.009862658461312821,0.018626747938329153,0.0014204765460227493
0.009954008287621519,0.01881050555754751,0.001410044392724203
0.010046204213468132,0.018927034779490856,0.0014210813500913923
0.010139254075588154,0.019070455360344206,0.0014756632729210583
0.01023316578330245,0.0192497310864109,0.0015510271751835046
0.010327947319189514,0.019370742201505916,0.001490494356606685
0.010423606739764012,0.019545536034420944,0.0015524942623087513
0.01052015217616159,0.019684474722122626,0.0016322953947780616
0.010617591834830001,0.019801003944065972,0.0016376194022239222
0.010715933998226712,0.019971315883829333,0.0016237131820207502
0.010815187025522881,0.020119218357834347,0.0016550603779445943
0.01091535935331391,0.02031193976335604,0.0015863904051638372
0.01101645949633657,0.020446396557906064,0.0015752364997760442
0.01111849604819271,0.020616708497669417,0.0016002862245453504
0.011221477682079803,0.020715310147006095,0.0016502457988840198
0.011325413151528114,0.020809429903191106,0.001656219723804867
0.011430311291144786,0.021078343492291145,0.0017668047516191728
0.011536181017364784,0.021235209752599495,0.0018546591579101535
0.011643031329208768,0.02134277518823951,0.0019223786624715002
0.011750871309048075,0.021566869845822876,0.001872027390250886
0.011859710123376693,0.021660989602007893,0.0019175252566602525
0.011969557023590429,0.021934385084259593,0.002036202756505981
0.01208042134677329,0.022136070276084614,0.001991006732365995
0.012192312516491107,0.02236464682681965,0.0019490367225170827
0.012305240043592616,0.02253944065973467,0.002010195559116086
0.012419213527017834,0.022776980996773034,0.002043926738236183
0.012534242654613994,0.02295625672283973,0.0021307514813141033
0.012650337203959038,0.02312208676945142,0.0021643878295852957
0.012767507043192657,0.023256543564001437,0.002105424665048794
0.01288576213185518,0.023512011473646465,0.0020389412236511873
0.013005112521734086,0.023731624238078165,0.002085485453487582
0.013125568357718428,0.023852635353173182,0.0021033405660865136
0.013247139878661175,0.024027429186088207,0.0020855068577905755
0.013369837418249465,0.0242470419505199,0.002174321327921221
0.013493671405883065,0.024475618501254928,0.0021585019526609646
0.013618652367560814,0.024542846898529935,0.00216951201337564
0.013744790926775366,0.02471764073144496,0.002168385217252761
0.01387209780541621,0.02495518106848333,0.0021586415405592213
0.014000583824680975,0.025143420580853355,0.0021464270403895244
0.014130259905995337,0.02534510577267838,0.002172087554261723
0.014261137071941283,0.02550197203298673,0.0022308645360527455
0.014393226447194065,0.025676765865901757,0.0022217867434832874
0.014526539259467812,0.02590086052348512,0.0021848124574329144
0.014661086840469845,0.026026353531731806,0.002229668645005542
0.014796880626863964,0.026295267120831838,0.002178735906607256
0.014933932161242518,0.02665381857296522,0.0022213446908319703
0.015072253093107555,0.026868949444245248,0.0022966513842359163
0.015211855179861048,0.027021333811401937,0.002330627533595004
0.015352750287804227,0.02716923628540696,0.0023632797770539843
0.015494950393146316,0.027375403370383654,0.0024418709608871676
0.015638467583022463,0.027581570455360343,0.0024947147570359395
0.01578331405652118,0.027854965937612053,0.0023295547166982786
0.01592950212572123,0.02816869845822876,0.002345976034757073
0.016077044216738237,0.02843761204732879,0.0023719948740612024
0.016225952870780873,0.02869756185012549,0.002288258970210295
0.016376240745216875,0.028885801362495515,0.002295971010117569
0.016527920614648955,0.029051631409107208,0.0022444098969705982
0.016681005372000592,0.029307099318752243,0.0022784254851962254
0.016835508029612024,0.029459483685908932,0.0023563043825708253
0.01699144172034626,0.02970598780925062,0.0023937766661394555
0.01714881969870539,0.02984044460380065,0.0023612956613679173
0.01730765534195726,0.030051093581929006,0.0024123014733471956
0.017467962151272456,0.030266224453209034,0.0024326447353817176
0.017629753752872058,0.0305037647902474,0.002402748078692909
0.017793043899185772,0.0307502689135891,0.0023594659635008683
0.01795784647002095,0.030969881678020793,0.0024541974585342795
0.018124175473742378,0.031135711724632482,0.002467624890527258
0.01829204504846294,0.031462889924704196,0.0023355590110986976
0.018461469463245474,0.031628719971315875,0.0023267554038493327
0.018632463119315597,0.03191556113302259,0.002347421696580893
0.018805040551285814,0.03213517389745428,0.0022861072383636395
0.018979216428391014,0.03230548583721764,0.0023060152082995697
0.01915500555573528,0.032520616708497666,0.002309438936698183
0.019332422875550453,0.032699892434564365,0.002355276428815345
0.019511483468466165,0.0330091430620294,0.002460033629969993
0.019692202554791715,0.03317945500179275,0.0024653626411641786
0.01987459549580984,0.03346181427034779,0.002463293127962224
0.02005867779508234,0.03367694514162782,0.002572414060166624
0.020244465099768037,0.03391896737181786,0.002593291525121007
0.020431973201952704,0.03425959125134457,0.002634990667093715
0.020621218039991424,0.03453746862674793,0.002623360620496154
0.02081221569986339,0.03474363571172463,0.0026101058549057605
0.021004982416539152,0.03501254930082467,0.002688538238833627
0.02119953457536071,0.03533524560774471,0.002714759796267418
0.021395888713434216,0.03564001434205809,0.0026808065897181957
0.021594061521035653,0.035985120114736466,0.002759546741011839
0.02179406984302956,0.03630333452850484,0.0026754895907163422
0.021995930680300747,0.03646468268196486,0.0026587697613749007
0.022199661191199548,0.0367470419505199,0.0026748596853601874
0.022405278693000182,0.037024919325923264,0.0027273300850954945
0.022612800663372772,0.03731176048762997,0.0027764635745890255
0.022822244741868985,0.03776443169594836,0.0027309897771340963
0.023033628731421313,0.03798404446038007,0.0027345874391603636
0.02324697059985648,0.038297776980996776,0.0027803997717786733
0.023462288481422625,0.038611509501613475,0.002720102600136618
0.02367960067833076,0.039037289351021874,0.0027688766871116653
0.023898925662310503,0.03940928648261026,0.0027902399684256157
0.02412028207618007,0.0397185371100753,0.002745465953441096
0.024343688735431104,0.040108461814270344,0.0027137936024900894
0.024569164629827903,0.04042667622803872,0.002827186978796164
0.024796728925021577,0.040722481176048764,0.0027976013911144033
0.025026400964179192,0.040968985299390456,0.002783945608016975
0.025258200269627846,0.04135891000358551,0.0027261309285132713
0.025492146544514233,0.04165919684474723,0.00275378204268333
0.025728259674479323,0.04200878451057727,0.0026964339636223033
0.025966559729348696,0.04227321620652563,0.0027092952453734416
0.026207066964838526,0.04259143062029401,0.0028409727326537135
0.0264498018242772,0.04298583721764073,0.002945910634744008
0.02669478494034321,0.043295087845105766,0.0029045987353925515
0.026942037136818822,0.04372534958766583,0.0028928335668802567
0.02719157943036019,0.044021154535675865,0.002913253532560501
0.027443433032283655,0.04435729652205091,0.0029232916885695596
0.02769761935036891,0.04475170311939763,0.002913364619225429
0.027954159990678566,0.045146109716744355,0.0028552352450202574
0.028213076759394707,0.04543743277160273,0.0029163164405837153
0.02847439166467248,0.0457153101470061,0.0028591371567158797
0.028738126918510663,0.04605593402653281,0.0028918303941898632
0.029004304938639917,0.0464682681964862,0.002889096912069854
0.02927294835042816,0.046831301541771245,0.002904172235217781
0.0295440799888038,0.04720329867335963,0.0029736872263371435
0.029817722900196734,0.047602187163858015,0.0029674247174910104
0.030093900344497212,0.047956256722839735,0.0029782771090252702
0.030372635797033115,0.048355145213338106,0.002981606344256908
0.030653952950565267,0.0487943707422015,0.002988007199878922
0.030937875717301368,0.04929634277518824,0.003022792448980497
0.03122442823092858,0.04963696665471495,0.003081498467147298
0.03151363484866479,0.05012997490139835,0.003082512320471091
0.0318055201533292,0.05050645392613841,0.0030104364702864136
0.032100108955431715,0.05090086052348512,0.0029785806017470773
0.03239742629528195,0.05132215847974184,0.0029795096218108094
0.03269749744511768,0.051873431337396914,0.0030427180573277457
0.03300034791125285,0.05232162065256364,0.003059105036050099
0.03330600343624589,0.05279670132664037,0.003173962405853831
0.03361449000108765,0.053195589817138754,0.003203601016033599
0.03392583382740992,0.053433130154177125,0.0031672608693576183
0.034240061379714255,0.05380512728576551,0.0032882322386694842
0.034557199367621395,0.05433847257081391,0.0033290407650476937
0.03487727474814178,0.05477403080934268,0.003290854230397206
0.03520031472796679,0.055122803872355686,0.0034122911816436606
0.0355263467657814,0.05561133022588742,0.0033976310715254196
0.03585539857459817,0.05614021895391015,0.0033656855099727504
0.0361874981241128,0.05666009322337756,0.0032038344000198163
0.03652267364308175,0.05709035496593763,0.0031664151312756177
0.03686095362172158,0.05752061670849766,0.003087428400603445
0.03720236681413066,0.057986733596271066,0.003075085359588433
0.03754694224073337,0.058448368590892794,0.0030417092842746204
0.037894709190746674,0.05888759411975619,0.003170476136423736
0.03824569722466999,0.05938956615274291,0.003126667944554346
0.038599936176797675,0.05998225966285725,0.0030798102311927252
0.03895745615775501,0.06072517031193976,0.0033333455732126797
0.0393182875570577,0.06113302258874148,0.003430332219102269
0.03968246104569482,0.061576730010756545,0.0034074475125134666
0.04005000757873611,0.062060774471136615,0.003430335472327291
0.04042095839796306,0.062432771602725,0.003506013258774773
0.04079534503452449,0.06305127285765508,0.0036559600938160745
0.04117319931161679,0.06338293295087845,0.0035347209951422064
0.04155455334718875,0.06392972391538185,0.003540739715072513
0.04193943955667186,0.06449892434564361,0.0035842973562522033
0.04232789065573549,0.06495607744711367,0.0036521883682606756
0.042719939663067766,0.06544012190749372,0.0036733573668375707
0.04311561990318229,0.0659376120473288,0.003649605468034157
0.0435149650092505,0.06650681247759054,0.0036062734439201707
0.04391800892596086,0.0670043026174256,0.0036157024661633438
0.044324785912403956,0.06743904625313732,0.0036474796999738748
0.04473533054498463,0.06795446396557907,0.003700498813669308
0.04514967772036102,0.06840713517389746,0.0037043719798469446
0.04556786265841064,0.0690301183219792,0.0036961536337131906
0.045989920905224385,0.06967999282897096,0.0037316257812070423
0.046415888336127774,0.07039709573323771,0.0038014891774159607
0.04684580115873045,0.07104697024022948,0.003929029760401549
0.04727969591600391,0.07163858013624955,0.004034544795453801
0.047717609489387455,0.07214055216923629,0.003957917410669537
0.048159579101923505,0.07269182502689137,0.0038267920293788525
0.04860564232142134,0.07325654356400144,0.003838718154765706
0.04905583706365046,0.07399157404087486,0.0037786638888558963
0.04951020159556351,0.07447561850125493,0.003811691372003527
0.04996877453854884,0.07505826461097168,0.003789375208039067
0.050431594871713586,0.07580225887414845,0.003902025055068827
0.0508987019351968,0.07652384367156687,0.00397984933596069
0.05137013543351344,0.07728576550735029,0.004110558231202504
0.05184593543892913,0.07796253137325207,0.0042103961192744
0.05232614239486662,0.07861240588024382,0.004241596157240435
0.05281079711934331,0.07940121907493725,0.004266109405664928
0.05329994080844088,0.08007798494083901,0.004335692103535448
0.05379361503980703,0.08070544998207244,0.004543079123285345
0.05429186177618943,0.0812298314808175,0.004607963557439022
0.05479472336900287,0.08193797059878091,0.004619312750030586
0.055302242561929005,0.08252509860164933,0.004627193834646749
0.055814462494549605,0.08318841878809609,0.004760073905649704
0.05633142670601358,0.08382036572248117,0.0047924272426647626
0.05685317913873753,0.08444334887056293,0.00479175888775091
0.05737976414214134,0.08507529580494802,0.004742945178151846
0.05791122647641758,0.0858416995338831,0.0048167807395326735
0.058447611316336315,0.08638849049838651,0.004933759417063653
0.05898896425508499,0.08711007529580492,0.004880404592513133
0.0595353313081437,0.08788096091789173,0.004999082539202745
0.06008675891719687,0.08858910003585514,0.004885935087827838
0.060643293954080614,0.0892524202223019,0.00506501078571428
0.061204983724766966,0.09005019720329868,0.005061863520976724
0.061771875973384946,0.09087486554320545,0.00531575117325687
0.06234401888627864,0.09155163140910721,0.005320655103488111
0.06292146109610344,0.09216116887773396,0.005220290806956838
0.06350425168595962,0.09288723556830406,0.005294971030396772
0.0640924401935645,0.09372086769451417,0.005372643646301369
0.06468607661546327,0.09442004302617427,0.0052610905539430845
0.06528521141127848,0.09513266403728934,0.0051989617118117625
0.0658898955079995,0.09602007888131948,0.005198961711811765
0.06650018030431118,0.09674614557188956,0.005219142711916558
0.0671161176749628,0.09757081391179634,0.0051649700014545635
0.06773775997517752,0.09842237361061312,0.0053375732614240395
0.06836516004510239,0.09918877733954823,0.005473272632979593
0.06899837121430018,0.10004930082466831,0.0054170600577832535
0.06963744730628223,0.1007395123700251,0.005515907901010137
0.07028244264308345,0.10157762638938687,0.005386366297596296
0.07093341204987996,0.10235747579777699,0.00549822736129949
0.07159041085964889,0.10322248117604878,0.005590958865175753
0.07225349491787214,0.10398440301183218,0.005672283925532505
0.07292272058728312,0.10474632484761562,0.005717979617835935
0.07359814475265763,0.10574578702043744,0.005738114745464244
0.07427982482564918,0.10638669774112586,0.005848715058818626
0.07496781874966876,0.10724722122624597,0.005828163584764481
0.07566218500481055,0.10821082825385445,0.00584727048564787
0.07636298261282241,0.1091744352814629,0.005768848245024076
0.07707027114212295,0.11007977769809967,0.005607580936472236
0.0777841107128649,0.11110613122983148,0.005525527802948232
0.07850456200204509,0.11223556830405164,0.0055341571002284345
0.07923168624866253,0.11306920043026174,0.005598592410340887
0.07996554525892346,0.11405073503047687,0.00590216340193631
0.080706201411495,0.11491574040874866,0.005896562166914109
0.08145371766280746,0.11591968447472215,0.006038950724085153
0.0822081575524054,0.11687432771602727,0.0060420858726855904
0.08296958520834907,0.11794550017927574,0.005998158162324185
0.0837380653526649,0.1187836141986375,0.006113913030517491
0.08451366330684713,0.11960380064539262,0.006138983060155178
0.08529644499741025,0.12064359985657944,0.00603660707524103
0.08608647696149245,0.12162513445679454,0.00596030192720789
0.08688382635251184,0.12256633201864468,0.005940609939858327
0.08768856094587427,0.12356131229831482,0.006018412852321712
0.08850074914473438,0.12457422015059161,0.005880462819407491
0.08932045998580969,0.12558264610971676,0.005878631205474937
0.09014776314524918,0.1265462531373252,0.006112167806755931
0.09098272894455559,0.12754123341699536,0.0060828406934582534
0.09182542835656282,0.12871548942273214,0.006091618478721218
0.09267593301146883,0.12980907135173897,0.006287125064195899
0.09353431520292387,0.13092506274650412,0.006397475768546815
0.09440064789417603,0.1318707422015059,0.0064546194804613365
0.0952750047242729,0.1329284689852994,0.00652068647849011
0.09615746001432096,0.13399964144854787,0.006539667619172314
0.09704808877380307,0.13511115095016132,0.0066375813683184
0.09794696670695395,0.13628988884904983,0.0066421612824525385
0.09885417021919574,0.13750448189315168,0.006809331675986196
0.09976977642363201,0.13850394406597347,0.006928453720793846
0.1006938631476027,0.1395392613840086,0.006995461706252633
0.10162650893929952,0.14080763714593045,0.007144557243618278
0.10256779307444219,0.14187432771602726,0.007162254414563262
0.10351779556301763,0.14310236643958407,0.007116304538136169
0.10447659715608042,0.14416009322337758,0.007249137934506114
0.10544427935261684,0.14550466116887772,0.007412269324017866
0.10642092440647247,0.14665202581570452,0.007502333039155323
0.10740661533334334,0.14776353531731803,0.0075545407953490715
0.10840143591783309,0.1488436715668698,0.0074884433842990795
0.10940547072057424,0.15008963786303334,0.007402794774979875
0.11041880508541602,0.15120562925779849,0.007403344988816713
0.11144152514667881,0.15241125851559698,0.007373987853997929
0.1124737178364752,0.15377823592685552,0.007515470950333234
0.1135154708920999,0.155091430620294,0.007704575808934322
0.11456687286348714,0.1564225528863392,0.007843169308955705
0.11562801312073753,0.15755198996055933,0.0078468564676351
0.11669898186171475,0.15889655790605953,0.007846344465875668
0.11777987011971193,0.16007977769809967,0.00794331323625623
0.11887076977119033,0.16131678020795986,0.00791115999415612
0.11997177354358843,0.16254481893151668,0.007840311707003219
0.12108297502320395,0.1639610971674435,0.007814249224057782
0.12220446866314887,0.16524291860882037,0.007752176725396002
0.1233363497913776,0.16660093223377553,0.007510668766625949
0.12447871461879062,0.16776174256005738,0.007494445193784801
0.125631660247412,0.16894944424524921,0.007449002898900562
0.1267952846786434,0.17015955539619937,0.007469768136534
0.12796968682159415,0.1714548225170312,0.007409137088521543
0.1291549665014884,0.172588741484403,0.007184486993185792
0.1303512244681509,0.17395571889566155,0.007297463212248214
0.1315585624045704,0.1756005736823234,0.0073848701087770975
0.1327770829355429,0.17705270706346363,0.007388139514087962
0.13400688963639507,0.17852276801721045,0.007622111998184443
0.13524808704178753,0.1798314808174973,0.007845950486221555
0.1365007806546014,0.18150770885622086,0.007927752655148874
0.13776507695490536,0.18288365005378274,0.007853060411747286
0.13904108340900698,0.18455987809250626,0.007984773540527694
0.1403289084785873,0.18587307278594478,0.008286717572163432
0.14162866162991988,0.18734761563284333,0.008206270343047686
0.1429404533431761,0.18875493008246685,0.008271929830852313
0.14426439512181574,0.1904177124417354,0.008223108938513815
0.14560059950206486,0.19204015776263894,0.008357573793335496
0.14694918006248173,0.19368053065614915,0.008318556821936761
0.14831025143361043,0.19538813194693438,0.00827481639793678
0.14968392930772556,0.19718985299390462,0.008317103810969036
0.1510703304486654,0.19893779132305486,0.008143847750583943
0.1524695727017573,0.20063150370258875,0.008117725232692784
0.15388177500383463,0.20230369307995696,0.00819974978632878
0.155307057393346,0.2041188598063822,0.008448313772393164
0.1567455410205595,0.20537378988884908,0.008442367485823705
0.15819734815786,0.20708587307278595,0.008443298025649627
0.1596626022101425,0.2087755467909645,0.008519653314818599
0.161141427725302,0.21029939046253138,0.008517819297835266
0.16263395040481923,0.21195320903549658,0.008599486615177811
0.16414029711444664,0.2135756543564001,0.008661362074604752
0.16566059589499135,0.2150277877375403,0.00866105284341394
0.16719497597319902,0.21662782359268556,0.008771421014438868
0.16874356777273758,0.21851021871638582,0.008606536784172442
0.17030650292528443,0.2200385442811043,0.008778340725957588
0.17188391428171457,0.22198368590892792,0.0088815510398514
0.17347593592339308,0.22387056292577984,0.008993119607389046
0.17508270317357252,0.22564091072068843,0.009006715902663325
0.17670435260889467,0.22735299390462532,0.00873431555113374
0.1783410220710008,0.2295446396557906,0.008978718489777387
0.17999285067824763,0.23131498745069917,0.009003994567840679
0.18165997883753268,0.23337217640731445,0.00904642003977325
0.18334254825622906,0.23525905342416636,0.008950915274255691
0.18504070195423022,0.23724901398350662,0.00882798332149888
0.1867545842761076,0.23934594964310021,0.008776418756314002
0.18848434090337954,0.2411124058802438,0.008825677261780943
0.1902301188668944,0.24305306561491574,0.00902942977301212
0.1919920665593285,0.24480426223140794,0.008971962416063807
0.1937703337477989,0.2466430620294012,0.009045098759560666
0.19556507158659492,0.24858372176407312,0.00904654833308123
0.19737643263002555,0.2508291502330584,0.009070154175627974
0.19920457084538692,0.2529177124417354,0.009110646322980451
0.2010496416260499,0.25521244173538904,0.009004455616845658
0.2029118018046678,0.2574713158838294,0.009028343334452163
0.20479120966650854,0.25937163858013623,0.009023556009212575
0.2066880249629082,0.2616618859806382,0.008883720746249157
0.20860240892485027,0.2639073144496235,0.008707058466908703
0.2105345242766706,0.26614377913230547,0.008770494750308852
0.21248453524988828,0.2682726783793475,0.008722757689671021
0.21445260759716675,0.27056292577984936,0.008604036483825747
0.21643890860640203,0.27262011473646464,0.008542577963568856
0.21844360711494262,0.27481176048763,0.008389835828182469
0.22046687352394098,0.27706167084976696,0.008364967938360456
0.22250887981283693,0.2791143779132305,0.008419896322452004
0.2245697995539774,0.2815301183219792,0.008340904973267909
0.22664980792736927,0.2840623879526712,0.0083812067693063
0.22874908173557018,0.28651846539978487,0.008147978206987176
0.23086779941871696,0.28877285765507354,0.008441955054689799
0.23300614106969247,0.2912737540337038,0.008609110245517996
0.23516428844943485,0.29374327716027254,0.008643381264563526
0.23734242500238661,0.29630692004302617,0.008735050185423292
0.23954073587208768,0.2985657941914665,0.008740858647705999
0.24175940791691308,0.30108013624955177,0.008359796728303894
0.243998629725955,0.3037020437432771,0.008476633321914053
0.24625859163505467,0.3059922911437791,0.008570436302896754
0.24853948574297985,0.3086366081032628,0.008385387994480875
0.25084150592775384,0.31119576909286484,0.008612965756607756
0.25316484786313553,0.3138087128002869,0.008644880125660248
0.2555097090352507,0.31638131946934384,0.008722895860702545
0.25787628875938007,0.3192228397275009,0.008661856821547567
0.26026478819690047,0.32192093940480465,0.008515047873027546
0.26267541037238357,0.32448010039440656,0.008680480754345314
0.2651083601908539,0.32728128361419867,0.00906254237200655
0.26756384445520454,0.330010756543564,0.009210694503069475
0.27004207188377727,0.3325609537468627,0.00921613659973193
0.2725432531281028,0.335155969881678,0.009437362488814586
0.27506760079080644,0.3380064539261384,0.009335907632288094
0.2776153294436801,0.34087107041299475,0.009178180501911524
0.28018665564591955,0.3435908927931158,0.009077079746500507
0.2827817979625341,0.34626210111150946,0.008968510965523587
0.28540097698292377,0.3489019361778415,0.009084606893593417
0.28804441533962977,0.3516000358551452,0.009024891572249718
0.29071233772725785,0.3547015059160989,0.008872399021687294
0.2934049709215787,0.3576326640372893,0.008585298716833747
0.29612254379880343,0.3605907135173897,0.00883758542661781
0.29886528735503826,0.3633829329508784,0.008932078096128853
0.30163343472591975,0.36643510218716385,0.008725684400751202
0.3044272212064303,0.369437970598781,0.00891305837432159
0.30724688427090036,0.37215847974184296,0.009009316264466456
0.31009266359319265,0.37509860164933667,0.008988075136238047
0.312964801067075,0.3782179992828971,0.009319387666695872
0.3158635408267819,0.38089817138759413,0.009198458941345961
0.3187891292677646,0.38417443528146283,0.009098820794835299
0.32174181506763716,0.38732968806023665,0.009031245156194845
0.3247218492073129,0.39035496593761204,0.008980905727112621
0.3277294849923382,0.3935057368232341,0.008983123489204254
0.33076497807442423,0.39677303693079957,0.00931167279371381
0.3338285864731761,0.40000448189315174,0.009044876676713798
0.3369205705980267,0.4031821441376837,0.008856369053205382
0.34004119327037063,0.4065928648261026,0.008773844360999646
0.34319071974590426,0.409685371100753,0.008851469804715304
0.34636941773717345,0.4131453926138401,0.008654283067640543
0.3495775574363275,0.41648440301183226,0.008562623990639682
0.3528154115380883,0.4199399426317677,0.008526311407863267
0.3560832552629278,0.4237764431695948,0.008347292538891986
0.3593813663804626,0.42715579060595193,0.008438162916478845
0.36271002523306484,0.43069200430261745,0.008386323526011477
0.36606951475969024,0.4342864826102546,0.008390304024049245
0.36946012051993027,0.4380557547508067,0.008489148127766428
0.37288213071828336,0.4411751523843671,0.008363058632910805
0.3763358362286533,0.444908569379706,0.008147101601933287
0.37982153061907364,0.4485478666188598,0.007975335451636794
0.3833395101766601,0.4525008963786303,0.008135477667833166
0.38689007393279756,0.4560460738615991,0.008256151916866527
0.390473523688556,0.45946127644316964,0.0084184926172436
0.39409016404034475,0.4632305485837218,0.008520266312453825
0.39774030240580366,0.46713875941197563,0.008402345769840397
0.4014242490499322,0.4710514521333812,0.008281050105110937
0.40514231711146476,0.47488795267120826,0.008311278485206066
0.408894822629486,0.4784331301541771,0.008260118135206137
0.4126820845702952,0.482583363212621,0.007708833058594395
0.4165044248545185,0.4862361061312298,0.007531461054407844
0.4203621683844714,0.49016672642524195,0.007623675512558562
0.4242556430717777,0.49399874506991753,0.007678873750131639
0.42818517986524113,0.49772768017210467,0.0074148223213681
0.4321511127789762,0.5019585873072787,0.0074048522145442434
0.4361537789208006,0.5059564359985658,0.007471269430683183
0.44019351852088745,0.5103486912871997,0.007755889875761772
0.4442706749606883,0.5142165650770886,0.007840105315943171
0.4483855948021186,0.5183130154177126,0.00793440532061339
0.45253862781701665,0.522575295804948,0.007791910133929957
0.4567301270168747,0.526859985657942,0.007900149488830633
0.46096044868284336,0.5311894944424524,0.007819599967796189
0.46522995239601894,0.5355772678379347,0.008022485804730525
0.4695390010680058,0.5400546790964504,0.007611335815232042
0.4738879609717651,0.5444290068124775,0.007461512349574796
0.4782772017727485,0.5487629974901398,0.007479377180044389
0.4827070965603183,0.552935640014342,0.007169829102127762
0.4871780218794631,0.5571844747221226,0.007397113875909877
0.4916903577628026,0.5616081032628182,0.007444507122732781
0.4962444877628913,0.5661034420939405,0.0073897782047619345
0.5008407989848213,0.570298494083901,0.007583903857764286
0.5054796821191241,0.574986554320545,0.007359846890023274
0.5101615314749833,0.5794415561133023,0.0074494837862620735
0.5148867450137492,0.5837038365005378,0.0070636936384070575
0.5196557243827657,0.58809160989602,0.007193101078649488
0.5244688749495119,0.592833452850484,0.007552017298137073
0.5293266058360562,0.5975259949802797,0.0073041261725495
0.5342293299538352,0.6019720329867337,0.007202482709911496
0.53917746403875,0.6069065973467194,0.007255348473461341
0.5441714286865893,0.6117784152025816,0.007356951726693406
0.5492116483887789,0.6163006453926139,0.007252683948099932
0.5542985515684669,0.6207332377196128,0.0073830504597599995
0.5594325706169377,0.6256453926138401,0.007178439012486587
0.5646141419303667,0.6304903191107925,0.007280566845076753
0.5698437059469142,0.635223198278953,0.006995820632720827
0.5751217071841613,0.640139835066332,0.00689207725023542
0.5804485942768978,0.6449937253495877,0.006993746581100749
0.5858248200152536,0.6498431337396917,0.0067426652815313
0.5912508413831875,0.6553334528504842,0.00670794333861606
0.5967271195973316,0.6606220867694514,0.006522341213843791
0.6022541201461928,0.6659376120473287,0.0063654174158869915
0.6078323128297229,0.6714279311581213,0.006217457263145942
0.6134621717992506,0.6766538185729652,0.006218921720396674
0.6191441755977841,0.6816735389028327,0.006228460967052417
0.6248788072006894,0.6870787020437434,0.006257283943024122
0.6306665540567405,0.6923180351380424,0.006106898077547327
0.6365079081295572,0.6979114377913229,0.006091924409634183
0.642403365939419,0.7036572248117604,0.005985896014523412
0.6483534286054721,0.7093088920760129,0.006083809291075431
0.6543586018883236,0.7151577626389387,0.005818226982684225
0.6604193962330305,0.7204777698099678,0.005996180111439072
0.6665363268124913,0.72621011115095,0.005861932459150956
0.6727099135712337,0.7318393689494443,0.005975327154663368
0.6789406812696106,0.7374955181068483,0.005763760286952479
0.6852291595284065,0.7434026532807457,0.0058979170903021615
0.6915758828738525,0.749341161706705,0.005165490689780982
0.697981390783066,0.7549121548942272,0.005446609780512051
0.7044462277299037,0.7607655073503048,0.00523513770702452
0.7109709432312431,0.7663365005378272,0.005008469641497065
0.7175560918936928,0.772319827895303,0.00487696429818133
0.7242022334607315,0.7784555396199355,0.004601965654975381
0.730909932860291,0.7844926496952311,0.004509060722171859
0.737679760252773,0.7903997848691289,0.004526500063471147
0.7445122910795136,0.7964458587307279,0.004858580279535223
0.751408106111697,0.802491932592327,0.004964540531859404
0.7583677914997191,0.8085335245607744,0.005251959493897409
0.7653919388230148,0.8146602724991036,0.005197194829948045
0.77248114514034,0.8202984940839009,0.005172062838233836
0.7796360130405229,0.826160810326282,0.005362106447937343
0.7868571506936851,0.8325385442811044,0.005020129374877826
0.794145171902934,0.838239512370025,0.00524765702679141
0.8015006961565405,0.8445903549659375,0.005021154064144666
0.8089243486805938,0.8509232699892435,0.004897323718840459
0.8164167604921464,0.8571172463248476,0.004784932603593486
0.823978568452852,0.8632798494083902,0.0046181264067103895
0.8316104153230962,0.8696082825385443,0.004844502889087033
0.8393129498166364,0.8762683757619218,0.004625264029950082
0.8470868266557402,0.8827581570455362,0.004324940452141317
0.8549327066268376,0.8889835066332017,0.003818825457895455
0.8628512566366896,0.8951640372893509,0.0037253043658515305
0.8708431497690724,0.9019720329867335,0.0034808921311220648
0.8789090653419954,0.9089368949444244,0.0036444647968330362
0.8870496889654403,0.915610433847257,0.003389123320263198
0.8952657125996392,0.9225170311939765,0.002762485175322751
0.9035578346138929,0.9290471495159555,0.003070338523541051
0.9119267598459299,0.9353397275008962,0.002764363003736421
0.9203731996618221,0.9419057009680889,0.0025564520179217924
0.9288978720164498,0.9483910003585514,0.0027191177841861232
0.9375015015145289,0.9548359627106489,0.002597784555804973
0.9461848194722002,0.9616036213696665,0.0027422325687914686
0.9549485639791966,0.9683667981355324,0.0024936946323737656
0.9637934799615786,0.9746324847615634,0.002023205093489908
0.9727203192450538,0.9808309429903191,0.0017743681087384392
0.9817298406188841,0.9873476156328435,0.0014284440281763433
0.9908228099003797,0.9933578343492291,0.00110185317284828
1.0,1.0,0.0


==> data_2/flickr/gat/roc_base_mean.csv <==
fpr,tpr_mean,tpr_std
0.0001,0.0,0.0
0.00010092621909870473,0.00042129795625672284,0.0002545883638596963
0.00010186101701559753,0.00042129795625672284,0.0002545883638596963
0.00010280447320933097,0.00042129795625672284,0.0002545883638596963
0.00010375666787451859,0.00042129795625672284,0.0002545883638596963
0.00010471768194855202,0.00042129795625672284,0.0002545883638596963
0.0001056875971184804,0.00042129795625672284,0.0002545883638596963
0.00010666649582795387,0.00042129795625672284,0.0002545883638596963
0.00010765446128423159,0.00042129795625672284,0.0002545883638596963
0.00010865157746525384,0.00042129795625672284,0.0002545883638596963
0.00010965792912678099,0.00042129795625672284,0.0002545883638596963
0.00011067360180959734,0.00042129795625672284,0.0002545883638596963
0.00011169868184678226,0.00042129795625672284,0.0002545883638596963
0.00011273325637104872,0.00042129795625672284,0.0002545883638596963
0.00011377741332214914,0.00042129795625672284,0.0002545883638596963
0.00011483124145435111,0.00042129795625672284,0.0002545883638596963
0.00011589483034398106,0.00042129795625672284,0.0002545883638596963
0.00011696827039703847,0.00042129795625672284,0.0002545883638596963
0.00011805165285688056,0.00042129795625672284,0.0002545883638596963
0.0001191450698119776,0.00042129795625672284,0.0002545883638596963
0.00012024861420374123,0.00042129795625672284,0.0002545883638596963
0.00012136237983442405,0.00042129795625672284,0.0002545883638596963
0.00012248646137509307,0.00042129795625672284,0.0002545883638596963
0.00012362095437367691,0.00042129795625672284,0.0002545883638596963
0.00012476595526308696,0.00042129795625672284,0.0002545883638596963
0.0001259215613694151,0.00042129795625672284,0.0002545883638596963
0.0001270878709202058,0.00042129795625672284,0.0002545883638596963
0.000128264983052806,0.00042129795625672284,0.0002545883638596963
0.0001294529978227916,0.00042129795625672284,0.0002545883638596963
0.00013065201621247213,0.00042129795625672284,0.0002545883638596963
0.00013186214013947485,0.00042129795625672284,0.0002545883638596963
0.00013308347246540747,0.00042129795625672284,0.0002545883638596963
0.00013431611700460153,0.00042129795625672284,0.0002545883638596963
0.0001355601785329369,0.0005960917891717462,0.00032870611643796935
0.0001368157627967472,0.0005960917891717462,0.00032870611643796935
0.00013808297652180923,0.0005960917891717462,0.00032870611643796935
0.0001393619274224142,0.0005960917891717462,0.00032870611643796935
0.00014065272421052364,0.0005960917891717462,0.00032870611643796935
0.00014195547660501016,0.0005960917891717462,0.00032870611643796935
0.0001432702953409831,0.0005960917891717462,0.00032870611643796935
0.00014459729217920195,0.0005960917891717462,0.00032870611643796935
0.00014593657991557562,0.0005960917891717462,0.00032870611643796935
0.00014728827239075018,0.0005960917891717462,0.00032870611643796935
0.0001486524844997857,0.0005960917891717462,0.00032870611643796935
0.00015002933220192182,0.0005960917891717462,0.00032870611643796935
0.0001514189325304352,0.0005960917891717462,0.00032870611643796935
0.00015282140360258693,0.0005960917891717462,0.00032870611643796935
0.0001542368646296629,0.0005960917891717462,0.00032870611643796935
0.00015566543592710622,0.0005960917891717462,0.00032870611643796935
0.00015710723892474503,0.0005960917891717462,0.00032870611643796935
0.00015856239617711372,0.0005960917891717462,0.00032870611643796935
0.00016003103137387001,0.0005960917891717462,0.00032870611643796935
0.00016151326935030913,0.0005960917891717462,0.00032870611643796935
0.0001630092360979741,0.0005960917891717462,0.00032870611643796935
0.00016451905877536624,0.0005960917891717462,0.00032870611643796935
0.00016604286571875296,0.0005960917891717462,0.00032870611643796935
0.0001675807864530767,0.0005960917891717462,0.00032870611643796935
0.00016913295170296487,0.0005960917891717462,0.00032870611643796935
0.0001706994934038408,0.0005960917891717462,0.00032870611643796935
0.0001722805447131394,0.0005960917891717462,0.00032870611643796935
0.00017387624002162505,0.0005960917891717462,0.00032870611643796935
0.00017548671496481503,0.0005960917891717462,0.00032870611643796935
0.00017711210643450888,0.0005960917891717462,0.00032870611643796935
0.00017875255259042355,0.0005960917891717462,0.00032870611643796935
0.00018040819287193827,0.000918788096091789,0.0005542789069884411
0.00018207916800994624,0.000918788096091789,0.0005542789069884411
0.00018376562003881704,0.000918788096091789,0.0005542789069884411
0.00018546769230846994,0.000918788096091789,0.0005542789069884411
0.00018718552949655793,0.000918788096091789,0.0005542789069884411
0.00018891927762076664,0.000918788096091789,0.0005542789069884411
0.0001906690840512252,0.000918788096091789,0.0005542789069884411
0.00019243509752303302,0.000918788096091789,0.0005542789069884411
0.00019421746814890265,0.000918788096091789,0.0005542789069884411
0.00019601634743191858,0.000918788096091789,0.0005542789069884411
0.00019783188827841644,0.000918788096091789,0.0005542789069884411
0.00019966424501097934,0.000918788096091789,0.0005542789069884411
0.00020151357338155586,0.000918788096091789,0.0005542789069884411
0.0002033800305846982,0.000918788096091789,0.0005542789069884411
0.00020526377527092522,0.000918788096091789,0.0005542789069884411
0.0002071649675602069,0.000918788096091789,0.0005542789069884411
0.000209083769055575,0.000918788096091789,0.0005542789069884411
0.00021102034285685965,0.000918788096091789,0.0005542789069884411
0.0002129748535745521,0.000918788096091789,0.0005542789069884411
0.00021494746734379805,0.000918788096091789,0.0005542789069884411
0.00021693835183851843,0.000918788096091789,0.0005542789069884411
0.00021894767628566206,0.000918788096091789,0.0005542789069884411
0.00022097561147959031,0.000918788096091789,0.0005542789069884411
0.00022302232979659386,0.000918788096091789,0.0005542789069884411
0.00022508800520954617,0.001003944065973467,0.0005248898812092155
0.0002271728133026905,0.001003944065973467,0.0005248898812092155
0.00022927693128656486,0.001003944065973467,0.0005248898812092155
0.0002314005380130654,0.001003944065973467,0.0005248898812092155
0.00023354381399064793,0.001003944065973467,0.0005248898812092155
0.00023570694139967278,0.001003944065973467,0.0005248898812092155
0.00023789010410788934,0.001003944065973467,0.0005248898812092155
0.00024009348768606518,0.001003944065973467,0.0005248898812092155
0.00024231727942376007,0.001003944065973467,0.0005248898812092155
0.00024456166834524467,0.001003944065973467,0.0005248898812092155
0.00024682684522556923,0.001003944065973467,0.0005248898812092155
0.00024911300260677886,0.001003944065973467,0.0005248898812092155
0.0002514203348142797,0.001003944065973467,0.0005248898812092155
0.00025374903797335715,0.001003944065973467,0.0005248898812092155
0.00025609931002584595,0.001003944065973467,0.0005248898812092155
0.00025847135074695635,0.001003944065973467,0.0005248898812092155
0.0002608653617622548,0.001003944065973467,0.0005248898812092155
0.000263281546564802,0.001003944065973467,0.0005248898812092155
0.00026572011053245065,0.001003944065973467,0.0005248898812092155
0.00026818126094530154,0.001003944065973467,0.0005248898812092155
0.0002706652070033241,0.0011563284331301542,0.0005126714614444177
0.0002731721598441376,0.0011563284331301542,0.0005126714614444177
0.0002757023325609583,0.0011563284331301542,0.0005126714614444177
0.0002782559402207126,0.0011563284331301542,0.0005126714614444177
0.00028083319988231727,0.0011563284331301542,0.0005126714614444177
0.0002834343306151309,0.0011563284331301542,0.0005126714614444177
0.0002860595535175742,0.0011563284331301542,0.0005126714614444177
0.00028870909173592344,0.0011563284331301542,0.0005126714614444177
0.00029138317048327885,0.0011563284331301542,0.0005126714614444177
0.00029408201705870637,0.0011563284331301542,0.0005126714614444177
0.00029680586086656025,0.0011563284331301542,0.0005126714614444177
0.00029955493343598134,0.0011563284331301542,0.0005126714614444177
0.0003023294684405776,0.0011563284331301542,0.0005126714614444177
0.00030512970171828706,0.0011563284331301542,0.0005126714614444177
0.00030795587129142264,0.0011563284331301542,0.0005126714614444177
0.00031080821738690636,0.0011563284331301542,0.0005126714614444177
0.00031368698245668765,0.0011563284331301542,0.0005126714614444177
0.00031659241119835204,0.0013400860523485121,0.00045777272559327894
0.00031952475057592136,0.0013400860523485121,0.00045777272559327894
0.0003224842498408442,0.0013400860523485121,0.00045777272559327894
0.0003254711605531848,0.0013400860523485121,0.00045777272559327894
0.00032848573660300434,0.0013400860523485121,0.00045777272559327894
0.0003315282342319423,0.0013400860523485121,0.00045777272559327894
0.00033459891205499747,0.0013400860523485121,0.00045777272559327894
0.0003376980310825091,0.0013400860523485121,0.00045777272559327894
0.0003408258547423452,0.0013400860523485121,0.00045777272559327894
0.00034398264890229247,0.0013400860523485121,0.00045777272559327894
0.00034716868189265597,0.0013400860523485121,0.00045777272559327894
0.00035038422452906756,0.0013400860523485121,0.00045777272559327894
0.00035362955013550426,0.0013400860523485121,0.00045777272559327894
0.000356904934567523,0.0013400860523485121,0.00045777272559327894
0.000360210656235707,0.0013983506633201861,0.00044106120008620636
0.00036354699612933176,0.0013983506633201861,0.00044106120008620636
0.00036691423784024937,0.0013983506633201861,0.00044106120008620636
0.0003703126675869927,0.0013983506633201861,0.00044106120008620636
0.0003737425742391064,0.0013983506633201861,0.00044106120008620636
0.00037720424934169976,0.0013983506633201861,0.00044106120008620636
0.0003806979871402284,0.0013983506633201861,0.00044106120008620636
0.0003842240846055061,0.0013983506633201861,0.00044106120008620636
0.00038778284145894574,0.0013983506633201861,0.00044106120008620636
0.0003913745601980384,0.0013983506633201861,0.00044106120008620636
0.0003949995461220643,0.0013983506633201861,0.00044106120008620636
0.00039865810735804387,0.0013983506633201861,0.00044106120008620636
0.0004023505548869293,0.0013983506633201861,0.00044106120008620636
0.00040607720257003656,0.0014521333811401938,0.0004605676794071398
0.0004098383671757261,0.0014521333811401938,0.0004605676794071398
0.0004136343684063274,0.0014521333811401938,0.0004605676794071398
0.0004174655289253135,0.0014521333811401938,0.0004605676794071398
0.0004213321743847289,0.0014521333811401938,0.0004605676794071398
0.0004252346334528682,0.0014521333811401938,0.0004605676794071398
0.00042917323784221574,0.0014521333811401938,0.0004605676794071398
0.0004331483223376398,0.0014521333811401938,0.0004605676794071398
0.0004371602248248502,0.0014521333811401938,0.0004605676794071398
0.000441209286319119,0.0014521333811401938,0.0004605676794071398
0.0004452958509942655,0.0014521333811401938,0.0004605676794071398
0.00044942026621191424,0.0016134815346002152,0.00045998578697085734
0.0004535828825510186,0.0016134815346002152,0.00045998578697085734
0.00045778405383766163,0.0016134815346002152,0.00045998578697085734
0.0004620241371751313,0.0016134815346002152,0.00045998578697085734
0.0004663034929742731,0.0016134815346002152,0.00045998578697085734
0.00047062248498412813,0.0016134815346002152,0.00045998578697085734
0.00047498148032285,0.0016134815346002152,0.00045998578697085734
0.0004793808495089107,0.0016134815346002152,0.00045998578697085734
0.00048382096649259574,0.0016134815346002152,0.00045998578697085734
0.000488302208687788,0.0016134815346002152,0.00045998578697085734
0.0004928249570040513,0.0016134815346002152,0.00045998578697085734
0.0004973895958790063,0.0017344926496952312,0.00044320663619215394
0.000501996513311008,0.0017344926496952312,0.00044320663619215394
0.0005066461008921268,0.0017344926496952312,0.00044320663619215394
0.0005113387538414326,0.0017344926496952312,0.00044320663619215394
0.0005160748710385908,0.0017344926496952312,0.00044320663619215394
0.000520854855057766,0.0017344926496952312,0.00044320663619215394
0.0005256791122018419,0.0017344926496952312,0.00044320663619215394
0.0005305480525369575,0.0017344926496952312,0.00044320663619215394
0.0005354620899273607,0.0017344926496952312,0.00044320663619215394
0.0005404216420705915,0.0018958408031552528,0.00044118769101200115
0.0005454271305329836,0.0018958408031552528,0.00044118769101200115
0.0005504789807854967,0.0018958408031552528,0.00044118769101200115
0.0005555776222398878,0.0018958408031552528,0.00044118769101200115
0.0005607234882852032,0.0018958408031552528,0.00044118769101200115
0.0005659170163246243,0.0018958408031552528,0.00044118769101200115
0.0005711586478126435,0.0018958408031552528,0.00044118769101200115
0.0005764488282925873,0.0018958408031552528,0.00044118769101200115
0.0005817880074344935,0.0018958408031552528,0.00044118769101200115
0.0005871766390733255,0.0020571889566152746,0.000498836475120747
0.0005926151812475553,0.0020571889566152746,0.000498836475120747
0.0005981040962380944,0.0020571889566152746,0.000498836475120747
0.0006036438506075864,0.0020571889566152746,0.000498836475120747
0.0006092349152400712,0.0020571889566152746,0.000498836475120747
0.0006148777653810023,0.0020571889566152746,0.000498836475120747
0.0006205728806776501,0.0020571889566152746,0.000498836475120747
0.0006263207452198692,0.0020571889566152746,0.000498836475120747
0.0006321218475812448,0.002155790605951954,0.00047170018005403416
0.0006379766808606282,0.002155790605951954,0.00047170018005403416
0.000643885742724042,0.002155790605951954,0.00047170018005403416
0.0006498495354469888,0.002155790605951954,0.00047170018005403416
0.0006558685659571436,0.002155790605951954,0.00047170018005403416
0.0006619433458774394,0.002155790605951954,0.00047170018005403416
0.0006680743915695614,0.002155790605951954,0.00047170018005403416
0.0006742622241778342,0.0023574757977769807,0.0005453276971537844
0.0006805073696735206,0.0023574757977769807,0.0005453276971537844
0.0006868103588995307,0.0023574757977769807,0.0005453276971537844
0.0006931717276155408,0.0023574757977769807,0.0005453276971537844
0.0006995920165435374,0.0023574757977769807,0.0005453276971537844
0.0007060717714137773,0.0023574757977769807,0.0005453276971537844
0.0007126115430111746,0.0023574757977769807,0.0005453276971537844
0.0007192118872221193,0.002532269630692004,0.0005928046157232729
0.0007258733650817253,0.002532269630692004,0.0005928046157232729
0.000732596542821523,0.002532269630692004,0.0005928046157232729
0.0007393819919175866,0.002532269630692004,0.0005928046157232729
0.0007462302891391107,0.002532269630692004,0.0005928046157232729
0.0007531420165974376,0.002532269630692004,0.0005928046157232729
0.0007601177617955331,0.002532269630692004,0.0005928046157232729
0.0007671581176779302,0.0026846539978486916,0.0006128714621138634
0.000774263682681127,0.0026846539978486916,0.0006128714621138634
0.0007814350607844542,0.0026846539978486916,0.0006128714621138634
0.0007886728615614156,0.0026846539978486916,0.0006128714621138634
0.0007959777002314986,0.0026846539978486916,0.0006128714621138634
0.0008033501977124734,0.0026846539978486916,0.0006128714621138634
0.0008107909806731687,0.0027518823951237005,0.0005935383432931234
0.000818300681586739,0.0027518823951237005,0.0005935383432931234
0.0008258799387844272,0.0027518823951237005,0.0005935383432931234
0.0008335293965098195,0.0027518823951237005,0.0005935383432931234
0.0008412497049736118,0.0027518823951237005,0.0005935383432931234
0.0008490415204088747,0.0027518823951237005,0.0005935383432931234
0.0008569055051268347,0.0028594478307637145,0.0006323547292554726
0.0008648423275731727,0.0028594478307637145,0.0006323547292554726
0.000872852662384838,0.0028594478307637145,0.0006323547292554726
0.0008809371904473991,0.0028594478307637145,0.0006323547292554726
0.0008890965989529158,0.0028594478307637145,0.0006323547292554726
0.000897331581458352,0.0029266762280387233,0.0006242733568087498
0.0009056428379445294,0.0029266762280387233,0.0006242733568087498
0.0009140310748756232,0.0029266762280387233,0.0006242733568087498
0.0009224970052592174,0.0029266762280387233,0.0006242733568087498
0.0009310413487069075,0.0029266762280387233,0.0006242733568087498
0.000939664831495469,0.0029266762280387233,0.0006242733568087498
0.0009483681866285928,0.003114915740408749,0.0006784802693836256
0.0009571521538991865,0.003114915740408749,0.0006784802693836256
0.0009660174799522646,0.003114915740408749,0.0006784802693836256
0.0009749649183484086,0.003114915740408749,0.0006784802693836256
0.0009839952296278227,0.003114915740408749,0.0006784802693836256
0.00099310918137498,0.003200071710290427,0.0006914973559527951
0.0010023075482838654,0.003200071710290427,0.0006914973559527951
0.0010115911122238297,0.003200071710290427,0.0006914973559527951
0.0010209606623060466,0.003200071710290427,0.0006914973559527951
0.0010304169949505876,0.003200071710290427,0.0006914973559527951
0.0010399609139541202,0.0033121190390821087,0.0007937577723909873
0.0010495932305582276,0.0033121190390821087,0.0007937577723909873
0.00105931476351837,0.0033121190390821087,0.0007937577723909873
0.001069126339173476,0.0033121190390821087,0.0007937577723909873
0.0010790287915161836,0.0034286482610254567,0.0008307973415441187
0.0010890229622637305,0.0034286482610254567,0.0008307973415441187
0.0010991097009294972,0.0034286482610254567,0.0008307973415441187
0.0011092898648952228,0.0034286482610254567,0.0008307973415441187
0.0011195643194838783,0.0034286482610254567,0.0008307973415441187
0.0011299339380332217,0.0035317318035138047,0.0008863125493259311
0.0011403996019700331,0.0035317318035138047,0.0008863125493259311
0.0011509622008850323,0.0035317318035138047,0.0008863125493259311
0.0011616226326085018,0.0035317318035138047,0.0008863125493259311
0.0011723818032865986,0.0036437791323054858,0.0008670272209974984
0.001183240627458378,0.0036437791323054858,0.0008670272209974984
0.0011942000281335325,0.0036437791323054858,0.0008670272209974984
0.0012052609368708425,0.0036437791323054858,0.0008670272209974984
0.001216424293857368,0.0036975618501254937,0.0008762963951268017
0.001227691047988359,0.0036975618501254937,0.0008762963951268017
0.0012390621569479156,0.0036975618501254937,0.0008762963951268017
0.0012505385872903913,0.0036975618501254937,0.0008762963951268017
0.0012621213145225473,0.0038320186446755113,0.0008345499538923337
0.0012738113231864786,0.0038320186446755113,0.0008345499538923337
0.0012856096069432965,0.0038320186446755113,0.0008345499538923337
0.0012975171686575868,0.0038320186446755113,0.0008345499538923337
0.0013095350204826678,0.0039037289351021875,0.0008497098916339985
0.001321664183946605,0.0039037289351021875,0.0008497098916339985
0.0013339056900390587,0.0039037289351021875,0.0008497098916339985
0.001346260579298911,0.00394854786661886,0.0008173091239529246
0.0013587299019027091,0.00394854786661886,0.0008173091239529246
0.0013713147177539457,0.00394854786661886,0.0008173091239529246
0.0013840160965731315,0.00394854786661886,0.0008173091239529246
0.0013968351179887398,0.003997848691287199,0.0008195861922310837
0.0014097728716289677,0.003997848691287199,0.0008195861922310837
0.001422830457214352,0.003997848691287199,0.0008195861922310837
0.0014360089846512606,0.004123341699533883,0.0008264202632926576
0.0014493095741262166,0.004123341699533883,0.0008264202632926576
0.00146273335620113,0.004123341699533883,0.0008264202632926576
0.001476281471909391,0.004123341699533883,0.0008264202632926576
0.0014899550728528536,0.004221943348870562,0.0007997385451127809
0.0015037553212997384,0.004221943348870562,0.0007997385451127809
0.0015176833902834053,0.004221943348870562,0.0007997385451127809
0.0015317404637020797,0.0043160631050555755,0.0008158331447973547
0.0015459277364194785,0.0043160631050555755,0.0008158331447973547
0.001560246414366368,0.0043160631050555755,0.0008158331447973547
0.0015746977146430868,0.004383291502330585,0.0007994594139936321
0.001589282865622978,0.004383291502330585,0.0007994594139936321
0.00160400310705682,0.004383291502330585,0.0007994594139936321
0.0016188596901781992,0.004463965579060595,0.0007746172915547882
0.0016338538778098604,0.004463965579060595,0.0007746172915547882
0.001648986944471065,0.004463965579060595,0.0007746172915547882
0.0016642601764859037,0.004647723198278953,0.0008221013296543533
0.0016796748720926532,0.004647723198278953,0.0008221013296543533
0.0016952323415541214,0.004647723198278953,0.0008221013296543533
0.0017109339072690134,0.004710469702402295,0.0008300447832206349
0.001726780903884356,0.004710469702402295,0.0008300447832206349
0.0017427746784089192,0.004710469702402295,0.0008300447832206349
0.0017589165903277326,0.00484940839010398,0.0006829231326478619
0.001775208011717636,0.00484940839010398,0.0006829231326478619
0.0017916503273638995,0.00484940839010398,0.0006829231326478619
0.0018082449348779518,0.004930082466833991,0.0006559847735179917
0.0018249932448161524,0.004930082466833991,0.0006559847735179917
0.0018418966807997109,0.0050869487271423455,0.0005973055695501316
0.0018589566796356884,0.0050869487271423455,0.0005973055695501316
0.0018761746914391195,0.0050869487271423455,0.0005973055695501316
0.0018935521797562953,0.005221405521692363,0.0006614905851359645
0.001911090621689138,0.005221405521692363,0.0006614905851359645
0.0019287915080207778,0.005297597705270706,0.0006993923697216935
0.0019466563433422632,0.005297597705270706,0.0006993923697216935
0.0019646866461804444,0.005297597705270706,0.0006993923697216935
0.0019828839491270716,0.005400681247759053,0.0006879539719405553
0.002001249798969037,0.005400681247759053,0.0006879539719405553
0.0020197857568198785,0.0054723915381857295,0.0007368895084056141
0.002038493398252464,0.0054723915381857295,0.0007368895084056141
0.0020573743134329114,0.0054723915381857295,0.0007368895084056141
0.0020764301072557748,0.005615812119039083,0.000727930217579908
0.002095662399480433,0.005615812119039083,0.000727930217579908
0.0021150728248687948,0.0057547508067407665,0.0006914973559527952
0.0021346630333242455,0.0057547508067407665,0.0006914973559527952
0.002154434690031882,0.005839906776622446,0.0007567928710078148
0.00217438947560008,0.005839906776622446,0.0007567928710078148
0.0021945290862033138,0.005839906776622446,0.0007567928710078148
0.0022148552337263594,0.0059653997848691295,0.0007971248535981627
0.0022353696459097966,0.0059653997848691295,0.0007971248535981627
0.002256074066496859,0.006050555754750808,0.0008028581834913591
0.00227697025538168,0.006050555754750808,0.0008028581834913591
0.002298059988758851,0.006108820365722482,0.0008342289628407883
0.0023193450592744274,0.006108820365722482,0.0008342289628407883
0.0023408272761782944,0.006243277160272499,0.0007834557765989773
0.002362508465477945,0.006243277160272499,0.0007834557765989773
0.0023843904700937206,0.006319469343850843,0.0007972788373447076
0.002406475150015424,0.006319469343850843,0.0007972788373447076
0.0024287643824604504,0.006382215847974185,0.0008081781192209479
0.0024512600620333396,0.006382215847974185,0.0008081781192209479
0.0024739641008868114,0.006494263176765866,0.0008311196579410538
0.0024968784288843266,0.006494263176765866,0.0008311196579410538
0.002520004993764092,0.006606310505557547,0.0008172408504337512
0.002543345761304648,0.006606310505557547,0.0008172408504337512
0.002566902715491952,0.0067318035138042315,0.0008376332030622096
0.002590677858688006,0.0067318035138042315,0.0008376332030622096
0.002614673211801092,0.00683040516314091,0.0008714308466029725
0.00263889081445751,0.00683040516314091,0.0008714308466029725
0.002663332725174981,0.006920043026174255,0.0008793347962006362
0.0026880010215376074,0.006920043026174255,0.0008793347962006362
0.0027128978003724646,0.00702760846181427,0.0009162765035384216
0.0027380251779278576,0.007099318752240946,0.0008994112280233552
0.00276338529005317,0.007099318752240946,0.0008994112280233552
0.0027889802923804397,0.007175510935819289,0.0009354770275913986
0.002814812360507581,0.007175510935819289,0.0009354770275913986
0.0028408836901833013,0.0072292936536392976,0.0009413279782766776
0.00286719649749377,0.0072292936536392976,0.0009413279782766776
0.0028937530190509503,0.007265148798852636,0.0009166783338216867
0.002920555512182745,0.007341340982430979,0.0009160328842462639
0.0029476062551248585,0.007341340982430979,0.0009160328842462639
0.0029749075472144406,0.007413051272857655,0.0009420745609144025
0.003002461709085549,0.007413051272857655,0.0009420745609144025
0.003030271082866396,0.007560953746862674,0.0008485533583163593
0.003058338032378432,0.007664037289351021,0.0008358193337336779
0.0030866649433372744,0.007664037289351021,0.0008358193337336779
0.003115254223555488,0.007744711366081032,0.000834964384696496
0.0031441083031472647,0.007910541412692722,0.0008699055835035099
0.0031732296347349765,0.007910541412692722,0.0008699055835035099
0.00320262069365765,0.00796432413051273,0.0008277830032422976
0.003232283978181381,0.00804499820724274,0.0008808690700674034
0.00326222200971167,0.00804499820724274,0.0008808690700674034
0.003292437333007769,0.008166009322337756,0.0008873192654038871
0.0033229325163989716,0.008242201505916098,0.000868930064924406
0.0033537101520029287,0.008242201505916098,0.000868930064924406
0.0033847728559459832,0.008322875582646109,0.0008818313813209774
0.0034161232685855285,0.008443886697741126,0.000933984666456482
0.0034477640547344642,0.008443886697741126,0.000933984666456482
0.0034796979038876916,0.00848422373610613,0.0009493552990491467
0.003511927530450728,0.008529042667622805,0.000946529900658138
0.0035444556739704356,0.008632126210111151,0.0010251252233762246
0.0035772850993678732,0.008632126210111151,0.0010251252233762246
0.0036104185971733375,0.008775546790964503,0.0010222035767531205
0.0036438589837635444,0.008865184653997849,0.0009983438653048179
0.0036776091016010306,0.008959304410182861,0.0009777080954759204
0.003711671819475767,0.008959304410182861,0.0009777080954759204
0.003746050032748993,0.009008605234851202,0.000978974239596383
0.0037807466635993493,0.009169953388311222,0.0011013263871959334
0.0038157646612712484,0.009214772319827895,0.0010854039384859966
0.003851107002325569,0.009214772319827895,0.0010854039384859966
0.0038867766908926675,0.009277518823951236,0.0011061391395011811
0.0039227767589277195,0.009389566152742916,0.001131129361268488
0.0039591102664684585,0.009443348870562926,0.0011147917785950198
0.003995780301895269,0.009497131588382933,0.0011166721708872603
0.004032789982193705,0.009497131588382933,0.0011166721708872603
0.004070142453219439,0.009568841878809608,0.0011503040692347867
0.004107840889965647,0.009618142703477947,0.0011334848669570519
0.004145888496832911,0.009694334887056292,0.0011759786933731903
0.004184288507901585,0.009752599498027967,0.0011653305255829522
0.0042230441872066725,0.00981086410899964,0.0011856939416871027
0.0042621588290153245,0.009851201147364649,0.0011702233604345474
0.004301635758106795,0.009851201147364649,0.0011702233604345474
0.004341478330055093,0.009949802796701327,0.001185609231446546
0.004381689931514195,0.010003585514521334,0.0012077664908913012
0.004422273980505897,0.010079777698099677,0.001176244374078026
0.004463233926710397,0.010115632843313014,0.0011583861113591012
0.004504573251759458,0.010129078522768016,0.0011635671374818188
0.0045462954695324,0.010218716385801362,0.0011095640389403097
0.0045884041264547615,0.010285944783076371,0.0011130285322316171
0.004630902801799737,0.01037110075295805,0.0011063812448860895
0.004673795107992464,0.010469702402294728,0.001082933552295857
0.004717084690917017,0.010536930799569738,0.0010794758517882748
0.004760775230226368,0.010599677303693083,0.001122612594590328
0.004804870439655134,0.010675869487271426,0.0011147417248600822
0.004849374067335233,0.010720688418788097,0.001143405033648871
0.004894289896114532,0.010850663320186447,0.0010615455363819119
0.004939621743878321,0.010908927931158122,0.0010451773121323846
0.004985373463873894,0.011007529580494802,0.0010746579186166594
0.005031548945038057,0.011137504481893153,0.0011350688746701561
0.0050781521123276704,0.011200250986016496,0.0011625020608985895
0.005125186927053333,0.011316780207959844,0.001142321158492396
0.0051726573872160194,0.011415381857296522,0.0011105794007569498
0.005220567527846975,0.011554320544998208,0.0010859384481003904
0.005268921421350677,0.011652922194334886,0.001086390520060825
0.0053177231778509665,0.011706704912154893,0.0011147417248600824
0.0053669769455404765,0.011742560057368233,0.0011103683623797087
0.005416686911033152,0.011836679813553245,0.0011021873485380458
0.00546685729972018,0.011885980638221584,0.0010916781204698238
0.005517492376129128,0.01205629257798494,0.0010789691696705978
0.005568596444286409,0.012114557188956616,0.0010553460000777112
0.005620173848083188,0.012235568304051632,0.0010917190095879714
0.005672228971644543,0.01235209752599498,0.0011366310387622266
0.005724766239702178,0.012374506991753315,0.0011468451431610707
0.005777790117970507,0.012464144854786662,0.0011448973417872359
0.005831305113526219,0.01258515596988168,0.0011608401282775759
0.00588531577519145,0.0127465041233417,0.0012490828850934014
0.0059398266939203566,0.01279580494801004,0.0012763125809155042
0.005994842503189409,0.012809250627465041,0.0012816438249135392
0.006050367879391224,0.012880960917891718,0.0012490828850934017
0.0061064075422320365,0.013114019361778414,0.0012406562440007958
0.006162966255132942,0.013217102904266762,0.001241420579788108
0.006220048825634711,0.013275367515238437,0.0013246334432104327
0.0062776601058065,0.013418788096091792,0.00125834022484727
0.006335804992658254,0.013465240592489205,0.0012757051680161826
0.006394488428556937,0.013566690570096806,0.0012652123198530105
0.006453715401646702,0.013687701685191825,0.0013402784051950078
0.0065134909462728026,0.01387594119756185,0.0012995257587520963
0.006573820143409586,0.013961097167443528,0.0013198141691040629
0.006634708121092351,0.014100035855145215,0.0012818876059239742
0.006696160054853215,0.014162782359268555,0.0012893180955175936
0.00675818116816111,0.014189673718178562,0.0012654151722305649
0.006820776732865685,0.014359985657941915,0.0012392162153755234
0.0068839520696454964,0.014476514879885263,0.0012321357476105688
0.00694771254846024,0.014602007888131947,0.0012605731172808297
0.007012063589007177,0.014714055216923627,0.0012823837312139787
0.0070770106611818895,0.014781283614198639,0.0013073340795040928
0.007142559285543126,0.014920222301900325,0.0013753319599402584
0.007208715033782135,0.01497400501972033,0.0013720824617025737
0.007275483529196233,0.015175690211545356,0.0013361087364172233
0.007342870447166758,0.015247400501972033,0.001331356149012788
0.00741088151564157,0.01548045894585873,0.001430341193741154
0.007479522515621821,0.015552169236285407,0.00145260670012331
0.007548799281653432,0.015659734671925423,0.0014151241983142266
0.007618717702322999,0.01581211903908211,0.0013705118232331156
0.007689283720758305,0.015919684474722123,0.0014254330614758455
0.007760503335133571,0.016000358551452133,0.0014040086201112377
0.007832382599179196,0.016063105055575472,0.0013959096678548073
0.00790492762269642,0.01621997131588383,0.0013784118878036279
0.007978144572076629,0.016394765148798854,0.001513969088791041
0.00805203967082547,0.01644854786661886,0.0015553023111796245
0.008126619200091946,0.016556113302258875,0.0015270917794000004
0.008201889499202203,0.016712979562567225,0.0015307777588832814
0.008277856966198472,0.016762280387235567,0.0015385657323939872
0.008354528058382871,0.016905700968088917,0.0015346148754590042
0.008431909292866252,0.017067049121548942,0.0015799053026864791
0.008510007247122246,0.017093940480458945,0.0015882745634402014
0.00858882855954625,0.017170132664037285,0.0016209961059871947
0.008668379930019773,0.01731355324489064,0.0016504148506146688
0.008748668120479914,0.017448010039440662,0.0016366991787151338
0.008829699955494083,0.017649695231265687,0.001675346341219828
0.008911482322840203,0.017748296880602362,0.001653650544044665
0.008994022174092044,0.01789619935460738,0.0016676350249337727
0.009077326525210224,0.017994801003944065,0.0017035452552905416
0.00916140245713852,0.018209931875224093,0.00178565307877929
0.009246257116405733,0.018398171387594118,0.0018431246343478546
0.009331897715733239,0.018599856579419143,0.001886777061717923
0.009418331534647951,0.0187432771602725,0.0019047665076328325
0.009505565920101192,0.01890462531373252,0.0019425903472521514
0.009593608287093146,0.019137683757619213,0.001982643280289123
0.009682466119303124,0.019339368949444245,0.0020893346954680755
0.009772146969725724,0.019487271423449262,0.002007790310467508
0.009862658461312821,0.019603800645392612,0.002037079466523356
0.009954008287621519,0.019742739333094297,0.0020325878208993058
0.010046204213468132,0.019899605593402654,0.0020139171863247127
0.010139254075588154,0.020038544281104336,0.0020735935033675745
0.01023316578330245,0.02019092864826103,0.0020627801987653503
0.010327947319189514,0.020302975977052704,0.0020627531485709586
0.010423606739764012,0.020473287916816067,0.002113608518814097
0.01052015217616159,0.0206244426109471,0.002112684866733251
0.010617591834830001,0.0207422015059161,0.002157917653483428
0.010715933998226712,0.02104697024022947,0.0022510032897457843
0.010815187025522881,0.02110075295804948,0.002272083590477692
0.01091535935331391,0.02123072785944783,0.0022663050698326415
0.01101645949633657,0.021288992470419505,0.00226758006852287
0.01111849604819271,0.021660989602007887,0.002321185112439389
0.011221477682079803,0.021876120473287918,0.0023487524399995077
0.011325413151528114,0.02207332377196128,0.002347022326423684
0.011430311291144786,0.022270527070634635,0.0023243944621786678
0.011536181017364784,0.02242291143779132,0.002349094509316617
0.011643031329208768,0.022588741484403013,0.002364148484139721
0.011750871309048075,0.022799390462531374,0.002369057289723354
0.011859710123376693,0.022915919684474723,0.0023709407753701238
0.011969557023590429,0.023122086769451412,0.0023054005270975995
0.01208042134677329,0.023269989243456437,0.0023266354950758814
0.012192312516491107,0.023579239870921483,0.0022478529884339083
0.012305240043592616,0.023740588024381497,0.0023008070101423906
0.012419213527017834,0.02389745428468985,0.002227340071469176
0.012534242654613994,0.024130512728576546,0.0021329919206893528
0.012650337203959038,0.024336679813553246,0.00219353454253027
0.012767507043192657,0.0244801003944066,0.0022290429234416813
0.01288576213185518,0.024668339906776623,0.0022500115447005335
0.013005112521734086,0.024892434564359984,0.0022679934276822024
0.013125568357718428,0.025031373252061673,0.002296942911450119
0.013247139878661175,0.025201685191825023,0.00225227704101156
0.013369837418249465,0.025336141986375044,0.0021678499126177443
0.013493671405883065,0.02547508067407673,0.002132991920689353
0.013618652367560814,0.025582646109716743,0.0021971741863285755
0.013744790926775366,0.025779849408390103,0.0021638051197904076
0.01387209780541621,0.026026353531731806,0.0022570286647357724
0.014000583824680975,0.026304230907135174,0.002221786743483287
0.014130259905995337,0.026465579060595195,0.0022504132541037326
0.014261137071941283,0.026631409107206887,0.002287258983829379
0.014393226447194065,0.026797239153818576,0.0022683132372397067
0.014526539259467812,0.02701289056990519,0.0022619208119555104
0.014661086840469845,0.027326102545715308,0.002303424693289135
0.014796880626863964,0.027532269630692007,0.002265812600364118
0.014933932161242518,0.027805665112943707,0.0022861267643072294
0.015072253093107555,0.0279714951595554,0.002287029657045455
0.015211855179861048,0.02820903549659376,0.0022709438050052314
0.015352750287804227,0.02839727500896379,0.0023101153442523377
0.015494950393146316,0.028639297239153816,0.0023357501292211144
0.015638467583022463,0.028872355683040512,0.0022900870836442253
0.01578331405652118,0.029029221943348872,0.0022802468001579305
0.01592950212572123,0.029159196844747222,0.0022971323842994507
0.016077044216738237,0.02930709931875224,0.0022832204452218102
0.016225952870780873,0.029508784510577268,0.00232581035513836
0.016376240745216875,0.029670132664037292,0.0023772348847754384
0.016527920614648955,0.02985837217640731,0.0024543611511195808
0.016681005372000592,0.030051093581929006,0.0024718903728903454
0.016835508029612024,0.03027518823951237,0.002418123386228502
0.01699144172034626,0.03053065614915741,0.002433905958521466
0.01714881969870539,0.03078612405880244,0.0025417115987001328
0.01730765534195726,0.030996773036930804,0.0026431941376920025
0.017467962151272456,0.03127465041233417,0.002600510978868185
0.017629753752872058,0.03159734671925421,0.002604301750700958
0.017793043899185772,0.03189763356041592,0.0026457978484835166
0.01795784647002095,0.03220688418788096,0.0026755062749346543
0.018124175473742378,0.032466833990677665,0.0027354810158717185
0.01829204504846294,0.03265955539619936,0.002603963207177785
0.018461469463245474,0.03282538544281104,0.002593067745139464
0.018632463119315597,0.03302707063463607,0.002608878482397713
0.018805040551285814,0.03330494801003944,0.00265114072091969
0.018979216428391014,0.033596271064897806,0.002790091981898635
0.01915500555573528,0.03386966654714952,0.002728115594666258
0.019332422875550453,0.034138580136249555,0.0027401970391632367
0.019511483468466165,0.0344209394048046,0.00273105515717713
0.019692202554791715,0.034730190032269626,0.002864787241756766
0.01987459549580984,0.03505736823234133,0.0028957330947642994
0.02005867779508234,0.035299390462531374,0.0029105248334903946
0.020244465099768037,0.03561312298314808,0.002982336106946144
0.020431973201952704,0.03590444603800645,0.003049770125896322
0.020621218039991424,0.036191287199713165,0.0030353775554414235
0.02081221569986339,0.03644227321620653,0.0029863185872952653
0.021004982416539152,0.03679634277518824,0.003090087560339344
0.02119953457536071,0.03707870204374327,0.0029676954768430067
0.021395888713434216,0.03735657941914665,0.0029622153109767103
0.021594061521035653,0.037688239512370034,0.0030136227925905644
0.02179406984302956,0.03799749013983507,0.002973762281352824
0.021995930680300747,0.03831570455360344,0.0030288410051917385
0.022199661191199548,0.03874148440301183,0.002979865419706823
0.022405278693000182,0.039122445320903546,0.0030077662556542107
0.022612800663372772,0.03941376837576192,0.003000541087589829
0.022822244741868985,0.03970509143062029,0.0030642262044749072
0.023033628731421313,0.039965041233417,0.0030544941235804523
0.02324697059985648,0.04028773754033704,0.0031989297606473165
0.023462288481422625,0.04071351738974543,0.003207552317682167
0.02367960067833076,0.04114826102545715,0.003217227239328986
0.023898925662310503,0.0414844030118322,0.0031318567992322847
0.02412028207618007,0.04185191825026892,0.003215239050674946
0.024343688735431104,0.04224632484761563,0.0032473163954881406
0.024569164629827903,0.04259143062029401,0.00324311074026754
0.024796728925021577,0.04303961993546074,0.003313035709049673
0.025026400964179192,0.04338472570813912,0.00328373235640269
0.025258200269627846,0.04365363929723916,0.003261430666736983
0.025492146544514233,0.04387325206167085,0.0032304505598211813
0.025728259674479323,0.04425421297956257,0.003260349229217417
0.025966559729348696,0.04459035496593761,0.0033600218863696265
0.026207066964838526,0.044984761563284334,0.0034175590431122045
0.0264498018242772,0.04535227680172105,0.003573196166596067
0.02669478494034321,0.04570634636070277,0.003572405920824031
0.026942037136818822,0.04621280028684117,0.003614310213776953
0.02719157943036019,0.04649515955539621,0.0035992575550145606
0.027443433032283655,0.046907493725349594,0.003545149467091111
0.02769761935036891,0.04725708139117963,0.003537965057711126
0.027954159990678566,0.04760666905700968,0.0035778996665295666
0.028213076759394707,0.04801452133381141,0.003572671437913354
0.02847439166467248,0.048373072785944785,0.003601975703658879
0.028738126918510663,0.04878540695589817,0.003709261153041093
0.029004304938639917,0.049233596271064904,0.0038359262959234064
0.02927294835042816,0.049699713158838296,0.0038285996394916482
0.0295440799888038,0.04999551810684834,0.0038124642174711884
0.029817722900196734,0.05039888849049838,0.003824154886077624
0.030093900344497212,0.05072158479741843,0.003923359257446799
0.030372635797033115,0.05116081032628182,0.004005733357998383
0.030653952950565267,0.05154603351664133,0.004085228811890568
0.030937875717301368,0.05203926138400859,0.004072386330806497
0.03122442823092858,0.05233058443886699,0.0041649304886757724
0.03151363484866479,0.052814628899247054,0.004282245054777589
0.0318055201533292,0.05319110792398709,0.004386651888693947
0.032100108955431715,0.0535182861240588,0.004453690498232557
0.03239742629528195,0.0540516314091072,0.0043850336053958905
0.03269749744511768,0.05439225528863393,0.004433133837128881
0.03300034791125285,0.05491663678737899,0.0042690826298434565
0.03330600343624589,0.055427572606669064,0.004238651043564798
0.03361449000108765,0.055920580853352456,0.004239914613656568
0.03392583382740992,0.05627465041233418,0.004245551340168314
0.034240061379714255,0.05683936894944423,0.004192522980228089
0.034557199367621395,0.05739064180709932,0.00424639502118654
0.03487727474814178,0.05778056651129437,0.004274398936387527
0.03520031472796679,0.058246683399067765,0.004263597417338042
0.0355263467657814,0.05859178917174614,0.004255992248749362
0.03585539857459817,0.059057906059519535,0.00432208053312502
0.0361874981241128,0.059488167802079606,0.004323009956188794
0.03652267364308175,0.05990946575833632,0.004320531050384466
0.03686095362172158,0.06036661885980639,0.00422955274940507
0.03720236681413066,0.06075654356400143,0.004191958641140238
0.03754694224073337,0.06123162423807817,0.004156164880850595
0.037894709190746674,0.06177393330942991,0.004311377767047633
0.03824569722466999,0.06226245966296162,0.0042457931599665655
0.038599936176797675,0.0627330584438867,0.004289163680499553
0.03895745615775501,0.0632664037289351,0.004264853596445862
0.0393182875570577,0.06369666547149516,0.00427345894105719
0.03968246104569482,0.0642255288633919,0.004222716164172682
0.04005000757873611,0.06471853711007529,0.004427632581398624
0.04042095839796306,0.06522947292936536,0.004397597789578165
0.04079534503452449,0.06568662603083542,0.004477817755897144
0.04117319931161679,0.0662513445679455,0.004391381181675796
0.04155455334718875,0.06683847257081392,0.004476364563524111
0.04193943955667186,0.0672373610613123,0.004456213031815342
0.04232789065573549,0.06762728576550736,0.00439517364746953
0.042719939663067766,0.06819200430261743,0.004449619367728257
0.04311561990318229,0.0686894944424525,0.004502274283707302
0.0435149650092505,0.06924524919325922,0.004585083543735695
0.04391800892596086,0.06980996773036932,0.004642081751686913
0.044324785912403956,0.07026712083183936,0.004765479430515402
0.04473533054498463,0.0708094299031911,0.004744716576645403
0.04514967772036102,0.07149964144854787,0.0046632776677309595
0.04556786265841064,0.0722077805665113,0.004548008912304828
0.045989920905224385,0.0728755826461097,0.004724330196259679
0.046415888336127774,0.07335066332018644,0.004754197487616598
0.04684580115873045,0.07379885263535317,0.004701560746693229
0.04727969591600391,0.07427393330942991,0.004707709110551407
0.047717609489387455,0.07485209752599499,0.0047991591554140305
0.048159579101923505,0.07554679096450341,0.00492719328911896
0.04860564232142134,0.07608013624955182,0.004876701143879716
0.04905583706365046,0.0765462531373252,0.004867639973592944
0.04951020159556351,0.07707959842237361,0.004984506437464425
0.04996877453854884,0.07763535317318035,0.005121130350178158
0.050431594871713586,0.07834797418429544,0.005244323591685544
0.0508987019351968,0.07896647543922554,0.005315257801976119
0.05137013543351344,0.07971943348870562,0.005205733848146263
0.05184593543892913,0.08029311581211904,0.0052506950534701785
0.05232614239486662,0.08084215170811342,0.005296702161598063
0.05281079711934331,0.08152115453567585,0.005429628525819902
0.05329994080844088,0.08226066690570097,0.005441854218454021
0.05379361503980703,0.08288813194693438,0.005356157142103036
0.05429186177618943,0.08352007888131947,0.005391297073542586
0.05479472336900287,0.08416547149515954,0.005488055338865967
0.055302242561929005,0.0847615632843313,0.0054974560283950515
0.055814462494549605,0.08559519541054142,0.005455683020499782
0.05633142670601358,0.08616887773395483,0.005574077015886002
0.05685317913873753,0.0869263176765866,0.00552311379048712
0.05737976414214134,0.08759411975618503,0.0056123849706209376
0.05791122647641758,0.08832018644675511,0.005688933200854738
0.058447611316336315,0.08897006095374686,0.005723051727800106
0.05898896425508499,0.08987540337038366,0.005864758844992304
0.0595353313081437,0.09069110792398709,0.005713324925889665
0.06008675891719687,0.09156059519541056,0.0057886618530588844
0.060643293954080614,0.09224184295446397,0.005745276967836219
0.061204983724766966,0.09283345285048406,0.005731103245391321
0.061771875973384946,0.09348332735747578,0.005625873951267281
0.06234401888627864,0.09426765865901757,0.005618182129862823
0.06292146109610344,0.09482789530297596,0.005742764890510117
0.06350425168595962,0.09564359985657943,0.005838056513033562
0.0640924401935645,0.09626658300466118,0.005762460967153398
0.06468607661546327,0.09714951595553964,0.00587746171095728
0.06528521141127848,0.09778594478307637,0.005822276494187756
0.0658898955079995,0.09870921477231982,0.005766594150320143
0.06650018030431118,0.09943976335604159,0.005746620954077724
0.0671161176749628,0.10023754033703838,0.005764195909839138
0.06773775997517752,0.1009860164933668,0.005649548344191336
0.06836516004510239,0.10163589100035855,0.005692496387724978
0.06899837121430018,0.10243366798135531,0.00578031983665313
0.06963744730628223,0.10307457870204373,0.005747504473198409
0.07028244264308345,0.10386339189673717,0.005803016146735474
0.07093341204987996,0.10464772319827895,0.0058439582608117565
0.07159041085964889,0.1056113302258874,0.005931290728690223
0.07225349491787214,0.10635532448906419,0.005846537567034029
0.07292272058728312,0.10720240229472928,0.005866258084589227
0.07359814475265763,0.10804948010039442,0.005898976590030499
0.07427982482564918,0.10887863033345284,0.005935159686117466
0.07496781874966876,0.10985120114736464,0.005947291890542066
0.07566218500481055,0.11074309788454643,0.006078120241751198
0.07636298261282241,0.11145935311965441,0.005980219770404392
0.07707027114212295,0.11247759053424167,0.006108622884479727
0.0777841107128649,0.1134053424166368,0.006040312505900308
0.07850456200204509,0.11424793832915023,0.006161962909188997
0.07923168624866253,0.11514879885263536,0.006172687693415812
0.07996554525892346,0.11594657583363213,0.006265644592557154
0.080706201411495,0.11683847257081392,0.0062546438576339914
0.08145371766280746,0.11774829688060236,0.00628448863620362
0.0822081575524054,0.11860433847257082,0.006116029997299175
0.08296958520834907,0.11959931875224097,0.006115088402568586
0.0837380653526649,0.12050466116887773,0.006112562168668476
0.08451366330684713,0.12128899247041953,0.006159475830059164
0.08529644499741025,0.12218088920760128,0.0062472885548155235
0.08608647696149245,0.12319827895302975,0.00618918990854935
0.08688382635251184,0.12416636787378987,0.006348107641010611
0.08768856094587427,0.12505826461097166,0.006399577404843749
0.08850074914473438,0.12611150950161348,0.006429665868573932
0.08932045998580969,0.12703029759770526,0.006511184584823802
0.09014776314524918,0.12791323054858372,0.006424394274906061
0.09098272894455559,0.1288902832556472,0.006368908769618065
0.09182542835656282,0.13001972032986733,0.006539469667407115
0.09267593301146883,0.13123431337396915,0.006467242229210331
0.09353431520292387,0.13233237719612764,0.006618724220576856
0.09440064789417603,0.13335873072785945,0.006648703819434363
0.0952750047242729,0.13442990319110795,0.006665967964672438
0.09615746001432096,0.13572517031193976,0.006795782722361682
0.09704808877380307,0.13690839010397995,0.006749083935356287
0.09794696670695395,0.13824847615632846,0.006766593342287278
0.09885417021919574,0.13929723915381859,0.006886867936000334
0.09976977642363201,0.14049390462531375,0.0070571136159795055
0.1006938631476027,0.14178468985299392,0.006846832414759064
0.10162650893929952,0.14302169236285406,0.006930238144604562
0.10256779307444219,0.14406149157404088,0.007053064241277469
0.10351779556301763,0.1451147364646827,0.0070658608740276335
0.10447659715608042,0.14638311222660452,0.007039678437503911
0.10544427935261684,0.14745876658300466,0.007075288195186653
0.10642092440647247,0.14882126210111152,0.007027867931705732
0.10740661533334334,0.15006722839727504,0.006866681895021232
0.10840143591783309,0.15124148440301183,0.006919724680586024
0.10940547072057424,0.15258157045536033,0.006988854169248445
0.11041880508541602,0.15385442811043384,0.007154476733638064
0.11144152514667881,0.15493904625313734,0.0071624335960585594
0.1124737178364752,0.15618501254930084,0.007138204975335051
0.1135154708920999,0.15753854428110436,0.007215430394416727
0.11456687286348714,0.15895930441018286,0.007198243807523609
0.11562801312073753,0.16020527070634635,0.007321103831413281
0.11669898186171475,0.16149605593402655,0.007475140033509946
0.11777987011971193,0.16284062387952672,0.007626422597719585
0.11887076977119033,0.1642076012907852,0.007578650285973738
0.11997177354358843,0.16562387952671204,0.0075751272201546845
0.12108297502320395,0.16682950878451058,0.007415063124801248
0.12220446866314887,0.1682099318752241,0.00756366444765087
0.1233363497913776,0.1695455360344209,0.007692696651143085
0.12447871461879062,0.17085873072785945,0.00765810281737327
0.125631660247412,0.17218985299390463,0.007773338022754184
0.1267952846786434,0.1736150950161348,0.007764276778816475
0.12796968682159415,0.17498207242739333,0.007713307875866329
0.1291549665014884,0.17632215847974184,0.0076893013085928925
0.1303512244681509,0.1778191107923987,0.007881628540348164
0.1315585624045704,0.17935191825026892,0.007902974157712859
0.1327770829355429,0.18095195410541415,0.008006233050972651
0.13400688963639507,0.18251165292219432,0.008065160880355209
0.13524808704178753,0.1838114019361778,0.008049010935322778
0.1365007806546014,0.18541143779132302,0.008066147387936807
0.13776507695490536,0.18685908927931158,0.00821514156828061
0.13904108340900698,0.18868321979204014,0.008159137091642859
0.1403289084785873,0.1902653280745787,0.008071606280317159
0.14162866162991988,0.19187432771602725,0.008010866327996788
0.1429404533431761,0.19340713517389746,0.007853481033408702
0.14426439512181574,0.195002689135891,0.007777471542082904
0.14560059950206486,0.19666995338831122,0.007700961092784902
0.14694918006248173,0.19810415919684474,0.007553743059494382
0.14831025143361043,0.19972212262459663,0.007572315840291909
0.14968392930772556,0.20085604159196846,0.0075944912043925325
0.1510703304486654,0.20236643958408035,0.007491596088269337
0.1524695727017573,0.20389476514879884,0.007367927302152788
0.15388177500383463,0.20567407673001076,0.007551395159030431
0.155307057393346,0.20772678379347434,0.007843606111525252
0.1567455410205595,0.20952402294729291,0.007927939872852332
0.15819734815786,0.21117784152025817,0.007834210201446899
0.1596626022101425,0.21280028684116167,0.008030471998718196
0.161141427725302,0.21438239512370022,0.008164677327783212
0.16263395040481923,0.2158659017569021,0.008160579938784667
0.16414029711444664,0.217389745428469,0.008103574605667928
0.16566059589499135,0.2190839010397992,0.008305415482230134
0.16719497597319902,0.22099318752240943,0.00840194731280873
0.16874356777273758,0.22256185012549298,0.008515617956063164
0.17030650292528443,0.2245338831122266,0.008695791633458948
0.17188391428171457,0.22653728935102185,0.00867594010428138
0.17347593592339308,0.22835693797059875,0.008848544340032611
0.17508270317357252,0.23004212979562566,0.008893118363455271
0.17670435260889467,0.2317228397275009,0.008868180636478328
0.1783410220710008,0.23346181427034782,0.008432314023937465
0.17999285067824763,0.23528594478307635,0.008581913225557314
0.18165997883753268,0.23713696665471495,0.008626916706220936
0.18334254825622906,0.23911231147675233,0.00842755446870488
0.18504070195423022,0.24088831122266047,0.00858646330838879
0.1867545842761076,0.2429544639655791,0.00846975830529364
0.18848434090337954,0.24492201505916097,0.008653911685339669
0.1902301188668944,0.24678648261025454,0.008600202921786544
0.1919920665593285,0.2488750448189315,0.008595125200410024
0.1937703337477989,0.2510622086769451,0.008651409597504907
0.19556507158659492,0.2529401219074937,0.00874282457874536
0.19737643263002555,0.25484940839010395,0.008764945295636057
0.19920457084538692,0.257058981713876,0.008705910007410299
0.2010496416260499,0.2592058085335246,0.008753438076310212
0.2029118018046678,0.26115708193736886,0.008550364925689726
0.20479120966650854,0.26343223377554675,0.008838211727690495
0.2066880249629082,0.2655476873431338,0.008893228790740525
0.20860240892485027,0.267645213338114,0.008936605986762077
0.2105345242766706,0.269693438508426,0.008822013382962821
0.21248453524988828,0.27212710648978133,0.008887997046553735
0.21445260759716675,0.27439494442452494,0.009068303509961132
0.21643890860640203,0.27678379347436366,0.009264126026974278
0.21844360711494262,0.2790874865543205,0.009390490178325227
0.22046687352394098,0.2815077088562209,0.009254431080742913
0.22250887981283693,0.2840937612047329,0.009428845853803994
0.2245697995539774,0.28618680530656143,0.009214096038759851
0.22664980792736927,0.28849498027967013,0.009102166055147451
0.22874908173557018,0.2906193976335604,0.0091693407402219
0.23086779941871696,0.2929186088203657,0.009259981245450709
0.23300614106969247,0.29508747091149823,0.009193303552382312
0.23516428844943485,0.29753944065973464,0.009302877951605773
0.23734242500238661,0.3003271782000717,0.009410942829314048
0.23954073587208768,0.30278325564718545,0.009466526272657878
0.24175940791691308,0.3054948010039441,0.009643972308068642
0.243998629725955,0.3079508784510577,0.009775208864817041
0.24625859163505467,0.31038902832556475,0.010093411779830506
0.24853948574297985,0.31315435640014344,0.010155188146485361
0.25084150592775384,0.3156642165650771,0.010060903459874548
0.25316484786313553,0.3181830405163141,0.010153926518295
0.2555097090352507,0.32086321262101103,0.010220320524278107
0.25787628875938007,0.32340444603800644,0.0103754896090337
0.26026478819690047,0.32616529221943347,0.010468399365969272
0.26267541037238357,0.3289082108282539,0.010419246502433603
0.2651083601908539,0.3316869845822875,0.010332903977652477
0.26756384445520454,0.3342820007171029,0.010058258757246237
0.27004207188377727,0.33706973825743997,0.010019034643846542
0.2725432531281028,0.3396916457511653,0.010068185002494531
0.27506760079080644,0.342510756543564,0.010047761838668576
0.2776153294436801,0.34543743277160277,0.010032328470717842
0.28018665564591955,0.34819827895302974,0.009968784507860198
0.2827817979625341,0.35102187163858006,0.009836391294228928
0.28540097698292377,0.3539575116529222,0.00971298045984474
0.28804441533962977,0.3568304051631409,0.009778934427242033
0.29071233772725785,0.35984223736106136,0.010056362441320054
0.2934049709215787,0.3631678020795984,0.00986794858490164
0.29612254379880343,0.3664082108282539,0.00978066546325112
0.29886528735503826,0.3692855862316242,0.009618978758112625
0.30163343472591975,0.3723153460021513,0.009644218780637483
0.3044272212064303,0.3753585514521334,0.0097337483566654
0.30724688427090036,0.3784734671925421,0.009790682795309496
0.31009266359319265,0.3813866977411259,0.009761985581933362
0.312964801067075,0.38422763822789785,0.009800932351380744
0.3158635408267819,0.38787199713158843,0.009869278431887875
0.3187891292677646,0.39108551452133383,0.009690785122037611
0.32174181506763716,0.3942900681247759,0.009691239982754932
0.3247218492073129,0.3974094657583363,0.009768699420328113
0.3277294849923382,0.4004392255288634,0.00977331814671698
0.33076497807442423,0.4037289351021872,0.009674777701947149
0.3338285864731761,0.40652115453567583,0.009902179186538372
0.3369205705980267,0.4097615632843314,0.009907252718655968
0.34004119327037063,0.4129526671936559,0.009721242192558049
0.34319071974590426,0.4162737540337038,0.00951010015414359
0.34636941773717345,0.4195903549659376,0.009307876503659746
0.3495775574363275,0.42344030118321985,0.009284668333420213
0.3528154115380883,0.4270123700250986,0.008943526415154446
0.3560832552629278,0.43016762280387233,0.008789830579268893
0.3593813663804626,0.4335245607744712,0.008739546078778415
0.36271002523306484,0.4371728217999283,0.008638623466668077
0.36606951475969024,0.44047149515955547,0.008462772210235432
0.36946012051993027,0.4440839010397992,0.008404720181948409
0.37288213071828336,0.44743635711724633,0.008397509880865336
0.3763358362286533,0.45083363212621014,0.008039638541283969
0.37982153061907364,0.4542084976694155,0.008078136333160388
0.3833395101766601,0.4578074578702044,0.008062459473423973
0.38689007393279756,0.4615139835066332,0.0081511893371579
0.390473523688556,0.4648395482251703,0.00830905465770921
0.39409016404034475,0.46863122983148076,0.00841796765885015
0.39774030240580366,0.47241842954463975,0.008444724037534357
0.4014242490499322,0.47636249551810683,0.008316249058981397
0.40514231711146476,0.4800466116887773,0.007832956561870354
0.408894822629486,0.4838517389745428,0.007927478155033816
0.4126820845702952,0.4873700250986016,0.00787487318795323
0.4165044248545185,0.4916502330584439,0.007550036914809424
0.4203621683844714,0.49514162782359267,0.007502087599234885
0.4242556430717777,0.4991529221943349,0.007414322629293386
0.42818517986524113,0.5028997848691288,0.007246329443100859
0.4321511127789762,0.5068393689494443,0.007415067639790921
0.4361537789208006,0.5106758694872713,0.007153259975804148
0.44019351852088745,0.5146244173538903,0.007315943740443593
0.4442706749606883,0.5188732520616708,0.0075781687594934245
0.4483855948021186,0.5230100394406597,0.0077770912926698795
0.45253862781701665,0.5269585873072786,0.007413925259750046
0.4567301270168747,0.5308578343492292,0.00738315475408532
0.46096044868284336,0.5349542846898531,0.0074038393926706145
0.46522995239601894,0.5389521333811402,0.00733168101463725
0.4695390010680058,0.5428693079956975,0.007306547421892977
0.4738879609717651,0.5469657583363212,0.007133471087871699
0.4782772017727485,0.5516627823592686,0.007135804800500079
0.4827070965603183,0.5562432771602726,0.0073772635947431725
0.4871780218794631,0.5605010756543563,0.007059276548308777
0.4916903577628026,0.5651219074937253,0.007115223979938287
0.4962444877628913,0.5695455360344209,0.007162279344431057
0.5008407989848213,0.5740498386518466,0.007132292992562879
0.5054796821191241,0.5785227680172105,0.007483106389787396
0.5101615314749833,0.582852276801721,0.007353194960864816
0.5148867450137492,0.5871817855862316,0.007048592992998147
0.5196557243827657,0.5915471495159557,0.007298905152833442
0.5244688749495119,0.5964458587307278,0.007044147423047202
0.5293266058360562,0.6011249551810686,0.0072211522273416245
0.5342293299538352,0.6056785586231623,0.007166404042680747
0.53917746403875,0.6107655073503048,0.006994281107072597
0.5441714286865893,0.6156418070993188,0.0071001134766902245
0.5492116483887789,0.6199802796701327,0.0071100777066396455
0.5542985515684669,0.6246459304410183,0.0073323811532449564
0.5594325706169377,0.629728397275009,0.006916595276669955
0.5646141419303667,0.634349229114378,0.006667273652458391
0.5698437059469142,0.6396154535675869,0.0067979303062373495
0.5751217071841613,0.6443393689494442,0.0068810724807556525
0.5804485942768978,0.6490498386518466,0.006454659245952056
0.5858248200152536,0.6538947651487989,0.006367235191841581
0.5912508413831875,0.6587889924704194,0.0068052808093170426
0.5967271195973316,0.664050735030477,0.006968284544786007
0.6022541201461928,0.6689852993904625,0.006784480305248906
0.6078323128297229,0.6742918608820366,0.00671579116041254
0.6134621717992506,0.6795087845105772,0.00640974446070972
0.6191441755977841,0.6846495159555396,0.006503892915161778
0.6248788072006894,0.6901039799211187,0.006632973055165139
0.6306665540567405,0.6952940121907493,0.006199293373841422
0.6365079081295572,0.7009994621728218,0.005986233447605257
0.642403365939419,0.7062836141986375,0.005869253513514194
0.6483534286054721,0.7116618859806382,0.005736714298196824
0.6543586018883236,0.7172373610613124,0.005761785050115209
0.6604193962330305,0.7227949085693797,0.0056402250570652636
0.6665363268124913,0.7283255647185372,0.005827847637590346
0.6727099135712337,0.7337889924704196,0.005563610419237468
0.6789406812696106,0.7391089996414486,0.005359689623157641
0.6852291595284065,0.7444424524919325,0.005127976982155988
0.6915758828738525,0.75018823951237,0.0050773165906346646
0.697981390783066,0.7560012549300825,0.005176212546617905
0.7044462277299037,0.761921835783435,0.005740284763513954
0.7109709432312431,0.7680216923628541,0.005430368392189104
0.7175560918936928,0.774027429186088,0.005524859257414884
0.7242022334607315,0.7798449264969523,0.005477837943707601
0.730909932860291,0.7854697024022946,0.005346689604601557
0.737679760252773,0.7915830046611688,0.005454905671756798
0.7445122910795136,0.7975708139117964,0.005794240278967538
0.751408106111697,0.8033748655432055,0.0060004740532337295
0.7583677914997191,0.8095912513445679,0.00581358344966259
0.7653919388230148,0.8158166009322338,0.005515389943848074
0.77248114514034,0.8221181427034778,0.00570030915617086
0.7796360130405229,0.8284420939404805,0.0059180151496447874
0.7868571506936851,0.8344612764431696,0.005992091684481566
0.794145171902934,0.8404625313732522,0.005669164739889502
0.8015006961565405,0.8464324130512729,0.005409768601370524
0.8089243486805938,0.8527698099677303,0.005022698482535046
0.8164167604921464,0.8593806023664395,0.0047451775493305695
0.823978568452852,0.8657673001075654,0.00465167828803483
0.8316104153230962,0.8719254212979562,0.004663380569509401
0.8393129498166364,0.8782269630692005,0.004476112761839023
0.8470868266557402,0.8848377554679097,0.004301852219546803
0.8549327066268376,0.8912871997131588,0.004029230529341925
0.8628512566366896,0.8976425242022229,0.0034828792674891002
0.8708431497690724,0.9038858013624955,0.003288232238669483
0.8789090653419954,0.9104472929365363,0.003451183838356112
0.8870496889654403,0.9168474363571173,0.0033838243826032283
0.8952657125996392,0.92319827895303,0.003048580661500319
0.9035578346138929,0.9295849766941556,0.003239626544261804
0.9119267598459299,0.9362674793832916,0.0031140468269783435
0.9203731996618221,0.9428693079956973,0.0025821868150021484
0.9288978720164498,0.9491081032628182,0.0025933302543113697
0.9375015015145289,0.9555978845464324,0.0025349938790812333
0.9461848194722002,0.9621773036930801,0.0025793674741508236
0.9549485639791966,0.9685147006095376,0.002457401120903427
0.9637934799615786,0.9747893510218717,0.0020871971041004707
0.9727203192450538,0.9809743635711726,0.0017056402350671411
0.9817298406188841,0.98741932592327,0.001593164347468934
0.9908228099003797,0.9936939763356042,0.0008204707677443862
1.0,1.0,0.0


==> data_2/flickr/gat/roc_g-base-MI-offline_mean.csv <==
fpr,tpr_mean,tpr_std
0.0001,0.0,0.0
0.00010092621909870473,0.0016493366798135533,0.0007916037828189042
0.00010186101701559753,0.0016493366798135533,0.0007916037828189042
0.00010280447320933097,0.0016493366798135533,0.0007916037828189042
0.00010375666787451859,0.0016493366798135533,0.0007916037828189042
0.00010471768194855202,0.0016493366798135533,0.0007916037828189042
0.0001056875971184804,0.0016493366798135533,0.0007916037828189042
0.00010666649582795387,0.0016493366798135533,0.0007916037828189042
0.00010765446128423159,0.0016493366798135533,0.0007916037828189042
0.00010865157746525384,0.0016493366798135533,0.0007916037828189042
0.00010965792912678099,0.0016493366798135533,0.0007916037828189042
0.00011067360180959734,0.0016493366798135533,0.0007916037828189042
0.00011169868184678226,0.0016493366798135533,0.0007916037828189042
0.00011273325637104872,0.0016493366798135533,0.0007916037828189042
0.00011377741332214914,0.0016493366798135533,0.0007916037828189042
0.00011483124145435111,0.0016493366798135533,0.0007916037828189042
0.00011589483034398106,0.0016493366798135533,0.0007916037828189042
0.00011696827039703847,0.0016493366798135533,0.0007916037828189042
0.00011805165285688056,0.0016493366798135533,0.0007916037828189042
0.0001191450698119776,0.0016493366798135533,0.0007916037828189042
0.00012024861420374123,0.0016493366798135533,0.0007916037828189042
0.00012136237983442405,0.0016493366798135533,0.0007916037828189042
0.00012248646137509307,0.0016493366798135533,0.0007916037828189042
0.00012362095437367691,0.0016493366798135533,0.0007916037828189042
0.00012476595526308696,0.0016493366798135533,0.0007916037828189042
0.0001259215613694151,0.0016493366798135533,0.0007916037828189042
0.0001270878709202058,0.0016493366798135533,0.0007916037828189042
0.000128264983052806,0.0016493366798135533,0.0007916037828189042
0.0001294529978227916,0.0016493366798135533,0.0007916037828189042
0.00013065201621247213,0.0016493366798135533,0.0007916037828189042
0.00013186214013947485,0.0016493366798135533,0.0007916037828189042
0.00013308347246540747,0.0016493366798135533,0.0007916037828189042
0.00013431611700460153,0.0016493366798135533,0.0007916037828189042
0.0001355601785329369,0.0021154535675869486,0.0010326309487411424
0.0001368157627967472,0.0021154535675869486,0.0010326309487411424
0.00013808297652180923,0.0021154535675869486,0.0010326309487411424
0.0001393619274224142,0.0021154535675869486,0.0010326309487411424
0.00014065272421052364,0.0021154535675869486,0.0010326309487411424
0.00014195547660501016,0.0021154535675869486,0.0010326309487411424
0.0001432702953409831,0.0021154535675869486,0.0010326309487411424
0.00014459729217920195,0.0021154535675869486,0.0010326309487411424
0.00014593657991557562,0.0021154535675869486,0.0010326309487411424
0.00014728827239075018,0.0021154535675869486,0.0010326309487411424
0.0001486524844997857,0.0021154535675869486,0.0010326309487411424
0.00015002933220192182,0.0021154535675869486,0.0010326309487411424
0.0001514189325304352,0.0021154535675869486,0.0010326309487411424
0.00015282140360258693,0.0021154535675869486,0.0010326309487411424
0.0001542368646296629,0.0021154535675869486,0.0010326309487411424
0.00015566543592710622,0.0021154535675869486,0.0010326309487411424
0.00015710723892474503,0.0021154535675869486,0.0010326309487411424
0.00015856239617711372,0.0021154535675869486,0.0010326309487411424
0.00016003103137387001,0.0021154535675869486,0.0010326309487411424
0.00016151326935030913,0.0021154535675869486,0.0010326309487411424
0.0001630092360979741,0.0021154535675869486,0.0010326309487411424
0.00016451905877536624,0.0021154535675869486,0.0010326309487411424
0.00016604286571875296,0.0021154535675869486,0.0010326309487411424
0.0001675807864530767,0.0021154535675869486,0.0010326309487411424
0.00016913295170296487,0.0021154535675869486,0.0010326309487411424
0.0001706994934038408,0.0021154535675869486,0.0010326309487411424
0.0001722805447131394,0.0021154535675869486,0.0010326309487411424
0.00017387624002162505,0.0021154535675869486,0.0010326309487411424
0.00017548671496481503,0.0021154535675869486,0.0010326309487411424
0.00017711210643450888,0.0021154535675869486,0.0010326309487411424
0.00017875255259042355,0.0021154535675869486,0.0010326309487411424
0.00018040819287193827,0.0025681247759053423,0.0012929569114871159
0.00018207916800994624,0.0025681247759053423,0.0012929569114871159
0.00018376562003881704,0.0025681247759053423,0.0012929569114871159
0.00018546769230846994,0.0025681247759053423,0.0012929569114871159
0.00018718552949655793,0.0025681247759053423,0.0012929569114871159
0.00018891927762076664,0.0025681247759053423,0.0012929569114871159
0.0001906690840512252,0.0025681247759053423,0.0012929569114871159
0.00019243509752303302,0.0025681247759053423,0.0012929569114871159
0.00019421746814890265,0.0025681247759053423,0.0012929569114871159
0.00019601634743191858,0.0025681247759053423,0.0012929569114871159
0.00019783188827841644,0.0025681247759053423,0.0012929569114871159
0.00019966424501097934,0.0025681247759053423,0.0012929569114871159
0.00020151357338155586,0.0025681247759053423,0.0012929569114871159
0.0002033800305846982,0.0025681247759053423,0.0012929569114871159
0.00020526377527092522,0.0025681247759053423,0.0012929569114871159
0.0002071649675602069,0.0025681247759053423,0.0012929569114871159
0.000209083769055575,0.0025681247759053423,0.0012929569114871159
0.00021102034285685965,0.0025681247759053423,0.0012929569114871159
0.0002129748535745521,0.0025681247759053423,0.0012929569114871159
0.00021494746734379805,0.0025681247759053423,0.0012929569114871159
0.00021693835183851843,0.0025681247759053423,0.0012929569114871159
0.00021894767628566206,0.0025681247759053423,0.0012929569114871159
0.00022097561147959031,0.0025681247759053423,0.0012929569114871159
0.00022302232979659386,0.0025681247759053423,0.0012929569114871159
0.00022508800520954617,0.002944603800645393,0.0014535359851188176
0.0002271728133026905,0.002944603800645393,0.0014535359851188176
0.00022927693128656486,0.002944603800645393,0.0014535359851188176
0.0002314005380130654,0.002944603800645393,0.0014535359851188176
0.00023354381399064793,0.002944603800645393,0.0014535359851188176
0.00023570694139967278,0.002944603800645393,0.0014535359851188176
0.00023789010410788934,0.002944603800645393,0.0014535359851188176
0.00024009348768606518,0.002944603800645393,0.0014535359851188176
0.00024231727942376007,0.002944603800645393,0.0014535359851188176
0.00024456166834524467,0.002944603800645393,0.0014535359851188176
0.00024682684522556923,0.002944603800645393,0.0014535359851188176
0.00024911300260677886,0.002944603800645393,0.0014535359851188176
0.0002514203348142797,0.002944603800645393,0.0014535359851188176
0.00025374903797335715,0.002944603800645393,0.0014535359851188176
0.00025609931002584595,0.002944603800645393,0.0014535359851188176
0.00025847135074695635,0.002944603800645393,0.0014535359851188176
0.0002608653617622548,0.002944603800645393,0.0014535359851188176
0.000263281546564802,0.002944603800645393,0.0014535359851188176
0.00026572011053245065,0.002944603800645393,0.0014535359851188176
0.00026818126094530154,0.002944603800645393,0.0014535359851188176
0.0002706652070033241,0.003388311222660452,0.0016413495303074358
0.0002731721598441376,0.003388311222660452,0.0016413495303074358
0.0002757023325609583,0.003388311222660452,0.0016413495303074358
0.0002782559402207126,0.003388311222660452,0.0016413495303074358
0.00028083319988231727,0.003388311222660452,0.0016413495303074358
0.0002834343306151309,0.003388311222660452,0.0016413495303074358
0.0002860595535175742,0.003388311222660452,0.0016413495303074358
0.00028870909173592344,0.003388311222660452,0.0016413495303074358
0.00029138317048327885,0.003388311222660452,0.0016413495303074358
0.00029408201705870637,0.003388311222660452,0.0016413495303074358
0.00029680586086656025,0.003388311222660452,0.0016413495303074358
0.00029955493343598134,0.003388311222660452,0.0016413495303074358
0.0003023294684405776,0.003388311222660452,0.0016413495303074358
0.00030512970171828706,0.003388311222660452,0.0016413495303074358
0.00030795587129142264,0.003388311222660452,0.0016413495303074358
0.00031080821738690636,0.003388311222660452,0.0016413495303074358
0.00031368698245668765,0.003388311222660452,0.0016413495303074358
0.00031659241119835204,0.003495876658300466,0.0016797634879506256
0.00031952475057592136,0.003495876658300466,0.0016797634879506256
0.0003224842498408442,0.003495876658300466,0.0016797634879506256
0.0003254711605531848,0.003495876658300466,0.0016797634879506256
0.00032848573660300434,0.003495876658300466,0.0016797634879506256
0.0003315282342319423,0.003495876658300466,0.0016797634879506256
0.00033459891205499747,0.003495876658300466,0.0016797634879506256
0.0003376980310825091,0.003495876658300466,0.0016797634879506256
0.0003408258547423452,0.003495876658300466,0.0016797634879506256
0.00034398264890229247,0.003495876658300466,0.0016797634879506256
0.00034716868189265597,0.003495876658300466,0.0016797634879506256
0.00035038422452906756,0.003495876658300466,0.0016797634879506256
0.00035362955013550426,0.003495876658300466,0.0016797634879506256
0.000356904934567523,0.003495876658300466,0.0016797634879506256
0.000360210656235707,0.0037513445679455,0.0015403127809589972
0.00036354699612933176,0.0037513445679455,0.0015403127809589972
0.00036691423784024937,0.0037513445679455,0.0015403127809589972
0.0003703126675869927,0.0037513445679455,0.0015403127809589972
0.0003737425742391064,0.0037513445679455,0.0015403127809589972
0.00037720424934169976,0.0037513445679455,0.0015403127809589972
0.0003806979871402284,0.0037513445679455,0.0015403127809589972
0.0003842240846055061,0.0037513445679455,0.0015403127809589972
0.00038778284145894574,0.0037513445679455,0.0015403127809589972
0.0003913745601980384,0.0037513445679455,0.0015403127809589972
0.0003949995461220643,0.0037513445679455,0.0015403127809589972
0.00039865810735804387,0.0037513445679455,0.0015403127809589972
0.0004023505548869293,0.0037513445679455,0.0015403127809589972
0.00040607720257003656,0.003787199713158839,0.0015266605596067075
0.0004098383671757261,0.003787199713158839,0.0015266605596067075
0.0004136343684063274,0.003787199713158839,0.0015266605596067075
0.0004174655289253135,0.003787199713158839,0.0015266605596067075
0.0004213321743847289,0.003787199713158839,0.0015266605596067075
0.0004252346334528682,0.003787199713158839,0.0015266605596067075
0.00042917323784221574,0.003787199713158839,0.0015266605596067075
0.0004331483223376398,0.003787199713158839,0.0015266605596067075
0.0004371602248248502,0.003787199713158839,0.0015266605596067075
0.000441209286319119,0.003787199713158839,0.0015266605596067075
0.0004452958509942655,0.003787199713158839,0.0015266605596067075
0.00044942026621191424,0.004069558981713876,0.0013998374528300561
0.0004535828825510186,0.004069558981713876,0.0013998374528300561
0.00045778405383766163,0.004069558981713876,0.0013998374528300561
0.0004620241371751313,0.004069558981713876,0.0013998374528300561
0.0004663034929742731,0.004069558981713876,0.0013998374528300561
0.00047062248498412813,0.004069558981713876,0.0013998374528300561
0.00047498148032285,0.004069558981713876,0.0013998374528300561
0.0004793808495089107,0.004069558981713876,0.0013998374528300561
0.00048382096649259574,0.004069558981713876,0.0013998374528300561
0.000488302208687788,0.004069558981713876,0.0013998374528300561
0.0004928249570040513,0.004069558981713876,0.0013998374528300561
0.0004973895958790063,0.004311581211903908,0.0015186792785604475
0.000501996513311008,0.004311581211903908,0.0015186792785604475
0.0005066461008921268,0.004311581211903908,0.0015186792785604475
0.0005113387538414326,0.004311581211903908,0.0015186792785604475
0.0005160748710385908,0.004311581211903908,0.0015186792785604475
0.000520854855057766,0.004311581211903908,0.0015186792785604475
0.0005256791122018419,0.004311581211903908,0.0015186792785604475
0.0005305480525369575,0.004311581211903908,0.0015186792785604475
0.0005354620899273607,0.004311581211903908,0.0015186792785604475
0.0005404216420705915,0.004490856937970598,0.0014678608720401613
0.0005454271305329836,0.004490856937970598,0.0014678608720401613
0.0005504789807854967,0.004490856937970598,0.0014678608720401613
0.0005555776222398878,0.004490856937970598,0.0014678608720401613
0.0005607234882852032,0.004490856937970598,0.0014678608720401613
0.0005659170163246243,0.004490856937970598,0.0014678608720401613
0.0005711586478126435,0.004490856937970598,0.0014678608720401613
0.0005764488282925873,0.004490856937970598,0.0014678608720401613
0.0005817880074344935,0.004490856937970598,0.0014678608720401613
0.0005871766390733255,0.004791143779132306,0.001424438437483833
0.0005926151812475553,0.004791143779132306,0.001424438437483833
0.0005981040962380944,0.004791143779132306,0.001424438437483833
0.0006036438506075864,0.004791143779132306,0.001424438437483833
0.0006092349152400712,0.004791143779132306,0.001424438437483833
0.0006148777653810023,0.004791143779132306,0.001424438437483833
0.0006205728806776501,0.004791143779132306,0.001424438437483833
0.0006263207452198692,0.004791143779132306,0.001424438437483833
0.0006321218475812448,0.004992828970957331,0.0013967088925008132
0.0006379766808606282,0.004992828970957331,0.0013967088925008132
0.000643885742724042,0.004992828970957331,0.0013967088925008132
0.0006498495354469888,0.004992828970957331,0.0013967088925008132
0.0006558685659571436,0.004992828970957331,0.0013967088925008132
0.0006619433458774394,0.004992828970957331,0.0013967088925008132
0.0006680743915695614,0.004992828970957331,0.0013967088925008132
0.0006742622241778342,0.005203477949085694,0.0014069385293956798
0.0006805073696735206,0.005203477949085694,0.0014069385293956798
0.0006868103588995307,0.005203477949085694,0.0014069385293956798
0.0006931717276155408,0.005203477949085694,0.0014069385293956798
0.0006995920165435374,0.005203477949085694,0.0014069385293956798
0.0007060717714137773,0.005203477949085694,0.0014069385293956798
0.0007126115430111746,0.005203477949085694,0.0014069385293956798
0.0007192118872221193,0.005476873431337397,0.001397603481507118
0.0007258733650817253,0.005476873431337397,0.001397603481507118
0.000732596542821523,0.005476873431337397,0.001397603481507118
0.0007393819919175866,0.005476873431337397,0.001397603481507118
0.0007462302891391107,0.005476873431337397,0.001397603481507118
0.0007531420165974376,0.005476873431337397,0.001397603481507118
0.0007601177617955331,0.005476873431337397,0.001397603481507118
0.0007671581176779302,0.005674076730010757,0.0013416099622321688
0.000774263682681127,0.005674076730010757,0.0013416099622321688
0.0007814350607844542,0.005674076730010757,0.0013416099622321688
0.0007886728615614156,0.005674076730010757,0.0013416099622321688
0.0007959777002314986,0.005674076730010757,0.0013416099622321688
0.0008033501977124734,0.005674076730010757,0.0013416099622321688
0.0008107909806731687,0.005813015417712441,0.0013258544628891227
0.000818300681586739,0.005813015417712441,0.0013258544628891227
0.0008258799387844272,0.005813015417712441,0.0013258544628891227
0.0008335293965098195,0.005813015417712441,0.0013258544628891227
0.0008412497049736118,0.005813015417712441,0.0013258544628891227
0.0008490415204088747,0.005813015417712441,0.0013258544628891227
0.0008569055051268347,0.006050555754750806,0.0012752191545878629
0.0008648423275731727,0.006050555754750806,0.0012752191545878629
0.000872852662384838,0.006050555754750806,0.0012752191545878629
0.0008809371904473991,0.006050555754750806,0.0012752191545878629
0.0008890965989529158,0.006050555754750806,0.0012752191545878629
0.000897331581458352,0.0062387952671208325,0.0012609271810232498
0.0009056428379445294,0.0062387952671208325,0.0012609271810232498
0.0009140310748756232,0.0062387952671208325,0.0012609271810232498
0.0009224970052592174,0.0062387952671208325,0.0012609271810232498
0.0009310413487069075,0.0062387952671208325,0.0012609271810232498
0.000939664831495469,0.0062387952671208325,0.0012609271810232498
0.0009483681866285928,0.006453926138400861,0.0011820270374598113
0.0009571521538991865,0.006453926138400861,0.0011820270374598113
0.0009660174799522646,0.006453926138400861,0.0011820270374598113
0.0009749649183484086,0.006453926138400861,0.0011820270374598113
0.0009839952296278227,0.006453926138400861,0.0011820270374598113
0.00099310918137498,0.006539082108282537,0.0012401614227627717
0.0010023075482838654,0.006539082108282537,0.0012401614227627717
0.0010115911122238297,0.006539082108282537,0.0012401614227627717
0.0010209606623060466,0.006539082108282537,0.0012401614227627717
0.0010304169949505876,0.006539082108282537,0.0012401614227627717
0.0010399609139541202,0.006763176765865901,0.0012394413301341529
0.0010495932305582276,0.006763176765865901,0.0012394413301341529
0.00105931476351837,0.006763176765865901,0.0012394413301341529
0.001069126339173476,0.006763176765865901,0.0012394413301341529
0.0010790287915161836,0.006888669774112585,0.0012646829865858237
0.0010890229622637305,0.006888669774112585,0.0012646829865858237
0.0010991097009294972,0.006888669774112585,0.0012646829865858237
0.0011092898648952228,0.006888669774112585,0.0012646829865858237
0.0011195643194838783,0.006888669774112585,0.0012646829865858237
0.0011299339380332217,0.007041054141269272,0.0013079570727001914
0.0011403996019700331,0.007041054141269272,0.0013079570727001914
0.0011509622008850323,0.007041054141269272,0.0013079570727001914
0.0011616226326085018,0.007041054141269272,0.0013079570727001914
0.0011723818032865986,0.007305485837217641,0.001314858415542496
0.001183240627458378,0.007305485837217641,0.001314858415542496
0.0011942000281335325,0.007305485837217641,0.001314858415542496
0.0012052609368708425,0.007305485837217641,0.001314858415542496
0.001216424293857368,0.007399605593402653,0.0013621236143727116
0.001227691047988359,0.007399605593402653,0.0013621236143727116
0.0012390621569479156,0.007399605593402653,0.0013621236143727116
0.0012505385872903913,0.007399605593402653,0.0013621236143727116
0.0012621213145225473,0.007511652922194334,0.0014276860193823252
0.0012738113231864786,0.007511652922194334,0.0014276860193823252
0.0012856096069432965,0.007511652922194334,0.0014276860193823252
0.0012975171686575868,0.007511652922194334,0.0014276860193823252
0.0013095350204826678,0.007780566511294371,0.0012413756318868298
0.001321664183946605,0.007780566511294371,0.0012413756318868298
0.0013339056900390587,0.007780566511294371,0.0012413756318868298
0.001346260579298911,0.007982251703119397,0.0012854085533486354
0.0013587299019027091,0.007982251703119397,0.0012854085533486354
0.0013713147177539457,0.007982251703119397,0.0012854085533486354
0.0013840160965731315,0.007982251703119397,0.0012854085533486354
0.0013968351179887398,0.008197382574399425,0.0012113923310680904
0.0014097728716289677,0.008197382574399425,0.0012113923310680904
0.001422830457214352,0.008197382574399425,0.0012113923310680904
0.0014360089846512606,0.008322875582646109,0.0012028129834954094
0.0014493095741262166,0.008322875582646109,0.0012028129834954094
0.00146273335620113,0.008322875582646109,0.0012028129834954094
0.001476281471909391,0.008322875582646109,0.0012028129834954094
0.0014899550728528536,0.008605234851201148,0.0011151821206239706
0.0015037553212997384,0.008605234851201148,0.0011151821206239706
0.0015176833902834053,0.008605234851201148,0.0011151821206239706
0.0015317404637020797,0.008793474363571172,0.0011004343293006438
0.0015459277364194785,0.008793474363571172,0.0011004343293006438
0.001560246414366368,0.008793474363571172,0.0011004343293006438
0.0015746977146430868,0.008910003585514522,0.0011290654981447137
0.001589282865622978,0.008910003585514522,0.0011290654981447137
0.00160400310705682,0.008910003585514522,0.0011290654981447137
0.0016188596901781992,0.008981713875941197,0.0011884672126800425
0.0016338538778098604,0.008981713875941197,0.0011884672126800425
0.001648986944471065,0.008981713875941197,0.0011884672126800425
0.0016642601764859037,0.009156507708856221,0.0012960603849556881
0.0016796748720926532,0.009156507708856221,0.0012960603849556881
0.0016952323415541214,0.009156507708856221,0.0012960603849556881
0.0017109339072690134,0.009223736106131229,0.0012889371987857947
0.001726780903884356,0.009223736106131229,0.0012889371987857947
0.0017427746784089192,0.009223736106131229,0.0012889371987857947
0.0017589165903277326,0.009376120473287917,0.001350497529009857
0.001775208011717636,0.009376120473287917,0.001350497529009857
0.0017916503273638995,0.009376120473287917,0.001350497529009857
0.0018082449348779518,0.009609178917174615,0.001458005147277831
0.0018249932448161524,0.009609178917174615,0.001458005147277831
0.0018418966807997109,0.009743635711724633,0.001547562508229099
0.0018589566796356884,0.009743635711724633,0.001547562508229099
0.0018761746914391195,0.009743635711724633,0.001547562508229099
0.0018935521797562953,0.009860164933667983,0.0015772471937634941
0.001911090621689138,0.009860164933667983,0.0015772471937634941
0.0019287915080207778,0.009999103621369666,0.0016017430297312052
0.0019466563433422632,0.009999103621369666,0.0016017430297312052
0.0019646866461804444,0.009999103621369666,0.0016017430297312052
0.0019828839491270716,0.010151487988526355,0.0014632082729162965
0.002001249798969037,0.010151487988526355,0.0014632082729162965
0.0020197857568198785,0.010299390462531375,0.0014315266198974329
0.002038493398252464,0.010299390462531375,0.0014315266198974329
0.0020573743134329114,0.010299390462531375,0.0014315266198974329
0.0020764301072557748,0.010492111868053065,0.0014607962049707178
0.002095662399480433,0.010492111868053065,0.0014607962049707178
0.0021150728248687948,0.010617604876299747,0.0014494457543033409
0.0021346630333242455,0.010617604876299747,0.0014494457543033409
0.002154434690031882,0.010671387594119756,0.0014652203738764896
0.00217438947560008,0.010671387594119756,0.0014652203738764896
0.0021945290862033138,0.010671387594119756,0.0014652203738764896
0.0022148552337263594,0.010828253854428111,0.0014474040145308804
0.0022353696459097966,0.010828253854428111,0.0014474040145308804
0.002256074066496859,0.010940301183219793,0.001464153695009612
0.00227697025538168,0.010940301183219793,0.001464153695009612
0.002298059988758851,0.011025457153101471,0.0014775904424020642
0.0023193450592744274,0.011025457153101471,0.0014775904424020642
0.0023408272761782944,0.011119576909286484,0.0014685677492632773
0.002362508465477945,0.011119576909286484,0.0014685677492632773
0.0023843904700937206,0.011303334528504839,0.0013726272890084237
0.002406475150015424,0.011303334528504839,0.0013726272890084237
0.0024287643824604504,0.011388490498386517,0.001438936674206167
0.0024512600620333396,0.011388490498386517,0.001438936674206167
0.0024739641008868114,0.011684295446396558,0.0014121006360602716
0.0024968784288843266,0.011684295446396558,0.0014121006360602716
0.002520004993764092,0.011872534958766582,0.0015259586533918766
0.002543345761304648,0.011872534958766582,0.0015259586533918766
0.002566902715491952,0.012047328791681605,0.001605132465047263
0.002590677858688006,0.012047328791681605,0.001605132465047263
0.002614673211801092,0.012195231265686625,0.0016397509707655811
0.00263889081445751,0.012195231265686625,0.0016397509707655811
0.002663332725174981,0.012311760487629973,0.0015812115086794884
0.0026880010215376074,0.012311760487629973,0.0015812115086794884
0.0027128978003724646,0.012526891358910006,0.0016431231289362033
0.0027380251779278576,0.012612047328791681,0.0016253618453934307
0.00276338529005317,0.012612047328791681,0.0016253618453934307
0.0027889802923804397,0.012831660093223377,0.0015756969202400243
0.002814812360507581,0.012831660093223377,0.0015756969202400243
0.0028408836901833013,0.01294370742201506,0.0015381014524294672
0.00286719649749377,0.01294370742201506,0.0015381014524294672
0.0028937530190509503,0.013100573682323414,0.0016504148506146692
0.002920555512182745,0.013217102904266762,0.0016500632035615088
0.0029476062551248585,0.013217102904266762,0.0016500632035615088
0.0029749075472144406,0.013338114019361778,0.0016053271226236711
0.003002461709085549,0.013338114019361778,0.0016053271226236711
0.003030271082866396,0.013441197561850127,0.0015412398687577674
0.003058338032378432,0.013589100035855145,0.0015495226895192063
0.0030866649433372744,0.013589100035855145,0.0015495226895192063
0.003115254223555488,0.01364736464682682,0.0015609247023371325
0.0031441083031472647,0.013732520616708498,0.00152913658825364
0.0031732296347349765,0.013732520616708498,0.00152913658825364
0.00320262069365765,0.013822158479741845,0.0015259220869305657
0.003232283978181381,0.01395213338114019,0.0015398780164147554
0.00326222200971167,0.01395213338114019,0.0015398780164147554
0.003292437333007769,0.014091072068841878,0.0015048604684106501
0.0033229325163989716,0.014189673718178558,0.0014777716936581265
0.0033537101520029287,0.014189673718178558,0.0014777716936581265
0.0033847728559459832,0.01430620294012191,0.0015669970156623999
0.0034161232685855285,0.014431695948368592,0.0015813455984700904
0.0034477640547344642,0.014431695948368592,0.0015813455984700904
0.0034796979038876916,0.014566152742918606,0.0016057163669827182
0.003511927530450728,0.014709573323771962,0.0016002583301724755
0.0035444556739704356,0.014848512011473646,0.001596383260409471
0.0035772850993678732,0.014848512011473646,0.001596383260409471
0.0036104185971733375,0.014987450699175332,0.0016375376255190587
0.0036438589837635444,0.015117425600573683,0.0016030801720708584
0.0036776091016010306,0.01520258157045536,0.0015428826310500124
0.003711671819475767,0.01520258157045536,0.0015428826310500124
0.003746050032748993,0.015301183219792038,0.0015110768471060247
0.0037807466635993493,0.015489422732162065,0.0015744428440234704
0.0038157646612712484,0.015596988167802079,0.0015207647520695026
0.003851107002325569,0.015596988167802079,0.0015207647520695026
0.0038867766908926675,0.015700071710290427,0.0015215057278936375
0.0039227767589277195,0.015830046611688776,0.0016563207910780208
0.0039591102664684585,0.01600932233775547,0.0016880872047915607
0.003995780301895269,0.016166188598063826,0.0016464883806342305
0.004032789982193705,0.016166188598063826,0.0016464883806342305
0.004070142453219439,0.0162244532090355,0.0016145877956383764
0.004107840889965647,0.016314091072068843,0.001632869583482143
0.004145888496832911,0.01641717461455719,0.001668972868427322
0.004184288507901585,0.016533703836500536,0.0016336143608280701
0.0042230441872066725,0.016627823592685553,0.0016472947470820521
0.0042621588290153245,0.0167309071351739,0.001613488451087168
0.004301635758106795,0.0167309071351739,0.001613488451087168
0.004341478330055093,0.016937074220150592,0.0016970080784141355
0.004381689931514195,0.017017748296880603,0.001683751547060857
0.004422273980505897,0.017161168877733952,0.001708673393230168
0.004463233926710397,0.017241842954463966,0.001735707598307971
0.004504573251759458,0.01731355324489064,0.0017534903789747963
0.0045462954695324,0.01744801003944066,0.0017312011320934724
0.0045884041264547615,0.01751523843671567,0.0017500184264585274
0.004630902801799737,0.017649695231265687,0.0017465715196380033
0.004673795107992464,0.017802079598422373,0.001795717845452418
0.004717084690917017,0.01787827178200072,0.001766855281201749
0.004760775230226368,0.018012728576550736,0.0017981585201886315
0.004804870439655134,0.01815614915740409,0.00180793765132987
0.004849374067335233,0.0182368232341341,0.0018199957062780719
0.004894289896114532,0.01833542488347078,0.001870673694074463
0.004939621743878321,0.018532628182144135,0.0019007137646683424
0.004985373463873894,0.018680530656149157,0.0019174961573497223
0.005031548945038057,0.01879705987809251,0.0019038757616077985
0.0050781521123276704,0.0189897812836142,0.0018876108447805611
0.005125186927053333,0.019092864826102545,0.001953383426399086
0.0051726573872160194,0.01919594836859089,0.0018740828975532752
0.005220567527846975,0.01934833273574758,0.001926930296905235
0.005268921421350677,0.019478307637145927,0.0019831160323397854
0.0053177231778509665,0.019599318752240948,0.0019697737691775456
0.0053669769455404765,0.01976514879885264,0.0019422686159932278
0.005416686911033152,0.019872714234492654,0.0019701306599755057
0.00546685729972018,0.02009680889207601,0.0018306032746308876
0.005517492376129128,0.020383650053782714,0.0018808293669651203
0.005568596444286409,0.020540516314091074,0.0018706259688499383
0.005620173848083188,0.020715310147006095,0.0018548998258267565
0.005672228971644543,0.020778056651129438,0.0018437239565684545
0.005724766239702178,0.020894585873072784,0.0018828456304783821
0.005777790117970507,0.021024560774471138,0.0018475030684416988
0.005831305113526219,0.02123072785944783,0.0018993981396589195
0.00588531577519145,0.021338293295087844,0.001878412934965706
0.0059398266939203566,0.021562387952671208,0.0018952102665213226
0.005994842503189409,0.021737181785586233,0.0019076000597002942
0.006050367879391224,0.021831301541771243,0.0018414527667301713
0.0061064075422320365,0.02200719866028272,0.0018546717397669055
0.006162966255132942,0.022145034062387953,0.0018963875694299615
0.006220048825634711,0.02218537110075296,0.0018864221486392487
0.0062776601058065,0.022467730369308,0.0019879328042533314
0.006335804992658254,0.022570813911796342,0.001995793277430939
0.006394488428556937,0.022700788813194695,0.0020096181177344354
0.006453715401646702,0.022830763714593045,0.001978721846798211
0.0065134909462728026,0.023189315166726423,0.001715419842455223
0.006573820143409586,0.023341699533883115,0.0016982373587099216
0.006634708121092351,0.023520975259949804,0.0017334880183525617
0.006696160054853215,0.023637504481893147,0.001723208748484365
0.00675818116816111,0.023830225887414846,0.0017300404291568244
0.006820776732865685,0.02402294729293654,0.0017694492971785504
0.0068839520696454964,0.024121548942273217,0.0018498392241968933
0.00694771254846024,0.0242604876299749,0.0019291297783033024
0.007012063589007177,0.02438598063822158,0.001949660726629813
0.0070770106611818895,0.024471136608103263,0.0019419238447797203
0.007142559285543126,0.024690749372534956,0.0018637407777291292
0.007208715033782135,0.02480727859447831,0.0018512202122158018
0.007275483529196233,0.025044818931516673,0.001905820800034559
0.007342870447166758,0.025143420580853355,0.0019107565013633586
0.00741088151564157,0.025358551452133383,0.0018976053087298628
0.007479522515621821,0.02546163499462173,0.001888012821314465
0.007548799281653432,0.025654356400143418,0.0019085592346794764
0.007618717702322999,0.025806740767300107,0.001920868737060619
0.007689283720758305,0.026057726783793478,0.002048660455037402
0.007760503335133571,0.026178737898888492,0.0021247356642264638
0.007832382599179196,0.02634008605234851,0.0022184289585022716
0.00790492762269642,0.026456615274291863,0.0022297687441609083
0.007978144572076629,0.026770347794908573,0.0024445430202123556
0.00805203967082547,0.026913768375761926,0.0024530376566710664
0.008126619200091946,0.02714682681964862,0.0024999743058946333
0.008201889499202203,0.027272319827895304,0.002555618112010876
0.008277856966198472,0.02737540337038365,0.0025277418233243163
0.008354528058382871,0.027563642882753675,0.0025466725298947074
0.008431909292866252,0.027917712441735392,0.0025779826205873
0.008510007247122246,0.02799390462531373,0.0025522054314681773
0.00858882855954625,0.028222481176048763,0.0025359621866376638
0.008668379930019773,0.028397275008963784,0.002614412060862453
0.008748668120479914,0.02864377913230548,0.002697046417093109
0.008829699955494083,0.02884546432413051,0.0026660630560246083
0.008911482322840203,0.02891717461455719,0.002652348536677282
0.008994022174092044,0.029136787378988883,0.002710666532811743
0.009077326525210224,0.029329508784510582,0.0027188674199440472
0.00916140245713852,0.02952223019003227,0.002808577547815784
0.009246257116405733,0.029692542129795628,0.0028616535825823665
0.009331897715733239,0.02994801003944066,0.0029306692296878615
0.009418331534647951,0.03019003226963069,0.0030000947489734983
0.009505565920101192,0.030351380423090712,0.003052063567371809
0.009593608287093146,0.030570993187522412,0.003059415101245719
0.009682466119303124,0.030709931875224094,0.003027540110933684
0.009772146969725724,0.030821979204015776,0.002983596865778017
0.009862658461312821,0.031068483327357475,0.003041514827740422
0.009954008287621519,0.031234313373969164,0.0030187287000043393
0.010046204213468132,0.03135532448906418,0.0029981598471396816
0.010139254075588154,0.031619756185012546,0.002911295413526555
0.01023316578330245,0.031781104338472574,0.003003236305682944
0.010327947319189514,0.032014162782359266,0.0031023457343743875
0.010423606739764012,0.0322427393330943,0.0031440905502960323
0.01052015217616159,0.03243097884546432,0.0031643985441741846
0.010617591834830001,0.032605772678379344,0.0031773535330874986
0.010715933998226712,0.032932950878451064,0.003169374227201
0.010815187025522881,0.033179455001792764,0.003068418820981923
0.01091535935331391,0.03329150233058444,0.0030771894904800773
0.01101645949633657,0.03343044101828613,0.003118376447647087
0.01111849604819271,0.033659017569021156,0.003194849035050177
0.011221477682079803,0.03384725708139118,0.0031213346066817933
0.011325413151528114,0.03397275008963786,0.003177054978133103
0.011430311291144786,0.034429903191107926,0.0031594291537998856
0.011536181017364784,0.0347212262459663,0.0032271740156098595
0.011643031329208768,0.03498565794191467,0.003154720792062379
0.011750871309048075,0.035357655073503046,0.0032373522222729437
0.011859710123376693,0.035505557547508074,0.0033214292484512564
0.011969557023590429,0.035868590892793116,0.0033247370961977905
0.01208042134677329,0.0359806382215848,0.003319547174964928
0.012192312516491107,0.03627196127644317,0.003317277185004353
0.012305240043592616,0.0364870921477232,0.0033596897397382645
0.012419213527017834,0.036809788454643236,0.003410040385803433
0.012534242654613994,0.0369666547149516,0.0033933584858736473
0.012650337203959038,0.037275905342416635,0.003309665589396454
0.012767507043192657,0.037508963786303334,0.003402334558664254
0.01288576213185518,0.03788544281104338,0.003374511377686387
0.013005112521734086,0.03828061164658001,0.0033160801958513997
0.013125568357718428,0.03843223377554679,0.003327837103608882
0.013247139878661175,0.038741484403011825,0.0031998889699333334
0.013369837418249465,0.03892972391538185,0.0031426704679522934
0.013493671405883065,0.03930172104697023,0.003070047736677064
0.013618652367560814,0.03958408031552528,0.0031300461352237957
0.013744790926775366,0.03994711366081033,0.0032578050677836393
0.01387209780541621,0.04021154535675869,0.0032568971807978332
0.014000583824680975,0.04052975977052707,0.0032223984078352127
0.014130259905995337,0.04086141986375045,0.0032538976416692945
0.014261137071941283,0.04113481534600215,0.003295321062195609
0.014393226447194065,0.04141269272140552,0.0033498133019711114
0.014526539259467812,0.041739870921477226,0.003386923026930973
0.014661086840469845,0.0419774112585156,0.0033747858509372945
0.014796880626863964,0.042210469702402297,0.003400126403974634
0.014933932161242518,0.04243456435998566,0.003483007430904733
0.015072253093107555,0.04269003226963069,0.003435159863482189
0.015211855179861048,0.04290964503406239,0.003483161220778641
0.015352750287804227,0.04317855862316243,0.0035440790317716217
0.015494950393146316,0.043429544639655794,0.003626427370459133
0.015638467583022463,0.04361330225887415,0.003636289055266083
0.01578331405652118,0.044074937253495886,0.0036441830744546
0.01592950212572123,0.04442452491932593,0.003577026225921116
0.016077044216738237,0.04466654714951595,0.003584094974161445
0.016225952870780873,0.04512370025098601,0.0035999768088080444
0.016376240745216875,0.04548673359627106,0.003657281567319979
0.016527920614648955,0.045818393689494454,0.0036950212378395056
0.016681005372000592,0.04623969164575116,0.0039056840923214825
0.016835508029612024,0.04646378630333453,0.003980513837440099
0.01699144172034626,0.04677751882395124,0.004008451492544846
0.01714881969870539,0.0469881678020796,0.004007568857963064
0.01730765534195726,0.04729741842954464,0.003976362389453862
0.017467962151272456,0.047597705270706336,0.003906309787356095
0.017629753752872058,0.0480279670132664,0.0037769357946487044
0.017793043899185772,0.048211724632484756,0.003716282574893386
0.01795784647002095,0.04873610613122983,0.003947923495020819
0.018124175473742378,0.04889745428468986,0.003987737688706316
0.01829204504846294,0.049130512728576554,0.0039373147196873496
0.018461469463245474,0.049421835783434925,0.003931826466731119
0.018632463119315597,0.04974005019720329,0.003738900701576612
0.018805040551285814,0.050071710290426674,0.0038475195720499714
0.018979216428391014,0.05036751523843672,0.003787475217279711
0.01915500555573528,0.0507529580494801,0.0038639822737477343
0.019332422875550453,0.05108616448188993,0.0038214162408196583
0.019511483468466165,0.05142076012907852,0.003920229156262408
0.019692202554791715,0.05173001075654358,0.003884583197129628
0.01987459549580984,0.05217820007171029,0.0039313581216520775
0.02005867779508234,0.05257260666905701,0.004027501883053537
0.020244465099768037,0.0528056651129437,0.004067415093649556
0.020431973201952704,0.05315973467192542,0.004119846181622916
0.020621218039991424,0.0535720688418788,0.004031658800171528
0.02081221569986339,0.05392165650770886,0.004183657806585411
0.021004982416539152,0.05425331660093223,0.004233867124501449
0.02119953457536071,0.05465668698458228,0.0042553209375661705
0.021395888713434216,0.054974901398350665,0.004166323560324944
0.021594061521035653,0.05530207959842237,0.00411995453033951
0.02179406984302956,0.055777160272499106,0.004144627174852271
0.021995930680300747,0.05617951418671061,0.0041633584783296726
0.022199661191199548,0.05670043026174256,0.004054535115721433
0.022405278693000182,0.057018644675510946,0.004061484441077315
0.022612800663372772,0.05737719612764432,0.004018114348920577
0.022822244741868985,0.057771602724991045,0.0040385148526775145
0.023033628731421313,0.05797328791681605,0.004040849170688094
0.02324697059985648,0.05852007888131947,0.003939822302928469
0.023462288481422625,0.05887414844030118,0.003912943418737466
0.02367960067833076,0.059273036930799584,0.00390409511930056
0.023898925662310503,0.05961814270347796,0.0038489115499441093
0.02412028207618007,0.06002151308712801,0.003809861093993989
0.024343688735431104,0.060371100752958054,0.003918574884667659
0.024569164629827903,0.06075654356400143,0.004031058098540781
0.024796728925021577,0.06123162423807817,0.00410635345558601
0.025026400964179192,0.06175774945461082,0.004197834000582116
0.025258200269627846,0.062128002868411615,0.004198055868495732
0.025492146544514233,0.06252240946575834,0.004295296997521407
0.025728259674479323,0.06297508067407674,0.00441538892646173
0.025966559729348696,0.06333811401936178,0.004621196742546429
0.026207066964838526,0.06375493008246683,0.0046127102971849805
0.0264498018242772,0.06419415561133021,0.004763757919988164
0.02669478494034321,0.06458856220867695,0.004815872457694245
0.026942037136818822,0.06526084618142702,0.004793807903811618
0.02719157943036019,0.06568214413768377,0.004877479124229119
0.027443433032283655,0.06628271782000718,0.004854278588106039
0.02769761935036891,0.06656059519541054,0.004809426149390885
0.027954159990678566,0.06716565077088561,0.004789371144538859
0.028213076759394707,0.0677034779490857,0.004768635089143249
0.02847439166467248,0.06820993187522409,0.004770518593038906
0.028738126918510663,0.06866260308354248,0.004775127116481631
0.029004304938639917,0.06909734671925422,0.00487014287095739
0.02927294835042816,0.06980100394406596,0.004864050700248484
0.0295440799888038,0.07032538544281104,0.004846271707359103
0.029817722900196734,0.07076012907852278,0.004860589646999263
0.030093900344497212,0.07129795625672285,0.004973209745654781
0.030372635797033115,0.0717013266403729,0.005125922211103392
0.030653952950565267,0.07208676945141627,0.0050653192358245756
0.030937875717301368,0.07253944065973467,0.005173874970572262
0.03122442823092858,0.07305934026532808,0.005224709792219971
0.03151363484866479,0.07348512011473647,0.005246865873337577
0.0318055201533292,0.07406328433130153,0.005293073856136725
0.032100108955431715,0.07465489422732162,0.00528352707500435
0.03239742629528195,0.07513445679455003,0.005353698026771167
0.03269749744511768,0.07581570455360344,0.005311760901429538
0.03300034791125285,0.07656866260308354,0.005363153192367382
0.03330600343624589,0.07716475439225529,0.005340835959081481
0.03361449000108765,0.07765776263893868,0.005286947664910762
0.03392583382740992,0.07813732520616708,0.005333272902158418
0.034240061379714255,0.07870204374327716,0.005155887321650051
0.034557199367621395,0.07944603800645392,0.005342680664237016
0.03487727474814178,0.08014521333811402,0.005635268509809923
0.03520031472796679,0.08074130512728576,0.005721249693008817
0.0355263467657814,0.08120742201505918,0.005757268509042608
0.03585539857459817,0.08181247759053423,0.005840777904234802
0.0361874981241128,0.08228942030362676,0.005947761264750074
0.03652267364308175,0.08294639655790607,0.0058833391048682265
0.03686095362172158,0.08345733237719613,0.005923091184088191
0.03720236681413066,0.08397275008963785,0.0058655636874933225
0.03754694224073337,0.08448368590892794,0.005970215156251881
0.037894709190746674,0.08501254930082466,0.006004056807404829
0.03824569722466999,0.08564001434205808,0.006129981821933694
0.038599936176797675,0.0862943707422015,0.006141236759779609
0.03895745615775501,0.08685908927931157,0.006133010390130957
0.0393182875570577,0.08741932592326998,0.006160144342564907
0.03968246104569482,0.08802886339189672,0.0062096266143258465
0.04005000757873611,0.08844567945500179,0.006288230792053178
0.04042095839796306,0.08892972391538187,0.006364176051701351
0.04079534503452449,0.08975439225528863,0.00637021928578434
0.04117319931161679,0.0904580494801004,0.006497149594858978
0.04155455334718875,0.09123341699533884,0.006595212332477924
0.04193943955667186,0.09185640014342057,0.006694402560341518
0.04232789065573549,0.09250179275726067,0.006688638886470915
0.042719939663067766,0.09314270347794908,0.006658718419771376
0.04311561990318229,0.09371638580136248,0.006818175860956265
0.0435149650092505,0.09449623520975262,0.00692494634305698
0.04391800892596086,0.095029580494801,0.007059548449042644
0.044324785912403956,0.09567049121548941,0.00704623039586445
0.04473533054498463,0.09627554679096449,0.006939217708900219
0.04514967772036102,0.09693438508425958,0.006975671512280076
0.04556786265841064,0.0976604517748297,0.007022649697855077
0.045989920905224385,0.09839996414485477,0.0070507284666891865
0.046415888336127774,0.09897812836141986,0.007028247432838059
0.04684580115873045,0.09983865184653996,0.007053163921760398
0.04727969591600391,0.10047956256722838,0.007158426650349787
0.047717609489387455,0.10124148440301184,0.007242922070244408
0.048159579101923505,0.10194065973467192,0.0073214391724176
0.04860564232142134,0.10279221943348871,0.007336452808546606
0.04905583706365046,0.10344209394048046,0.0072289044838120126
0.04951020159556351,0.10419505198996057,0.007209730334134099
0.04996877453854884,0.10490319110792398,0.007226779966558557
0.050431594871713586,0.10558443886697741,0.007286834828974938
0.0508987019351968,0.10631946934385084,0.007225037890515592
0.05137013543351344,0.10717102904266762,0.0072731611907200875
0.05184593543892913,0.10793743277160275,0.007251532915030141
0.05232614239486662,0.10873072785944782,0.007280252614435248
0.05281079711934331,0.10958228755826463,0.0073388785988622
0.05329994080844088,0.11031283614198639,0.007270099498017155
0.05379361503980703,0.11107027608461814,0.007247522876969615
0.05429186177618943,0.11180978845464322,0.0072482080501893986
0.05479472336900287,0.11264342058085335,0.007235016708118529
0.055302242561929005,0.11358910003585514,0.007245964444078167
0.055814462494549605,0.11444065973467192,0.007162439828377727
0.05633142670601358,0.11531911079239872,0.007159877888122882
0.05685317913873753,0.11616618859806382,0.007229041876583912
0.05737976414214134,0.11707153101470061,0.007515886708042342
0.05791122647641758,0.11791412692721404,0.007483537366604381
0.058447611316336315,0.1187970598780925,0.007589344951903832
0.05898896425508499,0.11954105414126928,0.007661104131312613
0.0595353313081437,0.1203567586948727,0.007841027628363568
0.06008675891719687,0.12118590892793116,0.00794132925419978
0.060643293954080614,0.12227500896378632,0.007954200859183653
0.061204983724766966,0.1230010756543564,0.007936571016964133
0.061771875973384946,0.12381678020795983,0.007772670425500326
0.06234401888627864,0.12492380781642165,0.007701297282225456
0.06292146109610344,0.12570813911796344,0.007841272421465723
0.06350425168595962,0.12651936177841522,0.007860224955978315
0.0640924401935645,0.12733506633201866,0.007906034958863939
0.06468607661546327,0.12810147006095376,0.007897825441491741
0.06528521141127848,0.1288768375761922,0.007843391270304574
0.0658898955079995,0.12998834707780565,0.007924774876966292
0.06650018030431118,0.1309967730369308,0.007949485421984174
0.0671161176749628,0.13212621011115094,0.007939658221919827
0.06773775997517752,0.13301810684833276,0.007808088763083047
0.06836516004510239,0.13385622086769453,0.007785352151209894
0.06899837121430018,0.13463158838293296,0.007890096774699134
0.06963744730628223,0.1354741842954464,0.00806314736629675
0.07028244264308345,0.13663947651487987,0.008074018523364448
0.07093341204987996,0.13766134815346004,0.008141961976923363
0.07159041085964889,0.13875493008246684,0.008068277722008388
0.07225349491787214,0.13981713875941196,0.007986778867790752
0.07292272058728312,0.14086141986375048,0.008066009035101528
0.07359814475265763,0.14192811043384726,0.008163939211378504
0.07427982482564918,0.14281252891497795,0.008206925674027995
0.07496781874966876,0.14397633560415918,0.008085817760726475
0.07566218500481055,0.144962352097526,0.00819995120803641
0.07636298261282241,0.14589458587307277,0.008184738109350024
0.07707027114212295,0.14690301183219795,0.008339213642975575
0.0777841107128649,0.14783972750089638,0.008273439334312436
0.07850456200204509,0.14882574399426315,0.008378681848896204
0.07923168624866253,0.14997759053424167,0.008402618037944747
0.07996554525892346,0.15114736464682682,0.008514291635025924
0.080706201411495,0.1521199354607386,0.008777989848214903
0.08145371766280746,0.1532986733596271,0.008890386106320786
0.0822081575524054,0.15449533883112226,0.008980439741090519
0.08296958520834907,0.15568304051631407,0.009127357032932989
0.0837380653526649,0.15662871997131586,0.009208931461004608
0.08451366330684713,0.15764162782359267,0.009202118463216278
0.08529644499741025,0.15908031552527788,0.009443490560948791
0.08608647696149245,0.16014252420222302,0.009435575567464122
0.08688382635251184,0.16142434564359984,0.009424868237853394
0.08768856094587427,0.16260308354248834,0.009465864912725943
0.08850074914473438,0.1636518465399785,0.00956651084716877
0.08932045998580969,0.164844030118322,0.009326287305416523
0.09014776314524918,0.16589727500896378,0.009520931989982977
0.09098272894455559,0.16724184295446395,0.009539573845149984
0.09182542835656282,0.1682457870204374,0.009625965083405453
0.09267593301146883,0.16947830763714594,0.0096063001889153
0.09353431520292387,0.17046432413051274,0.009746562269597952
0.09440064789417603,0.17175510935819288,0.009660320735951435
0.0952750047242729,0.17302796701326645,0.009735564227893467
0.09615746001432096,0.1742604876299749,0.009721460543227927
0.09704808877380307,0.1754033703836501,0.009876589389631556
0.09794696670695395,0.17655073503047689,0.009788301414925695
0.09885417021919574,0.17769361778415205,0.009890835178413038
0.09976977642363201,0.17897543922552886,0.0099304038478332
0.1006938631476027,0.18018555037647901,0.009910335228635287
0.10162650893929952,0.1815166726425242,0.00971306663008708
0.10256779307444219,0.1827895302975977,0.009799272155085314
0.10351779556301763,0.18412513445679454,0.00974403381921557
0.10447659715608042,0.18555485837217642,0.009515918697058439
0.10544427935261684,0.1868680530656149,0.009524938615562447
0.10642092440647247,0.1880647185371101,0.009835153447784191
0.10740661533334334,0.1892793115812119,0.00983677248779154
0.10840143591783309,0.19072248117604876,0.009705761274438264
0.10940547072057424,0.1920446396557906,0.00960279702184251
0.11041880508541602,0.1934609178917175,0.00958378443372441
0.11144152514667881,0.19480996773036935,0.00978217487741765
0.1124737178364752,0.19619935460738613,0.009930249887970363
0.1135154708920999,0.19770975259949802,0.009844512287078014
0.11456687286348714,0.19939046253137327,0.009827283636064294
0.11562801312073753,0.20069917533166012,0.009817517354042824
0.11669898186171475,0.20206615274291861,0.009840979384426475
0.11777987011971193,0.2035496593761205,0.010088501557905149
0.11887076977119033,0.20508694872714237,0.010047117635174711
0.11997177354358843,0.20622983148081753,0.010133334765978287
0.12108297502320395,0.20758784510577266,0.00999152948051939
0.12220446866314887,0.2090758336321262,0.009816231653408475
0.1233363497913776,0.21079688060236643,0.00976616413170143
0.12447871461879062,0.21243725349587667,0.01000526697559015
0.125631660247412,0.21384050557296636,0.010049394770327031
0.1267952846786434,0.2153997848691287,0.010031389587625334
0.12796968682159415,0.2169908569379706,0.010171127429562422
0.1291549665014884,0.2184967730369308,0.009802557112193884
0.1303512244681509,0.22002061670849765,0.009743384423766535
0.1315585624045704,0.2214772319827895,0.009854554180130856
0.1327770829355429,0.22314449623520974,0.009962710710630733
0.13400688963639507,0.22489243456436,0.009967481372133997
0.13524808704178753,0.2267255288633919,0.010289089005319267
0.1365007806546014,0.22837934743635713,0.010279239286609463
0.13776507695490536,0.23002868411617067,0.010463089180176457
0.13904108340900698,0.2317900681247759,0.010420421390038452
0.1403289084785873,0.23330942990319112,0.010488059853278624
0.14162866162991988,0.2350259949802797,0.010342840699211021
0.1429404533431761,0.23667084976694155,0.010517640832483228
0.14426439512181574,0.23848601649336681,0.01075115668101557
0.14560059950206486,0.239951595553962,0.010733815443489869
0.14694918006248173,0.2416054141269272,0.010826223991530113
0.14831025143361043,0.24338920760129082,0.010765861243628086
0.14968392930772556,0.24513266403728937,0.010980408534862322
0.1510703304486654,0.24666547149515958,0.011120338718716323
0.1524695727017573,0.24844926496952313,0.011175896122283178
0.15388177500383463,0.2503540695589817,0.01139941718368755
0.155307057393346,0.2522992111868053,0.01150164456515458
0.1567455410205595,0.2539978486912872,0.011395527085901934
0.15819734815786,0.2556113302258874,0.01145719328206277
0.1596626022101425,0.25758336321262104,0.011366149368333058
0.161141427725302,0.2593940480458946,0.011919124622494014
0.16263395040481923,0.26125403370383643,0.011973832357489504
0.16414029711444664,0.26304230907135173,0.012138678965775754
0.16566059589499135,0.2651308712800287,0.012328188302484907
0.16719497597319902,0.2671163499462173,0.012574769305216138
0.16874356777273758,0.26917802079598424,0.01257691678334758
0.17030650292528443,0.27127052121400563,0.012728905744672923
0.17188391428171457,0.2730324489064181,0.012696402502182852
0.17347593592339308,0.27510756543563997,0.01275558304482048
0.17508270317357252,0.27701685191825026,0.012991337671693966
0.17670435260889467,0.2789664754392255,0.01294145817563443
0.1783410220710008,0.2810057368232342,0.013256133795836548
0.17999285067824763,0.282838831122266,0.013142387787317196
0.18165997883753268,0.28473915381857295,0.013220672350397412
0.18334254825622906,0.28700250986016496,0.013603432958467266
0.18504070195423022,0.2892255288633919,0.013688754692274341
0.1867545842761076,0.29157852276801727,0.013833901264090866
0.18848434090337954,0.2937925779849409,0.013687574986250681
0.1902301188668944,0.29622624596629615,0.013818035091394489
0.1919920665593285,0.2982968806023665,0.013944558241856626
0.1937703337477989,0.3003271782000717,0.013766789792370185
0.19556507158659492,0.30248296880602366,0.013715585729607254
0.19737643263002555,0.3043832915023306,0.013519844458713834
0.19920457084538692,0.3065121907493725,0.013566108913416967
0.2010496416260499,0.3089189673718179,0.013797393194810154
0.2029118018046678,0.3108999641448548,0.013915888099662318
0.20479120966650854,0.3132529580494801,0.013938856632325499
0.2066880249629082,0.3156894192047885,0.014032776473855936
0.20860240892485027,0.31813524985627134,0.014203932729883012
0.2105345242766706,0.32050466116887766,0.014012564853499693
0.21248453524988828,0.3229024740050197,0.01383130590399964
0.21445260759716675,0.3251837576192183,0.013904519224392297
0.21643890860640203,0.3277123741879977,0.0138302540338287
0.21844360711494262,0.329956973825744,0.013794251368859907
0.22046687352394098,0.3323503047687343,0.013896763225468707
0.22250887981283693,0.3346943348870563,0.013950060729537011
0.2245697995539774,0.33702043743277155,0.01375299827536428
0.22664980792736927,0.3393958408031552,0.013905256786350188
0.22874908173557018,0.3416137034406779,0.014056745756387136
0.23086779941871696,0.3442900681247759,0.014015898995963932
0.23300614106969247,0.34653549659376115,0.014037772225840638
0.23516428844943485,0.3487674793832915,0.014165887353101786
0.23734242500238661,0.351208247519959,0.01438464385208294
0.23954073587208768,0.3534062387952671,0.014345198179216348
0.24175940791691308,0.3556606310505558,0.014548072213819757
0.243998629725955,0.35828745709235166,0.01456316075594348
0.24625859163505467,0.36086410899964144,0.014694857256472679
0.24853948574297985,0.3631229831480818,0.014920733220893908
0.25084150592775384,0.3657941914664754,0.015095269266800732
0.25316484786313553,0.36840265328074573,0.014959422786140984
0.2555097090352507,0.37089010397992106,0.014794337128462525
0.25787628875938007,0.37370921477231983,0.014832407649603762
0.26026478819690047,0.3764610971674436,0.014715681134930526
0.26267541037238357,0.3792981355324489,0.014932388132893028
0.2651083601908539,0.38204553603442093,0.015073483194484393
0.26756384445520454,0.3847884546432413,0.014906728410648402
0.27004207188377727,0.38752240946575833,0.014991144648700744
0.2725432531281028,0.3903011162773137,0.01476134668050769
0.27506760079080644,0.39321441376837574,0.01490964778800845
0.2776153294436801,0.3958676945141628,0.014981195949801095
0.28018665564591955,0.39873610613122984,0.015290566000164861
0.2827817979625341,0.4015507350304769,0.015488602528610403
0.28540097698292377,0.40420401577626386,0.015277744655906898
0.28804441533962977,0.4069424524919326,0.0149204796708353
0.29071233772725785,0.4096629616349946,0.014797205525116722
0.2934049709215787,0.41262549300824664,0.014877713906868381
0.29612254379880343,0.4154356400143421,0.014763600649398908
0.29886528735503826,0.41825475080674074,0.014641269418605852
0.30163343472591975,0.4213427751882395,0.014621843934449206
0.3044272212064303,0.4242156686984583,0.014755716886603348
0.30724688427090036,0.42743497885376625,0.015018381470058564
0.31009266359319265,0.4306830405163141,0.01493912393023872
0.312964801067075,0.43357386159913947,0.014683328453531668
0.3158635408267819,0.4368456435998566,0.01468518278933064
0.3187891292677646,0.4398933309429903,0.014441211035027539
0.32174181506763716,0.4430306561491574,0.014434470960128622
0.3247218492073129,0.44679544639655794,0.01434390130107176
0.3277294849923382,0.45009860164933657,0.014339851205651745
0.33076497807442423,0.4534958766583005,0.014699489021476489
0.3338285864731761,0.45672283972750094,0.014619114413725496
0.3369205705980267,0.46010666905700975,0.014543963111552228
0.34004119327037063,0.46332466833990676,0.01471710449046187
0.34319071974590426,0.466463209658348,0.01437232425842202
0.34636941773717345,0.46988167802079606,0.014528571279676192
0.3495775574363275,0.47309071351738974,0.014734930654005591
0.3528154115380883,0.4766896737181785,0.014514622485290708
0.3560832552629278,0.48003764790247405,0.01455785619635215
0.3593813663804626,0.4835290426676228,0.014445519324399527
0.36271002523306484,0.4868053065614917,0.014279114322781785
0.36606951475969024,0.4904446038006455,0.014143555792202368
0.36946012051993027,0.49384636070276083,0.01429932383927902
0.37288213071828336,0.4973153460021513,0.014129909298385087
0.3763358362286533,0.5006946934385084,0.014145756217436245
0.37982153061907364,0.5042219433488706,0.013967868723315974
0.3833395101766601,0.5079553603442093,0.01366859440127871
0.38689007393279756,0.5122266045177483,0.013394101836396258
0.390473523688556,0.5158659017569021,0.013490324668611149
0.39409016404034475,0.5196844747221226,0.013194248218784803
0.39774030240580366,0.5236733596271065,0.013235543042266444
0.4014242490499322,0.5273485120114736,0.013216237518133053
0.40514231711146476,0.5311739663830719,0.013327364950056621
0.408894822629486,0.5351111509501614,0.013171466477588909
0.4126820845702952,0.5388849049838652,0.013071927126075598
0.4165044248545185,0.542551093581929,0.013014174054572553
0.4203621683844714,0.5468357834349229,0.012750441193589023
0.4242556430717777,0.55067228397275,0.012797620164770195
0.42818517986524113,0.5548404446038007,0.013135986305555996
0.4321511127789762,0.5587889924704195,0.013572451416745828
0.4361537789208006,0.5627868411617067,0.013520707002665555
0.44019351852088745,0.5666367873789889,0.013642975676241996
0.4442706749606883,0.5706435998565794,0.013667313339919888
0.4483855948021186,0.5750582646109716,0.0135143930636054
0.45253862781701665,0.5793788096091789,0.013522126572426083
0.4567301270168747,0.5834752599498028,0.013590613789463753
0.46096044868284336,0.5879212979562567,0.013658169328831508
0.46522995239601894,0.592067049121549,0.013433586184730357
0.4695390010680058,0.5961634994621727,0.013514329479920562
0.4738879609717651,0.6002106489781284,0.0137025196547667
0.4782772017727485,0.6042533166009323,0.013453386932121366
0.4827070965603183,0.6087441735389029,0.013633569781875592
0.4871780218794631,0.6131857296522051,0.014069451921473545
0.4916903577628026,0.6176541771244174,0.014252568208571645
0.4962444877628913,0.6215803155252778,0.014285003548320931
0.5008407989848213,0.6257619218357834,0.014000016685130378
0.5054796821191241,0.6299569738257439,0.013723332717654153
0.5101615314749833,0.6340354965937613,0.013585521013972396
0.5148867450137492,0.6384008605234851,0.013222606055662707
0.5196557243827657,0.6429858372176407,0.013295612394339776
0.5244688749495119,0.6474049838651845,0.013253063221056688
0.5293266058360562,0.6523350663320187,0.013229532493723918
0.5342293299538352,0.6568348870562926,0.013121040204253817
0.53917746403875,0.6612943707422014,0.012814728022745692
0.5441714286865893,0.6660899964144855,0.01263388362706829
0.5492116483887789,0.6709394048045895,0.01245407277607315
0.5542985515684669,0.6754257798494083,0.01210985910583893
0.5594325706169377,0.6802886339189673,0.01217120231401577
0.5646141419303667,0.6850708139117964,0.012209556802151874
0.5698437059469142,0.6898036930799569,0.012013730175482863
0.5751217071841613,0.6946351738974543,0.012093861766188438
0.5804485942768978,0.6996907493725348,0.01203794654717285
0.5858248200152536,0.7045625672283974,0.012067160112241813
0.5912508413831875,0.7093806023664395,0.012129078114402449
0.5967271195973316,0.7147275008963787,0.012407551845678518
0.6022541201461928,0.7198906418070992,0.01188962523236983
0.6078323128297229,0.7247714234492649,0.01179888485176787
0.6134621717992506,0.7298314808174974,0.011460625249128211
0.6191441755977841,0.7347436357117247,0.011432687757496753
0.6248788072006894,0.7394585873072785,0.011799856171244951
0.6306665540567405,0.7449533883112227,0.011473689264043118
0.6365079081295572,0.7499506991753317,0.01152673542825138
0.642403365939419,0.7552975977052706,0.01148262619329056
0.6483534286054721,0.7603755826461099,0.01145034283040258
0.6543586018883236,0.7658210828253855,0.011389379336252838
0.6604193962330305,0.7708587307278594,0.01156546909607311
0.6665363268124913,0.7760801362495517,0.011315346798875482
0.6727099135712337,0.7814270347794909,0.01103194933077335
0.6789406812696106,0.7865408748655432,0.010640677816085166
0.6852291595284065,0.7917264252420222,0.010294487861627044
0.6915758828738525,0.7974049838651847,0.010426930673235317
0.697981390783066,0.8025367515238436,0.010068894358059872
0.7044462277299037,0.8078612405880243,0.009592554402554935
0.7109709432312431,0.8131364288275368,0.009277267420741234
0.7175560918936928,0.8186267479383293,0.009035725823483786
0.7242022334607315,0.8240319110792397,0.008766396639024983
0.730909932860291,0.829634277518824,0.008535435742367642
0.737679760252773,0.8351559698816778,0.0083485745450656
0.7445122910795136,0.8409286482610255,0.007986348498524313
0.751408106111697,0.846284510577268,0.007893139947998278
0.7583677914997191,0.8515641807099319,0.00760727045688973
0.7653919388230148,0.8572427393330943,0.007476744730400505
0.77248114514034,0.8629257798494084,0.007295357130654732
0.7796360130405229,0.8681471853711008,0.007489380692481378
0.7868571506936851,0.8737495518106847,0.007635208966897652
0.794145171902934,0.8789216565077089,0.0075781628690718165
0.8015006961565405,0.8844478307637147,0.007498326157670353
0.8089243486805938,0.890086052348512,0.007188040059992284
0.8164167604921464,0.8954867335962712,0.007017163592860479
0.823978568452852,0.9008605234851201,0.006890658685502368
0.8316104153230962,0.9063463607027609,0.006790169200821875
0.8393129498166364,0.911841161706705,0.006532195904197581
0.8470868266557402,0.9170311939763355,0.006573334636258825
0.8549327066268376,0.9223467192542131,0.006184803246401229
0.8628512566366896,0.927559160989602,0.005711988735148437
0.8708431497690724,0.932610254571531,0.0051703342490308085
0.8789090653419954,0.9376882395123701,0.005032378612093676
0.8870496889654403,0.9428020795984224,0.0047199723539264205
0.8952657125996392,0.9480190032269631,0.004370544227336605
0.9035578346138929,0.9527832556471854,0.004095002432161373
0.9119267598459299,0.957731265686626,0.003904220888930568
0.9203731996618221,0.9627554679096451,0.0038876386594122337
0.9288978720164498,0.967268734313374,0.0038547205226032565
0.9375015015145289,0.9724318752240946,0.0033774467535119135
0.9461848194722002,0.9771154535675869,0.0028116870115126387
0.9549485639791966,0.9817542129795627,0.0024812810054570863
0.9637934799615786,0.9860030476873431,0.002052997354793529
0.9727203192450538,0.9902742918608821,0.0016112667339204917
0.9817298406188841,0.9941735389028326,0.000938704318895955
0.9908228099003797,0.997521513087128,0.00039810717087133355
1.0,1.0,0.0


==> data_2/flickr/gat/roc_g-base-MI_mean.csv <==
fpr,tpr_mean,tpr_std
0.0001,0.0,0.0
0.00010092621909870473,0.001510397992111868,0.0012563609825621553
0.00010186101701559753,0.001510397992111868,0.0012563609825621553
0.00010280447320933097,0.001510397992111868,0.0012563609825621553
0.00010375666787451859,0.001510397992111868,0.0012563609825621553
0.00010471768194855202,0.001510397992111868,0.0012563609825621553
0.0001056875971184804,0.001510397992111868,0.0012563609825621553
0.00010666649582795387,0.001510397992111868,0.0012563609825621553
0.00010765446128423159,0.001510397992111868,0.0012563609825621553
0.00010865157746525384,0.001510397992111868,0.0012563609825621553
0.00010965792912678099,0.001510397992111868,0.0012563609825621553
0.00011067360180959734,0.001510397992111868,0.0012563609825621553
0.00011169868184678226,0.001510397992111868,0.0012563609825621553
0.00011273325637104872,0.001510397992111868,0.0012563609825621553
0.00011377741332214914,0.001510397992111868,0.0012563609825621553
0.00011483124145435111,0.001510397992111868,0.0012563609825621553
0.00011589483034398106,0.001510397992111868,0.0012563609825621553
0.00011696827039703847,0.001510397992111868,0.0012563609825621553
0.00011805165285688056,0.001510397992111868,0.0012563609825621553
0.0001191450698119776,0.001510397992111868,0.0012563609825621553
0.00012024861420374123,0.001510397992111868,0.0012563609825621553
0.00012136237983442405,0.001510397992111868,0.0012563609825621553
0.00012248646137509307,0.001510397992111868,0.0012563609825621553
0.00012362095437367691,0.001510397992111868,0.0012563609825621553
0.00012476595526308696,0.001510397992111868,0.0012563609825621553
0.0001259215613694151,0.001510397992111868,0.0012563609825621553
0.0001270878709202058,0.001510397992111868,0.0012563609825621553
0.000128264983052806,0.001510397992111868,0.0012563609825621553
0.0001294529978227916,0.001510397992111868,0.0012563609825621553
0.00013065201621247213,0.001510397992111868,0.0012563609825621553
0.00013186214013947485,0.001510397992111868,0.0012563609825621553
0.00013308347246540747,0.001510397992111868,0.0012563609825621553
0.00013431611700460153,0.001510397992111868,0.0012563609825621553
0.0001355601785329369,0.0018375761921835781,0.0012223148780376935
0.0001368157627967472,0.0018375761921835781,0.0012223148780376935
0.00013808297652180923,0.0018375761921835781,0.0012223148780376935
0.0001393619274224142,0.0018375761921835781,0.0012223148780376935
0.00014065272421052364,0.0018375761921835781,0.0012223148780376935
0.00014195547660501016,0.0018375761921835781,0.0012223148780376935
0.0001432702953409831,0.0018375761921835781,0.0012223148780376935
0.00014459729217920195,0.0018375761921835781,0.0012223148780376935
0.00014593657991557562,0.0018375761921835781,0.0012223148780376935
0.00014728827239075018,0.0018375761921835781,0.0012223148780376935
0.0001486524844997857,0.0018375761921835781,0.0012223148780376935
0.00015002933220192182,0.0018375761921835781,0.0012223148780376935
0.0001514189325304352,0.0018375761921835781,0.0012223148780376935
0.00015282140360258693,0.0018375761921835781,0.0012223148780376935
0.0001542368646296629,0.0018375761921835781,0.0012223148780376935
0.00015566543592710622,0.0018375761921835781,0.0012223148780376935
0.00015710723892474503,0.0018375761921835781,0.0012223148780376935
0.00015856239617711372,0.0018375761921835781,0.0012223148780376935
0.00016003103137387001,0.0018375761921835781,0.0012223148780376935
0.00016151326935030913,0.0018375761921835781,0.0012223148780376935
0.0001630092360979741,0.0018375761921835781,0.0012223148780376935
0.00016451905877536624,0.0018375761921835781,0.0012223148780376935
0.00016604286571875296,0.0018375761921835781,0.0012223148780376935
0.0001675807864530767,0.0018375761921835781,0.0012223148780376935
0.00016913295170296487,0.0018375761921835781,0.0012223148780376935
0.0001706994934038408,0.0018375761921835781,0.0012223148780376935
0.0001722805447131394,0.0018375761921835781,0.0012223148780376935
0.00017387624002162505,0.0018375761921835781,0.0012223148780376935
0.00017548671496481503,0.0018375761921835781,0.0012223148780376935
0.00017711210643450888,0.0018375761921835781,0.0012223148780376935
0.00017875255259042355,0.0018375761921835781,0.0012223148780376935
0.00018040819287193827,0.0023350663320186446,0.0010649042682182347
0.00018207916800994624,0.0023350663320186446,0.0010649042682182347
0.00018376562003881704,0.0023350663320186446,0.0010649042682182347
0.00018546769230846994,0.0023350663320186446,0.0010649042682182347
0.00018718552949655793,0.0023350663320186446,0.0010649042682182347
0.00018891927762076664,0.0023350663320186446,0.0010649042682182347
0.0001906690840512252,0.0023350663320186446,0.0010649042682182347
0.00019243509752303302,0.0023350663320186446,0.0010649042682182347
0.00019421746814890265,0.0023350663320186446,0.0010649042682182347
0.00019601634743191858,0.0023350663320186446,0.0010649042682182347
0.00019783188827841644,0.0023350663320186446,0.0010649042682182347
0.00019966424501097934,0.0023350663320186446,0.0010649042682182347
0.00020151357338155586,0.0023350663320186446,0.0010649042682182347
0.0002033800305846982,0.0023350663320186446,0.0010649042682182347
0.00020526377527092522,0.0023350663320186446,0.0010649042682182347
0.0002071649675602069,0.0023350663320186446,0.0010649042682182347
0.000209083769055575,0.0023350663320186446,0.0010649042682182347
0.00021102034285685965,0.0023350663320186446,0.0010649042682182347
0.0002129748535745521,0.0023350663320186446,0.0010649042682182347
0.00021494746734379805,0.0023350663320186446,0.0010649042682182347
0.00021693835183851843,0.0023350663320186446,0.0010649042682182347
0.00021894767628566206,0.0023350663320186446,0.0010649042682182347
0.00022097561147959031,0.0023350663320186446,0.0010649042682182347
0.00022302232979659386,0.0023350663320186446,0.0010649042682182347
0.00022508800520954617,0.002666726425242022,0.0011291544503578773
0.0002271728133026905,0.002666726425242022,0.0011291544503578773
0.00022927693128656486,0.002666726425242022,0.0011291544503578773
0.0002314005380130654,0.002666726425242022,0.0011291544503578773
0.00023354381399064793,0.002666726425242022,0.0011291544503578773
0.00023570694139967278,0.002666726425242022,0.0011291544503578773
0.00023789010410788934,0.002666726425242022,0.0011291544503578773
0.00024009348768606518,0.002666726425242022,0.0011291544503578773
0.00024231727942376007,0.002666726425242022,0.0011291544503578773
0.00024456166834524467,0.002666726425242022,0.0011291544503578773
0.00024682684522556923,0.002666726425242022,0.0011291544503578773
0.00024911300260677886,0.002666726425242022,0.0011291544503578773
0.0002514203348142797,0.002666726425242022,0.0011291544503578773
0.00025374903797335715,0.002666726425242022,0.0011291544503578773
0.00025609931002584595,0.002666726425242022,0.0011291544503578773
0.00025847135074695635,0.002666726425242022,0.0011291544503578773
0.0002608653617622548,0.002666726425242022,0.0011291544503578773
0.000263281546564802,0.002666726425242022,0.0011291544503578773
0.00026572011053245065,0.002666726425242022,0.0011291544503578773
0.00026818126094530154,0.002666726425242022,0.0011291544503578773
0.0002706652070033241,0.0030028684116170665,0.0010580812244308456
0.0002731721598441376,0.0030028684116170665,0.0010580812244308456
0.0002757023325609583,0.0030028684116170665,0.0010580812244308456
0.0002782559402207126,0.0030028684116170665,0.0010580812244308456
0.00028083319988231727,0.0030028684116170665,0.0010580812244308456
0.0002834343306151309,0.0030028684116170665,0.0010580812244308456
0.0002860595535175742,0.0030028684116170665,0.0010580812244308456
0.00028870909173592344,0.0030028684116170665,0.0010580812244308456
0.00029138317048327885,0.0030028684116170665,0.0010580812244308456
0.00029408201705870637,0.0030028684116170665,0.0010580812244308456
0.00029680586086656025,0.0030028684116170665,0.0010580812244308456
0.00029955493343598134,0.0030028684116170665,0.0010580812244308456
0.0003023294684405776,0.0030028684116170665,0.0010580812244308456
0.00030512970171828706,0.0030028684116170665,0.0010580812244308456
0.00030795587129142264,0.0030028684116170665,0.0010580812244308456
0.00031080821738690636,0.0030028684116170665,0.0010580812244308456
0.00031368698245668765,0.0030028684116170665,0.0010580812244308456
0.00031659241119835204,0.003217999282897095,0.001026561186996756
0.00031952475057592136,0.003217999282897095,0.001026561186996756
0.0003224842498408442,0.003217999282897095,0.001026561186996756
0.0003254711605531848,0.003217999282897095,0.001026561186996756
0.00032848573660300434,0.003217999282897095,0.001026561186996756
0.0003315282342319423,0.003217999282897095,0.001026561186996756
0.00033459891205499747,0.003217999282897095,0.001026561186996756
0.0003376980310825091,0.003217999282897095,0.001026561186996756
0.0003408258547423452,0.003217999282897095,0.001026561186996756
0.00034398264890229247,0.003217999282897095,0.001026561186996756
0.00034716868189265597,0.003217999282897095,0.001026561186996756
0.00035038422452906756,0.003217999282897095,0.001026561186996756
0.00035362955013550426,0.003217999282897095,0.001026561186996756
0.000356904934567523,0.003217999282897095,0.001026561186996756
0.000360210656235707,0.003509322337755468,0.0010612511415917856
0.00036354699612933176,0.003509322337755468,0.0010612511415917856
0.00036691423784024937,0.003509322337755468,0.0010612511415917856
0.0003703126675869927,0.003509322337755468,0.0010612511415917856
0.0003737425742391064,0.003509322337755468,0.0010612511415917856
0.00037720424934169976,0.003509322337755468,0.0010612511415917856
0.0003806979871402284,0.003509322337755468,0.0010612511415917856
0.0003842240846055061,0.003509322337755468,0.0010612511415917856
0.00038778284145894574,0.003509322337755468,0.0010612511415917856
0.0003913745601980384,0.003509322337755468,0.0010612511415917856
0.0003949995461220643,0.003509322337755468,0.0010612511415917856
0.00039865810735804387,0.003509322337755468,0.0010612511415917856
0.0004023505548869293,0.003509322337755468,0.0010612511415917856
0.00040607720257003656,0.003769272140552169,0.0010713818478336535
0.0004098383671757261,0.003769272140552169,0.0010713818478336535
0.0004136343684063274,0.003769272140552169,0.0010713818478336535
0.0004174655289253135,0.003769272140552169,0.0010713818478336535
0.0004213321743847289,0.003769272140552169,0.0010713818478336535
0.0004252346334528682,0.003769272140552169,0.0010713818478336535
0.00042917323784221574,0.003769272140552169,0.0010713818478336535
0.0004331483223376398,0.003769272140552169,0.0010713818478336535
0.0004371602248248502,0.003769272140552169,0.0010713818478336535
0.000441209286319119,0.003769272140552169,0.0010713818478336535
0.0004452958509942655,0.003769272140552169,0.0010713818478336535
0.00044942026621191424,0.003961993546073862,0.0011094031042757544
0.0004535828825510186,0.003961993546073862,0.0011094031042757544
0.00045778405383766163,0.003961993546073862,0.0011094031042757544
0.0004620241371751313,0.003961993546073862,0.0011094031042757544
0.0004663034929742731,0.003961993546073862,0.0011094031042757544
0.00047062248498412813,0.003961993546073862,0.0011094031042757544
0.00047498148032285,0.003961993546073862,0.0011094031042757544
0.0004793808495089107,0.003961993546073862,0.0011094031042757544
0.00048382096649259574,0.003961993546073862,0.0011094031042757544
0.000488302208687788,0.003961993546073862,0.0011094031042757544
0.0004928249570040513,0.003961993546073862,0.0011094031042757544
0.0004973895958790063,0.004150233058443887,0.0011241920679161328
0.000501996513311008,0.004150233058443887,0.0011241920679161328
0.0005066461008921268,0.004150233058443887,0.0011241920679161328
0.0005113387538414326,0.004150233058443887,0.0011241920679161328
0.0005160748710385908,0.004150233058443887,0.0011241920679161328
0.000520854855057766,0.004150233058443887,0.0011241920679161328
0.0005256791122018419,0.004150233058443887,0.0011241920679161328
0.0005305480525369575,0.004150233058443887,0.0011241920679161328
0.0005354620899273607,0.004150233058443887,0.0011241920679161328
0.0005404216420705915,0.004302617425600574,0.0011801373047765926
0.0005454271305329836,0.004302617425600574,0.0011801373047765926
0.0005504789807854967,0.004302617425600574,0.0011801373047765926
0.0005555776222398878,0.004302617425600574,0.0011801373047765926
0.0005607234882852032,0.004302617425600574,0.0011801373047765926
0.0005659170163246243,0.004302617425600574,0.0011801373047765926
0.0005711586478126435,0.004302617425600574,0.0011801373047765926
0.0005764488282925873,0.004302617425600574,0.0011801373047765926
0.0005817880074344935,0.004302617425600574,0.0011801373047765926
0.0005871766390733255,0.004593940480458946,0.0012365206666305466
0.0005926151812475553,0.004593940480458946,0.0012365206666305466
0.0005981040962380944,0.004593940480458946,0.0012365206666305466
0.0006036438506075864,0.004593940480458946,0.0012365206666305466
0.0006092349152400712,0.004593940480458946,0.0012365206666305466
0.0006148777653810023,0.004593940480458946,0.0012365206666305466
0.0006205728806776501,0.004593940480458946,0.0012365206666305466
0.0006263207452198692,0.004593940480458946,0.0012365206666305466
0.0006321218475812448,0.0049256005736823235,0.001267926085154513
0.0006379766808606282,0.0049256005736823235,0.001267926085154513
0.000643885742724042,0.0049256005736823235,0.001267926085154513
0.0006498495354469888,0.0049256005736823235,0.001267926085154513
0.0006558685659571436,0.0049256005736823235,0.001267926085154513
0.0006619433458774394,0.0049256005736823235,0.001267926085154513
0.0006680743915695614,0.0049256005736823235,0.001267926085154513
0.0006742622241778342,0.005037647902474006,0.0013174360397556779
0.0006805073696735206,0.005037647902474006,0.0013174360397556779
0.0006868103588995307,0.005037647902474006,0.0013174360397556779
0.0006931717276155408,0.005037647902474006,0.0013174360397556779
0.0006995920165435374,0.005037647902474006,0.0013174360397556779
0.0007060717714137773,0.005037647902474006,0.0013174360397556779
0.0007126115430111746,0.005037647902474006,0.0013174360397556779
0.0007192118872221193,0.005351380423090714,0.0012698169970562516
0.0007258733650817253,0.005351380423090714,0.0012698169970562516
0.000732596542821523,0.005351380423090714,0.0012698169970562516
0.0007393819919175866,0.005351380423090714,0.0012698169970562516
0.0007462302891391107,0.005351380423090714,0.0012698169970562516
0.0007531420165974376,0.005351380423090714,0.0012698169970562516
0.0007601177617955331,0.005351380423090714,0.0012698169970562516
0.0007671581176779302,0.005597884546432413,0.0013383202789012433
0.000774263682681127,0.005597884546432413,0.0013383202789012433
0.0007814350607844542,0.005597884546432413,0.0013383202789012433
0.0007886728615614156,0.005597884546432413,0.0013383202789012433
0.0007959777002314986,0.005597884546432413,0.0013383202789012433
0.0008033501977124734,0.005597884546432413,0.0013383202789012433
0.0008107909806731687,0.005907135173897453,0.0013979228388408815
0.000818300681586739,0.005907135173897453,0.0013979228388408815
0.0008258799387844272,0.005907135173897453,0.0013979228388408815
0.0008335293965098195,0.005907135173897453,0.0013979228388408815
0.0008412497049736118,0.005907135173897453,0.0013979228388408815
0.0008490415204088747,0.005907135173897453,0.0013979228388408815
0.0008569055051268347,0.006086410899964145,0.001379925012728437
0.0008648423275731727,0.006086410899964145,0.001379925012728437
0.000872852662384838,0.006086410899964145,0.001379925012728437
0.0008809371904473991,0.006086410899964145,0.001379925012728437
0.0008890965989529158,0.006086410899964145,0.001379925012728437
0.000897331581458352,0.006229831480817498,0.0014492224587997818
0.0009056428379445294,0.006229831480817498,0.0014492224587997818
0.0009140310748756232,0.006229831480817498,0.0014492224587997818
0.0009224970052592174,0.006229831480817498,0.0014492224587997818
0.0009310413487069075,0.006229831480817498,0.0014492224587997818
0.000939664831495469,0.006229831480817498,0.0014492224587997818
0.0009483681866285928,0.006498745069917533,0.001466978698329775
0.0009571521538991865,0.006498745069917533,0.001466978698329775
0.0009660174799522646,0.006498745069917533,0.001466978698329775
0.0009749649183484086,0.006498745069917533,0.001466978698329775
0.0009839952296278227,0.006498745069917533,0.001466978698329775
0.00099310918137498,0.006655611330225889,0.0014312849350513917
0.0010023075482838654,0.006655611330225889,0.0014312849350513917
0.0010115911122238297,0.006655611330225889,0.0014312849350513917
0.0010209606623060466,0.006655611330225889,0.0014312849350513917
0.0010304169949505876,0.006655611330225889,0.0014312849350513917
0.0010399609139541202,0.006776622445320904,0.0013905590642665712
0.0010495932305582276,0.006776622445320904,0.0013905590642665712
0.00105931476351837,0.006776622445320904,0.0013905590642665712
0.001069126339173476,0.006776622445320904,0.0013905590642665712
0.0010790287915161836,0.006911079239870922,0.0014557991112434786
0.0010890229622637305,0.006911079239870922,0.0014557991112434786
0.0010991097009294972,0.006911079239870922,0.0014557991112434786
0.0011092898648952228,0.006911079239870922,0.0014557991112434786
0.0011195643194838783,0.006911079239870922,0.0014557991112434786
0.0011299339380332217,0.007094836859089279,0.0015343603359794403
0.0011403996019700331,0.007094836859089279,0.0015343603359794403
0.0011509622008850323,0.007094836859089279,0.0015343603359794403
0.0011616226326085018,0.007094836859089279,0.0015343603359794403
0.0011723818032865986,0.0072382574399426315,0.0015474254910192212
0.001183240627458378,0.0072382574399426315,0.0015474254910192212
0.0011942000281335325,0.0072382574399426315,0.0015474254910192212
0.0012052609368708425,0.0072382574399426315,0.0015474254910192212
0.001216424293857368,0.007426496952312657,0.0015157739373952111
0.001227691047988359,0.007426496952312657,0.0015157739373952111
0.0012390621569479156,0.007426496952312657,0.0015157739373952111
0.0012505385872903913,0.007426496952312657,0.0015157739373952111
0.0012621213145225473,0.007592326998924347,0.0015768509218280064
0.0012738113231864786,0.007592326998924347,0.0015768509218280064
0.0012856096069432965,0.007592326998924347,0.0015768509218280064
0.0012975171686575868,0.007592326998924347,0.0015768509218280064
0.0013095350204826678,0.007838831122266045,0.0015640958070728681
0.001321664183946605,0.007838831122266045,0.0015640958070728681
0.0013339056900390587,0.007838831122266045,0.0015640958070728681
0.001346260579298911,0.007991215489422733,0.0015983394248220539
0.0013587299019027091,0.007991215489422733,0.0015983394248220539
0.0013713147177539457,0.007991215489422733,0.0015983394248220539
0.0013840160965731315,0.007991215489422733,0.0015983394248220539
0.0013968351179887398,0.008201864467551095,0.0016126513408047847
0.0014097728716289677,0.008201864467551095,0.0016126513408047847
0.001422830457214352,0.008201864467551095,0.0016126513408047847
0.0014360089846512606,0.00835424883470778,0.0016523273101422041
0.0014493095741262166,0.00835424883470778,0.0016523273101422041
0.00146273335620113,0.00835424883470778,0.0016523273101422041
0.001476281471909391,0.00835424883470778,0.0016523273101422041
0.0014899550728528536,0.008493187522409466,0.0017631628160670219
0.0015037553212997384,0.008493187522409466,0.0017631628160670219
0.0015176833902834053,0.008493187522409466,0.0017631628160670219
0.0015317404637020797,0.008654535675869487,0.0016823458566892632
0.0015459277364194785,0.008654535675869487,0.0016823458566892632
0.001560246414366368,0.008654535675869487,0.0016823458566892632
0.0015746977146430868,0.00884725708139118,0.0017500694407110845
0.001589282865622978,0.00884725708139118,0.0017500694407110845
0.00160400310705682,0.00884725708139118,0.0017500694407110845
0.0016188596901781992,0.008954822517031193,0.0017718190851516704
0.0016338538778098604,0.008954822517031193,0.0017718190851516704
0.001648986944471065,0.008954822517031193,0.0017718190851516704
0.0016642601764859037,0.009165471495159555,0.001780420732990494
0.0016796748720926532,0.009165471495159555,0.001780420732990494
0.0016952323415541214,0.009165471495159555,0.001780420732990494
0.0017109339072690134,0.009304410182861243,0.0018074129054958328
0.001726780903884356,0.009304410182861243,0.0018074129054958328
0.0017427746784089192,0.009304410182861243,0.0018074129054958328
0.0017589165903277326,0.009411975618501255,0.001914956997031713
0.001775208011717636,0.009411975618501255,0.001914956997031713
0.0017916503273638995,0.009411975618501255,0.001914956997031713
0.0018082449348779518,0.009577805665112944,0.001887256088501236
0.0018249932448161524,0.009577805665112944,0.001887256088501236
0.0018418966807997109,0.00969881678020796,0.0018957695765649196
0.0018589566796356884,0.00969881678020796,0.0018957695765649196
0.0018761746914391195,0.00969881678020796,0.0018957695765649196
0.0018935521797562953,0.009873610613122983,0.0018652490850052195
0.001911090621689138,0.009873610613122983,0.0018652490850052195
0.0019287915080207778,0.010093223377554677,0.0018747675658382448
0.0019466563433422632,0.010093223377554677,0.0018747675658382448
0.0019646866461804444,0.010093223377554677,0.0018747675658382448
0.0019828839491270716,0.010191825026891359,0.0018877468170113965
0.002001249798969037,0.010191825026891359,0.0018877468170113965
0.0020197857568198785,0.010303872355683039,0.001980328545040055
0.002038493398252464,0.010303872355683039,0.001980328545040055
0.0020573743134329114,0.010303872355683039,0.001980328545040055
0.0020764301072557748,0.010438329150233057,0.0019804412468479157
0.002095662399480433,0.010438329150233057,0.0019804412468479157
0.0021150728248687948,0.010599677303693078,0.0019442498640155244
0.0021346630333242455,0.010599677303693078,0.0019442498640155244
0.002154434690031882,0.010774471136608104,0.002016597374922133
0.00217438947560008,0.010774471136608104,0.002016597374922133
0.0021945290862033138,0.010774471136608104,0.002016597374922133
0.0022148552337263594,0.01090892793115812,0.001993667342821585
0.0022353696459097966,0.01090892793115812,0.001993667342821585
0.002256074066496859,0.011097167443528146,0.0020204673913738727
0.00227697025538168,0.011097167443528146,0.0020204673913738727
0.002298059988758851,0.011249551810684832,0.002030912569375694
0.0023193450592744274,0.011249551810684832,0.002030912569375694
0.0023408272761782944,0.011361599139476514,0.0020014941436970754
0.002362508465477945,0.011361599139476514,0.0020014941436970754
0.0023843904700937206,0.011460200788813194,0.001911579825225881
0.002406475150015424,0.011460200788813194,0.001911579825225881
0.0024287643824604504,0.01158121190390821,0.0019543201311561964
0.0024512600620333396,0.01158121190390821,0.0019543201311561964
0.0024739641008868114,0.011729114377913229,0.0019529320485265672
0.0024968784288843266,0.011729114377913229,0.0019529320485265672
0.002520004993764092,0.011823234134098243,0.00194316473486361
0.002543345761304648,0.011823234134098243,0.00194316473486361
0.002566902715491952,0.011939763356041591,0.0018590344373800064
0.002590677858688006,0.011939763356041591,0.0018590344373800064
0.002614673211801092,0.012038365005378271,0.0018255975806651995
0.00263889081445751,0.012038365005378271,0.0018255975806651995
0.002663332725174981,0.012101111509501614,0.0018429732595305955
0.0026880010215376074,0.012101111509501614,0.0018429732595305955
0.0027128978003724646,0.012226604517748298,0.0018978405305904637
0.0027380251779278576,0.012361061312298315,0.0018246926510379062
0.00276338529005317,0.012361061312298315,0.0018246926510379062
0.0027889802923804397,0.012437253495876656,0.0018103803446332127
0.002814812360507581,0.012437253495876656,0.0018103803446332127
0.0028408836901833013,0.012589637863033343,0.001818891667369452
0.00286719649749377,0.012589637863033343,0.001818891667369452
0.0028937530190509503,0.01269720329867336,0.0017792670502301225
0.002920555512182745,0.012827178200071709,0.001737217862370117
0.0029476062551248585,0.012827178200071709,0.001737217862370117
0.0029749075472144406,0.0129930082466834,0.0017263467928888582
0.003002461709085549,0.0129930082466834,0.0017263467928888582
0.003030271082866396,0.013190211545356757,0.0017872772405709233
0.003058338032378432,0.013423269989243456,0.0017569491188062802
0.0030866649433372744,0.013423269989243456,0.0017569491188062802
0.003115254223555488,0.013490498386518468,0.0017992194594627221
0.0031441083031472647,0.013633918967371816,0.0018548998258267567
0.0031732296347349765,0.013633918967371816,0.0018548998258267567
0.00320262069365765,0.013916278235926855,0.0017725054791876557
0.003232283978181381,0.014126927214055219,0.001922843016366645
0.00326222200971167,0.014126927214055219,0.001922843016366645
0.003292437333007769,0.014247938329150231,0.0019816805437035635
0.0033229325163989716,0.014324130512728576,0.0019704704958774994
0.0033537101520029287,0.014324130512728576,0.0019704704958774994
0.0033847728559459832,0.014454105414126927,0.00197115565339623
0.0034161232685855285,0.01459304410182861,0.001994674646923119
0.0034477640547344642,0.01459304410182861,0.001994674646923119
0.0034796979038876916,0.01464234492649695,0.001996894515870024
0.003511927530450728,0.01484403011832198,0.0019531320389352303
0.0035444556739704356,0.015009860164933667,0.0020716551524611977
0.0035772850993678732,0.015009860164933667,0.0020716551524611977
0.0036104185971733375,0.01505467909645034,0.0020777870602963094
0.0036438589837635444,0.015202581570455362,0.002106203683568831
0.0036776091016010306,0.015274291860882036,0.0021289700125997854
0.003711671819475767,0.015274291860882036,0.0021289700125997854
0.003746050032748993,0.015395302975977052,0.002135820515107868
0.0037807466635993493,0.01544460380064539,0.0021457198362055765
0.0038157646612712484,0.015628361419863752,0.002170833580724849
0.003851107002325569,0.015628361419863752,0.002170833580724849
0.0038867766908926675,0.01572696306920043,0.0022071724843538004
0.0039227767589277195,0.01593761204732879,0.002206135743794759
0.0039591102664684585,0.016107923987092147,0.0022221634234914672
0.003995780301895269,0.016291681606310508,0.002221565728152721
0.004032789982193705,0.016291681606310508,0.002221565728152721
0.004070142453219439,0.016390283255647186,0.002227264915661194
0.004107840889965647,0.016502330584438868,0.0022171961610217682
0.004145888496832911,0.016681606310505557,0.002400480475511197
0.004184288507901585,0.01678917174614557,0.0023764085299737307
0.0042230441872066725,0.016919146647543924,0.0023898994523914997
0.0042621588290153245,0.016972929365363928,0.0024060759058586304
0.004301635758106795,0.016972929365363928,0.0024060759058586304
0.004341478330055093,0.017170132664037288,0.002394396624140529
0.004381689931514195,0.01730010756543564,0.0024164383228332145
0.004422273980505897,0.017456973825743995,0.0024628445797454184
0.004463233926710397,0.01756453926138401,0.0025170041308008127
0.004504573251759458,0.017716923628540694,0.0024798953778203256
0.0045462954695324,0.01777518823951237,0.0024872779675660338
0.0045884041264547615,0.01789171746145572,0.0024971828067356823
0.004630902801799737,0.018075475080674076,0.0025671899002784305
0.004673795107992464,0.01821889566152743,0.002617061464061726
0.004717084690917017,0.018375761921835782,0.0027063444183636318
0.004760775230226368,0.018501254930082468,0.002765957146860538
0.004804870439655134,0.018572965220509143,0.0027586366876182376
0.004849374067335233,0.01864467551093582,0.0027876750909655653
0.004894289896114532,0.018770168519182503,0.0027546369833463848
0.004939621743878321,0.018868770168519185,0.0027189330914838736
0.004985373463873894,0.018994263176765867,0.0027327544892649914
0.005031548945038057,0.01916905700968089,0.002716062585471762
0.0050781521123276704,0.0192362854069559,0.002709212863672228
0.005125186927053333,0.019366260308354248,0.0026913302933208017
0.0051726573872160194,0.019487271423449266,0.002725230191070088
0.005220567527846975,0.01960828253854428,0.0026987671635413353
0.005268921421350677,0.01979204015776264,0.00274858591291616
0.0053177231778509665,0.02009680889207601,0.0027255086326105323
0.0053669769455404765,0.020164037289351025,0.0027720548394321613
0.005416686911033152,0.020217820007171032,0.002776479652041932
0.00546685729972018,0.020437432771602725,0.00258183672694671
0.005517492376129128,0.02064808174973109,0.00253701810065456
0.005568596444286409,0.020710828253854428,0.00256008571992045
0.005620173848083188,0.020849766941556113,0.0025410397475657243
0.005672228971644543,0.02099766941556113,0.0025543951400699766
0.005724766239702178,0.021091789171746145,0.0025965943374815724
0.005777790117970507,0.021185908927931155,0.0026442789770655464
0.005831305113526219,0.021553424166367872,0.0026245727165529068
0.00588531577519145,0.02164306202940122,0.002591711741823274
0.0059398266939203566,0.021750627465041233,0.002507818472447148
0.005994842503189409,0.021943348870562925,0.002543269785330875
0.006050367879391224,0.02211366081032628,0.0025022186427093884
0.0061064075422320365,0.022369128719971314,0.002362585526102547
0.006162966255132942,0.02244083901039799,0.0023724464872721014
0.006220048825634711,0.02257529580494801,0.0023899741633068012
0.0062776601058065,0.022821799928289713,0.002538403321229096
0.006335804992658254,0.02292488347077806,0.002546431505705803
0.006394488428556937,0.023045894585873073,0.0025237653138039558
0.006453715401646702,0.02315346002151309,0.0025580579392953696
0.0065134909462728026,0.02354338472570814,0.0025602252070484562
0.006573820143409586,0.023624058802438147,0.0025697446818748184
0.006634708121092351,0.023888490498386518,0.002493354498070558
0.006696160054853215,0.023991574040874868,0.0025169686609296366
0.00675818116816111,0.024143958408031553,0.0025887475885439212
0.006820776732865685,0.02439494442452492,0.0027142541292307365
0.0068839520696454964,0.024551810684833274,0.002694094600797646
0.00694771254846024,0.024749013983506634,0.0026368196281615487
0.007012063589007177,0.02481624238078164,0.0025626650027766322
0.0070770106611818895,0.024914844030118323,0.0025895578975576087
0.007142559285543126,0.025103083542488348,0.002510967055175332
0.007208715033782135,0.025255467909645037,0.0025769261696591468
0.007275483529196233,0.025470598780925065,0.0026175560633900623
0.007342870447166758,0.025555754750806736,0.002603427447108946
0.00741088151564157,0.025873969164575118,0.0026647944521240056
0.007479522515621821,0.025932233775546792,0.00265271876723576
0.007548799281653432,0.02616529221943349,0.002760626281807905
0.007618717702322999,0.02629078522768017,0.0027293547670630184
0.007689283720758305,0.026487988526353534,0.00275789224297207
0.007760503335133571,0.026685191825026888,0.0027490730867289715
0.007832382599179196,0.026743456435998562,0.0027181983007163527
0.00790492762269642,0.026936177841520255,0.002744506503489226
0.007978144572076629,0.027119935460738615,0.002796823426833307
0.00805203967082547,0.027191645751165294,0.00273734475475353
0.008126619200091946,0.02736643958408032,0.002835558568846846
0.008201889499202203,0.027559160989602004,0.0028074965705475797
0.008277856966198472,0.02767569021154535,0.002787054524393156
0.008354528058382871,0.027805665112943707,0.0027484235024553675
0.008431909292866252,0.028061133022588742,0.002847125343833929
0.008510007247122246,0.028146288992470413,0.002844972658938124
0.00858882855954625,0.028285227680172102,0.0027969830268908913
0.008668379930019773,0.028442093940480462,0.0027751730553366967
0.008748668120479914,0.02863481534600215,0.002746169066113411
0.008829699955494083,0.02879168160631051,0.002712292236088866
0.008911482322840203,0.028948547866618858,0.00281257989971212
0.008994022174092044,0.02920849766941556,0.002752387636371163
0.009077326525210224,0.02942362854069559,0.0027946519611512653
0.00916140245713852,0.029499820724273935,0.0027928584318133525
0.009246257116405733,0.029670132664037285,0.002793593558586993
0.009331897715733239,0.029835962710648978,0.002715733864820943
0.009418331534647951,0.030037647902474006,0.0027203938731867536
0.009505565920101192,0.030248296880602366,0.002725447214127892
0.009593608287093146,0.030449982072427394,0.0026270164711247627
0.009682466119303124,0.03069216199378761,0.002639457365036959
0.009772146969725724,0.03085783434922912,0.002635672442147415
0.009862658461312821,0.031046073861599143,0.002656489651096041
0.009954008287621519,0.031216385801362496,0.0025953949737780274
0.010046204213468132,0.03135532448906418,0.002515207840252574
0.010139254075588154,0.03157045536034421,0.0025731080786223232
0.01023316578330245,0.03164664754392255,0.0025399547501177007
0.010327947319189514,0.03195141627823593,0.002654085648426004
0.010423606739764012,0.032054499820724267,0.0026689580684969836
0.01052015217616159,0.032202402294729295,0.0027074369289414387
0.010617591834830001,0.032453388311222665,0.002719216281831309
0.010715933998226712,0.032717820007171036,0.0027218046702561804
0.010815187025522881,0.03296432413051272,0.002796727662426988
0.01091535935331391,0.03309429903191108,0.002826334241589461
0.01101645949633657,0.0332690928648261,0.002835468048410579
0.01111849604819271,0.033659017569021156,0.0028702007039569056
0.011221477682079803,0.03385622086769452,0.0028722373495231276
0.011325413151528114,0.03400412334169954,0.002917177304034605
0.011430311291144786,0.03430441018286124,0.002968533922029285
0.011536181017364784,0.03443886697741126,0.002931689564929159
0.011643031329208768,0.03460021513087128,0.0029191620608826283
0.011750871309048075,0.035034958766583,0.0030352157839373126
0.011859710123376693,0.03518286124058802,0.0030254899759949165
0.011969557023590429,0.03556830405163141,0.002963115566474219
0.01208042134677329,0.03574309788454643,0.0028784510738549506
0.012192312516491107,0.03611061312298315,0.0028271119798222227
0.012305240043592616,0.03635263535317318,0.002826117068331015
0.012419213527017834,0.03679634277518824,0.0029451187981259707
0.012534242654613994,0.036948727142344914,0.0029135906100560727
0.012650337203959038,0.03737002509860164,0.003017793263693133
0.012767507043192657,0.03758067407673001,0.0029533865978576437
0.01288576213185518,0.037786841161706705,0.0029900531768897506
0.013005112521734086,0.03807816421656508,0.0029942862924852757
0.013125568357718428,0.038351559698816776,0.003074232413829728
0.013247139878661175,0.03866529221943348,0.003035362849297317
0.013369837418249465,0.03898350663320187,0.0028753129002374402
0.013493671405883065,0.039256902115453574,0.002826353983785485
0.013618652367560814,0.03941376837576192,0.0027980800308535915
0.013744790926775366,0.039588562208676945,0.0027445918918678107
0.01387209780541621,0.03991574040874866,0.0027537779901998963
0.014000583824680975,0.040144316959483686,0.002704863671909288
0.014130259905995337,0.040507350304768736,0.0027791592664875614
0.014261137071941283,0.04077626389386877,0.0027860573248383357
0.014393226447194065,0.04097346719254212,0.0027139868687631645
0.014526539259467812,0.041332018644675506,0.0028202945522043696
0.014661086840469845,0.04159196844747222,0.0028161129566878816
0.014796880626863964,0.041798135532448905,0.0028023044646528186
0.014933932161242518,0.042017748296880604,0.0027794363205358944
0.015072253093107555,0.04231803513804231,0.002823537352993996
0.015211855179861048,0.04250179275726067,0.002811357563377027
0.015352750287804227,0.042716923628540696,0.0028089271866898946
0.015494950393146316,0.04299928289709574,0.0028228574644983727
0.015638467583022463,0.043304051631409116,0.002889792110269553
0.01578331405652118,0.043734313373969165,0.0028685516728087926
0.01592950212572123,0.04402115453567588,0.002907808925107625
0.016077044216738237,0.044204912154894235,0.0029279453269041565
0.016225952870780873,0.044608282538544285,0.0029158763455608824
0.016376240745216875,0.044809967730369306,0.0028825228818633794
0.016527920614648955,0.04505198996055934,0.0028244067392691626
0.016681005372000592,0.04538813194693438,0.0029085188351907184
0.016835508029612024,0.04571979204015776,0.002989455956072936
0.01699144172034626,0.046060415919684475,0.0030193644833156627
0.01714881969870539,0.046427931158121195,0.00311966450371338
0.01730765534195726,0.046817855862316245,0.0032021201990579794
0.017467962151272456,0.04704195051989961,0.003191507968025947
0.017629753752872058,0.047324309788454644,0.00326098239280469
0.017793043899185772,0.04759770527070635,0.0033151200963977916
0.01795784647002095,0.04788902832556472,0.0033187032563293467
0.018124175473742378,0.04829239870921478,0.003414305170095069
0.01829204504846294,0.04869576909286483,0.0034815621151044122
0.018461469463245474,0.04893330942990319,0.0034510124548388513
0.018632463119315597,0.049318752240946576,0.003415805080989199
0.018805040551285814,0.04961007529580495,0.0034196743583035103
0.018979216428391014,0.04991036213696666,0.0035128309866696915
0.01915500555573528,0.050331660093223374,0.003483148405215164
0.019332422875550453,0.05062298314808176,0.0034730896648963176
0.019511483468466165,0.05090982430978845,0.003453640477950905
0.019692202554791715,0.051228038723556836,0.0036141589168045764
0.01987459549580984,0.05164485478666188,0.0035074803158492295
0.02005867779508234,0.05198996055934026,0.0035988730673156264
0.020244465099768037,0.05239333094299031,0.003639758400910892
0.020431973201952704,0.05280118321979203,0.003720748216234408
0.020621218039991424,0.05343313015417713,0.0038212676966108915
0.02081221569986339,0.053764790247400496,0.0038664075341732235
0.021004982416539152,0.0541188598063822,0.0037995629364393634
0.02119953457536071,0.05462979562567229,0.0038786405648108782
0.021395888713434216,0.05501523843671567,0.004043665132274188
0.021594061521035653,0.055418608820365714,0.004025353892982856
0.02179406984302956,0.05588920760129079,0.0039222184826162325
0.021995930680300747,0.056234313373969155,0.004107019226845056
0.022199661191199548,0.05649426317676587,0.004089220954204438
0.022405278693000182,0.05689763356041592,0.00416718328169899
0.022612800663372772,0.05732341340982432,0.00429430960277798
0.022822244741868985,0.05782090354965937,0.004323753350793589
0.023033628731421313,0.0581615274291861,0.004283904772587018
0.02324697059985648,0.05870831839368951,0.004206959671049852
0.023462288481422625,0.05908927931158122,0.004271755978521935
0.02367960067833076,0.05935371100752958,0.004310808277471397
0.023898925662310503,0.05981086410899964,0.00437102678898359
0.02412028207618007,0.060111150950161354,0.004357963504637597
0.024343688735431104,0.06057726783793475,0.004384891086433767
0.024569164629827903,0.060922373610613124,0.004451314453240238
0.024796728925021577,0.06128988884904983,0.004553247092157417
0.025026400964179192,0.061648440301183216,0.0045818818436374545
0.025258200269627846,0.06206525636428828,0.004738613875246195
0.025492146544514233,0.06255378271782,0.004825067851513456
0.025728259674479323,0.0629661168877734,0.0048424937600818774
0.025966559729348696,0.06336052348512011,0.004942202633905795
0.026207066964838526,0.06368770168519183,0.004983978036800996
0.0264498018242772,0.06423449264969522,0.005126531763005867
0.02669478494034321,0.06461545356758694,0.005178092192468706
0.026942037136818822,0.06507708856220867,0.005234975696698974
0.02719157943036019,0.06553424166367874,0.005067724502361155
0.027443433032283655,0.06616618859806382,0.005126107261307199
0.02769761935036891,0.0666367873789889,0.005159037794806444
0.027954159990678566,0.06712531373252062,0.0052341677019292635
0.028213076759394707,0.06757350304768735,0.005320864841344348
0.02847439166467248,0.06807099318752242,0.0052462958286317776
0.028738126918510663,0.06865363929723915,0.005315818352186944
0.029004304938639917,0.06901667264252419,0.005345071774420515
0.02927294835042816,0.0695096808892076,0.00530218252058259
0.0295440799888038,0.06999456576151933,0.00527207776963018
0.029817722900196734,0.07049569738257441,0.005352415921332578
0.030093900344497212,0.07111419863750448,0.005390543563641465
0.030372635797033115,0.07152205091430619,0.005312248295268386
0.030653952950565267,0.07205091430620295,0.005306463911922065
0.030937875717301368,0.07266941556113302,0.005400271063537396
0.03122442823092858,0.07320276084618144,0.005396709313369607
0.03151363484866479,0.07373610613122984,0.005439745683285203
0.0318055201533292,0.07429186088203656,0.005517896323799559
0.032100108955431715,0.07500000000000001,0.00562961779750849
0.03239742629528195,0.07547059878092507,0.005727301034861613
0.03269749744511768,0.07600842595912513,0.005842659585579473
0.03300034791125285,0.07664933667981355,0.005916091414921311
0.03330600343624589,0.07718268196486197,0.006001403878379873
0.03361449000108765,0.0777115453567587,0.006171879505889836
0.03392583382740992,0.0780925062746504,0.006162062516356851
0.034240061379714255,0.07863033345285048,0.006116692311391832
0.034557199367621395,0.07921315987939391,0.006039524915770691
0.03487727474814178,0.07967461455718897,0.006103426888791301
0.03520031472796679,0.08023485120114737,0.006145981365112208
0.0355263467657814,0.08069200430261743,0.006102006038507459
0.03585539857459817,0.0814897812836142,0.005934210078463121
0.0361874981241128,0.08196038006453928,0.006029550303908284
0.03652267364308175,0.08257439942631768,0.006068592927890744
0.03686095362172158,0.08333632126210112,0.005995068916136226
0.03720236681413066,0.08400412334169953,0.005816072614131259
0.03754694224073337,0.08461814270347795,0.005829218532767699
0.037894709190746674,0.0851335604159197,0.005855435170648081
0.03824569722466999,0.08577895302975977,0.005921056015235434
0.038599936176797675,0.08635711724632486,0.0060194270421523935
0.03895745615775501,0.08699802796701327,0.006057116419147978
0.0393182875570577,0.08758963786303335,0.006046923039688154
0.03968246104569482,0.08828610196688572,0.006031071330952779
0.04005000757873611,0.08892972391538186,0.006111640125322863
0.04042095839796306,0.08943617784152028,0.0061246071625306745
0.04079534503452449,0.09010846181427035,0.006122055690795164
0.04117319931161679,0.09072248117604877,0.006178976008194439
0.04155455334718875,0.09132753675152384,0.006195110217809119
0.04193943955667186,0.09208497669415562,0.006311047379323984
0.04232789065573549,0.09285138042309071,0.006173275235365996
0.042719939663067766,0.09341161706704913,0.006217290336194417
0.04311561990318229,0.09409734671925421,0.006425514589917206
0.0435149650092505,0.09469792040157764,0.0063678801409167065
0.04391800892596086,0.09535675869487273,0.006431276349839897
0.044324785912403956,0.0959618142703478,0.006392158423790123
0.04473533054498463,0.09667891717461455,0.006261241983848793
0.04514967772036102,0.09737361061312298,0.006158511884840011
0.04556786265841064,0.09795625672283972,0.00624892282259823
0.045989920905224385,0.09866439584080315,0.0061868959567643695
0.046415888336127774,0.09932771602724991,0.006349464632409368
0.04684580115873045,0.10007171029042668,0.006338487888479784
0.04727969591600391,0.10069469343850843,0.006345781448608952
0.047717609489387455,0.10150143420580855,0.006274367619846055
0.048159579101923505,0.1022588741484403,0.0063095972297376795
0.04860564232142134,0.10308802438149875,0.006216631559210879
0.04905583706365046,0.10376927214055216,0.006231391528866516
0.04951020159556351,0.10443707422015058,0.006121820537392354
0.04996877453854884,0.105185550376479,0.006272282743490695
0.050431594871713586,0.10594747221226246,0.006495960891606438
0.0508987019351968,0.10654356400143421,0.006417191803089334
0.05137013543351344,0.10743994263176766,0.006183886560604703
0.05184593543892913,0.1079822517031194,0.006267818920519045
0.05232614239486662,0.10888311222660452,0.006288585719642086
0.05281079711934331,0.1096002151308713,0.006373722016262188
0.05329994080844088,0.11035317318035136,0.006328338610455192
0.05379361503980703,0.11117784152025814,0.006262516225672406
0.05429186177618943,0.11213248476156328,0.006417075287451293
0.05479472336900287,0.11290785227680171,0.006271298768493812
0.055302242561929005,0.11376837576192185,0.006275404463333496
0.055814462494549605,0.11461545356758696,0.006355973104817909
0.05633142670601358,0.11542667622803873,0.006453275954483258
0.05685317913873753,0.11627823592685549,0.00643207449926379
0.05737976414214134,0.11713875941197563,0.006350392563172894
0.05791122647641758,0.11816511294370742,0.006397317027725417
0.058447611316336315,0.11904804589458587,0.006551465644892727
0.05898896425508499,0.11989960559340267,0.00654809208018024
0.0595353313081437,0.12077515378337803,0.00644951498087558
0.06008675891719687,0.12163858013624955,0.006421127745445931
0.060643293954080614,0.122454284689853,0.006617800188427457
0.061204983724766966,0.12334169953388315,0.00660332257678977
0.061771875973384946,0.12443528146288993,0.006770945901482841
0.06234401888627864,0.12536751523843676,0.006762884863940886
0.06292146109610344,0.1262011473646468,0.006828080823065247
0.06350425168595962,0.12701685191825027,0.006823640415416808
0.0640924401935645,0.12791323054858372,0.006865672579195615
0.06468607661546327,0.1289171746145572,0.0066547083511030785
0.06528521141127848,0.129943528146289,0.006481397079983454
0.0658898955079995,0.13093850842595914,0.006627150904149005
0.06650018030431118,0.13182144137683757,0.0068193804024000515
0.0671161176749628,0.13273126568662602,0.006883828970004869
0.06773775997517752,0.1335962710648978,0.006933630181743875
0.06836516004510239,0.1344612764431696,0.0070126137568647965
0.06899837121430018,0.1354607386159914,0.0071887852357710134
0.06963744730628223,0.13625851559698815,0.007325478824526448
0.07028244264308345,0.13725797776980997,0.0074879441341237675
0.07093341204987996,0.13829777698099677,0.007403887625425352
0.07159041085964889,0.1392658659017569,0.007484867422287486
0.07225349491787214,0.14024740050197207,0.007711021586050212
0.07292272058728312,0.14128719971315884,0.007766954019829803
0.07359814475265763,0.14230458945858732,0.007823195528796565
0.07427982482564918,0.14329508784510575,0.008088980447847607
0.07496781874966876,0.14419146647543926,0.008109015183525104
0.07566218500481055,0.14507888131946936,0.008123897543938843
0.07636298261282241,0.14602456077447112,0.008150214492366744
0.07707027114212295,0.14703298673359627,0.007994013424760435
0.0777841107128649,0.1479562567228397,0.008058073295242434
0.07850456200204509,0.14883918967371818,0.008056456951619414
0.07923168624866253,0.14982968806023664,0.0080105194476
0.07996554525892346,0.15078433130154179,0.008055393062670491
0.080706201411495,0.1519048045894586,0.00807216620612186
0.08145371766280746,0.15294908569379706,0.008134007044422256
0.0822081575524054,0.15403818572965217,0.008195710781119024
0.08296958520834907,0.15501972032986736,0.008192478960535042
0.0837380653526649,0.15614915740408747,0.00820892306513444
0.08451366330684713,0.15731893151667262,0.008095397233553991
0.08529644499741025,0.1584752599498028,0.008091150285216519
0.08608647696149245,0.15937163858013625,0.007964426277675707
0.08688382635251184,0.16046522050914305,0.008035196851802944
0.08768856094587427,0.16180530656149159,0.008059790391709662
0.08850074914473438,0.1628809609178917,0.008144772661612995
0.08932045998580969,0.16417622803872353,0.008052605228804133
0.09014776314524918,0.16523843671566868,0.008179609854169463
0.09098272894455559,0.16632305485837218,0.008314230583170087
0.09182542835656282,0.167443528146289,0.008241674932317321
0.09267593301146883,0.1685684833273575,0.008149557227825278
0.09353431520292387,0.16965310147006094,0.008272383115519633
0.09440064789417603,0.1710021513087128,0.008202509377640962
0.0952750047242729,0.17226604517748295,0.008254777147237035
0.09615746001432096,0.17369128719971313,0.008220882979920612
0.09704808877380307,0.17508067407673,0.00814557827629756
0.09794696670695395,0.17637145930441017,0.008202389651330716
0.09885417021919574,0.17756812477590536,0.008327359351963819
0.09976977642363201,0.1791367873789889,0.008400875369596942
0.1006938631476027,0.18038275367515239,0.008518821506045564
0.10162650893929952,0.1816690570096809,0.008591482502222487
0.10256779307444219,0.1829777698099677,0.008639899702144824
0.10351779556301763,0.18428200071710293,0.008732449941162205
0.10447659715608042,0.18561312298314808,0.008853304031782742
0.10544427935261684,0.18717730369307997,0.008949259423107425
0.10642092440647247,0.18858461814270344,0.008895552465152674
0.10740661533334334,0.1900253513863282,0.008999121808951563
0.10840143591783309,0.1914709573323772,0.009067033419785347
0.10940547072057424,0.19295894585873072,0.009277339594608726
0.11041880508541602,0.19446934385084258,0.00940393323124509
0.11144152514667881,0.19590354965937612,0.009336715651800586
0.1124737178364752,0.19714503406238798,0.009432537852439454
0.1135154708920999,0.19843133739691649,0.009433913698922745
0.11456687286348714,0.19976245966296163,0.009560402098001294
0.11562801312073753,0.20112047328791682,0.009756998926559153
0.11669898186171475,0.20242918608820365,0.010008919169750084
0.11777987011971193,0.20389476514879887,0.009898955472993937
0.11887076977119033,0.2052572606669057,0.010110597541294626
0.11997177354358843,0.2065121907493725,0.010040353225967118
0.12108297502320395,0.20819290068124774,0.010098620196791554
0.12220446866314887,0.20968088920760128,0.010354869650263183
0.1233363497913776,0.21139745428468984,0.01051806205731609
0.12447871461879062,0.21310505557547507,0.010437986069476329
0.125631660247412,0.21450788813194693,0.01040283027176966
0.1267952846786434,0.21597794908569382,0.010291808847489174
0.12796968682159415,0.21738526353531734,0.010154388107767589
0.1291549665014884,0.21898081749731085,0.010037227258680025
0.1303512244681509,0.22048673359627108,0.009972013624767361
0.1315585624045704,0.22192990319110795,0.010058720299062636
0.1327770829355429,0.22351649336679813,0.010097728368664557
0.13400688963639507,0.22486554320545,0.010132775299843388
0.13524808704178753,0.2262952671208318,0.010053846413567626
0.1365007806546014,0.22799838651846538,0.010301823122461333
0.13776507695490536,0.2295446396557906,0.01054313857151397
0.13904108340900698,0.23139117963427758,0.010550325283859335
0.1403289084785873,0.23309878092506273,0.010732914009971384
0.14162866162991988,0.2349363571172463,0.01101023269961435
0.1429404533431761,0.23640641807099322,0.011171518637256
0.14426439512181574,0.2379302617425601,0.011166123072276261
0.14560059950206486,0.2399157404087487,0.011260210849321065
0.14694918006248173,0.2416278235926856,0.011194126688088791
0.14831025143361043,0.24364467551093583,0.011442554001602052
0.14968392930772556,0.24540605951954103,0.011520320595257089
0.1510703304486654,0.24705987809250626,0.011525065242663265
0.1524695727017573,0.2487988526353532,0.011545277111250609
0.15388177500383463,0.25048852635353175,0.011709030087520228
0.155307057393346,0.252357475797777,0.011722532218273737
0.1567455410205595,0.254061968946086,0.011816248369399391
0.15819734815786,0.25575475080674076,0.011877875615492623
0.1596626022101425,0.257435460738616,0.011875437278875455
0.161141427725302,0.25929544639655794,0.01200597593725014
0.16263395040481923,0.26142434564359984,0.012108126497817895
0.16414029711444664,0.26336500537827173,0.012139410743262052
0.16566059589499135,0.26525286489606065,0.01231459584851141
0.16719497597319902,0.26712531373252063,0.012400254472991246
0.16874356777273758,0.26902563642882754,0.012340349285025027
0.17030650292528443,0.2706122266045178,0.012141279517497083
0.17188391428171457,0.272521513087128,0.012067020467406769
0.17347593592339308,0.2745338831122266,0.01207750228548633
0.17508270317357252,0.27662692721405524,0.012301097165435542
0.17670435260889467,0.2784510577267838,0.012365888940471375
0.1783410220710008,0.28035586231624243,0.012325831805381323
0.17999285067824763,0.2822203298673359,0.012556509800007738
0.18165997883753268,0.28403997848691287,0.01264242147586555
0.18334254825622906,0.28589548225170314,0.012678494217961384
0.18504070195423022,0.28791681606310504,0.012468956468284628
0.1867545842761076,0.29006364288275366,0.012213310975003172
0.18848434090337954,0.2922866618859806,0.01222291596497335
0.1902301188668944,0.2946710290426676,0.012368474201393996
0.1919920665593285,0.29706435998565794,0.012333894355862034
0.1937703337477989,0.2992828970957332,0.01236373008167483
0.19556507158659492,0.30133560415919686,0.012412609174657734
0.19737643263002555,0.30312387952671205,0.012488756821091435
0.19920457084538692,0.305360344209394,0.012501523957896731
0.2010496416260499,0.30753406238795267,0.012533071034342124
0.2029118018046678,0.30954195051989963,0.012801091164362738
0.20479120966650854,0.3120025098601649,0.012557696230502942
0.2066880249629082,0.3141941556113302,0.012404026502831516
0.20860240892485027,0.3167488347077806,0.012422779640378537
0.2105345242766706,0.3190525277877375,0.01259046051821607
0.21248453524988828,0.32149067766224454,0.012727479702159096
0.21445260759716675,0.3239108999641448,0.01274568689932654
0.21643890860640203,0.3263356041591969,0.012595897147107498
0.21844360711494262,0.3285541412692721,0.012768913676497042
0.22046687352394098,0.33083094299031907,0.012852370765464706
0.22250887981283693,0.3336007529580495,0.012746905624323972
0.2245697995539774,0.3361240588024381,0.012540586563886577
0.22664980792736927,0.3386652922194336,0.012811666635227228
0.22874908173557018,0.3410362136966655,0.012628335215880986
0.23086779941871696,0.34376120473287913,0.012820216657205409
0.23300614106969247,0.3462845105772679,0.012871472950263958
0.23516428844943485,0.34878540695589816,0.012854301708254644
0.23734242500238661,0.35142972391538185,0.012915327715127399
0.23954073587208768,0.3539844030118322,0.012802245340016304
0.24175940791691308,0.3563553244890641,0.012720543080323396
0.243998629725955,0.3585828253854428,0.012505794620906119
0.24625859163505467,0.3611733596271065,0.012600174793229857
0.24853948574297985,0.3637773395482252,0.01235423095707136
0.25084150592775384,0.3663096091789172,0.012463450141092196
0.25316484786313553,0.36878809609178914,0.012177912095839028
0.2555097090352507,0.3714144854786662,0.01228841784895069
0.25787628875938007,0.37421566869845824,0.011991765578314596
0.26026478819690047,0.376967551093582,0.011675968704301494
0.26267541037238357,0.3796692979393538,0.012098730437687158
0.2651083601908539,0.38237271423449265,0.012120632576189465
0.26756384445520454,0.385088741484403,0.011861201306193357
0.27004207188377727,0.3878002868411617,0.011909776874250256
0.2725432531281028,0.39075385442811045,0.0116813160201727
0.27506760079080644,0.39362674793832914,0.011982250045915651
0.2776153294436801,0.3964368949444245,0.012312932344584323
0.28018665564591955,0.3995204374327716,0.012558091682426126
0.2827817979625341,0.4025233058443887,0.012158528887047975
0.28540097698292377,0.4053155252778774,0.011915528761689866
0.28804441533962977,0.40821531014700607,0.012111683605880741
0.29071233772725785,0.4113302258874148,0.012159148416803186
0.2934049709215787,0.4144989243456436,0.012233133757243646
0.29612254379880343,0.417456973825744,0.012534833934183393
0.29886528735503826,0.4205315525277878,0.012420109542442685
0.30163343472591975,0.4233058443886697,0.012326986119757693
0.3044272212064303,0.42625493008246684,0.01223727739668625
0.30724688427090036,0.42973736106131233,0.01220205962448085
0.31009266359319265,0.43307637145930433,0.012014962772927712
0.312964801067075,0.4360613122983148,0.012192144391810886
0.3158635408267819,0.4395975259949802,0.012145389257361262
0.3187891292677646,0.4425735030476874,0.012525749675782367
0.32174181506763716,0.4456391179634278,0.012359672175987326
0.3247218492073129,0.4488481534600216,0.012288963631128053
0.3277294849923382,0.45201685191825025,0.01219845842767882
0.33076497807442423,0.4552438149874508,0.012494477075387596
0.3338285864731761,0.4583318393689494,0.012399149281289134
0.3369205705980267,0.46188598063822156,0.01252503957924314
0.34004119327037063,0.46487540337038363,0.012463156449730853
0.34319071974590426,0.4682425212395599,0.01224054760191946
0.34636941773717345,0.4718806023664396,0.012162231828728899
0.3495775574363275,0.47517378299354307,0.011839444471221929
0.3528154115380883,0.47881865122910466,0.011805676793810583
0.3560832552629278,0.4818166439199823,0.011997702076359777
0.3593813663804626,0.48542488347077806,0.012231322811554134
0.36271002523306484,0.48845016134815344,0.012179687002955108
0.36606951475969024,0.49176676228038724,0.012251474431846003
0.36946012051993027,0.49527608461814265,0.012438295638180162
0.37288213071828336,0.4990363929723915,0.012400610849312113
0.3763358362286533,0.5026398350663321,0.01239757232257371
0.37982153061907364,0.5063911796342775,0.01271529929441865
0.3833395101766601,0.5104921118680531,0.012591531192435985
0.38689007393279756,0.514346539978487,0.012668632109343273
0.390473523688556,0.5180172104697024,0.012486521788614854
0.39409016404034475,0.5219254212979563,0.01262172341608116
0.39774030240580366,0.5256498745069917,0.012694655006630888
0.4014242490499322,0.529540157762639,0.012805383055998777
0.40514231711146476,0.533148081749731,0.01252104732106736
0.408894822629486,0.536760487629975,0.012217446722790916
0.4126820845702952,0.5404983865184654,0.012205683530579305
0.4165044248545185,0.5442452491932592,0.011841490050115852
0.4203621683844714,0.5481310505557548,0.012089512971904578
0.4242556430717777,0.5519406234681674,0.012283169534915147
0.42818517986524113,0.5559878092506275,0.012603726731225654
0.4321511127789762,0.5599632484761563,0.012784310737159573
0.4361537789208006,0.5638445679455002,0.012747644507166048
0.44019351852088745,0.568075475080674,0.012720059682500527
0.4442706749606883,0.5723691287199714,0.012901401891745655
0.4483855948021186,0.5761652922194335,0.012933024547901656
0.45253862781701665,0.580145213338114,0.012605143330747855
0.4567301270168747,0.5841385801362495,0.012542861786916956
0.46096044868284336,0.5883201864467551,0.0123625746846635
0.46522995239601894,0.592430082466834,0.012595494022106525
0.4695390010680058,0.5963831122266046,0.012279010421136036
0.4738879609717651,0.6006274650412334,0.012194937612040387
0.4782772017727485,0.6049659376120473,0.012160135927864123
0.4827070965603183,0.6091303367625216,0.012418108283008772
0.4871780218794631,0.6135039440659735,0.012432373600795861
0.4916903577628026,0.6177886339189673,0.012378366293938764
0.4962444877628913,0.6219030118321979,0.01216744707210136
0.5008407989848213,0.6262145930441018,0.012096249615364827
0.5054796821191241,0.6310640014342057,0.012342805178881318
0.5101615314749833,0.6355862316242381,0.012547162850657113
0.5148867450137492,0.6398529939046254,0.012103604882068995
0.5196557243827657,0.6445410541412693,0.011801581082957166
0.5244688749495119,0.6490408748655432,0.01173195306148633
0.5293266058360562,0.6539171746145571,0.01168742001395611
0.5342293299538352,0.6586231624238078,0.011803052354449799
0.53917746403875,0.6629571531014701,0.012046068378562787
0.5441714286865893,0.6676407314449623,0.011864639625888506
0.5492116483887789,0.6721405521692363,0.011891295829838522
0.5542985515684669,0.6767389745428469,0.011796836968860048
0.5594325706169377,0.6816690570096808,0.011966108221119048
0.5646141419303667,0.6866842954463965,0.011864467498420319
0.5698437059469142,0.6913140910720689,0.011828239761788931
0.5751217071841613,0.695742201505916,0.011957581176638126
0.5804485942768978,0.7004212979562567,0.012063219842743427
0.5858248200152536,0.7050466116887774,0.012022097649902494
0.5912508413831875,0.709887056292578,0.011595011675042342
0.5967271195973316,0.7146064897812836,0.011825141927868882
0.6022541201461928,0.7195903549659375,0.011700521706090962
0.6078323128297229,0.7245697382574399,0.011734425968321026
0.6134621717992506,0.7296746145571891,0.011516503314463102
0.6191441755977841,0.7343133739691645,0.011317783535602352
0.6248788072006894,0.7391538185729651,0.0110648412363345
0.6306665540567405,0.7441197561850126,0.010835945204304358
0.6365079081295572,0.7494845822875582,0.01076127859641235
0.642403365939419,0.7545311939763357,0.010876049427887852
0.6483534286054721,0.7597032986733596,0.01053837541684327
0.6543586018883236,0.7644901807338306,0.010610115748677852
0.6604193962330305,0.7700430261742559,0.01033259292986011
0.6665363268124913,0.7751479024740051,0.010446079514042559
0.6727099135712337,0.7802482968806024,0.010532744516498844
0.6789406812696106,0.785424883470778,0.01063214053122775
0.6852291595284065,0.7907314449623521,0.010266564116974217
0.6915758828738525,0.7961052348512011,0.010258740245987212
0.697981390783066,0.801384904983865,0.009843337817020086
0.7044462277299037,0.8070123889974437,0.009833061614731912
0.7109709432312431,0.8125089637863032,0.00968444018001149
0.7175560918936928,0.8180620294012192,0.009448452519704102
0.7242022334607315,0.8233820365722482,0.009445164922693627
0.730909932860291,0.8292129795625673,0.009452302149287321
0.737679760252773,0.8347705270706347,0.009673259605159813
0.7445122910795136,0.8403818572965222,0.009305112521111956
0.751408106111697,0.8458228755826461,0.009085686604331882
0.7583677914997191,0.8509949802796701,0.009095806800209551
0.7653919388230148,0.8561760487629975,0.00904535908306688
0.77248114514034,0.8616618859806383,0.008519480410075077
0.7796360130405229,0.866636787378989,0.008426917962612322
0.7868571506936851,0.871808892076013,0.008322569731329011
0.794145171902934,0.8775994980279671,0.008149627064699658
0.8015006961565405,0.8830136249551812,0.008148334300852334
0.8089243486805938,0.8882215847974184,0.008484139422324797
0.8164167604921464,0.8935147006095374,0.00837269277415498
0.823978568452852,0.8987540337038367,0.008206965218845477
0.8316104153230962,0.9041143779132307,0.008205284361539623
0.8393129498166364,0.9094388669774114,0.007721879769422966
0.8470868266557402,0.9148709214772319,0.007254737811315018
0.8549327066268376,0.9203970957332375,0.0067274677641487035
0.8628512566366896,0.9257036572248118,0.006480742764221752
0.8708431497690724,0.9310147006095374,0.0059915906789985394
0.8789090653419954,0.9360792398709215,0.005533350439985482
0.8870496889654403,0.9410720688418788,0.00535772371827304
0.8952657125996392,0.9460245607744712,0.005122971390557389
0.9035578346138929,0.9507081391179634,0.004770394608819302
0.9119267598459299,0.9555172104697023,0.004337658119152927
0.9203731996618221,0.9603083542488348,0.0038119343668219043
0.9288978720164498,0.9652563642882754,0.003308637019743163
0.9375015015145289,0.9699668339906777,0.0031201652708056416
0.9461848194722002,0.9746280028684116,0.0025097223251489328
0.9549485639791966,0.978975439225529,0.002191137010994546
0.9637934799615786,0.9836231624238078,0.0017168504538735527
0.9727203192450538,0.9881902115453567,0.001450646340364647
0.9817298406188841,0.9924390462531372,0.001018539733261684
0.9908228099003797,0.9963965579060596,0.000727976208095648
1.0,1.0,0.0


==> data_2/flickr/gat/roc_lira-offline_mean.csv <==
fpr,tpr_mean,tpr_std
0.0001,0.0,0.0
0.00010092621909870473,0.000273406632009862,0.00026452198599468714
0.00010186101701559753,0.0002735312717321144,0.0002644230313679321
0.00010280447320933097,0.0002736570658912788,0.00026432347026274694
0.00010375666787451859,0.00027378402517997053,0.0002642233031890729
0.00010471768194855202,0.0002739121603898416,0.00026412253078501435
0.0001056875971184804,0.00027404148241249877,0.0002640211538205593
0.00010666649582795387,0.00027417200224042854,0.00026391917320138573
0.00010765446128423159,0.0002743037309679322,0.0002638165899727576
0.00010865157746525384,0.00027443667979206853,0.0002637134053235104
0.00010965792912678099,0.0002745708600136055,0.00026360962059013
0.00011067360180959734,0.00027470628303798096,0.00026350523726092605
0.00011169868184678226,0.0002748429603762723,0.0002634002569803015
0.00011273325637104872,0.00027498090364617446,0.00026329468155312076
0.00011377741332214914,0.0002751201245729879,0.00026318851294917904
0.00011483124145435111,0.0002752606349906149,0.000263081753307774
0.00011589483034398106,0.0002754024468425655,0.0002629744049423824
0.00011696827039703847,0.0002755455721829732,0.0002628664703454443
0.00011805165285688056,0.0002756900231776187,0.00026275795219325623
0.0001191450698119776,0.000275835812104965,0.00026264885335097656
0.00012024861420374123,0.0002759829513572002,0.00026253917687774455
0.00012136237983442405,0.00027613145344129123,0.00026242892603191596
0.00012248646137509307,0.0002762813309800471,0.0002623181042764175
0.00012362095437367691,0.0002764325967131916,0.0002622067152842229
0.00012476595526308696,0.00027658526349844624,0.000262094762943952
0.0001259215613694151,0.00027673934431262336,0.00026198225136559735
0.0001270878709202058,0.0002768948522527288,0.0002618691848863786
0.000128264983052806,0.0002770518005370755,0.0002617555680767293
0.0001294529978227916,0.0002772102025064069,0.00026164140574641787
0.00013065201621247213,0.000277370071625031,0.00026152670295080503
0.00013186214013947485,0.00027753142148196464,0.00026141146499724163
0.00013308347246540747,0.00027769426579208906,0.00026129569745160893
0.00013431611700460153,0.0002778586183973149,0.0002611794061450041
0.0001355601785329369,0.0003182144137683758,0.00025568186757734585
0.0001368157627967472,0.0003182144137683758,0.00025568186757734585
0.00013808297652180923,0.0003182144137683758,0.00025568186757734585
0.0001393619274224142,0.0003182144137683758,0.00025568186757734585
0.00014065272421052364,0.0003182144137683758,0.00025568186757734585
0.00014195547660501016,0.0003182144137683758,0.00025568186757734585
0.0001432702953409831,0.0003182144137683758,0.00025568186757734585
0.00014459729217920195,0.0003182144137683758,0.00025568186757734585
0.00014593657991557562,0.0003182144137683758,0.00025568186757734585
0.00014728827239075018,0.0003182144137683758,0.00025568186757734585
0.0001486524844997857,0.0003182144137683758,0.00025568186757734585
0.00015002933220192182,0.0003182144137683758,0.00025568186757734585
0.0001514189325304352,0.0003182144137683758,0.00025568186757734585
0.00015282140360258693,0.0003182144137683758,0.00025568186757734585
0.0001542368646296629,0.0003182144137683758,0.00025568186757734585
0.00015566543592710622,0.0003182144137683758,0.00025568186757734585
0.00015710723892474503,0.0003182144137683758,0.00025568186757734585
0.00015856239617711372,0.0003182144137683758,0.00025568186757734585
0.00016003103137387001,0.0003182144137683758,0.00025568186757734585
0.00016151326935030913,0.0003182144137683758,0.00025568186757734585
0.0001630092360979741,0.0003182144137683758,0.00025568186757734585
0.00016451905877536624,0.0003182144137683758,0.00025568186757734585
0.00016604286571875296,0.0003182144137683758,0.00025568186757734585
0.0001675807864530767,0.0003182144137683758,0.00025568186757734585
0.00016913295170296487,0.0003182144137683758,0.00025568186757734585
0.0001706994934038408,0.0003182144137683758,0.00025568186757734585
0.0001722805447131394,0.0003182144137683758,0.00025568186757734585
0.00017387624002162505,0.0003182144137683758,0.00025568186757734585
0.00017548671496481503,0.0003182144137683758,0.00025568186757734585
0.00017711210643450888,0.0003182144137683758,0.00025568186757734585
0.00017875255259042355,0.0003182144137683758,0.00025568186757734585
0.00018040819287193827,0.0003854428110433848,0.00031280631835311107
0.00018207916800994624,0.0003854428110433848,0.00031280631835311107
0.00018376562003881704,0.0003854428110433848,0.00031280631835311107
0.00018546769230846994,0.0003854428110433848,0.00031280631835311107
0.00018718552949655793,0.0003854428110433848,0.00031280631835311107
0.00018891927762076664,0.0003854428110433848,0.00031280631835311107
0.0001906690840512252,0.0003854428110433848,0.00031280631835311107
0.00019243509752303302,0.0003854428110433848,0.00031280631835311107
0.00019421746814890265,0.0003854428110433848,0.00031280631835311107
0.00019601634743191858,0.0003854428110433848,0.00031280631835311107
0.00019783188827841644,0.0003854428110433848,0.00031280631835311107
0.00019966424501097934,0.0003854428110433848,0.00031280631835311107
0.00020151357338155586,0.0003854428110433848,0.00031280631835311107
0.0002033800305846982,0.0003854428110433848,0.00031280631835311107
0.00020526377527092522,0.0003854428110433848,0.00031280631835311107
0.0002071649675602069,0.0003854428110433848,0.00031280631835311107
0.000209083769055575,0.0003854428110433848,0.00031280631835311107
0.00021102034285685965,0.0003854428110433848,0.00031280631835311107
0.0002129748535745521,0.0003854428110433848,0.00031280631835311107
0.00021494746734379805,0.0003854428110433848,0.00031280631835311107
0.00021693835183851843,0.0003854428110433848,0.00031280631835311107
0.00021894767628566206,0.0003854428110433848,0.00031280631835311107
0.00022097561147959031,0.0003854428110433848,0.00031280631835311107
0.00022302232979659386,0.0003854428110433848,0.00031280631835311107
0.00022508800520954617,0.00044818931516672647,0.00027384819498959244
0.0002271728133026905,0.00044818931516672647,0.00027384819498959244
0.00022927693128656486,0.00044818931516672647,0.00027384819498959244
0.0002314005380130654,0.00044818931516672647,0.00027384819498959244
0.00023354381399064793,0.00044818931516672647,0.00027384819498959244
0.00023570694139967278,0.00044818931516672647,0.00027384819498959244
0.00023789010410788934,0.00044818931516672647,0.00027384819498959244
0.00024009348768606518,0.00044818931516672647,0.00027384819498959244
0.00024231727942376007,0.00044818931516672647,0.00027384819498959244
0.00024456166834524467,0.00044818931516672647,0.00027384819498959244
0.00024682684522556923,0.00044818931516672647,0.00027384819498959244
0.00024911300260677886,0.00044818931516672647,0.00027384819498959244
0.0002514203348142797,0.00044818931516672647,0.00027384819498959244
0.00025374903797335715,0.00044818931516672647,0.00027384819498959244
0.00025609931002584595,0.00044818931516672647,0.00027384819498959244
0.00025847135074695635,0.00044818931516672647,0.00027384819498959244
0.0002608653617622548,0.00044818931516672647,0.00027384819498959244
0.000263281546564802,0.00044818931516672647,0.00027384819498959244
0.00026572011053245065,0.00044818931516672647,0.00027384819498959244
0.00026818126094530154,0.00044818931516672647,0.00027384819498959244
0.0002706652070033241,0.00048404446038006457,0.00025945133675262834
0.0002731721598441376,0.00048404446038006457,0.00025945133675262834
0.0002757023325609583,0.00048404446038006457,0.00025945133675262834
0.0002782559402207126,0.00048404446038006457,0.00025945133675262834
0.00028083319988231727,0.00048404446038006457,0.00025945133675262834
0.0002834343306151309,0.00048404446038006457,0.00025945133675262834
0.0002860595535175742,0.00048404446038006457,0.00025945133675262834
0.00028870909173592344,0.00048404446038006457,0.00025945133675262834
0.00029138317048327885,0.00048404446038006457,0.00025945133675262834
0.00029408201705870637,0.00048404446038006457,0.00025945133675262834
0.00029680586086656025,0.00048404446038006457,0.00025945133675262834
0.00029955493343598134,0.00048404446038006457,0.00025945133675262834
0.0003023294684405776,0.00048404446038006457,0.00025945133675262834
0.00030512970171828706,0.00048404446038006457,0.00025945133675262834
0.00030795587129142264,0.00048404446038006457,0.00025945133675262834
0.00031080821738690636,0.00048404446038006457,0.00025945133675262834
0.00031368698245668765,0.00048404446038006457,0.00025945133675262834
0.00031659241119835204,0.0005198996055934027,0.00027401115138306147
0.00031952475057592136,0.0005198996055934027,0.00027401115138306147
0.0003224842498408442,0.0005198996055934027,0.00027401115138306147
0.0003254711605531848,0.0005198996055934027,0.00027401115138306147
0.00032848573660300434,0.0005198996055934027,0.00027401115138306147
0.0003315282342319423,0.0005198996055934027,0.00027401115138306147
0.00033459891205499747,0.0005198996055934027,0.00027401115138306147
0.0003376980310825091,0.0005198996055934027,0.00027401115138306147
0.0003408258547423452,0.0005198996055934027,0.00027401115138306147
0.00034398264890229247,0.0005198996055934027,0.00027401115138306147
0.00034716868189265597,0.0005198996055934027,0.00027401115138306147
0.00035038422452906756,0.0005198996055934027,0.00027401115138306147
0.00035362955013550426,0.0005198996055934027,0.00027401115138306147
0.000356904934567523,0.0005198996055934027,0.00027401115138306147
0.000360210656235707,0.0005692004302617426,0.0003047467634569627
0.00036354699612933176,0.0005692004302617426,0.0003047467634569627
0.00036691423784024937,0.0005692004302617426,0.0003047467634569627
0.0003703126675869927,0.0005692004302617426,0.0003047467634569627
0.0003737425742391064,0.0005692004302617426,0.0003047467634569627
0.00037720424934169976,0.0005692004302617426,0.0003047467634569627
0.0003806979871402284,0.0005692004302617426,0.0003047467634569627
0.0003842240846055061,0.0005692004302617426,0.0003047467634569627
0.00038778284145894574,0.0005692004302617426,0.0003047467634569627
0.0003913745601980384,0.0005692004302617426,0.0003047467634569627
0.0003949995461220643,0.0005692004302617426,0.0003047467634569627
0.00039865810735804387,0.0005692004302617426,0.0003047467634569627
0.0004023505548869293,0.0005692004302617426,0.0003047467634569627
0.00040607720257003656,0.0007171029042667622,0.00028891896148281523
0.0004098383671757261,0.0007171029042667622,0.00028891896148281523
0.0004136343684063274,0.0007171029042667622,0.00028891896148281523
0.0004174655289253135,0.0007171029042667622,0.00028891896148281523
0.0004213321743847289,0.0007171029042667622,0.00028891896148281523
0.0004252346334528682,0.0007171029042667622,0.00028891896148281523
0.00042917323784221574,0.0007171029042667622,0.00028891896148281523
0.0004331483223376398,0.0007171029042667622,0.00028891896148281523
0.0004371602248248502,0.0007171029042667622,0.00028891896148281523
0.000441209286319119,0.0007171029042667622,0.00028891896148281523
0.0004452958509942655,0.0007171029042667622,0.00028891896148281523
0.00044942026621191424,0.0008022588741484404,0.00031793724332500757
0.0004535828825510186,0.0008022588741484404,0.00031793724332500757
0.00045778405383766163,0.0008022588741484404,0.00031793724332500757
0.0004620241371751313,0.0008022588741484404,0.00031793724332500757
0.0004663034929742731,0.0008022588741484404,0.00031793724332500757
0.00047062248498412813,0.0008022588741484404,0.00031793724332500757
0.00047498148032285,0.0008022588741484404,0.00031793724332500757
0.0004793808495089107,0.0008022588741484404,0.00031793724332500757
0.00048382096649259574,0.0008022588741484404,0.00031793724332500757
0.000488302208687788,0.0008022588741484404,0.00031793724332500757
0.0004928249570040513,0.0008022588741484404,0.00031793724332500757
0.0004973895958790063,0.0009053424166367875,0.00035341021393731195
0.000501996513311008,0.0009053424166367875,0.00035341021393731195
0.0005066461008921268,0.0009053424166367875,0.00035341021393731195
0.0005113387538414326,0.0009053424166367875,0.00035341021393731195
0.0005160748710385908,0.0009053424166367875,0.00035341021393731195
0.000520854855057766,0.0009053424166367875,0.00035341021393731195
0.0005256791122018419,0.0009053424166367875,0.00035341021393731195
0.0005305480525369575,0.0009053424166367875,0.00035341021393731195
0.0005354620899273607,0.0009053424166367875,0.00035341021393731195
0.0005404216420705915,0.001021871638580136,0.0004090298782992136
0.0005454271305329836,0.001021871638580136,0.0004090298782992136
0.0005504789807854967,0.001021871638580136,0.0004090298782992136
0.0005555776222398878,0.001021871638580136,0.0004090298782992136
0.0005607234882852032,0.001021871638580136,0.0004090298782992136
0.0005659170163246243,0.001021871638580136,0.0004090298782992136
0.0005711586478126435,0.001021871638580136,0.0004090298782992136
0.0005764488282925873,0.001021871638580136,0.0004090298782992136
0.0005817880074344935,0.001021871638580136,0.0004090298782992136
0.0005871766390733255,0.0010846181427034778,0.00039458764238602074
0.0005926151812475553,0.0010846181427034778,0.00039458764238602074
0.0005981040962380944,0.0010846181427034778,0.00039458764238602074
0.0006036438506075864,0.0010846181427034778,0.00039458764238602074
0.0006092349152400712,0.0010846181427034778,0.00039458764238602074
0.0006148777653810023,0.0010846181427034778,0.00039458764238602074
0.0006205728806776501,0.0010846181427034778,0.00039458764238602074
0.0006263207452198692,0.0010846181427034778,0.00039458764238602074
0.0006321218475812448,0.0011159913947651487,0.00038464868631000966
0.0006379766808606282,0.0011159913947651487,0.00038464868631000966
0.000643885742724042,0.0011159913947651487,0.00038464868631000966
0.0006498495354469888,0.0011159913947651487,0.00038464868631000966
0.0006558685659571436,0.0011159913947651487,0.00038464868631000966
0.0006619433458774394,0.0011159913947651487,0.00038464868631000966
0.0006680743915695614,0.0011159913947651487,0.00038464868631000966
0.0006742622241778342,0.0012280387235568306,0.00040375752196985463
0.0006805073696735206,0.0012280387235568306,0.00040375752196985463
0.0006868103588995307,0.0012280387235568306,0.00040375752196985463
0.0006931717276155408,0.0012280387235568306,0.00040375752196985463
0.0006995920165435374,0.0012280387235568306,0.00040375752196985463
0.0007060717714137773,0.0012280387235568306,0.00040375752196985463
0.0007126115430111746,0.0012280387235568306,0.00040375752196985463
0.0007192118872221193,0.0013580136249551809,0.0005140844109742767
0.0007258733650817253,0.0013580136249551809,0.0005140844109742767
0.000732596542821523,0.0013580136249551809,0.0005140844109742767
0.0007393819919175866,0.0013580136249551809,0.0005140844109742767
0.0007462302891391107,0.0013580136249551809,0.0005140844109742767
0.0007531420165974376,0.0013580136249551809,0.0005140844109742767
0.0007601177617955331,0.0013580136249551809,0.0005140844109742767
0.0007671581176779302,0.0013893868770168516,0.0005303047492918264
0.000774263682681127,0.0013893868770168516,0.0005303047492918264
0.0007814350607844542,0.0013893868770168516,0.0005303047492918264
0.0007886728615614156,0.0013893868770168516,0.0005303047492918264
0.0007959777002314986,0.0013893868770168516,0.0005303047492918264
0.0008033501977124734,0.0013893868770168516,0.0005303047492918264
0.0008107909806731687,0.0014879885263535317,0.0005553047729114786
0.000818300681586739,0.0014879885263535317,0.0005553047729114786
0.0008258799387844272,0.0014879885263535317,0.0005553047729114786
0.0008335293965098195,0.0014879885263535317,0.0005553047729114786
0.0008412497049736118,0.0014879885263535317,0.0005553047729114786
0.0008490415204088747,0.0014879885263535317,0.0005553047729114786
0.0008569055051268347,0.0016000358551452134,0.0005497504747359149
0.0008648423275731727,0.0016000358551452134,0.0005497504747359149
0.000872852662384838,0.0016000358551452134,0.0005497504747359149
0.0008809371904473991,0.0016000358551452134,0.0005497504747359149
0.0008890965989529158,0.0016000358551452134,0.0005497504747359149
0.000897331581458352,0.0016358910003585515,0.0005802469967114394
0.0009056428379445294,0.0016358910003585515,0.0005802469967114394
0.0009140310748756232,0.0016358910003585515,0.0005802469967114394
0.0009224970052592174,0.0016358910003585515,0.0005802469967114394
0.0009310413487069075,0.0016358910003585515,0.0005802469967114394
0.000939664831495469,0.0016358910003585515,0.0005802469967114394
0.0009483681866285928,0.0016941556113302257,0.0005933879090381934
0.0009571521538991865,0.0016941556113302257,0.0005933879090381934
0.0009660174799522646,0.0016941556113302257,0.0005933879090381934
0.0009749649183484086,0.0016941556113302257,0.0005933879090381934
0.0009839952296278227,0.0016941556113302257,0.0005933879090381934
0.00099310918137498,0.0017524202223019006,0.0006029585469497945
0.0010023075482838654,0.0017524202223019006,0.0006029585469497945
0.0010115911122238297,0.0017524202223019006,0.0006029585469497945
0.0010209606623060466,0.0017524202223019006,0.0006029585469497945
0.0010304169949505876,0.0017524202223019006,0.0006029585469497945
0.0010399609139541202,0.0017793115812119041,0.0006016986764362905
0.0010495932305582276,0.0017793115812119041,0.0006016986764362905
0.00105931476351837,0.0017793115812119041,0.0006016986764362905
0.001069126339173476,0.0017793115812119041,0.0006016986764362905
0.0010790287915161836,0.0018734313373969164,0.0005715463352843472
0.0010890229622637305,0.0018734313373969164,0.0005715463352843472
0.0010991097009294972,0.0018734313373969164,0.0005715463352843472
0.0011092898648952228,0.0018734313373969164,0.0005715463352843472
0.0011195643194838783,0.0018734313373969164,0.0005715463352843472
0.0011299339380332217,0.001904804589458587,0.0005859883667220984
0.0011403996019700331,0.001904804589458587,0.0005859883667220984
0.0011509622008850323,0.001904804589458587,0.0005859883667220984
0.0011616226326085018,0.001904804589458587,0.0005859883667220984
0.0011723818032865986,0.00194962352097526,0.0005958090295986993
0.001183240627458378,0.00194962352097526,0.0005958090295986993
0.0011942000281335325,0.00194962352097526,0.0005958090295986993
0.0012052609368708425,0.00194962352097526,0.0005958090295986993
0.001216424293857368,0.0019899605593402658,0.0006182197193033846
0.001227691047988359,0.0019899605593402658,0.0006182197193033846
0.0012390621569479156,0.0019899605593402658,0.0006182197193033846
0.0012505385872903913,0.0019899605593402658,0.0006182197193033846
0.0012621213145225473,0.0020751165292219433,0.0006188872557100182
0.0012738113231864786,0.0020751165292219433,0.0006188872557100182
0.0012856096069432965,0.0020751165292219433,0.0006188872557100182
0.0012975171686575868,0.0020751165292219433,0.0006188872557100182
0.0013095350204826678,0.002093044101828613,0.0006242733568087498
0.001321664183946605,0.002093044101828613,0.0006242733568087498
0.0013339056900390587,0.002093044101828613,0.0006242733568087498
0.001346260579298911,0.002142344926496952,0.0006379770201729958
0.0013587299019027091,0.002142344926496952,0.0006379770201729958
0.0013713147177539457,0.002142344926496952,0.0006379770201729958
0.0013840160965731315,0.002142344926496952,0.0006379770201729958
0.0013968351179887398,0.0022992111868053063,0.0007748621660684769
0.0014097728716289677,0.0022992111868053063,0.0007748621660684769
0.001422830457214352,0.0022992111868053063,0.0007748621660684769
0.0014360089846512606,0.0023709214772319833,0.000790376347215877
0.0014493095741262166,0.0023709214772319833,0.000790376347215877
0.00146273335620113,0.0023709214772319833,0.000790376347215877
0.001476281471909391,0.0023709214772319833,0.000790376347215877
0.0014899550728528536,0.002469523126568662,0.0008580741513731594
0.0015037553212997384,0.002469523126568662,0.0008580741513731594
0.0015176833902834053,0.002469523126568662,0.0008580741513731594
0.0015317404637020797,0.0025367515238436714,0.000868865847671846
0.0015459277364194785,0.0025367515238436714,0.000868865847671846
0.001560246414366368,0.0025367515238436714,0.000868865847671846
0.0015746977146430868,0.002590534241663679,0.0008371001200812989
0.001589282865622978,0.002590534241663679,0.0008371001200812989
0.00160400310705682,0.002590534241663679,0.0008371001200812989
0.0016188596901781992,0.0026443169594836855,0.0008136278716499403
0.0016338538778098604,0.0026443169594836855,0.0008136278716499403
0.001648986944471065,0.0026443169594836855,0.0008136278716499403
0.0016642601764859037,0.002698099677303693,0.0008247441172273358
0.0016796748720926532,0.002698099677303693,0.0008247441172273358
0.0016952323415541214,0.002698099677303693,0.0008247441172273358
0.0017109339072690134,0.0027429186088203657,0.0008277155936538959
0.001726780903884356,0.0027429186088203657,0.0008277155936538959
0.0017427746784089192,0.0027429186088203657,0.0008277155936538959
0.0017589165903277326,0.002859447830763715,0.000796382514591021
0.001775208011717636,0.002859447830763715,0.000796382514591021
0.0017916503273638995,0.002859447830763715,0.000796382514591021
0.0018082449348779518,0.0029580494801003947,0.0008207291558993887
0.0018249932448161524,0.0029580494801003947,0.0008207291558993887
0.0018418966807997109,0.0030207959842237365,0.0008256637154530413
0.0018589566796356884,0.0030207959842237365,0.0008256637154530413
0.0018761746914391195,0.0030207959842237365,0.0008256637154530413
0.0018935521797562953,0.003110433847257081,0.0008194227815640758
0.001911090621689138,0.003110433847257081,0.0008194227815640758
0.0019287915080207778,0.0031955898171387594,0.000862381154398367
0.0019466563433422632,0.0031955898171387594,0.000862381154398367
0.0019646866461804444,0.0031955898171387594,0.000862381154398367
0.0019828839491270716,0.0032269630692004303,0.0008690713261771835
0.002001249798969037,0.0032269630692004303,0.0008690713261771835
0.0020197857568198785,0.0033031552527787735,0.0009114529659254476
0.002038493398252464,0.0033031552527787735,0.0009114529659254476
0.0020573743134329114,0.0033031552527787735,0.0009114529659254476
0.0020764301072557748,0.003316600932233775,0.0009133976555296267
0.002095662399480433,0.003316600932233775,0.0009133976555296267
0.0021150728248687948,0.0033614198637504484,0.0009136419774961548
0.0021346630333242455,0.0033614198637504484,0.0009136419774961548
0.002154434690031882,0.0034645034062387955,0.0008376998145823317
0.00217438947560008,0.0034645034062387955,0.0008376998145823317
0.0021945290862033138,0.0034645034062387955,0.0008376998145823317
0.0022148552337263594,0.003527249910362137,0.0008488163451689873
0.0022353696459097966,0.003527249910362137,0.0008488163451689873
0.002256074066496859,0.0036661885980638215,0.0008365666974055287
0.00227697025538168,0.0036661885980638215,0.0008365666974055287
0.002298059988758851,0.0037378988884904977,0.0008574887060151983
0.0023193450592744274,0.0037378988884904977,0.0008574887060151983
0.0023408272761782944,0.0038499462172821796,0.0008727744533787177
0.002362508465477945,0.0038499462172821796,0.0008727744533787177
0.0023843904700937206,0.003921656507708856,0.0008632089494397466
0.002406475150015424,0.003921656507708856,0.0008632089494397466
0.0024287643824604504,0.003944065973467192,0.0008690713261771835
0.0024512600620333396,0.003944065973467192,0.0008690713261771835
0.0024739641008868114,0.0040426676228038725,0.0008495391392368091
0.0024968784288843266,0.0040426676228038725,0.0008495391392368091
0.002520004993764092,0.004083004661168878,0.0008559907487387003
0.002543345761304648,0.004083004661168878,0.0008559907487387003
0.002566902715491952,0.004141269272140553,0.0008291704215205561
0.002590677858688006,0.004141269272140553,0.0008291704215205561
0.002614673211801092,0.004221943348870562,0.0008690199611057015
0.00263889081445751,0.004221943348870562,0.0008690199611057015
0.002663332725174981,0.0042622803872355685,0.0008849642763646897
0.0026880010215376074,0.0042622803872355685,0.0008849642763646897
0.0027128978003724646,0.004365363929723916,0.0008538369154110742
0.0027380251779278576,0.004463965579060595,0.0008813630189301913
0.00276338529005317,0.004463965579060595,0.0008813630189301913
0.0027889802923804397,0.0045356758694872715,0.0008983186845790252
0.002814812360507581,0.0045356758694872715,0.0008983186845790252
0.0028408836901833013,0.004611868053065614,0.0009433175522491934
0.00286719649749377,0.004611868053065614,0.0009433175522491934
0.0028937530190509503,0.0046566869845822865,0.0009212928416650995
0.002920555512182745,0.004719433488705629,0.0009568489082121592
0.0029476062551248585,0.004719433488705629,0.0009568489082121592
0.0029749075472144406,0.004764252420222302,0.0009746443190640725
0.003002461709085549,0.004764252420222302,0.0009746443190640725
0.003030271082866396,0.004871817855862317,0.0009163373982412873
0.003058338032378432,0.004916636787378989,0.0009228903765612624
0.0030866649433372744,0.004916636787378989,0.0009228903765612624
0.003115254223555488,0.005001792757260667,0.0009547823405308764
0.0031441083031472647,0.005055575475080674,0.0009595857792092243
0.0031732296347349765,0.005055575475080674,0.0009595857792092243
0.00320262069365765,0.005113840086052349,0.0009302132975816834
0.003232283978181381,0.005158659017569022,0.0009203232890887262
0.00326222200971167,0.005158659017569022,0.0009203232890887262
0.003292437333007769,0.005221405521692363,0.0009401891885622494
0.0033229325163989716,0.005302079598422374,0.0010172241015314054
0.0033537101520029287,0.005302079598422374,0.0010172241015314054
0.0033847728559459832,0.005378271782000716,0.0010030722081746457
0.0034161232685855285,0.005490319110792398,0.0009275221057947098
0.0034477640547344642,0.005490319110792398,0.0009275221057947098
0.0034796979038876916,0.00557099318752241,0.0009923455296100264
0.003511927530450728,0.005696486195769093,0.0009937839403008203
0.0035444556739704356,0.0057502689135891,0.0009686720367937529
0.0035772850993678732,0.0057502689135891,0.0009686720367937529
0.0036104185971733375,0.0057995697382574405,0.0009871928544893844
0.0036438589837635444,0.005830942990319111,0.0009622916728220926
0.0036776091016010306,0.0058667981355324484,0.0009655333585162464
0.003711671819475767,0.0058667981355324484,0.0009655333585162464
0.003746050032748993,0.005916098960200789,0.000953097759515751
0.0037807466635993493,0.005965399784869129,0.00096205970587416
0.0038157646612712484,0.006072965220509143,0.0009092955036911355
0.003851107002325569,0.006072965220509143,0.0009092955036911355
0.0038867766908926675,0.00612674793832915,0.0008933981963388389
0.0039227767589277195,0.006171566869845822,0.0008991258050412101
0.0039591102664684585,0.006270168519182502,0.0008783824546426048
0.003995780301895269,0.006310505557547507,0.000896079787641256
0.004032789982193705,0.006310505557547507,0.000896079787641256
0.004070142453219439,0.006346360702760845,0.0008924358528458149
0.004107840889965647,0.006391179634277518,0.0008675805044318288
0.004145888496832911,0.006431516672642525,0.0008619151703111749
0.004184288507901585,0.006462889924704195,0.0008628339532114945
0.0042230441872066725,0.006494263176765866,0.0008766019822082919
0.0042621588290153245,0.006530118321979204,0.0008911469373660543
0.004301635758106795,0.006530118321979204,0.0008911469373660543
0.004341478330055093,0.006606310505557549,0.0008874198741989726
0.004381689931514195,0.006660093223377554,0.0008846489631749965
0.004422273980505897,0.006722839727500896,0.0009099702601195806
0.004463233926710397,0.0067990319110792395,0.0008693409430109901
0.004504573251759458,0.006843850842595913,0.0008858717512933323
0.0045462954695324,0.006920043026174256,0.0009236518623296315
0.0045884041264547615,0.006964861957690929,0.0009368479002317378
0.004630902801799737,0.007027608461814272,0.0009563239330036936
0.004673795107992464,0.0070634636070276095,0.000990127642712673
0.004717084690917017,0.00712621011115095,0.001013916547206714
0.004760775230226368,0.00720688418788096,0.001030467280964017
0.004804870439655134,0.007256185012549302,0.0010503430259971606
0.004849374067335233,0.00732341340982431,0.0010771472847472075
0.004894289896114532,0.007390641807099319,0.0010893551480418038
0.004939621743878321,0.00742201505916099,0.0011132190171668514
0.004985373463873894,0.007516134815346002,0.0011041296373486035
0.005031548945038057,0.007596808892076012,0.0010775719763274358
0.0050781521123276704,0.007646109716744352,0.0010862261520259843
0.005125186927053333,0.007717820007171028,0.001087786645582339
0.0051726573872160194,0.007798494083901039,0.001123953799079959
0.005220567527846975,0.007906059519541054,0.0010899184372393934
0.005268921421350677,0.007950878451057727,0.0010984855066450017
0.0053177231778509665,0.007973287916816063,0.001081128670382276
0.0053669769455404765,0.008044998207242738,0.001075291178746246
0.005416686911033152,0.008130154177124416,0.0011430926705686944
0.00546685729972018,0.008166009322337756,0.0011312378813395061
0.005517492376129128,0.008345285048404445,0.001205361721480748
0.005568596444286409,0.00839010397992112,0.001201838403116568
0.005620173848083188,0.008502151308712801,0.0011723670734298474
0.005672228971644543,0.008542488347077807,0.0011259774770438988
0.005724766239702178,0.00858730727859448,0.001105170187590716
0.005777790117970507,0.008690390821082826,0.001100160484709694
0.005831305113526219,0.008788992470419504,0.00109303686353863
0.00588531577519145,0.008851738974542847,0.0011172316759737212
0.0059398266939203566,0.008923449264969522,0.0010965026883813299
0.005994842503189409,0.00899067766224453,0.00112696814879147
0.006050367879391224,0.00904446038006454,0.001109523807462607
0.0061064075422320365,0.0092551093581929,0.0011150320052457359
0.006162966255132942,0.00935371100752958,0.0011281261303593042
0.006220048825634711,0.00953298673359627,0.0012301506309224635
0.0062776601058065,0.009671925421297956,0.001201466926458507
0.006335804992658254,0.009775008963786304,0.0012047412530465666
0.006394488428556937,0.009887056292577984,0.0011816871086023995
0.006453715401646702,0.009976694155611329,0.0012080251805332456
0.0065134909462728026,0.010115632843313014,0.001249949209178587
0.006573820143409586,0.010155969881678021,0.0012661204925975944
0.006634708121092351,0.010294908569379705,0.0012625634342744321
0.006696160054853215,0.010397992111868055,0.0012281441325782605
0.00675818116816111,0.010442811043384726,0.0012140701358856246
0.006820776732865685,0.010568304051631408,0.0012552501768687918
0.0068839520696454964,0.01063105055575475,0.0012672834129829084
0.00694771254846024,0.010738615991394765,0.0012554990827601691
0.007012063589007177,0.010801362495518104,0.0012618472818082154
0.0070770106611818895,0.010868590892793115,0.001271582236612882
0.007142559285543126,0.010985120114736464,0.0012949233083103615
0.007208715033782135,0.011020975259949802,0.001315274229359522
0.007275483529196233,0.011159913947651489,0.0013564670088222978
0.007342870447166758,0.01122266045177483,0.001286580061230266
0.00741088151564157,0.01132126210111151,0.0012581628414289673
0.007479522515621821,0.011384008605234851,0.0012699576035229716
0.007548799281653432,0.011522947292936538,0.0012589165483446038
0.007618717702322999,0.01156776622445321,0.0012861029090574726
0.007689283720758305,0.011661885980638222,0.00125862398631775
0.007760503335133571,0.011805306561491574,0.001235789422209296
0.007832382599179196,0.011899426317676586,0.0011737369950112922
0.00790492762269642,0.011989064180709934,0.0012135644744224177
0.007978144572076629,0.01210559340265328,0.001272143788807236
0.00805203967082547,0.012231086410899965,0.0013206932451297654
0.008126619200091946,0.012392434564359985,0.001368955686690892
0.008201889499202203,0.012473108641089995,0.0013467324516292136
0.008277856966198472,0.012544818931516672,0.0013286123534675134
0.008354528058382871,0.012652384367156686,0.0012989846350225259
0.008431909292866252,0.012804768734313373,0.0013702267995732108
0.008510007247122246,0.01287647902474005,0.0013300562787584027
0.00858882855954625,0.013100573682323414,0.001335582434705856
0.008668379930019773,0.013235030476873433,0.0013187652741440533
0.008748668120479914,0.01341430620294012,0.001292784277846167
0.008829699955494083,0.013548762997490138,0.0013313980591818425
0.008911482322840203,0.013633918967371816,0.0013765242230037924
0.008994022174092044,0.013705629257798493,0.0013987209131679122
0.009077326525210224,0.013934205808533523,0.0014649156877413212
0.00916140245713852,0.014082108282538548,0.0015090963079222625
0.009246257116405733,0.014225528863391897,0.0015061947094017138
0.009331897715733239,0.014315166726425244,0.0014941436488599023
0.009418331534647951,0.014382395123700254,0.001485041177552792
0.009505565920101192,0.014521333811401938,0.0015759731079527425
0.009593608287093146,0.014633381140193618,0.0015696227149370253
0.009682466119303124,0.01474094657583363,0.001590977378140692
0.009772146969725724,0.014848512011473644,0.0016458104562747198
0.009862658461312821,0.014951595553961994,0.0017056336922634259
0.009954008287621519,0.015081570455360344,0.0017175068354571277
0.010046204213468132,0.015233954822517031,0.0016506041679978673
0.010139254075588154,0.015372893510218717,0.0015797922827777077
0.01023316578330245,0.01549390462531373,0.0015329050138434151
0.010327947319189514,0.01562387952671208,0.001536562523054411
0.010423606739764012,0.0157583363212621,0.0015259220869305657
0.01052015217616159,0.015874865543205448,0.001554268734989225
0.010617591834830001,0.015955539619935462,0.0015326065021192968
0.010715933998226712,0.016121369666547147,0.001574279811626014
0.010815187025522881,0.016309609178917172,0.0015408053658072006
0.01091535935331391,0.016426138400860525,0.0015934725247274905
0.01101645949633657,0.01660989602007888,0.0016648421637007794
0.01111849604819271,0.01688329150233058,0.001863093986524465
0.011221477682079803,0.01698637504481893,0.001847086234178325
0.011325413151528114,0.017062567228397274,0.0018462462388247154
0.011430311291144786,0.017246324847615634,0.0018726234216814317
0.011536181017364784,0.017389745428468984,0.0018747913758875336
0.011643031329208768,0.017519720329867337,0.0019250065877613525
0.011750871309048075,0.017721405521692362,0.0020050538240336574
0.011859710123376693,0.017896199354607383,0.0020435172042563166
0.011969557023590429,0.018111330225887415,0.0020213785304619924
0.01208042134677329,0.018263714593044107,0.002038508790546595
0.012192312516491107,0.01846091789171746,0.0021582951391802435
0.012305240043592616,0.018568483327357478,0.0020793547802886695
0.012419213527017834,0.018747759053424164,0.0020626503545970016
0.012534242654613994,0.018873252061670853,0.00214095573513935
0.012650337203959038,0.019061491574040877,0.0021788383456915307
0.012767507043192657,0.01917802079598422,0.0021820524866327734
0.01288576213185518,0.01942004302617426,0.002088672276113959
0.013005112521734086,0.01963517389745428,0.002136781697596514
0.013125568357718428,0.01976066690570097,0.0022444745345993606
0.013247139878661175,0.019926496952312658,0.002236579945500898
0.013369837418249465,0.020137145930441018,0.002209961679978172
0.013493671405883065,0.020356758694872714,0.0022469939518025596
0.013618652367560814,0.020441914664754392,0.0022246980750393937
0.013744790926775366,0.02060774471136608,0.002249078905613288
0.01387209780541621,0.020760129078522767,0.002234143691946602
0.014000583824680975,0.020912513445679456,0.002214919974795157
0.014130259905995337,0.02113660810326282,0.0022309845901119785
0.014261137071941283,0.02137863033345285,0.0022638367216633987
0.014393226447194065,0.021571351738974544,0.002270437596152754
0.014526539259467812,0.02185371100752958,0.0022787928029500415
0.014661086840469845,0.022019541054141268,0.002206727504169429
0.014796880626863964,0.02218537110075296,0.0022341636720365865
0.014933932161242518,0.022360164933667985,0.0022937535352373826
0.015072253093107555,0.022543922552886342,0.0023781735757833033
0.015211855179861048,0.022763535317318038,0.002448137696854884
0.015352750287804227,0.023023485120114734,0.002370940775370123
0.015494950393146316,0.023229652205091433,0.0022884540385552884
0.015638467583022463,0.023391000358551454,0.0022672306228436827
0.01578331405652118,0.02358820365722481,0.002312611506431722
0.01592950212572123,0.023695769092864825,0.002390441053624701
0.016077044216738237,0.02390193617784152,0.0024128380460831248
0.016225952870780873,0.024264969523126564,0.002640575180927695
0.016376240745216875,0.024368053065614913,0.0026040489185596497
0.016527920614648955,0.024672821799928295,0.0026377040175654463
0.016681005372000592,0.024941735389028327,0.0026583541964375294
0.016835508029612024,0.02511652922194335,0.0027164035911018867
0.01699144172034626,0.02539888849049839,0.0026814101270353947
0.01714881969870539,0.025645392613840086,0.0026863789434576997
0.01730765534195726,0.025856041591968443,0.0027311736545159652
0.017467962151272456,0.026075654356400153,0.002794855607728703
0.017629753752872058,0.026322158479741842,0.002829006081372025
0.017793043899185772,0.02655969881678021,0.002907148745086394
0.01795784647002095,0.02680172104697024,0.0029025232805113257
0.018124175473742378,0.02711097167443528,0.0027807369008509917
0.01829204504846294,0.02742918608820366,0.0027962288364525734
0.018461469463245474,0.02765776263893869,0.0028794744101430696
0.018632463119315597,0.02787289351021871,0.002872800670058249
0.018805040551285814,0.02814180709931875,0.002834476069931595
0.018979216428391014,0.028356937970598788,0.002811992609607243
0.01915500555573528,0.02855862316242381,0.0028631000131761927
0.019332422875550453,0.028769272140552173,0.002948863936946635
0.019511483468466165,0.02897992111868053,0.0029765679799489925
0.019692202554791715,0.02928917174614557,0.0030553124019071206
0.01987459549580984,0.0295311939763356,0.0030878801856335293
0.02005867779508234,0.029818035138042313,0.0031753017188094874
0.020244465099768037,0.030028684116170667,0.0031412355331358016
0.020431973201952704,0.03019003226963069,0.0031622112805715016
0.020621218039991424,0.03055306561491574,0.003199529736138307
0.02081221569986339,0.030790605951954108,0.0033082457420968267
0.021004982416539152,0.031050555754750804,0.0033529300647246545
0.02119953457536071,0.031288096091789175,0.0033681823799430748
0.021395888713434216,0.03145392613840086,0.0034024887150413646
0.021594061521035653,0.03174076730010757,0.0035302982167763823
0.02179406984302956,0.03201864467551094,0.0034981870704997495
0.021995930680300747,0.032247221226245966,0.0035052014992400455
0.022199661191199548,0.032605772678379344,0.003496594836638322
0.022405278693000182,0.032888131946934386,0.003558509012180801
0.022612800663372772,0.033264610971674435,0.0037285591979705377
0.022822244741868985,0.03358282538544281,0.003721144103049164
0.023033628731421313,0.03379347436357118,0.0037174205021177882
0.02324697059985648,0.03415650770885622,0.0036813689417688816
0.023462288481422625,0.034398529939046255,0.003690197874367029
0.02367960067833076,0.03468088920760129,0.0036675410742932598
0.023898925662310503,0.03500358551452133,0.003677520101786822
0.02412028207618007,0.03530835424883471,0.003744686621081726
0.024343688735431104,0.035550376479024745,0.003753556898676546
0.024569164629827903,0.03585066332018645,0.0036999348320818754
0.024796728925021577,0.03609268555037647,0.0036507213828602418
0.025026400964179192,0.03634367156686984,0.0036204185568940667
0.025258200269627846,0.03666636787378989,0.003596729725910707
0.025492146544514233,0.03699354607386159,0.0036642168140833264
0.025728259674479323,0.03736106131229831,0.0035611047115603196
0.025966559729348696,0.03769720329867336,0.00351144879604307
0.026207066964838526,0.038078164216565076,0.0036071862087485606
0.0264498018242772,0.0384860164933668,0.0035754815856755356
0.02669478494034321,0.0387863033345285,0.0035757406325202757
0.026942037136818822,0.039095553961993545,0.0035739206652642963
0.02719157943036019,0.03940032269630692,0.0035568559319831402
0.027443433032283655,0.03981265686626031,0.0035640398351961216
0.02769761935036891,0.04005916098960201,0.003654128162789816
0.027954159990678566,0.040475977052707064,0.003684217342051856
0.028213076759394707,0.04083004661168878,0.0037122534936052014
0.02847439166467248,0.04119756185012549,0.0037086323043187823
0.028738126918510663,0.04161437791323055,0.0036289037609637414
0.029004304938639917,0.04213427751882395,0.003701985262369231
0.02927294835042816,0.04253764790247401,0.0038225320226578526
0.0295440799888038,0.04286930799569738,0.003834122139989625
0.029817722900196734,0.043227859447830766,0.003919329501347906
0.030093900344497212,0.0435371100752958,0.003924675998977548
0.030372635797033115,0.04391807099318752,0.00393349502483728
0.030653952950565267,0.04424076730010757,0.004065035635094333
0.030937875717301368,0.044756185012549306,0.004105179261179241
0.03122442823092858,0.045204374327716026,0.004204133635341458
0.03151363484866479,0.045536034420939404,0.0041842739393989975
0.0318055201533292,0.045876658300466125,0.004243868734149406
0.032100108955431715,0.04629795625672283,0.004250689676346206
0.03239742629528195,0.04666098960200789,0.004246142722938162
0.03269749744511768,0.04702402294729294,0.0042536185840661225
0.03300034791125285,0.04750806740767301,0.004315411224014459
0.03330600343624589,0.04787558264610971,0.004248998599446568
0.03361449000108765,0.04836859089279312,0.004230943007047994
0.03392583382740992,0.04878540695589816,0.004337400837952727
0.034240061379714255,0.04922911437791323,0.004290420177324065
0.034557199367621395,0.04971764073144497,0.004296806233445735
0.03487727474814178,0.05030925062746504,0.004360495349304093
0.03520031472796679,0.050797776980996766,0.004501481039732931
0.0355263467657814,0.0512728576550735,0.0044361938507682264
0.03585539857459817,0.05182861240588025,0.004465489282683308
0.0361874981241128,0.05218716385801362,0.00451079284641796
0.03652267364308175,0.05260397992111868,0.004568652029714839
0.03686095362172158,0.05320903549659376,0.0047383783649150935
0.03720236681413066,0.053688598063822146,0.0048592417402183105
0.03754694224073337,0.05412782359268555,0.004850028304278263
0.037894709190746674,0.054616349946217294,0.005021863000046676
0.03824569722466999,0.05501972032986733,0.004963164643999167
0.038599936176797675,0.055409645034062385,0.005048098800108943
0.03895745615775501,0.05585783434922912,0.00502736440761385
0.0393182875570577,0.056301541771244176,0.005072874804685342
0.03968246104569482,0.05679903191107925,0.0050024856981166635
0.04005000757873611,0.057211366081032625,0.0051065726315418355
0.04042095839796306,0.05770437432771604,0.005160441472511599
0.04079534503452449,0.05827357475797777,0.0050413185630372795
0.04117319931161679,0.05873520975259951,0.005029326311190464
0.04155455334718875,0.05922373610613123,0.005078433022478692
0.04193943955667186,0.059716744352814634,0.005025683752487762
0.04232789065573549,0.06019182502689137,0.005074027403849162
0.042719939663067766,0.06064897812836141,0.005089829441898103
0.04311561990318229,0.061012011473646474,0.005208134263729708
0.0435149650092505,0.061473646468268195,0.005065847963747751
0.04391800892596086,0.0619801003944066,0.005088717703374837
0.044324785912403956,0.06252240946575834,0.005170152940276861
0.04473533054498463,0.06300645392613839,0.00513775198734359
0.04514967772036102,0.06364736464682683,0.005216929190260811
0.04556786265841064,0.0641448547866619,0.00512870814269162
0.045989920905224385,0.06480817497310863,0.005284834339542373
0.046415888336127774,0.06539530297597705,0.0052152604082124935
0.04684580115873045,0.0659779490856938,0.005185388753785673
0.04727969591600391,0.06649336679813553,0.005217217963735916
0.047717609489387455,0.06706256722839728,0.005318767090600142
0.048159579101923505,0.0677034779490857,0.005284885018569991
0.04860564232142134,0.0681695948368591,0.0054297744518901755
0.04905583706365046,0.06869845822875582,0.005405253157915628
0.04951020159556351,0.06918698458228756,0.005407946780634973
0.04996877453854884,0.06973377554679096,0.005329054931960606
0.050431594871713586,0.07030745787020437,0.005401959128348771
0.0508987019351968,0.07089010397992113,0.005521003948363955
0.05137013543351344,0.07161617067049122,0.005607700341212521
0.05184593543892913,0.07214503406238795,0.005645448073852355
0.05232614239486662,0.07275008963786303,0.0056370505181236675
0.05281079711934331,0.0734806382215848,0.005685128305432054
0.05329994080844088,0.07417533166009323,0.005765967103848776
0.05379361503980703,0.0748072785944783,0.005783763051657524
0.05429186177618943,0.07545715310147008,0.005771159470383944
0.05479472336900287,0.07606669057009681,0.005763287840918104
0.055302242561929005,0.07656866260308354,0.005809819851459794
0.055814462494549605,0.07740229472929365,0.0059334653293160134
0.05633142670601358,0.07792667622803873,0.006139886456839936
0.05685317913873753,0.07855862316242382,0.006161613365842656
0.05737976414214134,0.07918608820365722,0.006158388662921577
0.05791122647641758,0.07982699892434564,0.006251752756358594
0.058447611316336315,0.08051721046970242,0.006260414924512437
0.05898896425508499,0.08113122983148083,0.0061907764217742495
0.0595353313081437,0.08194245249193259,0.00627415418311315
0.06008675891719687,0.08258784510577269,0.006420329973339522
0.060643293954080614,0.08312567228397275,0.006431618178132408
0.061204983724766966,0.0837486554320545,0.006417310055603636
0.061771875973384946,0.08446575833632126,0.006320165076199916
0.06234401888627864,0.08518734313373968,0.006290070874312446
0.06292146109610344,0.08597615632843311,0.006398182204653442
0.06350425168595962,0.08665292219433489,0.00639291781649862
0.0640924401935645,0.08767479383291502,0.006524701950128762
0.06468607661546327,0.08833811401936179,0.00665902678656802
0.06528521141127848,0.08915381857296521,0.006709573514313026
0.0658898955079995,0.08983954822517032,0.006950331118823764
0.06650018030431118,0.09044908569379706,0.006792543644189961
0.0671161176749628,0.09132753675152386,0.00673047287206889
0.06773775997517752,0.09204015776263892,0.0068011717415215845
0.06836516004510239,0.09291860882036572,0.006828669172891642
0.06899837121430018,0.09372983148081751,0.006956808416159815
0.06963744730628223,0.0945231265686626,0.006944411858196116
0.07028244264308345,0.09535227680172102,0.006792865650092226
0.07093341204987996,0.09617694514162783,0.0068222812302115715
0.07159041085964889,0.09706884187880963,0.006719146961318662
0.07225349491787214,0.09804589458587307,0.0069754283391254
0.07292272058728312,0.09874955181068483,0.007009417561894596
0.07359814475265763,0.0995876658300466,0.007189306812859585
0.07427982482564918,0.10044818931516672,0.007112739171383732
0.07496781874966876,0.1012190749372535,0.007043220579364088
0.07566218500481055,0.10213338114019362,0.007128442877942244
0.07636298261282241,0.10301183219792039,0.0070402411786435045
0.07707027114212295,0.10388131946934384,0.007109255212991951
0.0777841107128649,0.10496145571889566,0.007181928256051281
0.07850456200204509,0.10570096808892075,0.007055726650489221
0.07923168624866253,0.10666009322337755,0.006998766324471149
0.07996554525892346,0.10788365005378271,0.006926501279482191
0.080706201411495,0.10877106489781282,0.00693291069984069
0.08145371766280746,0.10954195051989961,0.006765249088821997
0.0822081575524054,0.11060415919684474,0.006816794304162969
0.08296958520834907,0.11165740408748655,0.006815034214314713
0.0837380653526649,0.11252240946575835,0.006915367324817006
0.08451366330684713,0.11355772678379346,0.006677537830301723
0.08529644499741025,0.11468716385801363,0.006646259518245702
0.08608647696149245,0.11548045894585875,0.006749750265209298
0.08688382635251184,0.11639476514879883,0.006796667779874746
0.08768856094587427,0.11749731086410901,0.006893191169460308
0.08850074914473438,0.1184967730369308,0.0069892773025835245
0.08932045998580969,0.11954105414126928,0.007107967913608959
0.09014776314524918,0.12057188956615275,0.007206757831576627
0.09098272894455559,0.12143689494442453,0.007160509108131301
0.09182542835656282,0.12254392255288633,0.006898842183995129
0.09267593301146883,0.12361957690928649,0.006907280955901805
0.09353431520292387,0.12461007529580495,0.006937178211955912
0.09440064789417603,0.1257484761563284,0.007054804491760953
0.0952750047242729,0.12678379347436358,0.007027313727966218
0.09615746001432096,0.12795356758694873,0.0070333980473222535
0.09704808877380307,0.1291502330584439,0.006992398117649245
0.09794696670695395,0.13025726066690568,0.006971294698491368
0.09885417021919574,0.13150770885622087,0.006834974407750283
0.09976977642363201,0.13283434922911438,0.007030266859903437
0.1006938631476027,0.1342013266403729,0.007101410057229186
0.10162650893929952,0.1354607386159914,0.007038972966053006
0.10256779307444219,0.13662154894227324,0.00703455939036728
0.10351779556301763,0.1380736823234134,0.0072214613029221
0.10447659715608042,0.13920760129078522,0.0070489476309022565
0.10544427935261684,0.14024291860882035,0.006980490031902565
0.10642092440647247,0.14140821082825386,0.007035365237062858
0.10740661533334334,0.142631767658659,0.007121814558400545
0.10840143591783309,0.14399426317676584,0.007105172729382774
0.10940547072057424,0.1453477949085694,0.007256608090190666
0.11041880508541602,0.1466430620294012,0.007523099413521767
0.11144152514667881,0.14799211186805306,0.007450734547262947
0.1124737178364752,0.14927393330942995,0.007494705774038743
0.1135154708920999,0.1504212979562567,0.007310564772685436
0.11456687286348714,0.1516941556113302,0.007410129608342882
0.11562801312073753,0.15310546893487761,0.007555965840622466
0.11669898186171475,0.15461634994621726,0.007256601938747733
0.11777987011971193,0.15589368949444243,0.0073066024062501
0.11887076977119033,0.15720688418788095,0.007401721363430095
0.11997177354358843,0.15857386159913947,0.007392737499421232
0.12108297502320395,0.16007977769809967,0.007307610379477681
0.12220446866314887,0.16173807816421656,0.007445461952884169
0.1233363497913776,0.16301093581929008,0.0071226685041814765
0.12447871461879062,0.1645706346360703,0.007090350873745745
0.125631660247412,0.16592864826102546,0.007078768376687111
0.1267952846786434,0.16730907135173897,0.0072208415930543855
0.12796968682159415,0.16870742201505917,0.0072949777572269316
0.1291549665014884,0.17000717102904264,0.007525542150962915
0.1303512244681509,0.17136518465399786,0.00752896539505458
0.1315585624045704,0.1728621369666547,0.007429869552681121
0.1327770829355429,0.17436357117246326,0.007426136150097625
0.13400688963639507,0.17592775188239512,0.007289047482846985
0.13524808704178753,0.17756364288275367,0.0071938627942092215
0.1365007806546014,0.17896199354607384,0.007314294610867993
0.13776507695490536,0.18060684833273571,0.007262635536323248
0.13904108340900698,0.18212172821799927,0.007300374324192253
0.1403289084785873,0.18386518465399787,0.007211476108023894
0.14162866162991988,0.18533972750089636,0.007249532021670177
0.1429404533431761,0.18695320903549656,0.007360259308818125
0.14426439512181574,0.1885129078522768,0.007753558570472186
0.14560059950206486,0.19006812477590534,0.00755050249938129
0.14694918006248173,0.19156955898171385,0.007523651212261933
0.14831025143361043,0.19332197920401578,0.0077479937033701155
0.14968392930772556,0.19514162782359265,0.0074116595454038455
0.1510703304486654,0.19701505916098958,0.007677168849027837
0.1524695727017573,0.19882574399426317,0.007681354119450353
0.15388177500383463,0.20066332018644678,0.008158490120929687
0.155307057393346,0.20256812477590533,0.008267930136000384
0.1567455410205595,0.20464772319827898,0.008674401582547191
0.15819734815786,0.2063642882753675,0.00872826108927526
0.1596626022101425,0.20808533524560774,0.008908984505251768
0.161141427725302,0.20973019003226961,0.009128923125131201
0.16263395040481923,0.2114960559340265,0.009260397012177768
0.16414029711444664,0.21311401936177843,0.009300069285279397
0.16566059589499135,0.21491574040874864,0.009479102180777563
0.16719497597319902,0.21665919684474724,0.009269021468369922
0.16874356777273758,0.21862674793832912,0.0091971194617152
0.17030650292528443,0.22035675869487276,0.009281985207561095
0.17188391428171457,0.22236912871997133,0.009302858758131282
0.17347593592339308,0.2242873789888849,0.009262435806614271
0.17508270317357252,0.22615632843313013,0.009411738478310021
0.17670435260889467,0.22787737540337036,0.009258342099091304
0.1783410220710008,0.22977769809967735,0.009161201073977592
0.17999285067824763,0.23185281462889926,0.009288817717558283
0.18165997883753268,0.23354248834707786,0.009443339298408486
0.18334254825622906,0.23563105055575476,0.009569076875005503
0.18504070195423022,0.2376837576192184,0.009498014130866449
0.1867545842761076,0.23974542846898522,0.009627735214038265
0.18848434090337954,0.24195948368590892,0.009728867670389378
0.1902301188668944,0.24390462531373253,0.009596369483101972
0.1919920665593285,0.24613660810326282,0.009565754904100207
0.1937703337477989,0.2481893151667264,0.009521821585358334
0.19556507158659492,0.2503451057726784,0.009433460626325283
0.19737643263002555,0.25238884904983866,0.009730194734597665
0.19920457084538692,0.2544325923269989,0.009677463780455071
0.2010496416260499,0.2564718537110075,0.009638448744441265
0.2029118018046678,0.25852007888131945,0.00959610084872394
0.20479120966650854,0.2604248834707781,0.009677827018509763
0.2066880249629082,0.26274650412334166,0.009384384576837039
0.20860240892485027,0.2649426317676587,0.009370842027253233
0.2105345242766706,0.26690121907493725,0.0092694308100161
0.21248453524988828,0.2691869845822875,0.009506039142480044
0.21445260759716675,0.2713427751882395,0.009347963288966308
0.21643890860640203,0.2736554320544998,0.009352570242113256
0.21844360711494262,0.27553334528504847,0.009588576030549313
0.22046687352394098,0.27800735030476875,0.00935022288925871
0.22250887981283693,0.28030207959842246,0.00937013342054063
0.2245697995539774,0.2824309788454643,0.009303913140971976
0.22664980792736927,0.2846943348870563,0.009377704998561285
0.22874908173557018,0.28713696665471494,0.009359044784126361
0.23086779941871696,0.28938239512370023,0.009419040841059424
0.23300614106969247,0.29155163140910717,0.009164797542682287
0.23516428844943485,0.2943438508425959,0.008855320612629784
0.23734242500238661,0.29681785586231624,0.008763631240657248
0.23954073587208768,0.2992291143779132,0.00873618459492112
0.24175940791691308,0.3016672642524202,0.008616401214948614
0.243998629725955,0.3040516314091072,0.008744555253403298
0.24625859163505467,0.30641358910003585,0.008997239724169192
0.24853948574297985,0.3090489422732162,0.009176401844030983
0.25084150592775384,0.31163051272857656,0.009403540425329426
0.25316484786313553,0.3143465399784869,0.00935257620819748
0.2555097090352507,0.31705808533524565,0.0090571410573269
0.25787628875938007,0.319854786661886,0.009143652760940086
0.26026478819690047,0.3225977052707064,0.00920756805273258
0.26267541037238357,0.32526891358910004,0.008889683139111978
0.2651083601908539,0.327895302975977,0.00886123662733132
0.26756384445520454,0.33051272857655073,0.009062053491564711
0.27004207188377727,0.33302707063463605,0.009015211684730375
0.2725432531281028,0.3358372176407315,0.009337332377034272
0.27506760079080644,0.3387638938687702,0.009395771126366808
0.2776153294436801,0.34161437791323057,0.009257046244932442
0.28018665564591955,0.34410631050555757,0.00924497342713425
0.2827817979625341,0.34696575833632126,0.009537631735186477
0.28540097698292377,0.3496414485478666,0.009482068486308573
0.28804441533962977,0.35290426676228037,0.00924721716189885
0.29071233772725785,0.3557188956615275,0.008899007996412965
0.2934049709215787,0.35863212621011115,0.009001697646698701
0.29612254379880343,0.3615408748655432,0.008993914995229571
0.29886528735503826,0.36436446755109353,0.009021567137905959
0.30163343472591975,0.36761384008605236,0.00880313489998533
0.3044272212064303,0.3704329508784511,0.009013087251818926
0.30724688427090036,0.3737674793832915,0.008927990406512112
0.31009266359319265,0.3765955539619935,0.008611669979086193
0.312964801067075,0.379835962710649,0.008860517493219823
0.3158635408267819,0.3831301541771244,0.00867346881736713
0.3187891292677646,0.3862002509860164,0.008903312050170684
0.32174181506763716,0.3893779132305486,0.009089439412863203
0.3247218492073129,0.392564539261384,0.008781955475762219
0.3277294849923382,0.3956794550017927,0.008735878012286112
0.33076497807442423,0.3989826102545716,0.008994768624980179
0.3338285864731761,0.40206167084976696,0.009099869386669185
0.3369205705980267,0.405387235568304,0.009216271006581372
0.34004119327037063,0.4085873072785945,0.008922112400614607
0.34319071974590426,0.41198906418070996,0.008959155062323417
0.34636941773717345,0.4152384367156686,0.009080275705804216
0.3495775574363275,0.4183533524560774,0.009253322819148663
0.3528154115380883,0.42189404804589464,0.009302326123416848
0.3560832552629278,0.4251927214055217,0.009709307747926135
0.3593813663804626,0.4287244532090355,0.009848886975299823
0.36271002523306484,0.4320007171029043,0.009587755482389156
0.36606951475969024,0.43559519541054137,0.00983055809772537
0.36946012051993027,0.4390910720688419,0.009506005097767641
0.37288213071828336,0.44253764790247396,0.009582973956044082
0.3763358362286533,0.4458049480100394,0.009507502949788102
0.37982153061907364,0.44938149874506994,0.009422029608786905
0.3833395101766601,0.4528594478307637,0.009315938326880964
0.38689007393279756,0.4563642882753675,0.009067002649889829
0.390473523688556,0.4599632484761562,0.009154358648857533
0.39409016404034475,0.46375493008246693,0.008839272297647627
0.39774030240580366,0.4676900322696308,0.00859987591964927
0.4014242490499322,0.47164306202940115,0.008413713758175392
0.40514231711146476,0.47529580494801016,0.008564125257949211
0.408894822629486,0.4792667622803872,0.0086234543786411
0.4126820845702952,0.4830225887414844,0.008457891704666178
0.4165044248545185,0.4869576909286482,0.008505526431275322
0.4203621683844714,0.4907493725349588,0.00801077577833793
0.4242556430717777,0.49463069200430254,0.007958801329250063
0.42818517986524113,0.49843581929006814,0.007668519328028167
0.4321511127789762,0.5024829688060237,0.007756458205056356
0.4361537789208006,0.5060415919684476,0.007731083088822804
0.44019351852088745,0.5101021871638581,0.007327471163197875
0.4442706749606883,0.5140955539619936,0.007363024343881344
0.4483855948021186,0.5182592326998925,0.007307767671848738
0.45253862781701665,0.522481176048763,0.007531512915040072
0.4567301270168747,0.5268286124058803,0.0075441266684526855
0.46096044868284336,0.5311088203657224,0.00771471548812515
0.46522995239601894,0.5353442093940479,0.007679418715396803
0.4695390010680058,0.5394630692004303,0.007621188085673753
0.4738879609717651,0.5435012549300824,0.0075350089799223795
0.4782772017727485,0.5476514879885264,0.007485158154100825
0.4827070965603183,0.5518734313373969,0.007647848682693162
0.4871780218794631,0.5563194693438508,0.007332860557425038
0.4916903577628026,0.5605100394406598,0.007240271467759482
0.4962444877628913,0.5653953029759771,0.00712273117506838
0.5008407989848213,0.5699309788454643,0.007169100635594571
0.5054796821191241,0.574448727142345,0.0071921453295559394
0.5101615314749833,0.5790202581570455,0.007122856515187925
0.5148867450137492,0.5836007529580496,0.007069437254556331
0.5196557243827657,0.5880064539261384,0.006943646885567579
0.5244688749495119,0.5921835783434922,0.006671376534874609
0.5293266058360562,0.5966968447472212,0.006505395818473678
0.5342293299538352,0.6013669774112587,0.006641710994227036
0.53917746403875,0.6062253495876658,0.006444528415984063
0.5441714286865893,0.6110433847257081,0.006490452569908403
0.5492116483887789,0.6156149157404086,0.0066246565367027496
0.5542985515684669,0.6202223019003227,0.006753188341662306
0.5594325706169377,0.6248207242739332,0.006479018842457058
0.5646141419303667,0.6293160631050556,0.006549020835722846
0.5698437059469142,0.6339234492649696,0.006490220447511559
0.5751217071841613,0.6386428827536752,0.006573484033468889
0.5804485942768978,0.643250268913589,0.006360176791773753
0.5858248200152536,0.648166905700968,0.006316747482133326
0.5912508413831875,0.6534645034062389,0.005860548270221705
0.5967271195973316,0.6588114019361777,0.00591505007404183
0.6022541201461928,0.6638087128002867,0.0059627878620914275
0.6078323128297229,0.6689897812836142,0.005817806914658987
0.6134621717992506,0.6741798135532449,0.006178587691474882
0.6191441755977841,0.6792891717461456,0.0062971281074129795
0.6248788072006894,0.6843761204732879,0.00601115278931695
0.6306665540567405,0.6893555037647903,0.005840749244502837
0.6365079081295572,0.6945007171029044,0.005453606433813267
0.642403365939419,0.6998341699533883,0.005526418398076924
0.6483534286054721,0.7051407314449623,0.00586435543083849
0.6543586018883236,0.7105190032269632,0.005796291095212532
0.6604193962330305,0.7157717820007171,0.0057784970363207325
0.6665363268124913,0.7215220509143061,0.005587075263655387
0.6727099135712337,0.7268420580853352,0.0053359443015869425
0.6789406812696106,0.732623700250986,0.004875730782692683
0.6852291595284065,0.7379392255288634,0.005164686949678119
0.6915758828738525,0.7439180709931874,0.005004270036329423
0.697981390783066,0.7496817855862316,0.005038070111370106
0.7044462277299037,0.7554679096450341,0.0046378391252335964
0.7109709432312431,0.7617380781642165,0.004737749494972895
0.7175560918936928,0.7673942273216207,0.00450976602447811
0.7242022334607315,0.7732699892434565,0.004406247809211774
0.730909932860291,0.7789575116529222,0.00413277374098469
0.737679760252773,0.7849453209035497,0.004178191322186901
0.7445122910795136,0.7907807457870205,0.004641661029478491
0.751408106111697,0.7970060953746863,0.005040344468771053
0.7583677914997191,0.8029356400143423,0.005206865610510785
0.7653919388230148,0.8090937612047329,0.005332772781321207
0.77248114514034,0.8148216206525637,0.00553432850038306
0.7796360130405229,0.8211410899964144,0.0050336202976692355
0.7868571506936851,0.8275457153101471,0.004763558793602389
0.794145171902934,0.8331570455360344,0.004893603428595982
0.8015006961565405,0.8393510218716385,0.004802541324589305
0.8089243486805938,0.8452760846181429,0.004824223588178787
0.8164167604921464,0.8516762280387236,0.004759218112702861
0.823978568452852,0.8585021513087128,0.00453144050084405
0.8316104153230962,0.8650188239512369,0.004477112405816435
0.8393129498166364,0.8715175690211545,0.004417188099971842
0.8470868266557402,0.8782628182144137,0.0044112596797144165
0.8549327066268376,0.8847032986733596,0.004326942302378397
0.8628512566366896,0.8910855145213338,0.004058056641207271
0.8708431497690724,0.8979697024022947,0.0039379637276904375
0.8789090653419954,0.9042488347077805,0.003620649730958269
0.8870496889654403,0.9111285406955899,0.0036271320064141677
0.8952657125996392,0.9180351380423091,0.0039344793691241395
0.9035578346138929,0.9249103621369669,0.0034265042888556867
0.9119267598459299,0.9314897812836141,0.0032778954035916777
0.9203731996618221,0.9384187880960919,0.002985238420685719
0.9288978720164498,0.9454105414126925,0.002605586958334941
0.9375015015145289,0.9524067766224453,0.0019733284621431843
0.9461848194722002,0.9591878809609179,0.001714508831845648
0.9549485639791966,0.9661034420939405,0.0015512861737302598
0.9637934799615786,0.9730279670132663,0.0012942940414804643
0.9727203192450538,0.9797104697024022,0.0011537526255675778
0.9817298406188841,0.9860882036572247,0.0012895258099504742
0.9908228099003797,0.992927572606669,0.0007768040173285598
1.0,1.0,0.0


==> data_2/flickr/gat/roc_lira_mean.csv <==
fpr,tpr_mean,tpr_std
0.0001,0.0,0.0
0.00010092621909870473,0.00012101111509501614,7.023221748262913e-05
0.00010186101701559753,0.00012101111509501614,7.023221748262913e-05
0.00010280447320933097,0.00012101111509501614,7.023221748262913e-05
0.00010375666787451859,0.00012101111509501614,7.023221748262913e-05
0.00010471768194855202,0.00012101111509501614,7.023221748262913e-05
0.0001056875971184804,0.00012101111509501614,7.023221748262913e-05
0.00010666649582795387,0.00012101111509501614,7.023221748262913e-05
0.00010765446128423159,0.00012101111509501614,7.023221748262913e-05
0.00010865157746525384,0.00012101111509501614,7.023221748262913e-05
0.00010965792912678099,0.00012101111509501614,7.023221748262913e-05
0.00011067360180959734,0.00012101111509501614,7.023221748262913e-05
0.00011169868184678226,0.00012101111509501614,7.023221748262913e-05
0.00011273325637104872,0.00012101111509501614,7.023221748262913e-05
0.00011377741332214914,0.00012101111509501614,7.023221748262913e-05
0.00011483124145435111,0.00012101111509501614,7.023221748262913e-05
0.00011589483034398106,0.00012101111509501614,7.023221748262913e-05
0.00011696827039703847,0.00012101111509501614,7.023221748262913e-05
0.00011805165285688056,0.00012101111509501614,7.023221748262913e-05
0.0001191450698119776,0.00012101111509501614,7.023221748262913e-05
0.00012024861420374123,0.00012101111509501614,7.023221748262913e-05
0.00012136237983442405,0.00012101111509501614,7.023221748262913e-05
0.00012248646137509307,0.00012101111509501614,7.023221748262913e-05
0.00012362095437367691,0.00012101111509501614,7.023221748262913e-05
0.00012476595526308696,0.00012101111509501614,7.023221748262913e-05
0.0001259215613694151,0.00012101111509501614,7.023221748262913e-05
0.0001270878709202058,0.00012101111509501614,7.023221748262913e-05
0.000128264983052806,0.00012101111509501614,7.023221748262913e-05
0.0001294529978227916,0.00012101111509501614,7.023221748262913e-05
0.00013065201621247213,0.00012101111509501614,7.023221748262913e-05
0.00013186214013947485,0.00012101111509501614,7.023221748262913e-05
0.00013308347246540747,0.00012101111509501614,7.023221748262913e-05
0.00013431611700460153,0.00012101111509501614,7.023221748262913e-05
0.0001355601785329369,0.00015238436715668698,7.070729990557687e-05
0.0001368157627967472,0.00015238436715668698,7.070729990557687e-05
0.00013808297652180923,0.00015238436715668698,7.070729990557687e-05
0.0001393619274224142,0.00015238436715668698,7.070729990557687e-05
0.00014065272421052364,0.00015238436715668698,7.070729990557687e-05
0.00014195547660501016,0.00015238436715668698,7.070729990557687e-05
0.0001432702953409831,0.00015238436715668698,7.070729990557687e-05
0.00014459729217920195,0.00015238436715668698,7.070729990557687e-05
0.00014593657991557562,0.00015238436715668698,7.070729990557687e-05
0.00014728827239075018,0.00015238436715668698,7.070729990557687e-05
0.0001486524844997857,0.00015238436715668698,7.070729990557687e-05
0.00015002933220192182,0.00015238436715668698,7.070729990557687e-05
0.0001514189325304352,0.00015238436715668698,7.070729990557687e-05
0.00015282140360258693,0.00015238436715668698,7.070729990557687e-05
0.0001542368646296629,0.00015238436715668698,7.070729990557687e-05
0.00015566543592710622,0.00015238436715668698,7.070729990557687e-05
0.00015710723892474503,0.00015238436715668698,7.070729990557687e-05
0.00015856239617711372,0.00015238436715668698,7.070729990557687e-05
0.00016003103137387001,0.00015238436715668698,7.070729990557687e-05
0.00016151326935030913,0.00015238436715668698,7.070729990557687e-05
0.0001630092360979741,0.00015238436715668698,7.070729990557687e-05
0.00016451905877536624,0.00015238436715668698,7.070729990557687e-05
0.00016604286571875296,0.00015238436715668698,7.070729990557687e-05
0.0001675807864530767,0.00015238436715668698,7.070729990557687e-05
0.00016913295170296487,0.00015238436715668698,7.070729990557687e-05
0.0001706994934038408,0.00015238436715668698,7.070729990557687e-05
0.0001722805447131394,0.00015238436715668698,7.070729990557687e-05
0.00017387624002162505,0.00015238436715668698,7.070729990557687e-05
0.00017548671496481503,0.00015238436715668698,7.070729990557687e-05
0.00017711210643450888,0.00015238436715668698,7.070729990557687e-05
0.00017875255259042355,0.00015238436715668698,7.070729990557687e-05
0.00018040819287193827,0.00020616708497669416,9.495786173103084e-05
0.00018207916800994624,0.00020616708497669416,9.495786173103084e-05
0.00018376562003881704,0.00020616708497669416,9.495786173103084e-05
0.00018546769230846994,0.00020616708497669416,9.495786173103084e-05
0.00018718552949655793,0.00020616708497669416,9.495786173103084e-05
0.00018891927762076664,0.00020616708497669416,9.495786173103084e-05
0.0001906690840512252,0.00020616708497669416,9.495786173103084e-05
0.00019243509752303302,0.00020616708497669416,9.495786173103084e-05
0.00019421746814890265,0.00020616708497669416,9.495786173103084e-05
0.00019601634743191858,0.00020616708497669416,9.495786173103084e-05
0.00019783188827841644,0.00020616708497669416,9.495786173103084e-05
0.00019966424501097934,0.00020616708497669416,9.495786173103084e-05
0.00020151357338155586,0.00020616708497669416,9.495786173103084e-05
0.0002033800305846982,0.00020616708497669416,9.495786173103084e-05
0.00020526377527092522,0.00020616708497669416,9.495786173103084e-05
0.0002071649675602069,0.00020616708497669416,9.495786173103084e-05
0.000209083769055575,0.00020616708497669416,9.495786173103084e-05
0.00021102034285685965,0.00020616708497669416,9.495786173103084e-05
0.0002129748535745521,0.00020616708497669416,9.495786173103084e-05
0.00021494746734379805,0.00020616708497669416,9.495786173103084e-05
0.00021693835183851843,0.00020616708497669416,9.495786173103084e-05
0.00021894767628566206,0.00020616708497669416,9.495786173103084e-05
0.00022097561147959031,0.00020616708497669416,9.495786173103084e-05
0.00022302232979659386,0.00020616708497669416,9.495786173103084e-05
0.00022508800520954617,0.0002644316959483686,0.00011848559853530747
0.0002271728133026905,0.0002644316959483686,0.00011848559853530747
0.00022927693128656486,0.0002644316959483686,0.00011848559853530747
0.0002314005380130654,0.0002644316959483686,0.00011848559853530747
0.00023354381399064793,0.0002644316959483686,0.00011848559853530747
0.00023570694139967278,0.0002644316959483686,0.00011848559853530747
0.00023789010410788934,0.0002644316959483686,0.00011848559853530747
0.00024009348768606518,0.0002644316959483686,0.00011848559853530747
0.00024231727942376007,0.0002644316959483686,0.00011848559853530747
0.00024456166834524467,0.0002644316959483686,0.00011848559853530747
0.00024682684522556923,0.0002644316959483686,0.00011848559853530747
0.00024911300260677886,0.0002644316959483686,0.00011848559853530747
0.0002514203348142797,0.0002644316959483686,0.00011848559853530747
0.00025374903797335715,0.0002644316959483686,0.00011848559853530747
0.00025609931002584595,0.0002644316959483686,0.00011848559853530747
0.00025847135074695635,0.0002644316959483686,0.00011848559853530747
0.0002608653617622548,0.0002644316959483686,0.00011848559853530747
0.000263281546564802,0.0002644316959483686,0.00011848559853530747
0.00026572011053245065,0.0002644316959483686,0.00011848559853530747
0.00026818126094530154,0.0002644316959483686,0.00011848559853530747
0.0002706652070033241,0.0002958049480100395,0.00014360720498025474
0.0002731721598441376,0.0002958049480100395,0.00014360720498025474
0.0002757023325609583,0.0002958049480100395,0.00014360720498025474
0.0002782559402207126,0.0002958049480100395,0.00014360720498025474
0.00028083319988231727,0.0002958049480100395,0.00014360720498025474
0.0002834343306151309,0.0002958049480100395,0.00014360720498025474
0.0002860595535175742,0.0002958049480100395,0.00014360720498025474
0.00028870909173592344,0.0002958049480100395,0.00014360720498025474
0.00029138317048327885,0.0002958049480100395,0.00014360720498025474
0.00029408201705870637,0.0002958049480100395,0.00014360720498025474
0.00029680586086656025,0.0002958049480100395,0.00014360720498025474
0.00029955493343598134,0.0002958049480100395,0.00014360720498025474
0.0003023294684405776,0.0002958049480100395,0.00014360720498025474
0.00030512970171828706,0.0002958049480100395,0.00014360720498025474
0.00030795587129142264,0.0002958049480100395,0.00014360720498025474
0.00031080821738690636,0.0002958049480100395,0.00014360720498025474
0.00031368698245668765,0.0002958049480100395,0.00014360720498025474
0.00031659241119835204,0.00033614198637504494,0.00017196821491008335
0.00031952475057592136,0.00033614198637504494,0.00017196821491008335
0.0003224842498408442,0.00033614198637504494,0.00017196821491008335
0.0003254711605531848,0.00033614198637504494,0.00017196821491008335
0.00032848573660300434,0.00033614198637504494,0.00017196821491008335
0.0003315282342319423,0.00033614198637504494,0.00017196821491008335
0.00033459891205499747,0.00033614198637504494,0.00017196821491008335
0.0003376980310825091,0.00033614198637504494,0.00017196821491008335
0.0003408258547423452,0.00033614198637504494,0.00017196821491008335
0.00034398264890229247,0.00033614198637504494,0.00017196821491008335
0.00034716868189265597,0.00033614198637504494,0.00017196821491008335
0.00035038422452906756,0.00033614198637504494,0.00017196821491008335
0.00035362955013550426,0.00033614198637504494,0.00017196821491008335
0.000356904934567523,0.00033614198637504494,0.00017196821491008335
0.000360210656235707,0.0003854428110433847,0.00016796306110380298
0.00036354699612933176,0.0003854428110433847,0.00016796306110380298
0.00036691423784024937,0.0003854428110433847,0.00016796306110380298
0.0003703126675869927,0.0003854428110433847,0.00016796306110380298
0.0003737425742391064,0.0003854428110433847,0.00016796306110380298
0.00037720424934169976,0.0003854428110433847,0.00016796306110380298
0.0003806979871402284,0.0003854428110433847,0.00016796306110380298
0.0003842240846055061,0.0003854428110433847,0.00016796306110380298
0.00038778284145894574,0.0003854428110433847,0.00016796306110380298
0.0003913745601980384,0.0003854428110433847,0.00016796306110380298
0.0003949995461220643,0.0003854428110433847,0.00016796306110380298
0.00039865810735804387,0.0003854428110433847,0.00016796306110380298
0.0004023505548869293,0.0003854428110433847,0.00016796306110380298
0.00040607720257003656,0.0004840444603800645,0.0002078705286354259
0.0004098383671757261,0.0004840444603800645,0.0002078705286354259
0.0004136343684063274,0.0004840444603800645,0.0002078705286354259
0.0004174655289253135,0.0004840444603800645,0.0002078705286354259
0.0004213321743847289,0.0004840444603800645,0.0002078705286354259
0.0004252346334528682,0.0004840444603800645,0.0002078705286354259
0.00042917323784221574,0.0004840444603800645,0.0002078705286354259
0.0004331483223376398,0.0004840444603800645,0.0002078705286354259
0.0004371602248248502,0.0004840444603800645,0.0002078705286354259
0.000441209286319119,0.0004840444603800645,0.0002078705286354259
0.0004452958509942655,0.0004840444603800645,0.0002078705286354259
0.00044942026621191424,0.0005198996055934027,0.00021772961279116384
0.0004535828825510186,0.0005198996055934027,0.00021772961279116384
0.00045778405383766163,0.0005198996055934027,0.00021772961279116384
0.0004620241371751313,0.0005198996055934027,0.00021772961279116384
0.0004663034929742731,0.0005198996055934027,0.00021772961279116384
0.00047062248498412813,0.0005198996055934027,0.00021772961279116384
0.00047498148032285,0.0005198996055934027,0.00021772961279116384
0.0004793808495089107,0.0005198996055934027,0.00021772961279116384
0.00048382096649259574,0.0005198996055934027,0.00021772961279116384
0.000488302208687788,0.0005198996055934027,0.00021772961279116384
0.0004928249570040513,0.0005198996055934027,0.00021772961279116384
0.0004973895958790063,0.000578164216565077,0.0002117533122971437
0.000501996513311008,0.000578164216565077,0.0002117533122971437
0.0005066461008921268,0.000578164216565077,0.0002117533122971437
0.0005113387538414326,0.000578164216565077,0.0002117533122971437
0.0005160748710385908,0.000578164216565077,0.0002117533122971437
0.000520854855057766,0.000578164216565077,0.0002117533122971437
0.0005256791122018419,0.000578164216565077,0.0002117533122971437
0.0005305480525369575,0.000578164216565077,0.0002117533122971437
0.0005354620899273607,0.000578164216565077,0.0002117533122971437
0.0005404216420705915,0.000645392613840086,0.00019729382119301037
0.0005454271305329836,0.000645392613840086,0.00019729382119301037
0.0005504789807854967,0.000645392613840086,0.00019729382119301037
0.0005555776222398878,0.000645392613840086,0.00019729382119301037
0.0005607234882852032,0.000645392613840086,0.00019729382119301037
0.0005659170163246243,0.000645392613840086,0.00019729382119301037
0.0005711586478126435,0.000645392613840086,0.00019729382119301037
0.0005764488282925873,0.000645392613840086,0.00019729382119301037
0.0005817880074344935,0.000645392613840086,0.00019729382119301037
0.0005871766390733255,0.0006812477590534242,0.0001674306887309896
0.0005926151812475553,0.0006812477590534242,0.0001674306887309896
0.0005981040962380944,0.0006812477590534242,0.0001674306887309896
0.0006036438506075864,0.0006812477590534242,0.0001674306887309896
0.0006092349152400712,0.0006812477590534242,0.0001674306887309896
0.0006148777653810023,0.0006812477590534242,0.0001674306887309896
0.0006205728806776501,0.0006812477590534242,0.0001674306887309896
0.0006263207452198692,0.0006812477590534242,0.0001674306887309896
0.0006321218475812448,0.0007395123700250987,0.00020292634318163806
0.0006379766808606282,0.0007395123700250987,0.00020292634318163806
0.000643885742724042,0.0007395123700250987,0.00020292634318163806
0.0006498495354469888,0.0007395123700250987,0.00020292634318163806
0.0006558685659571436,0.0007395123700250987,0.00020292634318163806
0.0006619433458774394,0.0007395123700250987,0.00020292634318163806
0.0006680743915695614,0.0007395123700250987,0.00020292634318163806
0.0006742622241778342,0.0007753675152384367,0.00021447626593770882
0.0006805073696735206,0.0007753675152384367,0.00021447626593770882
0.0006868103588995307,0.0007753675152384367,0.00021447626593770882
0.0006931717276155408,0.0007753675152384367,0.00021447626593770882
0.0006995920165435374,0.0007753675152384367,0.00021447626593770882
0.0007060717714137773,0.0007753675152384367,0.00021447626593770882
0.0007126115430111746,0.0007753675152384367,0.00021447626593770882
0.0007192118872221193,0.0007977769809967731,0.00020021352417534308
0.0007258733650817253,0.0007977769809967731,0.00020021352417534308
0.000732596542821523,0.0007977769809967731,0.00020021352417534308
0.0007393819919175866,0.0007977769809967731,0.00020021352417534308
0.0007462302891391107,0.0007977769809967731,0.00020021352417534308
0.0007531420165974376,0.0007977769809967731,0.00020021352417534308
0.0007601177617955331,0.0007977769809967731,0.00020021352417534308
0.0007671581176779302,0.0008470778056651129,0.0001895039496883779
0.000774263682681127,0.0008470778056651129,0.0001895039496883779
0.0007814350607844542,0.0008470778056651129,0.0001895039496883779
0.0007886728615614156,0.0008470778056651129,0.0001895039496883779
0.0007959777002314986,0.0008470778056651129,0.0001895039496883779
0.0008033501977124734,0.0008470778056651129,0.0001895039496883779
0.0008107909806731687,0.0009232699892434565,0.0001950181531263382
0.000818300681586739,0.0009232699892434565,0.0001950181531263382
0.0008258799387844272,0.0009232699892434565,0.0001950181531263382
0.0008335293965098195,0.0009232699892434565,0.0001950181531263382
0.0008412497049736118,0.0009232699892434565,0.0001950181531263382
0.0008490415204088747,0.0009232699892434565,0.0001950181531263382
0.0008569055051268347,0.00095016134815346,0.00021000697252068336
0.0008648423275731727,0.00095016134815346,0.00021000697252068336
0.000872852662384838,0.00095016134815346,0.00021000697252068336
0.0008809371904473991,0.00095016134815346,0.00021000697252068336
0.0008890965989529158,0.00095016134815346,0.00021000697252068336
0.000897331581458352,0.0010084259591251346,0.00021048468393099933
0.0009056428379445294,0.0010084259591251346,0.00021048468393099933
0.0009140310748756232,0.0010084259591251346,0.00021048468393099933
0.0009224970052592174,0.0010084259591251346,0.00021048468393099933
0.0009310413487069075,0.0010084259591251346,0.00021048468393099933
0.000939664831495469,0.0010084259591251346,0.00021048468393099933
0.0009483681866285928,0.0010622086769451417,0.00023149217961672432
0.0009571521538991865,0.0010622086769451417,0.00023149217961672432
0.0009660174799522646,0.0010622086769451417,0.00023149217961672432
0.0009749649183484086,0.0010622086769451417,0.00023149217961672432
0.0009839952296278227,0.0010622086769451417,0.00023149217961672432
0.00099310918137498,0.0011204732879168161,0.00023336469690171668
0.0010023075482838654,0.0011204732879168161,0.00023336469690171668
0.0010115911122238297,0.0011204732879168161,0.00023336469690171668
0.0010209606623060466,0.0011204732879168161,0.00023336469690171668
0.0010304169949505876,0.0011204732879168161,0.00023336469690171668
0.0010399609139541202,0.0011787378988884906,0.00023245432914826
0.0010495932305582276,0.0011787378988884906,0.00023245432914826
0.00105931476351837,0.0011787378988884906,0.00023245432914826
0.001069126339173476,0.0011787378988884906,0.00023245432914826
0.0010790287915161836,0.0012280387235568304,0.0002623598830944806
0.0010890229622637305,0.0012280387235568304,0.0002623598830944806
0.0010991097009294972,0.0012280387235568304,0.0002623598830944806
0.0011092898648952228,0.0012280387235568304,0.0002623598830944806
0.0011195643194838783,0.0012280387235568304,0.0002623598830944806
0.0011299339380332217,0.0012863033345285046,0.0002897289621632217
0.0011403996019700331,0.0012863033345285046,0.0002897289621632217
0.0011509622008850323,0.0012863033345285046,0.0002897289621632217
0.0011616226326085018,0.0012863033345285046,0.0002897289621632217
0.0011723818032865986,0.0014028325564718537,0.0002995761813379581
0.001183240627458378,0.0014028325564718537,0.0002995761813379581
0.0011942000281335325,0.0014028325564718537,0.0002995761813379581
0.0012052609368708425,0.0014028325564718537,0.0002995761813379581
0.001216424293857368,0.00147454284689853,0.00033569349786794563
0.001227691047988359,0.00147454284689853,0.00033569349786794563
0.0012390621569479156,0.00147454284689853,0.00033569349786794563
0.0012505385872903913,0.00147454284689853,0.00033569349786794563
0.0012621213145225473,0.0015328074578702044,0.0003489614275285391
0.0012738113231864786,0.0015328074578702044,0.0003489614275285391
0.0012856096069432965,0.0015328074578702044,0.0003489614275285391
0.0012975171686575868,0.0015328074578702044,0.0003489614275285391
0.0013095350204826678,0.001559698816780208,0.00033923191058886034
0.001321664183946605,0.001559698816780208,0.00033923191058886034
0.0013339056900390587,0.001559698816780208,0.00033923191058886034
0.001346260579298911,0.0015865901756902116,0.00034665124924759594
0.0013587299019027091,0.0015865901756902116,0.00034665124924759594
0.0013713147177539457,0.0015865901756902116,0.00034665124924759594
0.0013840160965731315,0.0015865901756902116,0.00034665124924759594
0.0013968351179887398,0.0016717461455718896,0.00037856597622202084
0.0014097728716289677,0.0016717461455718896,0.00037856597622202084
0.001422830457214352,0.0016717461455718896,0.00037856597622202084
0.0014360089846512606,0.0016986375044818936,0.00039268819017757294
0.0014493095741262166,0.0016986375044818936,0.00039268819017757294
0.00146273335620113,0.0016986375044818936,0.00039268819017757294
0.001476281471909391,0.0016986375044818936,0.00039268819017757294
0.0014899550728528536,0.0018017210469702405,0.00037723710056380137
0.0015037553212997384,0.0018017210469702405,0.00037723710056380137
0.0015176833902834053,0.0018017210469702405,0.00037723710056380137
0.0015317404637020797,0.0018375761921835781,0.00038843073981116295
0.0015459277364194785,0.0018375761921835781,0.00038843073981116295
0.001560246414366368,0.0018375761921835781,0.00038843073981116295
0.0015746977146430868,0.0019675510935819288,0.00046020408285610476
0.001589282865622978,0.0019675510935819288,0.00046020408285610476
0.00160400310705682,0.0019675510935819288,0.00046020408285610476
0.0016188596901781992,0.001985478666188598,0.0004700886594551973
0.0016338538778098604,0.001985478666188598,0.0004700886594551973
0.001648986944471065,0.001985478666188598,0.0004700886594551973
0.0016642601764859037,0.002012370025098602,0.00046742227869284956
0.0016796748720926532,0.002012370025098602,0.00046742227869284956
0.0016952323415541214,0.002012370025098602,0.00046742227869284956
0.0017109339072690134,0.002043743277160273,0.0004692094775296666
0.001726780903884356,0.002043743277160273,0.0004692094775296666
0.0017427746784089192,0.002043743277160273,0.0004692094775296666
0.0017589165903277326,0.002106489781283614,0.00048502100755192797
0.001775208011717636,0.002106489781283614,0.00048502100755192797
0.0017916503273638995,0.002106489781283614,0.00048502100755192797
0.0018082449348779518,0.002142344926496952,0.0004967515821828708
0.0018249932448161524,0.002142344926496952,0.0004967515821828708
0.0018418966807997109,0.0022095733237719613,0.000521840711420596
0.0018589566796356884,0.0022095733237719613,0.000521840711420596
0.0018761746914391195,0.0022095733237719613,0.000521840711420596
0.0018935521797562953,0.0022409465758336322,0.0005066279717286115
0.001911090621689138,0.0022409465758336322,0.0005066279717286115
0.0019287915080207778,0.0022768017210469697,0.000508299290004321
0.0019466563433422632,0.0022768017210469697,0.000508299290004321
0.0019646866461804444,0.0022768017210469697,0.000508299290004321
0.0019828839491270716,0.0023395482251703115,0.0005577111316036858
0.002001249798969037,0.0023395482251703115,0.0005577111316036858
0.0020197857568198785,0.002411258515596988,0.0005577111316036858
0.002038493398252464,0.002411258515596988,0.0005577111316036858
0.0020573743134329114,0.002411258515596988,0.0005577111316036858
0.0020764301072557748,0.002509860164933668,0.0005696688169277405
0.002095662399480433,0.002509860164933668,0.0005696688169277405
0.0021150728248687948,0.0025457153101470058,0.0005731062353885453
0.0021346630333242455,0.0025457153101470058,0.0005731062353885453
0.002154434690031882,0.0026174256005736824,0.0005890086026250854
0.00217438947560008,0.0026174256005736824,0.0005890086026250854
0.0021945290862033138,0.0026174256005736824,0.0005890086026250854
0.0022148552337263594,0.002639835066332019,0.0005768521310797645
0.0022353696459097966,0.002639835066332019,0.0005768521310797645
0.002256074066496859,0.002662244532090355,0.000581764386638702
0.00227697025538168,0.002662244532090355,0.000581764386638702
0.002298059988758851,0.0027205091430620295,0.0005696884063026513
0.0023193450592744274,0.0027205091430620295,0.0005696884063026513
0.0023408272761782944,0.0027922194334887057,0.0006123614037405464
0.002362508465477945,0.0027922194334887057,0.0006123614037405464
0.0023843904700937206,0.0028415202581570454,0.0006468020412281389
0.002406475150015424,0.0028415202581570454,0.0006468020412281389
0.0024287643824604504,0.002908748655432054,0.0006696061031623842
0.0024512600620333396,0.002908748655432054,0.0006696061031623842
0.0024739641008868114,0.0029535675869487273,0.000673594064986549
0.0024968784288843266,0.0029535675869487273,0.000673594064986549
0.002520004993764092,0.0029759770527070634,0.00069632203902411
0.002543345761304648,0.0029759770527070634,0.00069632203902411
0.002566902715491952,0.0029939046253137326,0.0006945890137944443
0.002590677858688006,0.0029939046253137326,0.0006945890137944443
0.002614673211801092,0.0030073503047687343,0.0006821546732250791
0.00263889081445751,0.0030073503047687343,0.0006821546732250791
0.002663332725174981,0.003065614915740409,0.0006794500087536033
0.0026880010215376074,0.003065614915740409,0.0006794500087536033
0.0027128978003724646,0.0031059519541054145,0.0007007473346137008
0.0027380251779278576,0.003110433847257082,0.0006947175342902792
0.00276338529005317,0.003110433847257082,0.0006947175342902792
0.0027889802923804397,0.0031462889924704198,0.0007000303269552382
0.002814812360507581,0.0031462889924704198,0.0007000303269552382
0.0028408836901833013,0.0031955898171387594,0.0006969147695202162
0.00286719649749377,0.0031955898171387594,0.0006969147695202162
0.0028937530190509503,0.00327626389386877,0.0007249807562078461
0.002920555512182745,0.0033210828253854427,0.0007043689561666926
0.0029476062551248585,0.0033210828253854427,0.0007043689561666926
0.0029749075472144406,0.0034152025815704554,0.0006673858457073207
0.003002461709085549,0.0034152025815704554,0.0006673858457073207
0.003030271082866396,0.003477949085693797,0.0006827270124697936
0.003058338032378432,0.003495876658300467,0.0006823346030040179
0.0030866649433372744,0.003495876658300467,0.0006823346030040179
0.003115254223555488,0.00357206884187881,0.0006975549926762388
0.0031441083031472647,0.0035989602007888135,0.0006885376984288547
0.0031732296347349765,0.0035989602007888135,0.0006885376984288547
0.00320262069365765,0.0036348153460021514,0.0006919006978496184
0.003232283978181381,0.0036796342775188237,0.000683788657249551
0.00326222200971167,0.0036796342775188237,0.000683788657249551
0.003292437333007769,0.0037244532090354963,0.000684441158621598
0.0033229325163989716,0.003764790247400502,0.000695616512897264
0.0033537101520029287,0.003764790247400502,0.000695616512897264
0.0033847728559459832,0.0038140910720688417,0.0006960815990914032
0.0034161232685855285,0.0038454643241305126,0.0006949102704666299
0.0034477640547344642,0.0038454643241305126,0.0006949102704666299
0.0034796979038876916,0.0038902832556471853,0.0007047966000187891
0.003511927530450728,0.003957511652922194,0.0007020202067123633
0.0035444556739704356,0.0039978486912872,0.0006965143312095837
0.0035772850993678732,0.0039978486912872,0.0006965143312095837
0.0036104185971733375,0.004065077088562208,0.0007208436207641839
0.0036438589837635444,0.004114377913230548,0.0007051132060273094
0.0036776091016010306,0.004172642524202222,0.0007335502044996942
0.003711671819475767,0.004172642524202222,0.0007335502044996942
0.003746050032748993,0.004212979562567229,0.0007436882075208343
0.0037807466635993493,0.004248834707780567,0.0007207662097500144
0.0038157646612712484,0.004298135532448906,0.0007206578203605223
0.003851107002325569,0.004298135532448906,0.0007206578203605223
0.0038867766908926675,0.004383291502330584,0.0007167293158567929
0.0039227767589277195,0.004432592326998924,0.0007091060676318767
0.0039591102664684585,0.004472929365363929,0.0007238561930922883
0.003995780301895269,0.004517748296880602,0.0007531714427249913
0.004032789982193705,0.004517748296880602,0.0007531714427249913
0.004070142453219439,0.004576012907852277,0.0007548438928428956
0.004107840889965647,0.004634277518823951,0.0007618339504569089
0.004145888496832911,0.004674614557188956,0.0007562028020155171
0.004184288507901585,0.004732879168160631,0.0007377219726071931
0.0042230441872066725,0.004782179992828971,0.0007239332736910746
0.0042621588290153245,0.004809071351738975,0.0007192938175850597
0.004301635758106795,0.004809071351738975,0.0007192938175850597
0.004341478330055093,0.004889745428468985,0.0007399121615157608
0.004381689931514195,0.004916636787378989,0.0007370712171479136
0.004422273980505897,0.00501523843671567,0.0007624928434942376
0.004463233926710397,0.005082466833990678,0.000738931155475063
0.004504573251759458,0.00512728576550735,0.0007597804068652463
0.0045462954695324,0.005163140910720688,0.0007309135819969239
0.0045884041264547615,0.005230369307995698,0.0007763010408241516
0.004630902801799737,0.005306561491574041,0.0007074516867553558
0.004673795107992464,0.005391717461455719,0.0007051923353193279
0.004717084690917017,0.0054186088203657225,0.0007243647734667726
0.004760775230226368,0.005485837217640731,0.0006992008690464326
0.004804870439655134,0.005548583721764073,0.0007167293158567927
0.004849374067335233,0.0056337396916457515,0.0007422011450550491
0.004894289896114532,0.005678558623162424,0.0007673365249918842
0.004939621743878321,0.005741305127285766,0.0007563208526429414
0.004985373463873894,0.005768196486195769,0.0007514655701488035
0.005031548945038057,0.005790605951954105,0.0007406206948645711
0.0050781521123276704,0.005835424883470779,0.000733047996900636
0.005125186927053333,0.005920580853352456,0.0007726699446996963
0.0051726573872160194,0.00594747221226246,0.0007609105416756772
0.005220567527846975,0.00602814628899247,0.0007866399914485939
0.005268921421350677,0.006081929006812478,0.0007526526734047583
0.0053177231778509665,0.006104338472570815,0.0007724821632871461
0.0053669769455404765,0.006171566869845822,0.0007452022536745872
0.005416686911033152,0.006225349587665829,0.0007889631427753666
0.00546685729972018,0.006301541771244172,0.0007754812093944466
0.005517492376129128,0.006480817497310864,0.0007404398571876321
0.005568596444286409,0.006512190749372535,0.0007508713147317154
0.005620173848083188,0.006543564001434206,0.000760602489623393
0.005672228971644543,0.006583901039799211,0.0007988030719271724
0.005724766239702178,0.00663768375761922,0.0008093509822881467
0.005777790117970507,0.006713875941197563,0.0008179506164796574
0.005831305113526219,0.006834887056292578,0.000850969771694493
0.00588531577519145,0.006870742201505915,0.0008488163451689873
0.0059398266939203566,0.0069065973467192536,0.0008142996739652871
0.005994842503189409,0.006973825743994262,0.0008449025724735724
0.006050367879391224,0.007000717102904267,0.0008599838287653153
0.0061064075422320365,0.007094836859089279,0.0008540590764972609
0.006162966255132942,0.007130692004302617,0.0008525943613567858
0.006220048825634711,0.00720688418788096,0.0008643846055495034
0.0062776601058065,0.007305485837217641,0.0008169130581147555
0.006335804992658254,0.007363750448189314,0.0008392969050626052
0.006394488428556937,0.007466833990677662,0.0008045799248543635
0.006453715401646702,0.007534062387952673,0.0008104533029083486
0.0065134909462728026,0.007628182144137683,0.0007921674827997743
0.006573820143409586,0.007664037289351021,0.000755302059266436
0.006634708121092351,0.00779849408390104,0.0007874198609480363
0.006696160054853215,0.00781642165650771,0.0007964946100964805
0.00675818116816111,0.007843313015417713,0.0008034139870771337
0.006820776732865685,0.007915023305844388,0.0007948115175413283
0.0068839520696454964,0.007941914664754392,0.000795260690517301
0.00694771254846024,0.00812567228397275,0.0008269737255249654
0.007012063589007177,0.008183936894944423,0.0008716869313734375
0.0070770106611818895,0.008210828253854427,0.0008537323490135955
0.007142559285543126,0.008287020437432773,0.0008153953045512564
0.007208715033782135,0.008318393689494443,0.0008079019039904799
0.007275483529196233,0.008394585873072785,0.0007851632119392129
0.007342870447166758,0.008497669415561132,0.0007740408106447256
0.00741088151564157,0.008573861599139478,0.000796172292980149
0.007479522515621821,0.008641089996414485,0.0008360329343846819
0.007548799281653432,0.00871728217999283,0.0008657907077080056
0.007618717702322999,0.00878002868411617,0.000837006795653119
0.007689283720758305,0.00887863033345285,0.0008816795072660038
0.007760503335133571,0.008986195769092865,0.0009046197989363628
0.007832382599179196,0.009013087128002868,0.0009205657729652765
0.00790492762269642,0.009129616349946214,0.0009180408100014247
0.007978144572076629,0.00917443528146289,0.0008938977061463027
0.00805203967082547,0.00920580853352456,0.0008899313975155495
0.008126619200091946,0.009250627465041234,0.0009065791463851285
0.008201889499202203,0.00937163858013625,0.0009263663445639296
0.008277856966198472,0.009407493725349587,0.0009093445937685717
0.008354528058382871,0.009524022947292935,0.000855416923441953
0.008431909292866252,0.009613660810326283,0.000820253114587325
0.008510007247122246,0.009671925421297956,0.0008352316502789292
0.00858882855954625,0.009775008963786302,0.0008289685147745527
0.008668379930019773,0.009882574399426318,0.0008670787041173704
0.008748668120479914,0.009918429544639656,0.0008323540478846468
0.008829699955494083,0.010012549300824668,0.0008561862830969031
0.008911482322840203,0.010048404446038006,0.0008700466863705753
0.008994022174092044,0.010138042309071352,0.0008928359137659853
0.009077326525210224,0.01022319827895303,0.0009215350704229439
0.00916140245713852,0.010263535317318037,0.0009491084124697377
0.009246257116405733,0.010357655073503048,0.0008964906706601618
0.009331897715733239,0.01043384725708139,0.0009216198354473734
0.009418331534647951,0.010510039440659735,0.0009088044570757693
0.009505565920101192,0.01059967730369308,0.0008946963417747008
0.009593608287093146,0.010702760846181426,0.0009153016373154435
0.009682466119303124,0.010774471136608102,0.0009385140859790422
0.009772146969725724,0.010828253854428111,0.0009217167002156735
0.009862658461312821,0.010949264969523127,0.0009453501590731215
0.009954008287621519,0.011056830405163143,0.0009559154196279804
0.010046204213468132,0.01119128719971316,0.00096010897088389
0.010139254075588154,0.011316780207959844,0.001009559628183142
0.01023316578330245,0.011419863750448189,0.0010280819870324789
0.010327947319189514,0.011540874865543206,0.0010359649312120793
0.010423606739764012,0.011657404087486552,0.0010813350950739614
0.01052015217616159,0.0117470419505199,0.0010420227548063933
0.010617591834830001,0.01180082466833991,0.0010445044270660938
0.010715933998226712,0.011948727142344925,0.0010899184372393934
0.010815187025522881,0.01207422015059161,0.0010566458504455644
0.01091535935331391,0.012159376120473287,0.0010748344384481484
0.01101645949633657,0.012249013983506632,0.001071090156609126
0.01111849604819271,0.012383470778056651,0.001065867944767698
0.011221477682079803,0.0125,0.0010073907190756922
0.011325413151528114,0.012634456794550017,0.0009543731672865198
0.011430311291144786,0.01274202223019003,0.0009633580013663894
0.011536181017364784,0.012818214413768375,0.0009785181602613132
0.011643031329208768,0.012970598780925064,0.0009650131077330066
0.011750871309048075,0.013091609896020078,0.0009466242164694137
0.011859710123376693,0.013221584797418428,0.000931783562179555
0.011969557023590429,0.01333811401936178,0.0009714675000978459
0.01208042134677329,0.01338293295087845,0.0010035616093831531
0.012192312516491107,0.013544281104338474,0.0010326309487411422
0.012305240043592616,0.013696665471495159,0.0010257781833078498
0.012419213527017834,0.013898350663320186,0.0010325552969344591
0.012534242654613994,0.014010397992111867,0.0009966433366203095
0.012650337203959038,0.01415381857296522,0.0010107858747981445
0.012767507043192657,0.014243456435998567,0.0010321985780197046
0.01288576213185518,0.014395840803155252,0.001049779762418431
0.013005112521734086,0.014575116529221943,0.0010145327226189253
0.013125568357718428,0.014655790605951954,0.0010425688013844803
0.013247139878661175,0.014754392255288634,0.001028733070241667
0.013369837418249465,0.014902294729293653,0.0010905428358750345
0.013493671405883065,0.015023305844388667,0.0011422332316463131
0.013618652367560814,0.015121907493725351,0.0010545314571425413
0.013744790926775366,0.015292219433488708,0.0010403828955131862
0.01387209780541621,0.01544908569379706,0.0010572476782308945
0.014000583824680975,0.015596988167802075,0.0010874172573848355
0.014130259905995337,0.01574937253495877,0.0010068920957921415
0.014261137071941283,0.01590623879526712,0.0010181890643525223
0.014393226447194065,0.016018286124058805,0.0010370308331895319
0.014526539259467812,0.016166188598063822,0.0010055279305841718
0.014661086840469845,0.016363391896737182,0.0010617557683989416
0.014796880626863964,0.01654266762280387,0.000969915459621566
0.014933932161242518,0.01670849766941556,0.0009690751726358859
0.015072253093107555,0.016932592326998924,0.0008825271363259287
0.015211855179861048,0.017080494801003945,0.0009280513486619136
0.015352750287804227,0.017223915381857295,0.0009734986487425344
0.015494950393146316,0.017358372176407316,0.0009672885812257696
0.015638467583022463,0.017510756543564,0.000922406567256141
0.01578331405652118,0.017752778773754037,0.0009470956546402604
0.01592950212572123,0.017855862316242383,0.0009905783768566151
0.016077044216738237,0.018003764790247404,0.0009589459350721468
0.016225952870780873,0.01821889566152743,0.0010183644139009945
0.016376240745216875,0.018411617067049118,0.0010888120663767491
0.016527920614648955,0.01854159196844747,0.0011193871473679524
0.016681005372000592,0.018720867694514164,0.0011444293761665334
0.016835508029612024,0.018913589100035853,0.001156641081083179
0.01699144172034626,0.019097346719254216,0.0012058523136307387
0.01714881969870539,0.019191466475439223,0.0012127457756074295
0.01730765534195726,0.019406597346719255,0.0011807045421584341
0.017467962151272456,0.019550017927572605,0.0012414835041159688
0.017629753752872058,0.019751703119397633,0.0012538714111421565
0.017793043899185772,0.019930978845464326,0.0013197803467943578
0.01795784647002095,0.02015059160989602,0.0011796076371236226
0.018124175473742378,0.020276084618142703,0.001194087891697024
0.01829204504846294,0.020513624955181067,0.001238288310928395
0.018461469463245474,0.020666009322337756,0.0012681021028810402
0.018632463119315597,0.020930441018286124,0.0013112888883406051
0.018805040551285814,0.021114198637504484,0.0013047108383167528
0.018979216428391014,0.02140552169236285,0.001384510888642573
0.01915500555573528,0.021598243097884547,0.0014505232490658127
0.019332422875550453,0.02179992828970958,0.0014530982968039517
0.019511483468466165,0.022091251344567943,0.0014551320467787166
0.019692202554791715,0.022324309788454642,0.0015387760631343796
0.01987459549580984,0.022548404446038006,0.0015985349096040995
0.02005867779508234,0.022781462889924706,0.0015275082659585997
0.020244465099768037,0.022915919684474727,0.0015291146940790844
0.020431973201952704,0.023117604876299748,0.0015924286834852965
0.020621218039991424,0.023399964144854783,0.0015787252588901292
0.02081221569986339,0.02349856579419147,0.0015715837848768958
0.021004982416539152,0.023641986375044822,0.0015760085131334926
0.02119953457536071,0.023866081032628182,0.0016107471994864884
0.021395888713434216,0.024103621369666546,0.0016291474395352173
0.021594061521035653,0.024309788454643242,0.0016728665771662246
0.02179406984302956,0.024547328791681602,0.0017371215017668597
0.021995930680300747,0.024744532090354966,0.0017151921351661996
0.022199661191199548,0.025044818931516673,0.0018408890780241202
0.022405278693000182,0.025152384367156683,0.001799566765606187
0.022612800663372772,0.02543922552886339,0.0018756483363621078
0.022822244741868985,0.025631946934385086,0.001890493723259929
0.023033628731421313,0.02577088562208677,0.0018775275175538129
0.02324697059985648,0.02599498027967013,0.0017508089803356583
0.023462288481422625,0.026210111150950167,0.0017284593310359737
0.02367960067833076,0.026483506633201863,0.0017244064081812786
0.023898925662310503,0.026662782359268555,0.0017788154054698216
0.02412028207618007,0.026909286482610255,0.001747516903777898
0.024343688735431104,0.027164754392255287,0.0017043573655494096
0.024569164629827903,0.027451595553961993,0.0018196032358564346
0.024796728925021577,0.027738436715668696,0.0019009720840178178
0.025026400964179192,0.027899784869128717,0.0019043504873309807
0.025258200269627846,0.028159734671925417,0.001887137821588269
0.025492146544514233,0.028410720688418788,0.0018403616000269107
0.025728259674479323,0.02865722481176049,0.001904110208856044
0.025966559729348696,0.028912692721405526,0.0018869485791094616
0.026207066964838526,0.029118859806382215,0.0018617757538293646
0.0264498018242772,0.02940121907493725,0.0019115739872981128
0.02669478494034321,0.029674614557188957,0.0019329901684005408
0.026942037136818822,0.029952491932592324,0.001986697407545948
0.02719157943036019,0.03014073144496235,0.0020178199961630294
0.027443433032283655,0.030481355324489062,0.002015296488864371
0.02769761935036891,0.03063373969164575,0.002043757474140927
0.027954159990678566,0.030844388669774115,0.002024065379494666
0.028213076759394707,0.031153639297239154,0.0021168426250269376
0.02847439166467248,0.031476335604159196,0.002131824882761697
0.028738126918510663,0.03177662244532091,0.0021433052657597244
0.029004304938639917,0.032009680889207595,0.002104931667699956
0.02927294835042816,0.032363750448189316,0.0021077555622864034
0.0295440799888038,0.03262370025098602,0.0019935833778390692
0.029817722900196734,0.03291950519899605,0.0019914326689114458
0.030093900344497212,0.03320186446755109,0.0019183107711899575
0.030372635797033115,0.03347077805665113,0.001964185377038959
0.030653952950565267,0.03371280028684116,0.0018907711454821655
0.030937875717301368,0.034035496593761205,0.0017844214794943234
0.03122442823092858,0.0344209394048046,0.0018261843222762985
0.03151363484866479,0.03485568304051632,0.001879315749736742
0.0318055201533292,0.03503944065973467,0.0019311822937119944
0.032100108955431715,0.03542488347077806,0.0019537490231506314
0.03239742629528195,0.03575654356400143,0.001993734512261579
0.03269749744511768,0.03605234851201148,0.002020246447286323
0.03300034791125285,0.03641986375044819,0.002048769397943586
0.03330600343624589,0.03676945141627823,0.0020223444415277676
0.03361449000108765,0.037114557188956614,0.00202733223791273
0.03392583382740992,0.037410362136966656,0.0021619734610815672
0.034240061379714255,0.037674793832915034,0.002236180741566419
0.034557199367621395,0.03798852635353173,0.0022434550320488585
0.03487727474814178,0.038252958049480104,0.0023043159653315676
0.03520031472796679,0.03858461814270348,0.002312553598974684
0.0355263467657814,0.03886249551810685,0.00229229350033389
0.03585539857459817,0.03923449264969523,0.0023265779366695087
0.0361874981241128,0.039557188956615266,0.002449117561767839
0.03652267364308175,0.039839548225170315,0.002426434569621513
0.03686095362172158,0.04038633918967372,0.0024634969865167384
0.03720236681413066,0.040915202581570456,0.0025979048363366517
0.03754694224073337,0.041251344567945505,0.002555701078189369
0.037894709190746674,0.04178020795984224,0.0026148047344298885
0.03824569722466999,0.042205987809250625,0.0025748293039938347
0.038599936176797675,0.04259143062029401,0.0026026771977321027
0.03895745615775501,0.042860344209394045,0.002640477976111116
0.0393182875570577,0.04333542488347078,0.0027017593107400454
0.03968246104569482,0.043689494442452494,0.002672384514614963
0.04005000757873611,0.044012190749372536,0.0027780507739891967
0.04042095839796306,0.04446486195769093,0.0027206112820374754
0.04079534503452449,0.04480548583721764,0.0027534416132828565
0.04117319931161679,0.045114736464682684,0.0026583499984804888
0.04155455334718875,0.04554499820724274,0.002652011918591215
0.04193943955667186,0.04591251344567946,0.002650951292235944
0.04232789065573549,0.04632932950878452,0.002568754353880643
0.042719939663067766,0.04681785586231624,0.002544936646241356
0.04311561990318229,0.04713158838293295,0.0025732815539896907
0.0435149650092505,0.04756633201864467,0.0025159043322648695
0.04391800892596086,0.04802348512011474,0.002590660889527734
0.044324785912403956,0.0485209752599498,0.0027307445880313938
0.04473533054498463,0.04904983865184654,0.00259736782660561
0.04514967772036102,0.04950250986016493,0.002618937035675038
0.04556786265841064,0.04990139835066331,0.0025619812230020414
0.045989920905224385,0.050403370383650045,0.0026261667274566055
0.046415888336127774,0.05086052348512012,0.0026560485199485753
0.04684580115873045,0.0513131946934385,0.002709925382526434
0.04727969591600391,0.05168070993187522,0.002735011822493128
0.047717609489387455,0.05216923628540695,0.002803721808938807
0.048159579101923505,0.05272499103621371,0.002908223380155368
0.04860564232142134,0.05314180709931875,0.002966642384995117
0.04905583706365046,0.053621369666547146,0.0029737172485707376
0.04951020159556351,0.05419953388311223,0.0030386699381665825
0.04996877453854884,0.05460738615991395,0.003015973323631434
0.050431594871713586,0.055131767658659014,0.0029931120632524233
0.0508987019351968,0.0555441018286124,0.0030579994890383285
0.05137013543351344,0.056059519541054134,0.0032073853127539396
0.05184593543892913,0.056561491574040876,0.00317030365834852
0.05232614239486662,0.057067945500179275,0.0031505332166056246
0.05281079711934331,0.05743994263176766,0.0032023989933921996
0.05329994080844088,0.058031552527787744,0.0031694446481934364
0.05379361503980703,0.05862764431695947,0.0032165334212968704
0.05429186177618943,0.05908031552527787,0.0032482510095225995
0.05479472336900287,0.05962262459662961,0.003398304335081638
0.055302242561929005,0.06013804230907136,0.0034275202788367357
0.055814462494549605,0.060671387594119754,0.003431311300574152
0.05633142670601358,0.06129885263535316,0.003466708862528823
0.05685317913873753,0.06186357117246325,0.0034466927196307316
0.05737976414214134,0.06238347077805665,0.003545920609868218
0.05791122647641758,0.06293474363571172,0.003520168142689204
0.058447611316336315,0.06365632843313015,0.0033391390702975916
0.05898896425508499,0.06433309429903192,0.003378289211011699
0.0595353313081437,0.06483058443886698,0.0034548552221711085
0.06008675891719687,0.06533255647185371,0.003355475268903646
0.060643293954080614,0.06595105772678381,0.0034386666205299017
0.061204983724766966,0.06649784869128719,0.0034323518782468877
0.061771875973384946,0.06701326640372894,0.0034568282711032678
0.06234401888627864,0.06767210469702402,0.0034176504726844852
0.06292146109610344,0.0683174973108641,0.003453226850509265
0.06350425168595962,0.06904356400143422,0.0033521611330012036
0.0640924401935645,0.06977859447830763,0.003461257876702734
0.06468607661546327,0.0703164216565077,0.003522174309577459
0.06528521141127848,0.07115453567586948,0.003626501225191355
0.0658898955079995,0.07186267479383292,0.003596590100767468
0.06650018030431118,0.07262011473646468,0.003863164849074444
0.0671161176749628,0.07329688060236644,0.003937734178134116
0.06773775997517752,0.07404983865184654,0.003972810584846965
0.06836516004510239,0.07465937612047328,0.004073337111384635
0.06899837121430018,0.07531821441376838,0.004106867060072676
0.06963744730628223,0.0760129078522768,0.004205927658409309
0.07028244264308345,0.07680172104697025,0.004068973200214584
0.07093341204987996,0.07755019720329866,0.0041243727308302326
0.07159041085964889,0.07828970957332378,0.004051305279862399
0.07225349491787214,0.07906955898171389,0.004155412989582493
0.07292272058728312,0.07987181785586231,0.004178960478634518
0.07359814475265763,0.08053961993546073,0.004137553173922999
0.07427982482564918,0.08120294012190749,0.004083843939093163
0.07496781874966876,0.08195141627823593,0.004012692110652052
0.07566218500481055,0.0827895302975977,0.00398481499308439
0.07636298261282241,0.08343044101828613,0.0038790893829791766
0.07707027114212295,0.08433578343492291,0.0038568044026573538
0.0777841107128649,0.0851604517748297,0.0038433202880166274
0.07850456200204509,0.08585514521333812,0.0038371450757950557
0.07923168624866253,0.08659017569021155,0.003808232139334791
0.07996554525892346,0.08723108641089997,0.0038790778754697044
0.080706201411495,0.0880333452850484,0.0038231362987050325
0.08145371766280746,0.08892972391538186,0.003793716571992559
0.0822081575524054,0.08979921118680531,0.003909119893513686
0.08296958520834907,0.09058802438149874,0.0038896934277590205
0.0837380653526649,0.09126927214055218,0.0038658879635947658
0.08451366330684713,0.0920715310147006,0.0038516505363061287
0.08529644499741025,0.09283345285048406,0.0038094656384584456
0.08608647696149245,0.09357296522050915,0.0037953635180652755
0.08688382635251184,0.09442452491932592,0.004026714881636349
0.08768856094587427,0.09535227680172105,0.004191801570992826
0.08850074914473438,0.0962889924704195,0.004195737199714843
0.08932045998580969,0.09725259949802798,0.004099480191647259
0.09014776314524918,0.0980414126927214,0.004141017575686863
0.09098272894455559,0.09911258515596988,0.004080858812535761
0.09182542835656282,0.099932771602725,0.004131779918306039
0.09267593301146883,0.10074847615632843,0.004083278244822008
0.09353431520292387,0.10157762638938687,0.003948432270633751
0.09440064789417603,0.10243814987450699,0.0040431655802637655
0.0952750047242729,0.10328970957332377,0.004034932020237247
0.09615746001432096,0.10410541412692723,0.0039605443834616625
0.09704808877380307,0.10500179275726067,0.004096394766079448
0.09794696670695395,0.10604159196844747,0.00407027847804875
0.09885417021919574,0.10701416278235927,0.003978102036858941
0.09976977642363201,0.10799569738257439,0.0038115244870714597
0.1006938631476027,0.10899515955539621,0.0036690408752777866
0.10162650893929952,0.10987809250627464,0.0037254691220706283
0.10256779307444219,0.11080136249551811,0.0038466493300750235
0.10351779556301763,0.11181427034779493,0.003944620512170865
0.10447659715608042,0.11298852635353171,0.003922446095109611
0.10544427935261684,0.11418519182502689,0.003961798064011112
0.10642092440647247,0.11535496593761205,0.0040465094706355524
0.10740661533334334,0.11639476514879885,0.004155907104883208
0.10840143591783309,0.11753764790247401,0.004169325118039393
0.10940547072057424,0.11851918250268914,0.004169590093786045
0.11041880508541602,0.11950071710290429,0.004304850011878269
0.11144152514667881,0.12055844388669774,0.0041949524975628755
0.1124737178364752,0.12188060236643958,0.004434694305281377
0.1135154708920999,0.12283524560774473,0.00439312160091222
0.11456687286348714,0.1240005378271782,0.004610377477452579
0.11562801312073753,0.12498207242739334,0.0045910281486807635
0.11669898186171475,0.12629078522768017,0.004587361111129991
0.11777987011971193,0.127451595553962,0.004480102526648174
0.11887076977119033,0.12872445320903553,0.004547910761500499
0.11997177354358843,0.1298718178558623,0.00448657428539503
0.12108297502320395,0.13078164216565075,0.00426955052135232
0.12220446866314887,0.13193348870562924,0.0042637989543256455
0.1233363497913776,0.13304051631409108,0.004297177616421967
0.12447871461879062,0.13421477231982787,0.004497314213408441
0.125631660247412,0.13537558264610972,0.00461802974617137
0.1267952846786434,0.13676496952312658,0.004798080079129732
0.12796968682159415,0.13797059878092505,0.004776117917302588
0.1291549665014884,0.13929723915381859,0.0046147783569385195
0.1303512244681509,0.1406238795267121,0.004425171933739819
0.1315585624045704,0.14202671208318393,0.004206110733109963
0.1327770829355429,0.14343850842595912,0.00412427261573133
0.13400688963639507,0.144908569379706,0.0042185808543311
0.13524808704178753,0.14639207601290785,0.004234541836805938
0.1365007806546014,0.14809071351738973,0.0042651466516694546
0.13776507695490536,0.1494666547149516,0.004045552385064308
0.13904108340900698,0.15082915023305846,0.0041541371484923794
0.1403289084785873,0.15226783793474366,0.004195684004206571
0.14162866162991988,0.15358551452133382,0.004267605429078732
0.1429404533431761,0.15486285406955896,0.004187209326581731
0.14426439512181574,0.15619397633560414,0.004155155166969558
0.14560059950206486,0.15757888131946934,0.004069864454155758
0.14694918006248173,0.15901756902115452,0.00396185158311394
0.14831025143361043,0.1604741842954464,0.004073800091312049
0.14968392930772556,0.16185460738615992,0.004023623581197792
0.1510703304486654,0.1632305485837218,0.0038366680815763196
0.1524695727017573,0.16480817497310865,0.00355329936238681
0.15388177500383463,0.16647543922552888,0.0033981828290852584
0.155307057393346,0.16803513804230907,0.0035282112697717447
0.1567455410205595,0.1696620652563643,0.003370355174548517
0.15819734815786,0.1710962710648978,0.003260284194642899
0.1596626022101425,0.17256633201864466,0.003183094381597541
0.161141427725302,0.17397812836141985,0.003254566349783428
0.16263395040481923,0.17542577984940838,0.003475993162222242
0.16414029711444664,0.17722301900322696,0.0035383813950210226
0.16566059589499135,0.17880064539261384,0.0034827767333608655
0.16719497597319902,0.18032000717102903,0.003720844192663441
0.16874356777273758,0.18199175331660092,0.003592678393653738
0.17030650292528443,0.18365453567586948,0.00373569072773183
0.17188391428171457,0.1854069558981714,0.003880099034041358
0.17347593592339308,0.18716385801362495,0.003949099232684786
0.17508270317357252,0.18892076012907852,0.004173207068685279
0.17670435260889467,0.1906059519541054,0.004135977731841789
0.1783410220710008,0.19222839727500898,0.004118304612449259
0.17999285067824763,0.19398081749731086,0.0043659789579777964
0.18165997883753268,0.1955270706346361,0.00413308426156424
0.18334254825622906,0.19750806740767302,0.004086466425022859
0.18504070195423022,0.1993546073861599,0.003983873899324656
0.1867545842761076,0.20087396916457506,0.003892541332174181
0.18848434090337954,0.20268465399784868,0.0039065983161402935
0.1902301188668944,0.2046118680530656,0.0038949258884852624
0.1919920665593285,0.20651219074937255,0.003898190820625442
0.1937703337477989,0.20846629616349946,0.003935457795875278
0.19556507158659492,0.21051003944065974,0.003756329763823558
0.19737643263002555,0.21247310864108998,0.00364368388240877
0.19920457084538692,0.21453926138400864,0.0036322572676034583
0.2010496416260499,0.2165247400501972,0.003971105152286887
0.2029118018046678,0.21832197920401578,0.004253775995096697
0.20479120966650854,0.22023574757977774,0.004084371303267862
0.2066880249629082,0.22225708139117958,0.004359356329169497
0.20860240892485027,0.22423807816421654,0.0043685010480098
0.2105345242766706,0.22612047328791682,0.0044467367413401505
0.21248453524988828,0.22809250627465044,0.004327950615796207
0.21445260759716675,0.23036930799569735,0.004240333088229186
0.21643890860640203,0.23218447472212267,0.0044593397925454395
0.21844360711494262,0.23427303693079954,0.004470297437327947
0.22046687352394098,0.23636159913947646,0.004504794384826463
0.22250887981283693,0.23860702760846184,0.004746614273817388
0.2245697995539774,0.24072696306920044,0.004932094381067041
0.22664980792736927,0.24294998207242738,0.0048313085049888505
0.22874908173557018,0.24498924345643597,0.005116290377493501
0.23086779941871696,0.2472750089637863,0.005296090044439632
0.23300614106969247,0.24948010039440657,0.005172405897710669
0.23516428844943485,0.25176138400860526,0.0054019591283487765
0.23734242500238661,0.25389924704195055,0.005441969056827751
0.23954073587208768,0.25619845822875587,0.005517364394836026
0.24175940791691308,0.25841251344567945,0.005481853900720709
0.243998629725955,0.2606265686626031,0.005680933887433383
0.24625859163505467,0.2626254930082467,0.005513884354665308
0.24853948574297985,0.2652518823951237,0.005569624653821643
0.25084150592775384,0.26764073144496237,0.005882168649177025
0.25316484786313553,0.2701147364646827,0.005627896889359918
0.2555097090352507,0.2726918250268914,0.005742930064681194
0.25787628875938007,0.2752913230548584,0.005556264237273812
0.26026478819690047,0.27751434205808534,0.005605431216206243
0.26267541037238357,0.2800959125134458,0.005715199754406078
0.2651083601908539,0.28254302617425603,0.005673542921417674
0.26756384445520454,0.28523216206525637,0.00572180362558535
0.27004207188377727,0.2877689135891,0.005558473126659127
0.2725432531281028,0.29065525277877374,0.005506488046690837
0.27506760079080644,0.2932995697382575,0.005539786331907337
0.2776153294436801,0.29579598422373615,0.005486564622660657
0.28018665564591955,0.2982968806023664,0.005274866462518066
0.2827817979625341,0.3007529580494801,0.005080190685441318
0.28540097698292377,0.30363033345285056,0.005229353390362081
0.28804441533962977,0.3060998565794191,0.00492800179554966
0.29071233772725785,0.3087665830046612,0.005167855812144795
0.2934049709215787,0.31166636787379,0.005368737232723551
0.29612254379880343,0.31457063463607027,0.005054903058094728
0.29886528735503826,0.317537647902474,0.004945426051311697
0.30163343472591975,0.320258157045536,0.0047441402978012715
0.3044272212064303,0.32300555754750804,0.005083802970418995
0.30724688427090036,0.3258784510577268,0.005152336404820083
0.31009266359319265,0.3284062387952671,0.0054619550364035496
0.312964801067075,0.33120294012190754,0.005309516632052082
0.3158635408267819,0.33416995338831124,0.005066720244195976
0.3187891292677646,0.3369397633560416,0.00511118382321091
0.32174181506763716,0.34000089637863035,0.005411800146600077
0.3247218492073129,0.34277070634636064,0.005355334089397129
0.3277294849923382,0.34590354965937614,0.005239995687588068
0.33076497807442423,0.3489288275367516,0.0051482649962506745
0.3338285864731761,0.35201237002509855,0.00506409634107049
0.3369205705980267,0.35503316600932233,0.004976684414695693
0.34004119327037063,0.35822875582646113,0.005237652487570915
0.34319071974590426,0.36142882753675154,0.0052737916146857605
0.34636941773717345,0.36464234492649694,0.005097438441211185
0.3495775574363275,0.36751523843671563,0.004751370467466491
0.3528154115380883,0.3711634994621728,0.004864922460532449
0.3560832552629278,0.37430978845464324,0.0049513685152121545
0.3593813663804626,0.3777967013266404,0.004872990300443928
0.36271002523306484,0.3811133022588741,0.00491444801233308
0.36606951475969024,0.38473019003226966,0.005266958669628296
0.36946012051993027,0.38813194693438513,0.005707843382930533
0.37288213071828336,0.392040157762639,0.0055466050930342205
0.3763358362286533,0.3956211903908211,0.005527686390196874
0.37982153061907364,0.39900501972032987,0.0050602935652373955
0.3833395101766601,0.4023216206525637,0.004753023680075479
0.38689007393279756,0.4058443886697741,0.005035825751595477
0.390473523688556,0.4091833990677662,0.004875639229215475
0.39409016404034475,0.41267927572606666,0.0050464184161492995
0.39774030240580366,0.4164082108282539,0.005167927073003278
0.4014242490499322,0.42001613481534605,0.004975336558133251
0.40514231711146476,0.42343581929006807,0.0051038970623582215
0.408894822629486,0.4271647543922553,0.005026538581260839
0.4126820845702952,0.4308667981355324,0.005342891626159774
0.4165044248545185,0.4348422373610613,0.005380006160996168
0.4203621683844714,0.4385980638221585,0.0056840191279670955
0.4242556430717777,0.44239422732162065,0.005572228806232041
0.42818517986524113,0.4462755467909645,0.0051203131083547605
0.4321511127789762,0.4502913230548583,0.005135824984174942
0.4361537789208006,0.4547508067407673,0.005147751237046575
0.44019351852088745,0.45858730727859454,0.005043363548599943
0.4442706749606883,0.4630064539261384,0.005471386292915659
0.4483855948021186,0.4670984223736106,0.005200989772670084
0.45253862781701665,0.4712352097525995,0.00541020591207809
0.4567301270168747,0.4753899247041951,0.005243344644236164
0.46096044868284336,0.47965668698458225,0.0052708134804728855
0.46522995239601894,0.4838114019361778,0.0051143269215615786
0.4695390010680058,0.48857565435640005,0.005046126502953007
0.4738879609717651,0.492820007171029,0.00501201338280545
0.4782772017727485,0.49750358551452123,0.004691336006406368
0.4827070965603183,0.502155790605952,0.004538527578918464
0.4871780218794631,0.5063373969164575,0.004402112523031711
0.4916903577628026,0.5109537468626748,0.004667972941654667
0.4962444877628913,0.515610433847257,0.0045743642750438185
0.5008407989848213,0.520016134815346,0.004532807101770484
0.5054796821191241,0.5245204374327717,0.004586857515737379
0.5101615314749833,0.529311581211904,0.0045759716931742
0.5148867450137492,0.5338382932950878,0.004685239994755104
0.5196557243827657,0.538781821441377,0.0045094492707728985
0.5244688749495119,0.5433667981355325,0.004509159718624454
0.5293266058360562,0.5484716744352816,0.004612758683442304
0.5342293299538352,0.5534779490856938,0.004368347771035916
0.53917746403875,0.5585559340265329,0.004632265383347861
0.5441714286865893,0.563373969164575,0.00451557994724605
0.5492116483887789,0.5684564359985658,0.003969404609832382
0.5542985515684669,0.5732923987092147,0.003690609133491671
0.5594325706169377,0.5782090354965936,0.003830438444247289
0.5646141419303667,0.582946396557906,0.0034587163057908823
0.5698437059469142,0.5881005736823235,0.0037061790758889652
0.5751217071841613,0.5929948010039441,0.003741863374975441
0.5804485942768978,0.5979472929365364,0.003409330160841141
0.5858248200152536,0.6032986733596271,0.003043715496699206
0.5912508413831875,0.6086545356758696,0.0033985670358989387
0.5967271195973316,0.6139745428468985,0.0033906080402133043
0.6022541201461928,0.6192721405521693,0.0033823564811633422
0.6078323128297229,0.6249820724273935,0.003432686747079123
0.6134621717992506,0.6308488705629257,0.003656903180285037
0.6191441755977841,0.636352635353173,0.0037640817333348345
0.6248788072006894,0.6417264252420222,0.004271055790874526
0.6306665540567405,0.6471539978486913,0.003991712363543402
0.6365079081295572,0.6529894227321621,0.00408867510975673
0.642403365939419,0.6589100035855144,0.004150167448258315
0.6483534286054721,0.664723019003227,0.004041335202171682
0.6543586018883236,0.6709259591251344,0.004004942078903631
0.6604193962330305,0.6770437432771603,0.0036031992855781758
0.6665363268124913,0.682596808892076,0.003720928170008087
0.6727099135712337,0.6887325206167085,0.0038398662989185188
0.6789406812696106,0.6945410541412693,0.0034602098661642993
0.6852291595284065,0.7001792757260666,0.003836563367590537
0.6915758828738525,0.7063777339548226,0.003952039870310365
0.697981390783066,0.712271423449265,0.0038492594657660575
0.7044462277299037,0.7184922911437791,0.003607606931029914
0.7109709432312431,0.7247086769451416,0.003919659778405421
0.7175560918936928,0.7306695948368591,0.004238651043564789
0.7242022334607315,0.7371414485478667,0.0038118319010161856
0.730909932860291,0.7436894944424525,0.0038403777665265717
0.737679760252773,0.7506543564001436,0.0035260851092060127
0.7445122910795136,0.7572292936536393,0.003642642402755484
0.751408106111697,0.7638266403728935,0.0033440282863402685
0.7583677914997191,0.770916995338831,0.003255680558082865
0.7653919388230148,0.777680172104697,0.0032318148061563387
0.77248114514034,0.7844164575116528,0.0033740748200193796
0.7796360130405229,0.7913365005378272,0.0031183478181360286
0.7868571506936851,0.7985792398709214,0.003320666465081995
0.794145171902934,0.8054768734313373,0.003468173239203365
0.8015006961565405,0.8125313732520617,0.003213919852855691
0.8089243486805938,0.8201640372893511,0.0031624265461853472
0.8164167604921464,0.827532269630692,0.0033635406241688958
0.823978568452852,0.8348019003226964,0.0029069376093731527
0.8316104153230962,0.8418339906776623,0.0026849827828987947
0.8393129498166364,0.8490005378271782,0.0028908461751415474
0.8470868266557402,0.8559205808533525,0.002974231332289435
0.8549327066268376,0.8633784510577268,0.002726806286336471
0.8628512566366896,0.8708945858730728,0.0025606741296529726
0.8708431497690724,0.8786124058802439,0.0029286427348640407
0.8789090653419954,0.8858685908927931,0.0029511185708004156
0.8870496889654403,0.8934564359985657,0.0024990590378167602
0.8952657125996392,0.9013804230907135,0.002381006176224492
0.9035578346138929,0.9091296163499465,0.002312437779710313
0.9119267598459299,0.9171566869845824,0.0016239880754796371
0.9203731996618221,0.9249551810684835,0.0018982403408595435
0.9288978720164498,0.9334887056292578,0.0019167044866701991
0.9375015015145289,0.9416188598063823,0.0016452882641672074
0.9461848194722002,0.9498252061670849,0.0017527519707146028
0.9549485639791966,0.9578388311222661,0.0015739962368001793
0.9637934799615786,0.966013804230907,0.001262740199519653
0.9727203192450538,0.9743859806382217,0.0011752572572788673
0.9817298406188841,0.9824130512728576,0.0007377219726071891
0.9908228099003797,0.9913678737898888,0.0007416446088095541
1.0,1.0,0.0


==> data_2/flickr/gat/roc_rmia-offline_mean.csv <==
fpr,tpr_mean,tpr_std
0.0001,0.0,0.0
0.00010092621909870473,0.0003182144137683758,0.00016290378359667718
0.00010186101701559753,0.0003182144137683758,0.00016290378359667718
0.00010280447320933097,0.0003182144137683758,0.00016290378359667718
0.00010375666787451859,0.0003182144137683758,0.00016290378359667718
0.00010471768194855202,0.0003182144137683758,0.00016290378359667718
0.0001056875971184804,0.0003182144137683758,0.00016290378359667718
0.00010666649582795387,0.0003182144137683758,0.00016290378359667718
0.00010765446128423159,0.0003182144137683758,0.00016290378359667718
0.00010865157746525384,0.0003182144137683758,0.00016290378359667718
0.00010965792912678099,0.0003182144137683758,0.00016290378359667718
0.00011067360180959734,0.0003182144137683758,0.00016290378359667718
0.00011169868184678226,0.0003182144137683758,0.00016290378359667718
0.00011273325637104872,0.0003182144137683758,0.00016290378359667718
0.00011377741332214914,0.0003182144137683758,0.00016290378359667718
0.00011483124145435111,0.0003182144137683758,0.00016290378359667718
0.00011589483034398106,0.0003182144137683758,0.00016290378359667718
0.00011696827039703847,0.0003182144137683758,0.00016290378359667718
0.00011805165285688056,0.0003182144137683758,0.00016290378359667718
0.0001191450698119776,0.0003182144137683758,0.00016290378359667718
0.00012024861420374123,0.0003182144137683758,0.00016290378359667718
0.00012136237983442405,0.0003182144137683758,0.00016290378359667718
0.00012248646137509307,0.0003182144137683758,0.00016290378359667718
0.00012362095437367691,0.0003182144137683758,0.00016290378359667718
0.00012476595526308696,0.0003182144137683758,0.00016290378359667718
0.0001259215613694151,0.0003182144137683758,0.00016290378359667718
0.0001270878709202058,0.0003182144137683758,0.00016290378359667718
0.000128264983052806,0.0003182144137683758,0.00016290378359667718
0.0001294529978227916,0.0003182144137683758,0.00016290378359667718
0.00013065201621247213,0.0003182144137683758,0.00016290378359667718
0.00013186214013947485,0.0003182144137683758,0.00016290378359667718
0.00013308347246540747,0.0003182144137683758,0.00016290378359667718
0.00013431611700460153,0.0003182144137683758,0.00016290378359667718
0.0001355601785329369,0.00048404446038006457,0.0002769279696601771
0.0001368157627967472,0.00048404446038006457,0.0002769279696601771
0.00013808297652180923,0.00048404446038006457,0.0002769279696601771
0.0001393619274224142,0.00048404446038006457,0.0002769279696601771
0.00014065272421052364,0.00048404446038006457,0.0002769279696601771
0.00014195547660501016,0.00048404446038006457,0.0002769279696601771
0.0001432702953409831,0.00048404446038006457,0.0002769279696601771
0.00014459729217920195,0.00048404446038006457,0.0002769279696601771
0.00014593657991557562,0.00048404446038006457,0.0002769279696601771
0.00014728827239075018,0.00048404446038006457,0.0002769279696601771
0.0001486524844997857,0.00048404446038006457,0.0002769279696601771
0.00015002933220192182,0.00048404446038006457,0.0002769279696601771
0.0001514189325304352,0.00048404446038006457,0.0002769279696601771
0.00015282140360258693,0.00048404446038006457,0.0002769279696601771
0.0001542368646296629,0.00048404446038006457,0.0002769279696601771
0.00015566543592710622,0.00048404446038006457,0.0002769279696601771
0.00015710723892474503,0.00048404446038006457,0.0002769279696601771
0.00015856239617711372,0.00048404446038006457,0.0002769279696601771
0.00016003103137387001,0.00048404446038006457,0.0002769279696601771
0.00016151326935030913,0.00048404446038006457,0.0002769279696601771
0.0001630092360979741,0.00048404446038006457,0.0002769279696601771
0.00016451905877536624,0.00048404446038006457,0.0002769279696601771
0.00016604286571875296,0.00048404446038006457,0.0002769279696601771
0.0001675807864530767,0.00048404446038006457,0.0002769279696601771
0.00016913295170296487,0.00048404446038006457,0.0002769279696601771
0.0001706994934038408,0.00048404446038006457,0.0002769279696601771
0.0001722805447131394,0.00048404446038006457,0.0002769279696601771
0.00017387624002162505,0.00048404446038006457,0.0002769279696601771
0.00017548671496481503,0.00048404446038006457,0.0002769279696601771
0.00017711210643450888,0.00048404446038006457,0.0002769279696601771
0.00017875255259042355,0.00048404446038006457,0.0002769279696601771
0.00018040819287193827,0.0006767658659017569,0.00031298464703663075
0.00018207916800994624,0.0006767658659017569,0.00031298464703663075
0.00018376562003881704,0.0006767658659017569,0.00031298464703663075
0.00018546769230846994,0.0006767658659017569,0.00031298464703663075
0.00018718552949655793,0.0006767658659017569,0.00031298464703663075
0.00018891927762076664,0.0006767658659017569,0.00031298464703663075
0.0001906690840512252,0.0006767658659017569,0.00031298464703663075
0.00019243509752303302,0.0006767658659017569,0.00031298464703663075
0.00019421746814890265,0.0006767658659017569,0.00031298464703663075
0.00019601634743191858,0.0006767658659017569,0.00031298464703663075
0.00019783188827841644,0.0006767658659017569,0.00031298464703663075
0.00019966424501097934,0.0006767658659017569,0.00031298464703663075
0.00020151357338155586,0.0006767658659017569,0.00031298464703663075
0.0002033800305846982,0.0006767658659017569,0.00031298464703663075
0.00020526377527092522,0.0006767658659017569,0.00031298464703663075
0.0002071649675602069,0.0006767658659017569,0.00031298464703663075
0.000209083769055575,0.0006767658659017569,0.00031298464703663075
0.00021102034285685965,0.0006767658659017569,0.00031298464703663075
0.0002129748535745521,0.0006767658659017569,0.00031298464703663075
0.00021494746734379805,0.0006767658659017569,0.00031298464703663075
0.00021693835183851843,0.0006767658659017569,0.00031298464703663075
0.00021894767628566206,0.0006767658659017569,0.00031298464703663075
0.00022097561147959031,0.0006767658659017569,0.00031298464703663075
0.00022302232979659386,0.0006767658659017569,0.00031298464703663075
0.00022508800520954617,0.0008157045536034422,0.00028251336568836655
0.0002271728133026905,0.0008157045536034422,0.00028251336568836655
0.00022927693128656486,0.0008157045536034422,0.00028251336568836655
0.0002314005380130654,0.0008157045536034422,0.00028251336568836655
0.00023354381399064793,0.0008157045536034422,0.00028251336568836655
0.00023570694139967278,0.0008157045536034422,0.00028251336568836655
0.00023789010410788934,0.0008157045536034422,0.00028251336568836655
0.00024009348768606518,0.0008157045536034422,0.00028251336568836655
0.00024231727942376007,0.0008157045536034422,0.00028251336568836655
0.00024456166834524467,0.0008157045536034422,0.00028251336568836655
0.00024682684522556923,0.0008157045536034422,0.00028251336568836655
0.00024911300260677886,0.0008157045536034422,0.00028251336568836655
0.0002514203348142797,0.0008157045536034422,0.00028251336568836655
0.00025374903797335715,0.0008157045536034422,0.00028251336568836655
0.00025609931002584595,0.0008157045536034422,0.00028251336568836655
0.00025847135074695635,0.0008157045536034422,0.00028251336568836655
0.0002608653617622548,0.0008157045536034422,0.00028251336568836655
0.000263281546564802,0.0008157045536034422,0.00028251336568836655
0.00026572011053245065,0.0008157045536034422,0.00028251336568836655
0.00026818126094530154,0.0008157045536034422,0.00028251336568836655
0.0002706652070033241,0.000968088920760129,0.00022179208270462094
0.0002731721598441376,0.000968088920760129,0.00022179208270462094
0.0002757023325609583,0.000968088920760129,0.00022179208270462094
0.0002782559402207126,0.000968088920760129,0.00022179208270462094
0.00028083319988231727,0.000968088920760129,0.00022179208270462094
0.0002834343306151309,0.000968088920760129,0.00022179208270462094
0.0002860595535175742,0.000968088920760129,0.00022179208270462094
0.00028870909173592344,0.000968088920760129,0.00022179208270462094
0.00029138317048327885,0.000968088920760129,0.00022179208270462094
0.00029408201705870637,0.000968088920760129,0.00022179208270462094
0.00029680586086656025,0.000968088920760129,0.00022179208270462094
0.00029955493343598134,0.000968088920760129,0.00022179208270462094
0.0003023294684405776,0.000968088920760129,0.00022179208270462094
0.00030512970171828706,0.000968088920760129,0.00022179208270462094
0.00030795587129142264,0.000968088920760129,0.00022179208270462094
0.00031080821738690636,0.000968088920760129,0.00022179208270462094
0.00031368698245668765,0.000968088920760129,0.00022179208270462094
0.00031659241119835204,0.0011294370742201505,0.00015496955276550663
0.00031952475057592136,0.0011294370742201505,0.00015496955276550663
0.0003224842498408442,0.0011294370742201505,0.00015496955276550663
0.0003254711605531848,0.0011294370742201505,0.00015496955276550663
0.00032848573660300434,0.0011294370742201505,0.00015496955276550663
0.0003315282342319423,0.0011294370742201505,0.00015496955276550663
0.00033459891205499747,0.0011294370742201505,0.00015496955276550663
0.0003376980310825091,0.0011294370742201505,0.00015496955276550663
0.0003408258547423452,0.0011294370742201505,0.00015496955276550663
0.00034398264890229247,0.0011294370742201505,0.00015496955276550663
0.00034716868189265597,0.0011294370742201505,0.00015496955276550663
0.00035038422452906756,0.0011294370742201505,0.00015496955276550663
0.00035362955013550426,0.0011294370742201505,0.00015496955276550663
0.000356904934567523,0.0011294370742201505,0.00015496955276550663
0.000360210656235707,0.0012280387235568304,0.00019501815312633828
0.00036354699612933176,0.0012280387235568304,0.00019501815312633828
0.00036691423784024937,0.0012280387235568304,0.00019501815312633828
0.0003703126675869927,0.0012280387235568304,0.00019501815312633828
0.0003737425742391064,0.0012280387235568304,0.00019501815312633828
0.00037720424934169976,0.0012280387235568304,0.00019501815312633828
0.0003806979871402284,0.0012280387235568304,0.00019501815312633828
0.0003842240846055061,0.0012280387235568304,0.00019501815312633828
0.00038778284145894574,0.0012280387235568304,0.00019501815312633828
0.0003913745601980384,0.0012280387235568304,0.00019501815312633828
0.0003949995461220643,0.0012280387235568304,0.00019501815312633828
0.00039865810735804387,0.0012280387235568304,0.00019501815312633828
0.0004023505548869293,0.0012280387235568304,0.00019501815312633828
0.00040607720257003656,0.0013806937726055155,0.00020693915494218788
0.0004098383671757261,0.0013810698890660846,0.0002071465117170232
0.0004136343684063274,0.0013814494891891446,0.00020736249605412955
0.0004174655289253135,0.0013818326052410432,0.000207587291353624
0.0004213321743847289,0.001382219269786985,0.00020782108345312203
0.0004252346334528682,0.0013826095156937988,0.00020806406061958142
0.00042917323784221574,0.0013830033761327335,0.0002083164135395556
0.0004331483223376398,0.0013834008845822758,0.00020857833530782971
0.0004371602248248502,0.0013838020748309968,0.00020885002141441788
0.000441209286319119,0.0013842069809804239,0.0002091316697299015
0.0004452958509942655,0.0013846156374479385,0.00020942348048909006
0.00044942026621191424,0.0014700609537468628,0.00021731918902794529
0.0004535828825510186,0.0014700609537468628,0.00021731918902794529
0.00045778405383766163,0.0014700609537468628,0.00021731918902794529
0.0004620241371751313,0.0014700609537468628,0.00021731918902794529
0.0004663034929742731,0.0014700609537468628,0.00021731918902794529
0.00047062248498412813,0.0014700609537468628,0.00021731918902794529
0.00047498148032285,0.0014700609537468628,0.00021731918902794529
0.0004793808495089107,0.0014700609537468628,0.00021731918902794529
0.00048382096649259574,0.0014700609537468628,0.00021731918902794529
0.000488302208687788,0.0014700609537468628,0.00021731918902794529
0.0004928249570040513,0.0014700609537468628,0.00021731918902794529
0.0004973895958790063,0.001600035855145213,0.00022164108387896756
0.000501996513311008,0.001600035855145213,0.00022164108387896756
0.0005066461008921268,0.001600035855145213,0.00022164108387896756
0.0005113387538414326,0.001600035855145213,0.00022164108387896756
0.0005160748710385908,0.001600035855145213,0.00022164108387896756
0.000520854855057766,0.001600035855145213,0.00022164108387896756
0.0005256791122018419,0.001600035855145213,0.00022164108387896756
0.0005305480525369575,0.001600035855145213,0.00022164108387896756
0.0005354620899273607,0.001600035855145213,0.00022164108387896756
0.0005404216420705915,0.0016941556113302257,0.0002753113302208544
0.0005454271305329836,0.0016941556113302257,0.0002753113302208544
0.0005504789807854967,0.0016941556113302257,0.0002753113302208544
0.0005555776222398878,0.0016941556113302257,0.0002753113302208544
0.0005607234882852032,0.0016941556113302257,0.0002753113302208544
0.0005659170163246243,0.0016941556113302257,0.0002753113302208544
0.0005711586478126435,0.0016941556113302257,0.0002753113302208544
0.0005764488282925873,0.0016941556113302257,0.0002753113302208544
0.0005817880074344935,0.0016941556113302257,0.0002753113302208544
0.0005871766390733255,0.0018425111382709039,0.00019277718491268753
0.0005926151812475553,0.0018430549924883268,0.0001939042153819059
0.0005981040962380944,0.0018436038839873808,0.0001950504573949824
0.0006036438506075864,0.00184415785942433,0.00019621609553997543
0.0006092349152400712,0.0018447169658875786,0.00019740131442455374
0.0006148777653810023,0.0018452812509016717,0.00019860629868421822
0.0006205728806776501,0.0018458507624313364,0.00019983123299203916
0.0006263207452198692,0.0018464255488855584,0.0002010763020698851
0.0006321218475812448,0.001976514879885263,0.00020641592886326045
0.0006379766808606282,0.001976514879885263,0.00020641592886326045
0.000643885742724042,0.001976514879885263,0.00020641592886326045
0.0006498495354469888,0.001976514879885263,0.00020641592886326045
0.0006558685659571436,0.001976514879885263,0.00020641592886326045
0.0006619433458774394,0.001976514879885263,0.00020641592886326045
0.0006680743915695614,0.001976514879885263,0.00020641592886326045
0.0006742622241778342,0.0021602724991036217,0.00023028383970356988
0.0006805073696735206,0.0021602724991036217,0.00023028383970356988
0.0006868103588995307,0.0021602724991036217,0.00023028383970356988
0.0006931717276155408,0.0021602724991036217,0.00023028383970356988
0.0006995920165435374,0.0021602724991036217,0.00023028383970356988
0.0007060717714137773,0.0021602724991036217,0.00023028383970356988
0.0007126115430111746,0.0021602724991036217,0.00023028383970356988
0.0007192118872221193,0.002272319827895303,0.0003141235533135802
0.0007258733650817253,0.002272319827895303,0.0003141235533135802
0.000732596542821523,0.002272319827895303,0.0003141235533135802
0.0007393819919175866,0.002272319827895303,0.0003141235533135802
0.0007462302891391107,0.002272319827895303,0.0003141235533135802
0.0007531420165974376,0.002272319827895303,0.0003141235533135802
0.0007601177617955331,0.002272319827895303,0.0003141235533135802
0.0007671581176779302,0.0024700467547581124,0.0003985611945639223
0.000774263682681127,0.002470757311258432,0.00039812383800830507
0.0007814350607844542,0.002471474449068765,0.0003976948154414391
0.0007886728615614156,0.002472198229146461,0.00039727447540504777
0.0007959777002314986,0.0024729287130134696,0.00039686317481137193
0.0008033501977124734,0.0024736659627615665,0.0003964612790600227
0.0008107909806731687,0.002599903049304319,0.0004047533466433512
0.000818300681586739,0.0026006540193956765,0.0004047678277210128
0.0008258799387844272,0.002601411945115445,0.0004047965686424068
0.0008335293965098195,0.0026021768908879844,0.00040483996129538606
0.0008412497049736118,0.0026029489217343636,0.000404898404385707
0.0008490415204088747,0.00260372810327789,0.0004049723034573019
0.0008569055051268347,0.0027384367156686983,0.0004337387973492111
0.0008648423275731727,0.0027384367156686983,0.0004337387973492111
0.000872852662384838,0.0027384367156686983,0.0004337387973492111
0.0008809371904473991,0.0027384367156686983,0.0004337387973492111
0.0008890965989529158,0.0027384367156686983,0.0004337387973492111
0.000897331581458352,0.0028370383650053784,0.00047387174960838405
0.0009056428379445294,0.0028370383650053784,0.00047387174960838405
0.0009140310748756232,0.0028370383650053784,0.00047387174960838405
0.0009224970052592174,0.0028370383650053784,0.00047387174960838405
0.0009310413487069075,0.0028370383650053784,0.00047387174960838405
0.000939664831495469,0.0028370383650053784,0.00047387174960838405
0.0009483681866285928,0.0029498027562749073,0.0004720944762319484
0.0009571521538991865,0.0029506811530019663,0.0004706497903916088
0.0009660174799522646,0.0029515676856072745,0.00046920388719286443
0.0009749649183484086,0.0029524624294468885,0.00046775709662311203
0.0009839952296278227,0.00295336546057483,0.0004663097617398602
0.00099310918137498,0.0030887336502995635,0.0004863774691508837
0.0010023075482838654,0.0030896534869904522,0.00048669143584863163
0.0010115911122238297,0.0030905818433844484,0.00048702572055409115
0.0010209606623060466,0.0030915187983926702,0.00048738079895937363
0.0010304169949505876,0.003092464431657124,0.0004877571536331644
0.0010399609139541202,0.0031911079239870925,0.0004637550370190197
0.0010495932305582276,0.0031911079239870925,0.0004637550370190197
0.00105931476351837,0.0031911079239870925,0.0004637550370190197
0.001069126339173476,0.0031911079239870925,0.0004637550370190197
0.0010790287915161836,0.003258336321262101,0.0004551322712688522
0.0010890229622637305,0.003258336321262101,0.0004551322712688522
0.0010991097009294972,0.003258336321262101,0.0004551322712688522
0.0011092898648952228,0.003258336321262101,0.0004551322712688522
0.0011195643194838783,0.003258336321262101,0.0004551322712688522
0.0011299339380332217,0.0033623659287620885,0.00044282201458349587
0.0011403996019700331,0.0033634124951557693,0.00044356229007424874
0.0011509622008850323,0.00336446875504727,0.0004443331662405454
0.0011616226326085018,0.0033655347982196175,0.00044513524271762073
0.0011723818032865986,0.0034331301541771246,0.0005075962477729634
0.001183240627458378,0.0034331301541771246,0.0005075962477729634
0.0011942000281335325,0.0034331301541771246,0.0005075962477729634
0.0012052609368708425,0.0034331301541771246,0.0005075962477729634
0.001216424293857368,0.003495876658300466,0.00050794789052229
0.001227691047988359,0.003495876658300466,0.00050794789052229
0.0012390621569479156,0.003495876658300466,0.00050794789052229
0.0012505385872903913,0.003495876658300466,0.00050794789052229
0.0012621213145225473,0.0035765507350304774,0.0005157099269861071
0.0012738113231864786,0.0035765507350304774,0.0005157099269861071
0.0012856096069432965,0.0035765507350304774,0.0005157099269861071
0.0012975171686575868,0.0035765507350304774,0.0005157099269861071
0.0013095350204826678,0.0037110075295804954,0.0005126714614444179
0.001321664183946605,0.0037110075295804954,0.0005126714614444179
0.0013339056900390587,0.0037110075295804954,0.0005126714614444179
0.001346260579298911,0.0038275367515238435,0.00046586782716903934
0.0013587299019027091,0.0038275367515238435,0.00046586782716903934
0.0013713147177539457,0.0038275367515238435,0.00046586782716903934
0.0013840160965731315,0.0038275367515238435,0.00046586782716903934
0.0013968351179887398,0.00391343754550271,0.00045958853637690945
0.0014097728716289677,0.003914731320866734,0.0004588841816401153
0.001422830457214352,0.003916037079425272,0.0004582092460784504
0.0014360089846512606,0.004038185729652205,0.0004038956957263274
0.0014493095741262166,0.004038185729652205,0.0004038956957263274
0.00146273335620113,0.004038185729652205,0.0004038956957263274
0.001476281471909391,0.004038185729652205,0.0004038956957263274
0.0014899550728528536,0.004146844198572486,0.0004075040325538386
0.0015037553212997384,0.004148224223417174,0.00040460279723908876
0.0015176833902834053,0.00414961703031554,0.0004017015159827329
0.0015317404637020797,0.004280207959842236,0.00041523073113682604
0.0015459277364194785,0.004280207959842236,0.00041523073113682604
0.001560246414366368,0.004280207959842236,0.00041523073113682604
0.0015746977146430868,0.004455001792757261,0.0005253149277451481
0.001589282865622978,0.004455001792757261,0.0005253149277451481
0.00160400310705682,0.004455001792757261,0.0005253149277451481
0.0016188596901781992,0.004598422373610614,0.0005485921842421529
0.0016338538778098604,0.004598422373610614,0.0005485921842421529
0.001648986944471065,0.004598422373610614,0.0005485921842421529
0.0016642601764859037,0.004705987809250628,0.0005390707109079932
0.0016796748720926532,0.004705987809250628,0.0005390707109079932
0.0016952323415541214,0.004705987809250628,0.0005390707109079932
0.0017109339072690134,0.004822517031193976,0.0005510278578329512
0.001726780903884356,0.004822517031193976,0.0005510278578329512
0.0017427746784089192,0.004822517031193976,0.0005510278578329512
0.0017589165903277326,0.00489870921477232,0.0005436265222847175
0.001775208011717636,0.00489870921477232,0.0005436265222847175
0.0017916503273638995,0.00489870921477232,0.0005436265222847175
0.0018082449348779518,0.005007823417833439,0.000558362069024382
0.0018249932448161524,0.005009498248827259,0.0005611601708683411
0.0018418966807997109,0.005113840086052349,0.0006294006523770153
0.0018589566796356884,0.005113840086052349,0.0006294006523770153
0.0018761746914391195,0.005113840086052349,0.0006294006523770153
0.0018935521797562953,0.00522588741484403,0.000610956547566387
0.001911090621689138,0.00522588741484403,0.000610956547566387
0.0019287915080207778,0.005320007171029042,0.0005912211866766453
0.0019466563433422632,0.005320007171029042,0.0005912211866766453
0.0019646866461804444,0.005320007171029042,0.0005912211866766453
0.0019828839491270716,0.005378271782000716,0.0005994503002192805
0.002001249798969037,0.005378271782000716,0.0005994503002192805
0.0020197857568198785,0.005459239242587689,0.0006256413480182039
0.002038493398252464,0.005461110006730948,0.0006258567402967579
0.0020573743134329114,0.0054629980982489924,0.0006261307289846644
0.0020764301072557748,0.005559023433816291,0.000600339575864415
0.002095662399480433,0.005560946663038757,0.0006000985479052922
0.0021150728248687948,0.005629257798494084,0.0005897659754499977
0.0021346630333242455,0.005629257798494084,0.0005897659754499977
0.002154434690031882,0.005714726366098922,0.0006337482964248113
0.00217438947560008,0.005716721844655741,0.0006304095353785924
0.0021945290862033138,0.005718735805716064,0.0006270862116172471
0.0022148552337263594,0.005786124058802438,0.0006396017298120145
0.0022353696459097966,0.005786124058802438,0.0006396017298120145
0.002256074066496859,0.0058772746709021065,0.000630009478098065
0.00227697025538168,0.005879364289790588,0.0006313976444954157
0.002298059988758851,0.005938508425959126,0.0005821670780566128
0.0023193450592744274,0.005938508425959126,0.0005821670780566128
0.0023408272761782944,0.006122266045177484,0.0006282471066271603
0.002362508465477945,0.006122266045177484,0.0006282471066271603
0.0023843904700937206,0.006153639297239154,0.0006264148302184897
0.002406475150015424,0.006153639297239154,0.0006264148302184897
0.0024287643824604504,0.0062225761106261875,0.0006860164978425464
0.0024512600620333396,0.006227075246540766,0.000686523596229419
0.0024739641008868114,0.006328433130154178,0.0007339608460321518
0.0024968784288843266,0.006328433130154178,0.0007339608460321518
0.002520004993764092,0.006405639796615565,0.0007408079254306241
0.002543345761304648,0.00640797387336962,0.000738063027758833
0.002566902715491952,0.006507708856220868,0.000773059806502007
0.002590677858688006,0.006507708856220868,0.000773059806502007
0.002614673211801092,0.006606310505557549,0.0007934062130056837
0.00263889081445751,0.006606310505557549,0.0007934062130056837
0.002663332725174981,0.006695948368590892,0.0007500236872433741
0.0026880010215376074,0.006695948368590892,0.0007500236872433741
0.0027128978003724646,0.006763447254588656,0.0008091082632357003
0.0027380251779278576,0.006866260308354249,0.0008201306593025152
0.00276338529005317,0.006866260308354249,0.0008201306593025152
0.0027889802923804397,0.006942452491932591,0.0008494471814213026
0.002814812360507581,0.006942452491932591,0.0008494471814213026
0.0028408836901833013,0.006991753316600931,0.0008285780222219462
0.00286719649749377,0.006991753316600931,0.0008285780222219462
0.0028937530190509503,0.007009680889207601,0.0008533139552864271
0.002920555512182745,0.007130692004302617,0.0007968448069152653
0.0029476062551248585,0.007130692004302617,0.0007968448069152653
0.0029749075472144406,0.007229293653639298,0.0008042608480307727
0.003002461709085549,0.007229293653639298,0.0008042608480307727
0.003030271082866396,0.0072965220509143055,0.0007573088042280813
0.003058338032378432,0.00735585173081045,0.0007302112474493586
0.0030866649433372744,0.007358684421906335,0.0007295151248299819
0.003115254223555488,0.007408569379705988,0.0007026557780767202
0.0031441083031472647,0.007507849338740687,0.0007529538440321482
0.0031732296347349765,0.007510761471899457,0.0007502387623650674
0.00320262069365765,0.007643675479190074,0.000725739968482412
0.003232283978181381,0.007740229472929365,0.0006856140962036242
0.00326222200971167,0.007740229472929365,0.0006856140962036242
0.003292437333007769,0.00781193976335604,0.0006741240107360131
0.0033229325163989716,0.00802707063463607,0.000613963017470745
0.0033537101520029287,0.00802707063463607,0.000613963017470745
0.0033847728559459832,0.008103262818214413,0.000613362902416077
0.0034161232685855285,0.008199359469063108,0.0006419615141271736
0.0034477640547344642,0.008205687626292894,0.0006385450438498176
0.0034796979038876916,0.008298848241446496,0.0006736902952590646
0.003511927530450728,0.008349766941556114,0.000676767514867059
0.0035444556739704356,0.00839010397992112,0.000670055933768967
0.0035772850993678732,0.00839010397992112,0.000670055933768967
0.0036104185971733375,0.008461814270347794,0.0006760250741416232
0.0036438589837635444,0.008642442549505792,0.0007366659538711625
0.0036776091016010306,0.008730973531171218,0.0007980350779333483
0.003711671819475767,0.008734379802958691,0.0007977355997649308
0.003746050032748993,0.008815883829329508,0.0007882839047319344
0.0037807466635993493,0.008901039799211186,0.0007826434399044811
0.0038157646612712484,0.0089951595553962,0.0008139158548262105
0.003851107002325569,0.0089951595553962,0.0008139158548262105
0.0038867766908926675,0.009110441742233763,0.0007576478591338723
0.0039227767589277195,0.009219254212979562,0.0007535417735809518
0.0039591102664684585,0.009279023253251363,0.0007738948987569784
0.003995780301895269,0.009340265328074578,0.0007869094882936069
0.004032789982193705,0.009340265328074578,0.0007869094882936069
0.004070142453219439,0.009397691907566477,0.000805755366038333
0.004107840889965647,0.009470240229472928,0.0007877174256212019
0.004145888496832911,0.009535241413326173,0.0007639011919039994
0.004184288507901585,0.009587575845258831,0.0007636662271212935
0.0042230441872066725,0.009634332560740758,0.0007522827169606101
0.0042621588290153245,0.009663833701980908,0.0007521789042866406
0.004301635758106795,0.0096717290877992,0.0007557407461412781
0.004341478330055093,0.009770527070634636,0.0007573677456457852
0.004381689931514195,0.009810864108999642,0.0007249807562078459
0.004422273980505897,0.009864646826819649,0.0006792035961022455
0.004463233926710397,0.009918429544639656,0.0006515637539599626
0.004504573251759458,0.01004392255288634,0.0005894820746735547
0.0045462954695324,0.010138042309071352,0.0006593107044974293
0.0045884041264547615,0.010208645328697192,0.000713991378088634
0.004630902801799737,0.010294908569379705,0.0007257807521927484
0.004673795107992464,0.010380064539261385,0.0007124816234472657
0.004717084690917017,0.010456256722839728,0.0007174296345424368
0.004760775230226368,0.010572785944783076,0.0006995997696328729
0.004804870439655134,0.010613122983148081,0.0007241644662603418
0.004849374067335233,0.01074847272405156,0.0007853916922057644
0.004894289896114532,0.010837217640731447,0.0007833845526989218
0.004939621743878321,0.010891954286255886,0.0007632132306259588
0.004985373463873894,0.011016493366798134,0.000731829093501872
0.005031548945038057,0.011115095016134814,0.0006994561916289966
0.0050781521123276704,0.011146468268196487,0.0007029733482719435
0.005125186927053333,0.011189971053392022,0.0007215168226484759
0.0051726573872160194,0.011271961276443167,0.0006611530899174979
0.005220567527846975,0.011372720072971144,0.0006595158153897727
0.005268921421350677,0.011442273216206524,0.0007214626098617654
0.0053177231778509665,0.011491574040874867,0.0006969628066567296
0.0053669769455404765,0.011553191061352183,0.0006714661868842365
0.005416686911033152,0.011626030835424883,0.0006918200482826241
0.00546685729972018,0.011702223019003227,0.0006732626370659801
0.005517492376129128,0.01182819240720775,0.0006920366080176834
0.005568596444286409,0.011890462531373252,0.000712434632694566
0.005620173848083188,0.011948727142344925,0.0007328652906301371
0.005672228971644543,0.012051810684833273,0.0006689391314313898
0.005724766239702178,0.012144724741575094,0.0006780161496220891
0.005777790117970507,0.0122534958766583,0.0006863136445042116
0.005831305113526219,0.012469111149574209,0.0006590948411179971
0.00588531577519145,0.01253137325206167,0.0006584299519942308
0.0059398266939203566,0.012598601649336679,0.0006092188194014746
0.005994842503189409,0.01266025872145555,0.0006640263204728919
0.006050367879391224,0.012701685191825027,0.0006529837877206995
0.0061064075422320365,0.012806975305506289,0.0006923063283270491
0.006162966255132942,0.012887720074778264,0.0007063265273665994
0.006220048825634711,0.013010935819290071,0.0006425957451280606
0.0062776601058065,0.013194693438508426,0.0006203820893868153
0.006335804992658254,0.013275367515238437,0.0005540976746658222
0.006394488428556937,0.013423269989243456,0.0005856073599414257
0.006453715401646702,0.01352633245805639,0.0005777330606576904
0.0065134909462728026,0.013696665471495156,0.0005878707138633107
0.006573820143409586,0.01381319469343851,0.0005276888613964284
0.006634708121092351,0.013956765899954343,0.0005858010926168096
0.006696160054853215,0.01399695231265687,0.0006130899286591033
0.00675818116816111,0.014099088106059568,0.0005974784077927438
0.006820776732865685,0.014325790341194865,0.0005775251246198166
0.0068839520696454964,0.014362651212701371,0.0005756362267001872
0.00694771254846024,0.014503406238795266,0.0005957902990612892
0.007012063589007177,0.014633381140193618,0.0006540254613316464
0.0070770106611818895,0.014669236285406955,0.0006519062136461533
0.007142559285543126,0.014773954745334522,0.0006863457851487859
0.007208715033782135,0.014902294729293653,0.0005954343069015069
0.007275483529196233,0.015099498027967012,0.0006121426771933591
0.007342870447166758,0.015170464886236934,0.0006213900802011231
0.00741088151564157,0.015301183219792042,0.0006898816302159216
0.007479522515621821,0.015332556471853711,0.0006925455562754852
0.007548799281653432,0.015558573008122318,0.0008095975222935725
0.007618717702322999,0.015610383781705947,0.0008051620280616497
0.007689283720758305,0.015765342857554494,0.0008275632763123514
0.007760503335133571,0.015902439720390377,0.0008176707315728891
0.007832382599179196,0.016017193082434954,0.0008660676124378918
0.00790492762269642,0.016224453209035497,0.0008095026403815028
0.007978144572076629,0.01638131946934385,0.0007880573619518905
0.00805203967082547,0.016442529173249634,0.0007839326139588772
0.008126619200091946,0.016600932233775546,0.0007823582095878159
0.008201889499202203,0.016735389028325564,0.0007491304116627154
0.008277856966198472,0.01685055371383032,0.0007216200707272866
0.008354528058382871,0.016981893151667267,0.0007732474476352079
0.008431909292866252,0.017102904266762278,0.0007780672074881877
0.008510007247122246,0.017188060236643956,0.0007708769361983946
0.00858882855954625,0.01730458945858731,0.0007613210838507396
0.008668379930019773,0.017485697799384196,0.0007660332870221167
0.008748668120479914,0.017649695231265687,0.0007949799871480972
0.008829699955494083,0.017730406352666657,0.0008191107290683582
0.008911482322840203,0.017788633918967373,0.0008295068235521991
0.008994022174092044,0.018021692362854065,0.0008536408429085667
0.009077326525210224,0.01812925779849408,0.0008478165611410215
0.00916140245713852,0.018259232699892436,0.000881616218688045
0.009246257116405733,0.018442575593150476,0.0010361151116687602
0.009331897715733239,0.018614258254900682,0.0010842750318343238
0.009418331534647951,0.01872534958766583,0.001074574840427164
0.009505565920101192,0.018869165412375842,0.0011265096489301181
0.009593608287093146,0.019119991879265066,0.0011252614207920655
0.009682466119303124,0.01927678013649109,0.0011405723512833196
0.009772146969725724,0.019469343850842598,0.0012190602904558617
0.009862658461312821,0.01962197757076377,0.0011649264659754003
0.009954008287621519,0.019752123668489656,0.0011177726847059733
0.010046204213468132,0.019913051272857658,0.0011827915201953747
0.010139254075588154,0.02007541698159969,0.001148585402691849
0.01023316578330245,0.020195410541412693,0.0011794184124577292
0.010327947319189514,0.020298494083901036,0.0012550101137211779
0.010423606739764012,0.020417584768633985,0.001293017577298878
0.01052015217616159,0.020523381615559128,0.0012848462879998387
0.010617591834830001,0.02069290068124776,0.0013400868851043202
0.010715933998226712,0.020886043023343646,0.001367630449484661
0.010815187025522881,0.02106628026583662,0.0014508188111084055
0.01091535935331391,0.02121280028684116,0.0014210813500913921
0.01101645949633657,0.02139565814038303,0.001454951927902568
0.01111849604819271,0.02166649180477692,0.0014520713230638874
0.011221477682079803,0.021782000717102904,0.0015456576020530129
0.011325413151528114,0.021879224714220578,0.0015620831836246863
0.011430311291144786,0.022104697024022946,0.0015990025797483277
0.011536181017364784,0.022221226245966296,0.0016658607273712877
0.011643031329208768,0.022395030992368708,0.0017238704005368354
0.011750871309048075,0.022585090716419325,0.0016976351730572958
0.011859710123376693,0.022709752599498027,0.0017384058706359136
0.011969557023590429,0.02305485837217641,0.0016086604466501858
0.01208042134677329,0.02314449623520975,0.0015830665841892841
0.012192312516491107,0.023444939390767076,0.0015745487018448234
0.012305240043592616,0.02361509501613481,0.0015943407037835452
0.012419213527017834,0.023758515596988165,0.0015854967571801793
0.012534242654613994,0.023919863750448193,0.0015295525180250486
0.012650337203959038,0.024114864859221354,0.0015363092684686742
0.012767507043192657,0.024332197920401578,0.0015526380197643174
0.01288576213185518,0.02447120047226562,0.0015691454074278919
0.013005112521734086,0.024676206103788973,0.0016455244452482256
0.013125568357718428,0.024841220166691647,0.001697259023739737
0.013247139878661175,0.02501151929442761,0.0016900813952037425
0.013369837418249465,0.02517169152239146,0.0017099385621927737
0.013493671405883065,0.025367832540373177,0.0017986927242633088
0.013618652367560814,0.025439225528863397,0.0017999884044040224
0.013744790926775366,0.025642468404071462,0.0017852471041674123
0.01387209780541621,0.02578881319469344,0.0018003603566333977
0.014000583824680975,0.025954643241305125,0.0018094184651674572
0.014130259905995337,0.02616652186725783,0.001915492648098925
0.014261137071941283,0.026358013624955177,0.0019131437477319614
0.014393226447194065,0.026595553961993545,0.0019252094790639593
0.014526539259467812,0.02674897941876341,0.001937401408198429
0.014661086840469845,0.02693617784152026,0.0019213566888696995
0.014796880626863964,0.027080925067646013,0.0019042708276510274
0.014933932161242518,0.02728668830396936,0.0019619350068036047
0.015072253093107555,0.027560470199952565,0.001881065057706957
0.015211855179861048,0.027738436715668696,0.0018560606099861522
0.015352750287804227,0.027987408409920617,0.0019072231505836664
0.015494950393146316,0.028225723078038188,0.0019638295769350378
0.015638467583022463,0.028446575833632127,0.002008151559278937
0.01578331405652118,0.028634815346002145,0.0020344756295971
0.01592950212572123,0.028876111970501005,0.0019248198975989885
0.016077044216738237,0.029053522862709423,0.0019833585913266293
0.016225952870780873,0.029298285498623438,0.001975029019762155
0.016376240745216875,0.02943432540116206,0.00199983517359106
0.016527920614648955,0.02966565077088562,0.0019341444750312234
0.016681005372000592,0.029894227321620653,0.0020730068050939087
0.016835508029612024,0.030088148576162637,0.0020662928281734434
0.01699144172034626,0.0305221990304068,0.0022303717450393888
0.01714881969870539,0.030732341340982426,0.0023265635468454203
0.01730765534195726,0.03105131053240297,0.002381791830297205
0.017467962151272456,0.031149157404087486,0.00240291527614092
0.017629753752872058,0.031501927803281475,0.0024130679385249167
0.017793043899185772,0.031704912154894224,0.0024261356034704904
0.01795784647002095,0.031964861957690924,0.0024551794503395517
0.018124175473742378,0.03219343850842596,0.002539831725206018
0.01829204504846294,0.032516726914312045,0.0025769572002609267
0.018461469463245474,0.0327304796223013,0.002569436286709153
0.018632463119315597,0.03295984223736106,0.002528218584167457
0.018805040551285814,0.033204455292131084,0.002564852365626499
0.018979216428391014,0.03346181427034779,0.002575362346950264
0.01915500555573528,0.03371453246665277,0.002578979648939978
0.019332422875550453,0.03393689494442453,0.00263918861719049
0.019511483468466165,0.034192362854069555,0.0026591265077361074
0.019692202554791715,0.03449880075028018,0.002678637317264997
0.01987459549580984,0.03471226245966297,0.0026644761596962786
0.02005867779508234,0.034994621728218,0.0026309726572599475
0.020244465099768037,0.03523595936111963,0.0026265644009442406
0.020431973201952704,0.03549211186805306,0.002580492120432859
0.020621218039991424,0.03580584438866978,0.0025369653153914477
0.02081221569986339,0.03605845355277587,0.002602127069652744
0.021004982416539152,0.036351125706695145,0.0025374708630777057
0.02119953457536071,0.03669775912264901,0.002534727942691571
0.021395888713434216,0.036894944424524914,0.0025908805701179275
0.021594061521035653,0.03718988302553491,0.0026105416450977453
0.02179406984302956,0.03745966296163499,0.0025405126811752945
0.021995930680300747,0.03768823951237003,0.002568180831548808
0.022199661191199548,0.03794513643105972,0.002549871014159465
0.022405278693000182,0.03828839448815983,0.0025707109004024196
0.022612800663372772,0.038649770564723795,0.002562843143145183
0.022822244741868985,0.03907856724937514,0.0025664323669348445
0.023033628731421313,0.03930106063334056,0.0025564904400118514
0.02324697059985648,0.03969920405173897,0.002662149981700952
0.023462288481422625,0.03999861321529895,0.002760077901563075
0.02367960067833076,0.04030118321979204,0.00279948356865769
0.023898925662310503,0.040596988167802085,0.0028076833868047124
0.02412028207618007,0.0409645034062388,0.002730156044343815
0.024343688735431104,0.041273754033703834,0.002666335120146469
0.024569164629827903,0.04166899964691968,0.002675776304492743
0.024796728925021577,0.041946038006453926,0.0027703635011640413
0.025026400964179192,0.042354639543466736,0.0028195312926142966
0.025258200269627846,0.042672104697024024,0.002811309929126916
0.025492146544514233,0.04301972726515957,0.0028158744590014214
0.025728259674479323,0.04346539978486912,0.0028964267001527623
0.025966559729348696,0.043742074943359875,0.0028396978191367835
0.026207066964838526,0.04398529939046253,0.00282309465350037
0.0264498018242772,0.04425869487271423,0.00287200810471406
0.02669478494034321,0.04467999282897096,0.002798339259862688
0.026942037136818822,0.04515507350304769,0.003034568611681211
0.02719157943036019,0.045492994982522385,0.0029928555087891454
0.027443433032283655,0.045819818383902436,0.003030733431860314
0.02769761935036891,0.046163499462172825,0.0031668521241527514
0.027954159990678566,0.046443288075582824,0.003131428854658127
0.028213076759394707,0.04684026532807457,0.0030860726486793074
0.02847439166467248,0.04725099163519337,0.0031259080208993146
0.028738126918510663,0.04761655202494536,0.0031011639512685102
0.029004304938639917,0.047992111868053064,0.003123264661632626
0.02927294835042816,0.04841912893146964,0.0030914335166601047
0.0295440799888038,0.0488445119788015,0.0031489027729872665
0.029817722900196734,0.049163199324799164,0.0032091751698866927
0.030093900344497212,0.04948010039440659,0.0032934376226798913
0.030372635797033115,0.04986106131229831,0.0034474179070451286
0.030653952950565267,0.050282359268555045,0.0034159520956276264
0.030937875717301368,0.05087973235480651,0.0034700551855675974
0.03122442823092858,0.05114897313274004,0.0034733508269915304
0.03151363484866479,0.051555216923628557,0.0035198669605118102
0.0318055201533292,0.05199812828446818,0.0036297782431848843
0.032100108955431715,0.05238884904983865,0.003711198179558329
0.03239742629528195,0.05271154535675869,0.0037413265085712794
0.03269749744511768,0.05312184727050675,0.0038531647175451583
0.03300034791125285,0.053563105055575475,0.003856653937933162
0.03330600343624589,0.053944619705403006,0.003914816382351493
0.03361449000108765,0.05435197652298555,0.0039352017292809075
0.03392583382740992,0.05470150591609896,0.0038903503801959354
0.034240061379714255,0.05503316600932233,0.0037808487226862176
0.034557199367621395,0.05557117350434909,0.0038247282833063175
0.03487727474814178,0.05599229114377913,0.003920456884251392
0.03520031472796679,0.056386697741125855,0.003910332983593705
0.0355263467657814,0.056749731086410904,0.003883951128727693
0.03585539857459817,0.05721136608103263,0.0039765420011857846
0.0361874981241128,0.05771630437693089,0.0039492203540881015
0.03652267364308175,0.05810774471136608,0.004018972453675772
0.03686095362172158,0.05861169593585448,0.0040420578525833814
0.03720236681413066,0.059053689531897116,0.004004049813012578
0.03754694224073337,0.059411975618501256,0.003972271219123618
0.037894709190746674,0.05997669415561134,0.0038880864388927713
0.03824569722466999,0.060565337022574564,0.0038590510452457313
0.038599936176797675,0.0610478666188598,0.0037518112912253133
0.03895745615775501,0.06164395840803155,0.003677835682274251
0.0393182875570577,0.062092147723198265,0.003663729489643364
0.03968246104569482,0.06263622745989397,0.0037094094253818113
0.04005000757873611,0.06314539261384008,0.003650440143333279
0.04042095839796306,0.06357508257339259,0.003780362508343951
0.04079534503452449,0.06411449327003546,0.003924264704246347
0.04117319931161679,0.06459752599498027,0.0038961863619372938
0.04155455334718875,0.06510846181427035,0.003951870440535037
0.04193943955667186,0.0654983865184654,0.003981923783278777
0.04232789065573549,0.0660182861240588,0.003851589691103584
0.042719939663067766,0.06649336679813553,0.00396152482363916
0.04311561990318229,0.06700876528899159,0.004045529417916087
0.0435149650092505,0.06760893644355684,0.004147836380911833
0.04391800892596086,0.06807995697382575,0.0043036547758159
0.044324785912403956,0.06854607386159914,0.004284641929182197
0.04473533054498463,0.06925421297956258,0.004301569447954688
0.04514967772036102,0.06986993370964815,0.0043098491283193475
0.04556786265841064,0.07042268802274318,0.004392407812196541
0.045989920905224385,0.07105145213338113,0.00445917962751533
0.046415888336127774,0.07152653280745787,0.004462701930326383
0.04684580115873045,0.07225360127040872,0.004496796979789528
0.04727969591600391,0.07268286124058802,0.004611781182598312
0.047717609489387455,0.07309082963778075,0.0046221033118908576
0.048159579101923505,0.07381229831480818,0.004754678664946732
0.04860564232142134,0.07431198051037806,0.004704119159652991
0.04905583706365046,0.07484313373969163,0.00449846791771088
0.04951020159556351,0.07553782717820007,0.004552411251454668
0.04996877453854884,0.07616240115747648,0.004757243071648745
0.050431594871713586,0.07678309706510628,0.004892098506945687
0.0508987019351968,0.07738436715668698,0.004914538842837298
0.05137013543351344,0.07811119783879775,0.005048880087524013
0.05184593543892913,0.07878528604798661,0.005014174088151529
0.05232614239486662,0.07930709931875224,0.005073422541900718
0.05281079711934331,0.07989870921477231,0.004977437799396885
0.05329994080844088,0.08068508676333751,0.004943855230880947
0.05379361503980703,0.08140462531373252,0.004697849337250614
0.05429186177618943,0.08197830763714595,0.004719861228354812
0.05479472336900287,0.08250268913589101,0.00480902470863593
0.055302242561929005,0.08305801199373322,0.00478971411136643
0.055814462494549605,0.08378748912852627,0.004844012000758159
0.05633142670601358,0.0844191483416714,0.004951309418907378
0.05685317913873753,0.08521651189020935,0.004962751522158953
0.05737976414214134,0.08599190836804821,0.00488727414688893
0.05791122647641758,0.08672963107360088,0.005098438356631494
0.058447611316336315,0.08733976923211853,0.005159495073749291
0.05898896425508499,0.0882357555147878,0.005119733022719908
0.0595353313081437,0.08892840007303067,0.005157978251706593
0.06008675891719687,0.08948547866618858,0.005063556410683286
0.060643293954080614,0.09036425768511762,0.005220604951067867
0.061204983724766966,0.0910317318035138,0.005333408910174103
0.061771875973384946,0.09172756407636326,0.005280066945157609
0.06234401888627864,0.09232708743900434,0.005296275676258979
0.06292146109610344,0.09317278110401928,0.00546020830020868
0.06350425168595962,0.09399384574944933,0.005451222710667769
0.0640924401935645,0.09482382384724111,0.0054744135049978465
0.06468607661546327,0.09557312540984322,0.005487042866178958
0.06528521141127848,0.0962112031059898,0.005574398948570928
0.0658898955079995,0.09689852993904624,0.005676199666132156
0.06650018030431118,0.09755736823234135,0.005764497922382444
0.0671161176749628,0.09845254509444781,0.005743249732157889
0.06773775997517752,0.09930246011368843,0.005797485106400906
0.06836516004510239,0.10022572360580102,0.00573038962716729
0.06899837121430018,0.10104861345524321,0.005824144352586879
0.06963744730628223,0.10176474867469418,0.005711406664885171
0.07028244264308345,0.10261294370742202,0.005729358281718397
0.07093341204987996,0.10341221127336789,0.005868045877725504
0.07159041085964889,0.10430709931875223,0.00592322683714891
0.07225349491787214,0.10510120100354672,0.005914851166119623
0.07292272058728312,0.10602389629680649,0.005759069287231182
0.07359814475265763,0.1067766224453209,0.005819070863306975
0.07427982482564918,0.10761770752518722,0.005875804562941132
0.07496781874966876,0.10843044101828611,0.0059595529484313455
0.07566218500481055,0.10934631294215968,0.005905609641600514
0.07636298261282241,0.1101901296885738,0.005888178353460311
0.07707027114212295,0.11098329100808106,0.005819449173729464
0.0777841107128649,0.1121305003346913,0.00601284665215257
0.07850456200204509,0.11315337648874549,0.005852057217268231
0.07923168624866253,0.11397006095374687,0.00597367034492865
0.07996554525892346,0.1149165975520666,0.005885002866509895
0.080706201411495,0.11577626389386879,0.005831431197288623
0.08145371766280746,0.11680709931875224,0.00600598952831086
0.0822081575524054,0.11772793484500961,0.006140906957676947
0.08296958520834907,0.11861973274622342,0.0062112346895084
0.0837380653526649,0.11956794550017928,0.006257938440507967
0.08451366330684713,0.12030149182369296,0.006323024129683455
0.08529644499741025,0.12102486169053026,0.0061637143963306365
0.08608647696149245,0.12197535949689509,0.006281852398990306
0.08688382635251184,0.12299381424320144,0.006303562873360215
0.08768856094587427,0.12398936523764945,0.0063402549116929755
0.08850074914473438,0.12510705514858347,0.0062924271158744495
0.08932045998580969,0.12636381883295295,0.006661790244822685
0.09014776314524918,0.12749700015189314,0.0066603572804615
0.09098272894455559,0.12848243097884546,0.006656883006700508
0.09182542835656282,0.12938777339548224,0.0067681187052610545
0.09267593301146883,0.13038627383180304,0.0068349631503218855
0.09353431520292387,0.13142213365548341,0.007028280617229103
0.09440064789417603,0.13259800670408237,0.007001234988201007
0.0952750047242729,0.13361136551576416,0.0071249868495886935
0.09615746001432096,0.1346271064897813,0.007209885118399165
0.09704808877380307,0.1356019426097241,0.007286420651616539
0.09794696670695395,0.13664844030118323,0.007230492831851717
0.09885417021919574,0.13776443169594835,0.007254910094002117
0.09976977642363201,0.13871935842400535,0.007406888514726302
0.1006938631476027,0.13983078354091044,0.007257829691174125
0.10162650893929952,0.14081651727728262,0.007445018685022381
0.10256779307444219,0.1419796190349451,0.0074632823050293
0.10351779556301763,0.14302169236285406,0.007495785224302184
0.10447659715608042,0.14433488705629255,0.007428630301126867
0.10544427935261684,0.14525669039492467,0.007610587246720051
0.10642092440647247,0.14650412334169954,0.007571195712721021
0.10740661533334334,0.1478059178976226,0.007572742680192386
0.10840143591783309,0.14894666214278432,0.007671624786950746
0.10940547072057424,0.1502733954822517,0.007676460905875002
0.11041880508541602,0.15143420580853353,0.007672079509570531
0.11144152514667881,0.15257477280868006,0.007494679245311931
0.1124737178364752,0.1536955036621652,0.007556463321023879
0.1135154708920999,0.15494954694959087,0.0073643367286691025
0.11456687286348714,0.15593850842595913,0.007449567676204231
0.11562801312073753,0.15696886083161482,0.007309007616903453
0.11669898186171475,0.15825374402383094,0.00734643262190808
0.11777987011971193,0.15968985299390465,0.0074462697904577515
0.11887076977119033,0.1611150950161348,0.007679726785315818
0.11997177354358843,0.16249926380228533,0.007678353276844332
0.12108297502320395,0.16374418850267894,0.007718170037550854
0.12220446866314887,0.1650095874740869,0.007807018193406184
0.1233363497913776,0.1664124252342802,0.007650507751225709
0.12447871461879062,0.1677572606669057,0.00783116692866515
0.125631660247412,0.16915154895769208,0.00808254972782102
0.1267952846786434,0.17069763531619708,0.008186589224811941
0.12796968682159415,0.17200609537468628,0.008228578979103543
0.1291549665014884,0.17329688060236642,0.008057170288049987
0.1303512244681509,0.17467011706854332,0.008158836479056986
0.1315585624045704,0.1761010635027857,0.007958984812308377
0.1327770829355429,0.1776310709435087,0.008118931156722554
0.13400688963639507,0.1791321339259916,0.008124466020788083
0.13524808704178753,0.1808473257353727,0.008249098401316664
0.1365007806546014,0.18227865518516345,0.008382796014882742
0.13776507695490536,0.183997145890344,0.008287532687564627
0.13904108340900698,0.18570403663061028,0.008370086208541658
0.1403289084785873,0.1871460555260011,0.008434963127386324
0.14162866162991988,0.18859823142960536,0.008309904496587993
0.1429404533431761,0.19005885215350227,0.008407413289793799
0.14426439512181574,0.19151314804580036,0.008279828158926377
0.14560059950206486,0.1929903191107924,0.00826595791439896
0.14694918006248173,0.19445959691594314,0.00830339088108715
0.14831025143361043,0.1958636533255052,0.008188539737608374
0.14968392930772556,0.19743970881460188,0.008414910166698377
0.1510703304486654,0.19900807284407773,0.008680282779447157
0.1524695727017573,0.20049616044444613,0.008590731152270242
0.15388177500383463,0.2022114116344817,0.008504384759477856
0.155307057393346,0.20393251223162726,0.008477484101574386
0.1567455410205595,0.20555306561491574,0.008588698465721602
0.15819734815786,0.20702939433576706,0.008686875342618368
0.1596626022101425,0.2086473287043416,0.008829017841872224
0.161141427725302,0.21034420939404805,0.008765709190531858
0.16263395040481923,0.2121224220407373,0.008825600233405461
0.16414029711444664,0.21400410818588683,0.008649861700099872
0.16566059589499135,0.21598439598071933,0.008698314095218753
0.16719497597319902,0.21761994851085537,0.00873702622040444
0.16874356777273758,0.21965758336321256,0.008835558482801358
0.17030650292528443,0.22132484761563287,0.008889798630397973
0.17188391428171457,0.22325206167084977,0.0091152838461369
0.17347593592339308,0.22513712388993704,0.008892660348322135
0.17508270317357252,0.22679674859455673,0.008870375426686348
0.17670435260889467,0.22861521833726095,0.009076151279652571
0.1783410220710008,0.23031266677626577,0.009136030749863152
0.17999285067824763,0.232058983884605,0.009335998542295944
0.18165997883753268,0.23388668058324913,0.00955495549134771
0.18334254825622906,0.2361464682681965,0.009553699572289085
0.18504070195423022,0.2379412074802984,0.009552740685312516
0.1867545842761076,0.2398524035692386,0.009564989750095267
0.18848434090337954,0.24202430357760937,0.009326645832172922
0.1902301188668944,0.24397278238651426,0.009132759853246521
0.1919920665593285,0.24594143948612168,0.008878589525080801
0.1937703337477989,0.24801633061393372,0.008819433412579849
0.19556507158659492,0.24992133326120522,0.008929607735034142
0.19737643263002555,0.2519618408465501,0.008819321988204303
0.19920457084538692,0.25386923973379594,0.00873498892798041
0.2010496416260499,0.2559156947023136,0.008519735794739155
0.2029118018046678,0.25795252833392684,0.00828805793751848
0.20479120966650854,0.260021513087128,0.00820079494790448
0.2066880249629082,0.26214255300262107,0.008262956409952652
0.20860240892485027,0.26439286907462917,0.008280266854424163
0.2105345242766706,0.26688181005060774,0.008114210153286835
0.21248453524988828,0.26910132384474167,0.008211532946449569
0.21445260759716675,0.27120906441273734,0.008156522183482768
0.21643890860640203,0.27342084483845663,0.008243045448386777
0.21844360711494262,0.27561285983258244,0.008236033685183464
0.22046687352394098,0.27801234207660597,0.008313228119931607
0.22250887981283693,0.2805065351666548,0.008292565755356342
0.2245697995539774,0.2826308774096824,0.008190243819777485
0.22664980792736927,0.285070955286063,0.008140414185183386
0.22874908173557018,0.2874735436989255,0.008045463425807938
0.23086779941871696,0.2894781598327861,0.008033804007671706
0.23300614106969247,0.29181381793940897,0.00840784642628857
0.23516428844943485,0.294330211597577,0.008496529154137447
0.23734242500238661,0.29693327608443776,0.008468145351368386
0.23954073587208768,0.29931829820873995,0.008566149732426908
0.24175940791691308,0.3020148065514909,0.008774664066023315
0.243998629725955,0.30452671208318394,0.008680748155550104
0.24625859163505467,0.30710399512873204,0.00883244208475613
0.24853948574297985,0.3095639700873851,0.00881849395970799
0.25084150592775384,0.31212699749130535,0.009065307724357968
0.25316484786313553,0.31448752394267265,0.008900019811696882
0.2555097090352507,0.3171002103889915,0.009206213963782139
0.25787628875938007,0.31962785889834905,0.00947219075023423
0.26026478819690047,0.3223290422575228,0.009524792335723559
0.26267541037238357,0.3247518264272914,0.009395270330302442
0.2651083601908539,0.32751029819190713,0.00933893514472761
0.26756384445520454,0.3299335290201194,0.009173282303017363
0.27004207188377727,0.33249900819232175,0.008950246520713596
0.2725432531281028,0.335272432161143,0.008802748708881526
0.27506760079080644,0.33795715310147,0.008796653349228266
0.2776153294436801,0.34068557795238863,0.008723527583446288
0.28018665564591955,0.34353733112918394,0.008802764302951013
0.2827817979625341,0.3466110386889572,0.008881284582564085
0.28540097698292377,0.34917473376856856,0.008815342931370035
0.28804441533962977,0.3519809967730369,0.008929663948651861
0.29071233772725785,0.3549183115783909,0.009000937152178267
0.2934049709215787,0.35761958134281063,0.009241743397051829
0.29612254379880343,0.36067040873215556,0.00961191630729554
0.29886528735503826,0.36368000309907506,0.00983567639767561
0.30163343472591975,0.3665024318653745,0.009952915265162166
0.3044272212064303,0.3693803355982145,0.009595790581424823
0.30724688427090036,0.37251579109508987,0.009635252128234618
0.31009266359319265,0.37526443169594836,0.009424238294712756
0.312964801067075,0.37825775654987714,0.009461652261031451
0.3158635408267819,0.38139058940174747,0.009527831709669983
0.3187891292677646,0.3843692593970379,0.00956951327873529
0.32174181506763716,0.3876273160432872,0.0094796147872286
0.3247218492073129,0.3907372304108568,0.009415100769299956
0.3277294849923382,0.39358327478105526,0.009422818278331675
0.33076497807442423,0.3967926219562807,0.009025357106602058
0.3338285864731761,0.4002409772444381,0.009033827763196289
0.3369205705980267,0.40367963427751885,0.009109862352040412
0.34004119327037063,0.4073592605257127,0.009023920120339835
0.34319071974590426,0.4107219045310623,0.008537160729811878
0.34636941773717345,0.41422640036102465,0.008577853832306699
0.3495775574363275,0.4175809505749328,0.008628940182370166
0.3528154115380883,0.42100678972963274,0.00844656882385447
0.3560832552629278,0.42455503032317043,0.008827586482373459
0.3593813663804626,0.4278348738198319,0.008742588581612618
0.36271002523306484,0.43128426107924245,0.00823760184132783
0.36606951475969024,0.4347234045654195,0.008279784907609864
0.36946012051993027,0.43794995611796655,0.008144322538229479
0.37288213071828336,0.4415953123905806,0.008137389473842759
0.3763358362286533,0.44520082362361324,0.008303366103280295
0.37982153061907364,0.4490576101358834,0.008274762988167466
0.3833395101766601,0.45276825995264236,0.008448631152159977
0.38689007393279756,0.4564008256363435,0.008159799134634505
0.390473523688556,0.46008087692963,0.008202339670304128
0.39409016404034475,0.4636693689947215,0.008085387462008098
0.39774030240580366,0.4674883470778056,0.007783287758549829
0.4014242490499322,0.47074479134457736,0.0075176179107502026
0.40514231711146476,0.4747093112117426,0.007941895246510051
0.408894822629486,0.47828425890788484,0.007726033762710044
0.4126820845702952,0.4822854308975657,0.007531265363717651
0.4165044248545185,0.4863033345285048,0.007561443601355083
0.4203621683844714,0.4904361809833019,0.007634141726943067
0.4242556430717777,0.494406452280701,0.007732229762577002
0.42818517986524113,0.49813852515755314,0.007481490911726836
0.4321511127789762,0.5021064897812836,0.007644602760085386
0.4361537789208006,0.5063618820154218,0.007537059681411416
0.44019351852088745,0.5102455829288952,0.007635962925282022
0.4442706749606883,0.5144127987175575,0.007539620211838911
0.4483855948021186,0.5187970598780924,0.007589491994103996
0.45253862781701665,0.5228621369666548,0.007354750397578846
0.4567301270168747,0.5270930441018286,0.007387959764605333
0.46096044868284336,0.5312741980191074,0.007247423644188262
0.46522995239601894,0.5350727025623876,0.007076138878934085
0.4695390010680058,0.5394227321620653,0.007316955002352675
0.4738879609717651,0.5436984582287557,0.007267180865352628
0.4782772017727485,0.5478456477498815,0.0076823420280007606
0.4827070965603183,0.551940659734672,0.0075961132927413865
0.4871780218794631,0.5563459843320839,0.0072560664575940384
0.4916903577628026,0.5610146793761369,0.006878566460954278
0.4962444877628913,0.5652294729293653,0.006718861285137505
0.5008407989848213,0.5693988872393689,0.00667374023128467
0.5054796821191241,0.5738122983148083,0.007008347593421477
0.5101615314749833,0.578391556517882,0.00695101538123558
0.5148867450137492,0.5827133381140193,0.007003658185789157
0.5196557243827657,0.5874313175299606,0.006780274597308796
0.5244688749495119,0.5922597705270707,0.00659382637072026
0.5293266058360562,0.5967954463965579,0.006928743640403125
0.5342293299538352,0.6014195267565883,0.006851508174082223
0.53917746403875,0.6059160989602008,0.007187841333403994
0.5441714286865893,0.6107455759988131,0.007096514039743436
0.5492116483887789,0.6153551967293482,0.007042471616596386
0.5542985515684669,0.6199881437849489,0.007101686033598537
0.5594325706169377,0.6249820724273933,0.006758573346667364
0.5646141419303667,0.6297552886339189,0.006555983159525023
0.5698437059469142,0.63445389372126,0.006573932941970234
0.5751217071841613,0.6394361778415203,0.00700599053899075
0.5804485942768978,0.6445879058500324,0.006852667275205864
0.5858248200152536,0.6497841823608852,0.006800829743487248
0.5912508413831875,0.6551272857655073,0.006643852950885154
0.5967271195973316,0.66030914078727,0.006499474811242783
0.6022541201461928,0.6653526977801266,0.006126330776374821
0.6078323128297229,0.6706568418960953,0.0061189248771657
0.6134621717992506,0.6754078522768018,0.006180249154636385
0.6191441755977841,0.6811865581119477,0.0061487296951515235
0.6248788072006894,0.6867183214975061,0.006469050830951509
0.6306665540567405,0.6923199720066064,0.006627856946129978
0.6365079081295572,0.6980886020633442,0.006358675108121506
0.642403365939419,0.7035051625483466,0.006281966956609188
0.6483534286054721,0.7092688315661764,0.00633177550086344
0.6543586018883236,0.7149202223019003,0.006502986887862152
0.6604193962330305,0.7203893759804203,0.006620969315752416
0.6665363268124913,0.7258650053782718,0.0066126870142454615
0.6727099135712337,0.7319245893080202,0.006330695887671378
0.6789406812696106,0.737520278238112,0.00634093120141921
0.6852291595284065,0.7430844388669773,0.006246988446078166
0.6915758828738525,0.7486439633322043,0.005981923793136455
0.697981390783066,0.7543037951283219,0.0061674458529254825
0.7044462277299037,0.7606158310913841,0.005839713484305644
0.7109709432312431,0.7663723556830405,0.00544332437670187
0.7175560918936928,0.7721497658711278,0.005175129097227655
0.7242022334607315,0.7780521692362854,0.005299656246079314
0.730909932860291,0.7838797494080103,0.005505539557196095
0.737679760252773,0.790092024167621,0.005450093077571093
0.7445122910795136,0.7963741484403013,0.005620048983982719
0.751408106111697,0.8022275008963786,0.005691045496687545
0.7583677914997191,0.8077662632474315,0.005791758587844279
0.7653919388230148,0.8134815346002151,0.005796820530841539
0.77248114514034,0.8195804932555827,0.005698233356565825
0.7796360130405229,0.8257988469117971,0.005669846379129934
0.7868571506936851,0.8316869845822877,0.005389845852047214
0.794145171902934,0.8381227618019335,0.005238442179033489
0.8015006961565405,0.8443572965220509,0.005197967780481893
0.8089243486805938,0.8504648622613905,0.004997689388272006
0.8164167604921464,0.8565878933313946,0.005351073962766966
0.823978568452852,0.8628550539558985,0.00490787337356374
0.8316104153230962,0.8694514162782359,0.004765385758869171
0.8393129498166364,0.8758454007012514,0.004317992192243909
0.8470868266557402,0.881890473972238,0.004353175159869326
0.8549327066268376,0.8884546432413052,0.003816475227751972
0.8628512566366896,0.8953274857432723,0.004019695647173629
0.8708431497690724,0.9021288992470419,0.0037514900347754023
0.8789090653419954,0.9086814270347794,0.0032649360287961035
0.8870496889654403,0.9154663529051493,0.003161531740392919
0.8952657125996392,0.9218634303492432,0.0032245265695932212
0.9035578346138929,0.9284258014154284,0.0031573224168713948
0.9119267598459299,0.9348842093874309,0.0029343360500336266
0.9203731996618221,0.9412440248783369,0.0028685445534931014
0.9288978720164498,0.947954326463029,0.002598629483802333
0.9375015015145289,0.9548786908470428,0.0028733266631533957
0.9461848194722002,0.9614076536933656,0.0027066205731683278
0.9549485639791966,0.9674919879863026,0.002452948100233244
0.9637934799615786,0.9741185023745315,0.002264064738849895
0.9727203192450538,0.9805672637213062,0.002065689034691795
0.9817298406188841,0.987187863947152,0.0012996190220989545
0.9908228099003797,0.9933230482901456,0.0006411644982659688
1.0,1.0,0.0


==> data_2/flickr/gat/roc_rmia_mean.csv <==
fpr,tpr_mean,tpr_std
0.0001,0.0,0.0
0.00010092621909870473,0.00042129795625672284,0.0002545883638596963
0.00010186101701559753,0.00042129795625672284,0.0002545883638596963
0.00010280447320933097,0.00042129795625672284,0.0002545883638596963
0.00010375666787451859,0.00042129795625672284,0.0002545883638596963
0.00010471768194855202,0.00042129795625672284,0.0002545883638596963
0.0001056875971184804,0.00042129795625672284,0.0002545883638596963
0.00010666649582795387,0.00042129795625672284,0.0002545883638596963
0.00010765446128423159,0.00042129795625672284,0.0002545883638596963
0.00010865157746525384,0.00042129795625672284,0.0002545883638596963
0.00010965792912678099,0.00042129795625672284,0.0002545883638596963
0.00011067360180959734,0.00042129795625672284,0.0002545883638596963
0.00011169868184678226,0.00042129795625672284,0.0002545883638596963
0.00011273325637104872,0.00042129795625672284,0.0002545883638596963
0.00011377741332214914,0.00042129795625672284,0.0002545883638596963
0.00011483124145435111,0.00042129795625672284,0.0002545883638596963
0.00011589483034398106,0.00042129795625672284,0.0002545883638596963
0.00011696827039703847,0.00042129795625672284,0.0002545883638596963
0.00011805165285688056,0.00042129795625672284,0.0002545883638596963
0.0001191450698119776,0.00042129795625672284,0.0002545883638596963
0.00012024861420374123,0.00042129795625672284,0.0002545883638596963
0.00012136237983442405,0.00042129795625672284,0.0002545883638596963
0.00012248646137509307,0.00042129795625672284,0.0002545883638596963
0.00012362095437367691,0.00042129795625672284,0.0002545883638596963
0.00012476595526308696,0.00042129795625672284,0.0002545883638596963
0.0001259215613694151,0.00042129795625672284,0.0002545883638596963
0.0001270878709202058,0.00042129795625672284,0.0002545883638596963
0.000128264983052806,0.00042129795625672284,0.0002545883638596963
0.0001294529978227916,0.00042129795625672284,0.0002545883638596963
0.00013065201621247213,0.00042129795625672284,0.0002545883638596963
0.00013186214013947485,0.00042129795625672284,0.0002545883638596963
0.00013308347246540747,0.00042129795625672284,0.0002545883638596963
0.00013431611700460153,0.00042129795625672284,0.0002545883638596963
0.0001355601785329369,0.0005960917891717462,0.00032870611643796935
0.0001368157627967472,0.0005960917891717462,0.00032870611643796935
0.00013808297652180923,0.0005960917891717462,0.00032870611643796935
0.0001393619274224142,0.0005960917891717462,0.00032870611643796935
0.00014065272421052364,0.0005960917891717462,0.00032870611643796935
0.00014195547660501016,0.0005960917891717462,0.00032870611643796935
0.0001432702953409831,0.0005960917891717462,0.00032870611643796935
0.00014459729217920195,0.0005960917891717462,0.00032870611643796935
0.00014593657991557562,0.0005960917891717462,0.00032870611643796935
0.00014728827239075018,0.0005960917891717462,0.00032870611643796935
0.0001486524844997857,0.0005960917891717462,0.00032870611643796935
0.00015002933220192182,0.0005960917891717462,0.00032870611643796935
0.0001514189325304352,0.0005960917891717462,0.00032870611643796935
0.00015282140360258693,0.0005960917891717462,0.00032870611643796935
0.0001542368646296629,0.0005960917891717462,0.00032870611643796935
0.00015566543592710622,0.0005960917891717462,0.00032870611643796935
0.00015710723892474503,0.0005960917891717462,0.00032870611643796935
0.00015856239617711372,0.0005960917891717462,0.00032870611643796935
0.00016003103137387001,0.0005960917891717462,0.00032870611643796935
0.00016151326935030913,0.0005960917891717462,0.00032870611643796935
0.0001630092360979741,0.0005960917891717462,0.00032870611643796935
0.00016451905877536624,0.0005960917891717462,0.00032870611643796935
0.00016604286571875296,0.0005960917891717462,0.00032870611643796935
0.0001675807864530767,0.0005960917891717462,0.00032870611643796935
0.00016913295170296487,0.0005960917891717462,0.00032870611643796935
0.0001706994934038408,0.0005960917891717462,0.00032870611643796935
0.0001722805447131394,0.0005960917891717462,0.00032870611643796935
0.00017387624002162505,0.0005960917891717462,0.00032870611643796935
0.00017548671496481503,0.0005960917891717462,0.00032870611643796935
0.00017711210643450888,0.0005960917891717462,0.00032870611643796935
0.00017875255259042355,0.0005960917891717462,0.00032870611643796935
0.00018040819287193827,0.000918788096091789,0.0005542789069884411
0.00018207916800994624,0.000918788096091789,0.0005542789069884411
0.00018376562003881704,0.000918788096091789,0.0005542789069884411
0.00018546769230846994,0.000918788096091789,0.0005542789069884411
0.00018718552949655793,0.000918788096091789,0.0005542789069884411
0.00018891927762076664,0.000918788096091789,0.0005542789069884411
0.0001906690840512252,0.000918788096091789,0.0005542789069884411
0.00019243509752303302,0.000918788096091789,0.0005542789069884411
0.00019421746814890265,0.000918788096091789,0.0005542789069884411
0.00019601634743191858,0.000918788096091789,0.0005542789069884411
0.00019783188827841644,0.000918788096091789,0.0005542789069884411
0.00019966424501097934,0.000918788096091789,0.0005542789069884411
0.00020151357338155586,0.000918788096091789,0.0005542789069884411
0.0002033800305846982,0.000918788096091789,0.0005542789069884411
0.00020526377527092522,0.000918788096091789,0.0005542789069884411
0.0002071649675602069,0.000918788096091789,0.0005542789069884411
0.000209083769055575,0.000918788096091789,0.0005542789069884411
0.00021102034285685965,0.000918788096091789,0.0005542789069884411
0.0002129748535745521,0.000918788096091789,0.0005542789069884411
0.00021494746734379805,0.000918788096091789,0.0005542789069884411
0.00021693835183851843,0.000918788096091789,0.0005542789069884411
0.00021894767628566206,0.000918788096091789,0.0005542789069884411
0.00022097561147959031,0.000918788096091789,0.0005542789069884411
0.00022302232979659386,0.000918788096091789,0.0005542789069884411
0.00022508800520954617,0.001003944065973467,0.0005248898812092155
0.0002271728133026905,0.001003944065973467,0.0005248898812092155
0.00022927693128656486,0.001003944065973467,0.0005248898812092155
0.0002314005380130654,0.001003944065973467,0.0005248898812092155
0.00023354381399064793,0.001003944065973467,0.0005248898812092155
0.00023570694139967278,0.001003944065973467,0.0005248898812092155
0.00023789010410788934,0.001003944065973467,0.0005248898812092155
0.00024009348768606518,0.001003944065973467,0.0005248898812092155
0.00024231727942376007,0.001003944065973467,0.0005248898812092155
0.00024456166834524467,0.001003944065973467,0.0005248898812092155
0.00024682684522556923,0.001003944065973467,0.0005248898812092155
0.00024911300260677886,0.001003944065973467,0.0005248898812092155
0.0002514203348142797,0.001003944065973467,0.0005248898812092155
0.00025374903797335715,0.001003944065973467,0.0005248898812092155
0.00025609931002584595,0.001003944065973467,0.0005248898812092155
0.00025847135074695635,0.001003944065973467,0.0005248898812092155
0.0002608653617622548,0.001003944065973467,0.0005248898812092155
0.000263281546564802,0.001003944065973467,0.0005248898812092155
0.00026572011053245065,0.001003944065973467,0.0005248898812092155
0.00026818126094530154,0.001003944065973467,0.0005248898812092155
0.0002706652070033241,0.0011563284331301542,0.0005126714614444177
0.0002731721598441376,0.0011563284331301542,0.0005126714614444177
0.0002757023325609583,0.0011563284331301542,0.0005126714614444177
0.0002782559402207126,0.0011563284331301542,0.0005126714614444177
0.00028083319988231727,0.0011563284331301542,0.0005126714614444177
0.0002834343306151309,0.0011563284331301542,0.0005126714614444177
0.0002860595535175742,0.0011563284331301542,0.0005126714614444177
0.00028870909173592344,0.0011563284331301542,0.0005126714614444177
0.00029138317048327885,0.0011563284331301542,0.0005126714614444177
0.00029408201705870637,0.0011563284331301542,0.0005126714614444177
0.00029680586086656025,0.0011563284331301542,0.0005126714614444177
0.00029955493343598134,0.0011563284331301542,0.0005126714614444177
0.0003023294684405776,0.0011563284331301542,0.0005126714614444177
0.00030512970171828706,0.0011563284331301542,0.0005126714614444177
0.00030795587129142264,0.0011563284331301542,0.0005126714614444177
0.00031080821738690636,0.0011563284331301542,0.0005126714614444177
0.00031368698245668765,0.0011563284331301542,0.0005126714614444177
0.00031659241119835204,0.0013400860523485121,0.00045777272559327894
0.00031952475057592136,0.0013400860523485121,0.00045777272559327894
0.0003224842498408442,0.0013400860523485121,0.00045777272559327894
0.0003254711605531848,0.0013400860523485121,0.00045777272559327894
0.00032848573660300434,0.0013400860523485121,0.00045777272559327894
0.0003315282342319423,0.0013400860523485121,0.00045777272559327894
0.00033459891205499747,0.0013400860523485121,0.00045777272559327894
0.0003376980310825091,0.0013400860523485121,0.00045777272559327894
0.0003408258547423452,0.0013400860523485121,0.00045777272559327894
0.00034398264890229247,0.0013400860523485121,0.00045777272559327894
0.00034716868189265597,0.0013400860523485121,0.00045777272559327894
0.00035038422452906756,0.0013400860523485121,0.00045777272559327894
0.00035362955013550426,0.0013400860523485121,0.00045777272559327894
0.000356904934567523,0.0013400860523485121,0.00045777272559327894
0.000360210656235707,0.0013940346905787517,0.0004379477207336298
0.00036354699612933176,0.0013943683245681141,0.00043817402747032695
0.00036691423784024937,0.001394705048739206,0.00043840488626017087
0.0003703126675869927,0.0013950448917138803,0.0004386403810207016
0.0003737425742391064,0.0013953878823790918,0.00043888059707820545
0.00037720424934169976,0.001395734049889351,0.0004391256211874631
0.0003806979871402284,0.0013960834236692039,0.00043937554155164466
0.0003842240846055061,0.0013964360334157316,0.00043963044784234783
0.00038778284145894574,0.0013967919091010758,0.00043989043121977594
0.0003913745601980384,0.0013971510809749847,0.00044015558435305186
0.0003949995461220643,0.0013975135795673873,0.00044042600144066237
0.00039865810735804387,0.0013978794356909856,0.00044070177823102985
0.0004023505548869293,0.001398248680443874,0.0004409830120432065
0.00040607720257003656,0.0014521333811401938,0.0004605676794071398
0.0004098383671757261,0.0014521333811401938,0.0004605676794071398
0.0004136343684063274,0.0014521333811401938,0.0004605676794071398
0.0004174655289253135,0.0014521333811401938,0.0004605676794071398
0.0004213321743847289,0.0014521333811401938,0.0004605676794071398
0.0004252346334528682,0.0014521333811401938,0.0004605676794071398
0.00042917323784221574,0.0014521333811401938,0.0004605676794071398
0.0004331483223376398,0.0014521333811401938,0.0004605676794071398
0.0004371602248248502,0.0014521333811401938,0.0004605676794071398
0.000441209286319119,0.0014521333811401938,0.0004605676794071398
0.0004452958509942655,0.0014521333811401938,0.0004605676794071398
0.00044942026621191424,0.0016134815346002152,0.00045998578697085734
0.0004535828825510186,0.0016134815346002152,0.00045998578697085734
0.00045778405383766163,0.0016134815346002152,0.00045998578697085734
0.0004620241371751313,0.0016134815346002152,0.00045998578697085734
0.0004663034929742731,0.0016134815346002152,0.00045998578697085734
0.00047062248498412813,0.0016134815346002152,0.00045998578697085734
0.00047498148032285,0.0016134815346002152,0.00045998578697085734
0.0004793808495089107,0.0016134815346002152,0.00045998578697085734
0.00048382096649259574,0.0016134815346002152,0.00045998578697085734
0.000488302208687788,0.0016134815346002152,0.00045998578697085734
0.0004928249570040513,0.0016134815346002152,0.00045998578697085734
0.0004973895958790063,0.0017344926496952312,0.00044320663619215394
0.000501996513311008,0.0017344926496952312,0.00044320663619215394
0.0005066461008921268,0.0017344926496952312,0.00044320663619215394
0.0005113387538414326,0.0017344926496952312,0.00044320663619215394
0.0005160748710385908,0.0017344926496952312,0.00044320663619215394
0.000520854855057766,0.0017344926496952312,0.00044320663619215394
0.0005256791122018419,0.0017344926496952312,0.00044320663619215394
0.0005305480525369575,0.0017344926496952312,0.00044320663619215394
0.0005354620899273607,0.0017344926496952312,0.00044320663619215394
0.0005404216420705915,0.0018958408031552528,0.00044118769101200115
0.0005454271305329836,0.0018958408031552528,0.00044118769101200115
0.0005504789807854967,0.0018958408031552528,0.00044118769101200115
0.0005555776222398878,0.0018958408031552528,0.00044118769101200115
0.0005607234882852032,0.0018958408031552528,0.00044118769101200115
0.0005659170163246243,0.0018958408031552528,0.00044118769101200115
0.0005711586478126435,0.0018958408031552528,0.00044118769101200115
0.0005764488282925873,0.0018958408031552528,0.00044118769101200115
0.0005817880074344935,0.0018958408031552528,0.00044118769101200115
0.0005871766390733255,0.0020571889566152746,0.000498836475120747
0.0005926151812475553,0.0020571889566152746,0.000498836475120747
0.0005981040962380944,0.0020571889566152746,0.000498836475120747
0.0006036438506075864,0.0020571889566152746,0.000498836475120747
0.0006092349152400712,0.0020571889566152746,0.000498836475120747
0.0006148777653810023,0.0020571889566152746,0.000498836475120747
0.0006205728806776501,0.0020571889566152746,0.000498836475120747
0.0006263207452198692,0.0020571889566152746,0.000498836475120747
0.0006321218475812448,0.002155790605951954,0.00047170018005403416
0.0006379766808606282,0.002155790605951954,0.00047170018005403416
0.000643885742724042,0.002155790605951954,0.00047170018005403416
0.0006498495354469888,0.002155790605951954,0.00047170018005403416
0.0006558685659571436,0.002155790605951954,0.00047170018005403416
0.0006619433458774394,0.002155790605951954,0.00047170018005403416
0.0006680743915695614,0.002155790605951954,0.00047170018005403416
0.0006742622241778342,0.0023574757977769807,0.0005453276971537844
0.0006805073696735206,0.0023574757977769807,0.0005453276971537844
0.0006868103588995307,0.0023574757977769807,0.0005453276971537844
0.0006931717276155408,0.0023574757977769807,0.0005453276971537844
0.0006995920165435374,0.0023574757977769807,0.0005453276971537844
0.0007060717714137773,0.0023574757977769807,0.0005453276971537844
0.0007126115430111746,0.0023574757977769807,0.0005453276971537844
0.0007192118872221193,0.0025324805289875397,0.0005928315651666527
0.0007258733650817253,0.0025331466767735005,0.0005929216070291134
0.000732596542821523,0.00253381899454748,0.000593020056278167
0.0007393819919175866,0.0025344975394570863,0.0005931271278840914
0.0007462302891391107,0.002535182369179239,0.0005932430409484115
0.0007531420165974376,0.0025358735419250713,0.0005933680187599139
0.0007601177617955331,0.002536571116444881,0.0005935022888505989
0.0007671581176779302,0.0026846539978486916,0.0006128714621138634
0.000774263682681127,0.0026846539978486916,0.0006128714621138634
0.0007814350607844542,0.0026846539978486916,0.0006128714621138634
0.0007886728615614156,0.0026846539978486916,0.0006128714621138634
0.0007959777002314986,0.0026846539978486916,0.0006128714621138634
0.0008033501977124734,0.0026846539978486916,0.0006128714621138634
0.0008107909806731687,0.0027518823951237005,0.0005935383432931234
0.000818300681586739,0.0027518823951237005,0.0005935383432931234
0.0008258799387844272,0.0027518823951237005,0.0005935383432931234
0.0008335293965098195,0.0027518823951237005,0.0005935383432931234
0.0008412497049736118,0.0027518823951237005,0.0005935383432931234
0.0008490415204088747,0.0027518823951237005,0.0005935383432931234
0.0008569055051268347,0.0028594478307637145,0.0006323547292554726
0.0008648423275731727,0.0028594478307637145,0.0006323547292554726
0.000872852662384838,0.0028594478307637145,0.0006323547292554726
0.0008809371904473991,0.0028594478307637145,0.0006323547292554726
0.0008890965989529158,0.0028594478307637145,0.0006323547292554726
0.000897331581458352,0.002926771523151213,0.0006242027290715395
0.0009056428379445294,0.002927602648799831,0.0006235925769363719
0.0009140310748756232,0.00292844147249294,0.0006229874101843088
0.0009224970052592174,0.0029292880655313,0.0006223875045452659
0.0009310413487069075,0.0029301424998760687,0.0006217931430069391
0.000939664831495469,0.002931004848154925,0.0006212046159565091
0.0009483681866285928,0.0031156328028865954,0.0006783524699065825
0.0009571521538991865,0.0031165111996136552,0.0006782062156691548
0.0009660174799522646,0.0031173977322189626,0.0006780701125611886
0.0009749649183484086,0.003118292476058577,0.0006779444757846497
0.0009839952296278227,0.003119195507186519,0.0006778296271606224
0.00099310918137498,0.003200071710290427,0.0006914973559527951
0.0010023075482838654,0.003200071710290427,0.0006914973559527951
0.0010115911122238297,0.003200071710290427,0.0006914973559527951
0.0010209606623060466,0.003200071710290427,0.0006914973559527951
0.0010304169949505876,0.003200071710290427,0.0006914973559527951
0.0010399609139541202,0.0033121190390821087,0.0007937577723909873
0.0010495932305582276,0.0033121190390821087,0.0007937577723909873
0.00105931476351837,0.0033121190390821087,0.0007937577723909873
0.001069126339173476,0.0033121190390821087,0.0007937577723909873
0.0010790287915161836,0.0034286482610254567,0.0008307973415441187
0.0010890229622637305,0.0034286482610254567,0.0008307973415441187
0.0010991097009294972,0.0034286482610254567,0.0008307973415441187
0.0011092898648952228,0.0034286482610254567,0.0008307973415441187
0.0011195643194838783,0.0034286482610254567,0.0008307973415441187
0.0011299339380332217,0.0035326778685254453,0.0008857965185979792
0.0011403996019700331,0.003533724434919126,0.0008852370979554702
0.0011509622008850323,0.0035347806948106257,0.0008846846904984092
0.0011616226326085018,0.003535846737982973,0.000884139611409885
0.0011723818032865986,0.0036437791323054858,0.0008670272209974984
0.001183240627458378,0.0036437791323054858,0.0008670272209974984
0.0011942000281335325,0.0036437791323054858,0.0008670272209974984
0.0012052609368708425,0.0036437791323054858,0.0008670272209974984
0.001216424293857368,0.0036975618501254937,0.0008762963951268017
0.001227691047988359,0.0036975618501254937,0.0008762963951268017
0.0012390621569479156,0.0036975618501254937,0.0008762963951268017
0.0012505385872903913,0.0036975618501254937,0.0008762963951268017
0.0012621213145225473,0.0038320186446755113,0.0008345499538923337
0.0012738113231864786,0.0038320186446755113,0.0008345499538923337
0.0012856096069432965,0.0038320186446755113,0.0008345499538923337
0.0012975171686575868,0.0038320186446755113,0.0008345499538923337
0.0013095350204826678,0.0039012042432503523,0.0008483928802338395
0.001321664183946605,0.00390363007594314,0.0008492159182518837
0.0013339056900390587,0.00390607837716163,0.0008500769674547621
0.001346260579298911,0.00394854786661886,0.0008173091239529246
0.0013587299019027091,0.00394854786661886,0.0008173091239529246
0.0013713147177539457,0.00394854786661886,0.0008173091239529246
0.0013840160965731315,0.00394854786661886,0.0008173091239529246
0.0013968351179887398,0.003997848691287199,0.0008195861922310837
0.0014097728716289677,0.003997848691287199,0.0008195861922310837
0.001422830457214352,0.003997848691287199,0.0008195861922310837
0.0014360089846512606,0.004123341699533883,0.0008264202632926576
0.0014493095741262166,0.004123341699533883,0.0008264202632926576
0.00146273335620113,0.004123341699533883,0.0008264202632926576
0.001476281471909391,0.004123341699533883,0.0008264202632926576
0.0014899550728528536,0.004221943348870562,0.0007997385451127809
0.0015037553212997384,0.004221943348870562,0.0007997385451127809
0.0015176833902834053,0.004221943348870562,0.0007997385451127809
0.0015317404637020797,0.0043160631050555755,0.0008158331447973547
0.0015459277364194785,0.0043160631050555755,0.0008158331447973547
0.001560246414366368,0.0043160631050555755,0.0008158331447973547
0.0015746977146430868,0.004383291502330585,0.0007994594139936321
0.001589282865622978,0.004383291502330585,0.0007994594139936321
0.00160400310705682,0.004383291502330585,0.0007994594139936321
0.0016188596901781992,0.004463965579060595,0.0007746172915547882
0.0016338538778098604,0.004463965579060595,0.0007746172915547882
0.001648986944471065,0.004463965579060595,0.0007746172915547882
0.0016642601764859037,0.004647723198278953,0.0008221013296543533
0.0016796748720926532,0.004647723198278953,0.0008221013296543533
0.0016952323415541214,0.004647723198278953,0.0008221013296543533
0.0017109339072690134,0.004710469702402295,0.0008300447832206349
0.001726780903884356,0.004710469702402295,0.0008300447832206349
0.0017427746784089192,0.004710469702402295,0.0008300447832206349
0.0017589165903277326,0.004850506216221731,0.0006831560669249842
0.001775208011717636,0.004852135358360722,0.0006835340865252643
0.0017916503273638995,0.004853779589925346,0.0006839547427493353
0.0018082449348779518,0.004930082466833991,0.0006559847735179917
0.0018249932448161524,0.004930082466833991,0.0006559847735179917
0.0018418966807997109,0.0050869487271423455,0.0005973055695501316
0.0018589566796356884,0.0050869487271423455,0.0005973055695501316
0.0018761746914391195,0.0050869487271423455,0.0005973055695501316
0.0018935521797562953,0.005221405521692363,0.0006614905851359645
0.001911090621689138,0.005221405521692363,0.0006614905851359645
0.0019287915080207778,0.005297597705270706,0.0006993923697216935
0.0019466563433422632,0.005297597705270706,0.0006993923697216935
0.0019646866461804444,0.005297597705270706,0.0006993923697216935
0.0019828839491270716,0.005400681247759053,0.0006879539719405553
0.002001249798969037,0.005400681247759053,0.0006879539719405553
0.0020197857568198785,0.0054723915381857295,0.0007368895084056141
0.002038493398252464,0.0054723915381857295,0.0007368895084056141
0.0020573743134329114,0.0054723915381857295,0.0007368895084056141
0.0020764301072557748,0.005615812119039083,0.000727930217579908
0.002095662399480433,0.005615812119039083,0.000727930217579908
0.0021150728248687948,0.005751127217947618,0.0006974124146166096
0.0021346630333242455,0.0057530862387931625,0.0006941973280668349
0.002154434690031882,0.0058315681857654305,0.0007497211683890683
0.00217438947560008,0.005835559142879069,0.0007530628614976959
0.0021945290862033138,0.005839587064999717,0.0007565154212937648
0.0022148552337263594,0.005962790650658401,0.00079913732065353
0.0022353696459097966,0.0059648420918767455,0.0007975482654376645
0.002256074066496859,0.006052068503817129,0.0008022153597323845
0.00227697025538168,0.006054158122705613,0.0008013735223253865
0.002298059988758851,0.006108820365722482,0.0008342289628407883
0.0023193450592744274,0.006108820365722482,0.0008342289628407883
0.0023408272761782944,0.006244301444003631,0.0007822701250167296
0.002362508465477945,0.006246469562933595,0.0007797988705215367
0.0023843904700937206,0.006319469343850843,0.0007972788373447076
0.002406475150015424,0.006319469343850843,0.0007972788373447076
0.0024287643824604504,0.00637858816287853,0.0008043161307055598
0.0024512600620333396,0.006380837730835818,0.0008066939554924363
0.0024739641008868114,0.006494263176765866,0.0008311196579410538
0.0024968784288843266,0.006494263176765866,0.0008311196579410538
0.002520004993764092,0.006606310505557547,0.0008172408504337512
0.002543345761304648,0.006606310505557547,0.0008172408504337512
0.002566902715491952,0.0067318035138042315,0.0008376332030622096
0.002590677858688006,0.0067318035138042315,0.0008376332030622096
0.002614673211801092,0.006831922681524318,0.0008687168206494586
0.00263889081445751,0.00683434444178996,0.0008644231230445781
0.002663332725174981,0.006920043026174255,0.0008793347962006362
0.0026880010215376074,0.006920043026174255,0.0008793347962006362
0.0027128978003724646,0.00702760846181427,0.0009162765035384216
0.0027380251779278576,0.007099318752240946,0.0008994112280233552
0.00276338529005317,0.007099318752240946,0.0008994112280233552
0.0027889802923804397,0.007175510935819289,0.0009354770275913986
0.002814812360507581,0.007175510935819289,0.0009354770275913986
0.0028408836901833013,0.007225676310719275,0.0009351192965302287
0.00286719649749377,0.007226991951084799,0.000937366021712185
0.0028937530190509503,0.007264174922375998,0.0009149942549110853
0.002920555512182745,0.007341340982430979,0.0009160328842462639
0.0029476062551248585,0.007341340982430979,0.0009160328842462639
0.0029749075472144406,0.007413051272857655,0.0009420745609144025
0.003002461709085549,0.007413051272857655,0.0009420745609144025
0.003030271082866396,0.007560953746862674,0.0008485533583163593
0.003058338032378432,0.00766510235827549,0.0008354452898576485
0.0030866649433372744,0.007667935049371374,0.0008345158105846948
0.003115254223555488,0.007744711366081032,0.000834964384696496
0.0031441083031472647,0.007910541412692722,0.0008699055835035099
0.0031732296347349765,0.007910541412692722,0.0008699055835035099
0.00320262069365765,0.00796432413051273,0.0008277830032422976
0.003232283978181381,0.00804499820724274,0.0008808690700674034
0.00326222200971167,0.00804499820724274,0.0008808690700674034
0.003292437333007769,0.008166009322337756,0.0008873192654038871
0.0033229325163989716,0.00823835277118095,0.0008727346533372514
0.0033537101520029287,0.008241430534741346,0.0008696798837952449
0.0033847728559459832,0.008322875582646109,0.0008818313813209774
0.0034161232685855285,0.008440393251921299,0.0009344968979049023
0.0034477640547344642,0.008443557330536191,0.0009340273936363566
0.0034796979038876916,0.00848422373610613,0.0009493552990491467
0.003511927530450728,0.008529042667622805,0.000946529900658138
0.0035444556739704356,0.008632502218526482,0.0010250236192260976
0.0035772850993678732,0.008635785161066226,0.0010241947251330061
0.0036104185971733375,0.008775546790964503,0.0010222035767531205
0.0036438589837635444,0.008865184653997849,0.0009983438653048179
0.0036776091016010306,0.008959304410182861,0.0009777080954759204
0.003711671819475767,0.008959304410182861,0.0009777080954759204
0.003746050032748993,0.009006731213386052,0.0009774657599865158
0.0037807466635993493,0.009169953388311222,0.0011013263871959334
0.0038157646612712484,0.009210905974911636,0.0010781043245869264
0.003851107002325569,0.009214440209017068,0.0010847734354701298
0.0038867766908926675,0.009277518823951236,0.0011061391395011811
0.0039227767589277195,0.009389790202986689,0.00113105560091738
0.0039591102664684585,0.009440371406711386,0.0011185096116132327
0.003995780301895269,0.009497131588382933,0.0011166721708872603
0.004032789982193705,0.009497131588382933,0.0011166721708872603
0.004070142453219439,0.009568841878809608,0.0011503040692347867
0.004107840889965647,0.009618142703477947,0.0011334848669570519
0.004145888496832911,0.009694334887056292,0.0011759786933731903
0.004184288507901585,0.009752599498027967,0.0011653305255829522
0.0042230441872066725,0.00981086410899964,0.0011856939416871027
0.0042621588290153245,0.009851201147364649,0.0011702233604345474
0.004301635758106795,0.009851201147364649,0.0011702233604345474
0.004341478330055093,0.00994920699399511,0.0011862862192325912
0.004381689931514195,0.010003585514521334,0.0012077664908913012
0.004422273980505897,0.010079777698099677,0.001176244374078026
0.004463233926710397,0.010113766920817328,0.0011596598253039508
0.004504573251759458,0.010129078522768016,0.0011635671374818188
0.0045462954695324,0.010218716385801362,0.0011095640389403097
0.0045884041264547615,0.010285944783076371,0.0011130285322316171
0.004630902801799737,0.01037110075295805,0.0011063812448860895
0.004673795107992464,0.01047096502532058,0.0010822671904361764
0.004717084690917017,0.010538040487736378,0.0010806532235144556
0.004760775230226368,0.010599677303693083,0.001122612594590328
0.004804870439655134,0.010672312070856874,0.001118479173946566
0.004849374067335233,0.010720688418788097,0.001143405033648871
0.004894289896114532,0.010850663320186447,0.0010615455363819119
0.004939621743878321,0.010908927931158122,0.0010451773121323846
0.004985373463873894,0.011007529580494802,0.0010746579186166594
0.005031548945038057,0.011138687343410223,0.0011373302446930876
0.0050781521123276704,0.011200250986016496,0.0011625020608985895
0.005125186927053333,0.011316780207959844,0.001142321158492396
0.0051726573872160194,0.011415381857296522,0.0011105794007569498
0.005220567527846975,0.011554320544998208,0.0010859384481003904
0.005268921421350677,0.011652922194334886,0.001086390520060825
0.0053177231778509665,0.011706704912154893,0.0011147417248600824
0.0053669769455404765,0.011742560057368233,0.0011103683623797087
0.005416686911033152,0.011836679813553245,0.0011021873485380458
0.00546685729972018,0.011890357296841863,0.0010971029664240447
0.005517492376129128,0.01205676895794278,0.0010790141941159359
0.005568596444286409,0.012114557188956616,0.0010553460000777112
0.005620173848083188,0.012235568304051632,0.0010917190095879714
0.005672228971644543,0.01235209752599498,0.0011366310387622266
0.005724766239702178,0.012374506991753315,0.0011468451431610707
0.005777790117970507,0.012464144854786662,0.0011448973417872359
0.005831305113526219,0.01258515596988168,0.0011608401282775759
0.00588531577519145,0.0127465041233417,0.0012490828850934014
0.0059398266939203566,0.01279580494801004,0.0012763125809155042
0.005994842503189409,0.012812643088612236,0.0012780191266078425
0.006050367879391224,0.01288094213035576,0.0012491071547500116
0.0061064075422320365,0.013114019361778414,0.0012406562440007958
0.006162966255132942,0.01321938016800164,0.0012389817289153104
0.006220048825634711,0.013278871142871823,0.001328599003513173
0.0062776601058065,0.013418788096091792,0.00125834022484727
0.006335804992658254,0.013459543935947352,0.0012733699497316435
0.006394488428556937,0.013566690570096806,0.0012652123198530105
0.006453715401646702,0.013687701685191825,0.0013402784051950078
0.0065134909462728026,0.01387594119756185,0.0012995257587520963
0.006573820143409586,0.013961097167443528,0.0013198141691040629
0.006634708121092351,0.014100035855145215,0.0012818876059239742
0.006696160054853215,0.014160114392003788,0.0012876959115593627
0.00675818116816111,0.014189673718178562,0.0012654151722305649
0.006820776732865685,0.01436081557217506,0.0012390388878464709
0.0068839520696454964,0.014474698541493053,0.0012297977864978579
0.00694771254846024,0.014602007888131947,0.0012605731172808297
0.007012063589007177,0.014714055216923627,0.0012823837312139787
0.0070770106611818895,0.014781283614198639,0.0013073340795040928
0.007142559285543126,0.014920222301900325,0.0013753319599402584
0.007208715033782135,0.014973291725680113,0.0013727080866888872
0.007275483529196233,0.015175690211545356,0.0013361087364172233
0.007342870447166758,0.015247400501972033,0.001331356149012788
0.00741088151564157,0.01548045894585873,0.001430341193741154
0.007479522515621821,0.015556127224670821,0.0014472230761535352
0.007548799281653432,0.015657174657458996,0.001415723790191481
0.007618717702322999,0.015812068973530973,0.0013705423942277886
0.007689283720758305,0.015919684474722123,0.0014254330614758455
0.007760503335133571,0.016000358551452133,0.0014040086201112377
0.007832382599179196,0.01606201201395162,0.0013952274852665517
0.00790492762269642,0.01621997131588383,0.0013784118878036279
0.007978144572076629,0.016394765148798854,0.001513969088791041
0.00805203967082547,0.01644854786661886,0.0015553023111796245
0.008126619200091946,0.016556113302258875,0.0015270917794000004
0.008201889499202203,0.016712979562567225,0.0015307777588832814
0.008277856966198472,0.016762280387235567,0.0015385657323939872
0.008354528058382871,0.016905700968088917,0.0015346148754590042
0.008431909292866252,0.017067049121548942,0.0015799053026864791
0.008510007247122246,0.017093940480458945,0.0015882745634402014
0.00858882855954625,0.017172973928023465,0.0016217104150541212
0.008668379930019773,0.01731355324489064,0.0016504148506146688
0.008748668120479914,0.017448010039440662,0.0016366991787151338
0.008829699955494083,0.017649695231265687,0.001675346341219828
0.008911482322840203,0.017748296880602362,0.001653650544044665
0.008994022174092044,0.017899222941683137,0.0016643817288047925
0.009077326525210224,0.017994801003944065,0.0017035452552905416
0.00916140245713852,0.018211765917997825,0.0017861074300670595
0.009246257116405733,0.018398171387594118,0.0018431246343478546
0.009331897715733239,0.01860081257544568,0.0018855174550220994
0.009418331534647951,0.0187432771602725,0.0019047665076328325
0.009505565920101192,0.01890462531373252,0.0019425903472521514
0.009593608287093146,0.019137683757619213,0.001982643280289123
0.009682466119303124,0.019339368949444245,0.0020893346954680755
0.009772146969725724,0.019487271423449262,0.002007790310467508
0.009862658461312821,0.019603800645392612,0.002037079466523356
0.009954008287621519,0.01973867798903465,0.0020285945715468002
0.010046204213468132,0.019899605593402654,0.0020139171863247127
0.010139254075588154,0.020038544281104336,0.0020735935033675745
0.01023316578330245,0.02019092864826103,0.0020627801987653503
0.010327947319189514,0.020302975977052704,0.0020627531485709586
0.010423606739764012,0.020473287916816067,0.002113608518814097
0.01052015217616159,0.0206244426109471,0.002112684866733251
0.010617591834830001,0.020746233905605628,0.0021639212187563543
0.010715933998226712,0.02104697024022947,0.0022510032897457843
0.010815187025522881,0.02109765351789829,0.00226944023709048
0.01091535935331391,0.02123072785944783,0.0022663050698326415
0.01101645949633657,0.02129257459789468,0.0022705957360121113
0.01111849604819271,0.021660989602007887,0.002321185112439389
0.011221477682079803,0.02187331306042742,0.0023496678437735182
0.011325413151528114,0.022071946119742274,0.0023479177396428783
0.011430311291144786,0.022270527070634635,0.0023243944621786678
0.011536181017364784,0.02242291143779132,0.002349094509316617
0.011643031329208768,0.022588741484403013,0.002364148484139721
0.011750871309048075,0.022799390462531374,0.002369057289723354
0.011859710123376693,0.022915919684474723,0.0023709407753701238
0.011969557023590429,0.023122086769451412,0.0023054005270975995
0.01208042134677329,0.023269989243456437,0.0023266354950758814
0.012192312516491107,0.023579239870921483,0.0022478529884339083
0.012305240043592616,0.023740588024381497,0.0023008070101423906
0.012419213527017834,0.023897891234379805,0.002227973461297906
0.012534242654613994,0.024130512728576546,0.0021329919206893528
0.012650337203959038,0.024336679813553246,0.00219353454253027
0.012767507043192657,0.02447951155050069,0.0022300853571876607
0.01288576213185518,0.024668339906776623,0.0022500115447005335
0.013005112521734086,0.02488871490939822,0.002270342234184735
0.013125568357718428,0.025031373252061673,0.002296942911450119
0.013247139878661175,0.025199758806797635,0.0022508920557653706
0.013369837418249465,0.025337521569003145,0.002167591250660575
0.013493671405883065,0.02547539797601319,0.002133455848676016
0.013618652367560814,0.025586497721517644,0.0021971381078783434
0.013744790926775366,0.025785888984924808,0.002157481148977542
0.01387209780541621,0.026026353531731806,0.0022570286647357724
0.014000583824680975,0.026304230907135174,0.002221786743483287
0.014130259905995337,0.026465579060595195,0.0022504132541037326
0.014261137071941283,0.026631409107206887,0.002287258983829379
0.014393226447194065,0.026797239153818576,0.0022683132372397067
0.014526539259467812,0.02700840867675352,0.002260796284080999
0.014661086840469845,0.027326102545715308,0.002303424693289135
0.014796880626863964,0.027532269630692007,0.002265812600364118
0.014933932161242518,0.027805665112943707,0.0022861267643072294
0.015072253093107555,0.0279714951595554,0.002287029657045455
0.015211855179861048,0.02820903549659376,0.0022709438050052314
0.015352750287804227,0.02839727500896379,0.0023101153442523377
0.015494950393146316,0.02864253914114324,0.0023298902286362617
0.015638467583022463,0.028872355683040512,0.0022900870836442253
0.01578331405652118,0.029029221943348872,0.0022802468001579305
0.01592950212572123,0.02916295313220771,0.002294856684911884
0.016077044216738237,0.02930580409897751,0.0022837579759706567
0.016225952870780873,0.029509084442926346,0.0023259812591062056
0.016376240745216875,0.029670132664037292,0.0023772348847754384
0.016527920614648955,0.02985837217640731,0.0024543611511195808
0.016681005372000592,0.030051093581929006,0.0024718903728903454
0.016835508029612024,0.03027518823951237,0.002418123386228502
0.01699144172034626,0.030531162816710134,0.002433334179840986
0.01714881969870539,0.030782757844366394,0.0025423413858517378
0.01730765534195726,0.030993045921431296,0.0026403117226325274
0.017467962151272456,0.03127465041233417,0.002600510978868185
0.017629753752872058,0.03159445619278452,0.0026003905476768485
0.017793043899185772,0.03189761917782926,0.002645792082593952
0.01795784647002095,0.03220688418788096,0.0026755062749346543
0.018124175473742378,0.032466833990677665,0.0027354810158717185
0.01829204504846294,0.03265955539619936,0.002603963207177785
0.018461469463245474,0.03282538544281104,0.002593067745139464
0.018632463119315597,0.03302584939547405,0.0026102773105870784
0.018805040551285814,0.03330494801003944,0.00265114072091969
0.018979216428391014,0.033596271064897806,0.002790091981898635
0.01915500555573528,0.03386966654714952,0.002728115594666258
0.019332422875550453,0.034138580136249555,0.0027401970391632367
0.019511483468466165,0.034417982337524286,0.002737049705006223
0.019692202554791715,0.0347273773010152,0.0028653339414221996
0.01987459549580984,0.03505736823234133,0.0028957330947642994
0.02005867779508234,0.03529983165080564,0.0029074853249381606
0.020244465099768037,0.03561312298314808,0.002982336106946144
0.020431973201952704,0.03590444603800645,0.003049770125896322
0.020621218039991424,0.036191287199713165,0.0030353775554414235
0.02081221569986339,0.03644103761828031,0.0029847362457003476
0.021004982416539152,0.03679634277518824,0.003090087560339344
0.02119953457536071,0.03707870204374327,0.0029676954768430067
0.021395888713434216,0.03735657941914665,0.0029622153109767103
0.021594061521035653,0.03769185505852164,0.003016994308448371
0.02179406984302956,0.03799749013983507,0.002973762281352824
0.021995930680300747,0.03831295537230833,0.00302957208601891
0.022199661191199548,0.03874148440301183,0.002979865419706823
0.022405278693000182,0.0391265085075216,0.003011632511617645
0.022612800663372772,0.03941376837576192,0.003000541087589829
0.022822244741868985,0.03970509143062029,0.0030642262044749072
0.023033628731421313,0.039969192919753815,0.0030447123904756806
0.02324697059985648,0.04029389035518105,0.003191485907787746
0.023462288481422625,0.04071351738974543,0.003207552317682167
0.02367960067833076,0.04114826102545715,0.003217227239328986
0.023898925662310503,0.0414844030118322,0.0031318567992322847
0.02412028207618007,0.04184820604913827,0.0032152489813502476
0.024343688735431104,0.04224632484761563,0.0032473163954881406
0.024569164629827903,0.04259143062029401,0.00324311074026754
0.024796728925021577,0.04303632402193923,0.0033131660462113505
0.025026400964179192,0.04338472570813912,0.00328373235640269
0.025258200269627846,0.04365615347981326,0.003263320874384302
0.025492146544514233,0.043876751405975266,0.00323257801996536
0.025728259674479323,0.04425421297956257,0.003260349229217417
0.025966559729348696,0.04459035496593761,0.0033600218863696265
0.026207066964838526,0.044986841861953,0.00341341367773461
0.0264498018242772,0.045352940024665084,0.0035727355174492545
0.02669478494034321,0.04570909842949507,0.0035751086120663577
0.026942037136818822,0.046213386216371014,0.0036130664139449554
0.02719157943036019,0.04649515955539621,0.0035992575550145606
0.027443433032283655,0.046910343114165594,0.0035460573716533435
0.02769761935036891,0.04725708139117963,0.003537965057711126
0.027954159990678566,0.04760986562258883,0.0035769706111209013
0.028213076759394707,0.04801452133381141,0.003572671437913354
0.02847439166467248,0.048370027907951654,0.0036081840676785845
0.028738126918510663,0.04878540695589817,0.003709261153041093
0.029004304938639917,0.049233596271064904,0.0038359262959234064
0.02927294835042816,0.049699713158838296,0.0038285996394916482
0.0295440799888038,0.04999551810684834,0.0038124642174711884
0.029817722900196734,0.05039888849049838,0.003824154886077624
0.030093900344497212,0.05072158479741843,0.003923359257446799
0.030372635797033115,0.05115935034915473,0.00400745085058281
0.030653952950565267,0.051550295789109114,0.0040898132007970815
0.030937875717301368,0.052036060787936655,0.004076275646693203
0.03122442823092858,0.05233058443886699,0.0041649304886757724
0.03151363484866479,0.052810739605339774,0.00427974724866589
0.0318055201533292,0.05319240557243708,0.0043893430294288
0.032100108955431715,0.05351926152300821,0.004453276013386124
0.03239742629528195,0.0540516314091072,0.0043850336053958905
0.03269749744511768,0.05439225528863393,0.004433133837128881
0.03300034791125285,0.054917998218877176,0.004269429406181432
0.03330600343624589,0.05542364444545321,0.004246263471031514
0.03361449000108765,0.055920580853352456,0.004239914613656568
0.03392583382740992,0.05627902743895028,0.004241999085353489
0.034240061379714255,0.05684337015288882,0.004194558494576321
0.034557199367621395,0.057386520547601,0.004253002810420315
0.03487727474814178,0.05778056651129437,0.004274398936387527
0.03520031472796679,0.058246683399067765,0.004263597417338042
0.0355263467657814,0.058597739772661486,0.00426232121955037
0.03585539857459817,0.059057906059519535,0.00432208053312502
0.0361874981241128,0.0594900298410954,0.004323843989868925
0.03652267364308175,0.05990946575833632,0.004320531050384466
0.03686095362172158,0.06036661885980639,0.00422955274940507
0.03720236681413066,0.06075680892953067,0.004191833886745103
0.03754694224073337,0.06123162423807817,0.004156164880850595
0.037894709190746674,0.06177393330942991,0.004311377767047633
0.03824569722466999,0.06226445858204379,0.004248863397584453
0.038599936176797675,0.0627330584438867,0.004289163680499553
0.03895745615775501,0.06326738419591175,0.004263886072305795
0.0393182875570577,0.06369666547149516,0.00427345894105719
0.03968246104569482,0.06422907019407982,0.00422473516371588
0.04005000757873611,0.06471853711007529,0.004427632581398624
0.04042095839796306,0.06522947292936536,0.004397597789578165
0.04079534503452449,0.06568590268741245,0.004474306613800499
0.04117319931161679,0.06624980469272497,0.0043908110785251435
0.04155455334718875,0.06683473106078557,0.00447768282699494
0.04193943955667186,0.0672469286207405,0.004451577483644879
0.04232789065573549,0.06762680707727245,0.004401974895879172
0.042719939663067766,0.06818827220223364,0.0044470237274329295
0.04311561990318229,0.06869395711401849,0.004504684816977646
0.0435149650092505,0.06924524919325922,0.004585083543735695
0.04391800892596086,0.06980996773036932,0.004642081751686913
0.044324785912403956,0.07026700709608084,0.0047654257223194735
0.04473533054498463,0.07080555169917395,0.004748349639980732
0.04514967772036102,0.07149964144854787,0.0046632776677309595
0.04556786265841064,0.07221096339025843,0.00454606451509252
0.045989920905224385,0.0728722401867817,0.004722676630859164
0.046415888336127774,0.07335066332018644,0.004754197487616598
0.04684580115873045,0.07379985440773393,0.004702924036304518
0.04727969591600391,0.07427553273089288,0.004710169904647297
0.047717609489387455,0.07485366890397287,0.004801180986265502
0.048159579101923505,0.07554679096450341,0.00492719328911896
0.04860564232142134,0.07608003846786979,0.004878967718714816
0.04905583706365046,0.0765462531373252,0.004867639973592944
0.04951020159556351,0.07707959842237361,0.004984506437464425
0.04996877453854884,0.07763535317318035,0.005121130350178158
0.050431594871713586,0.07834209947262917,0.005247100762896592
0.0508987019351968,0.07896939690560287,0.005318798287395283
0.05137013543351344,0.07971276167702426,0.005211291477488881
0.05184593543892913,0.08029311581211904,0.0052506950534701785
0.05232614239486662,0.08084776403684082,0.005298950217268704
0.05281079711934331,0.08152102795800546,0.005432707474600465
0.05329994080844088,0.08225720813606101,0.005437381525632045
0.05379361503980703,0.08288582949774269,0.005357885045815846
0.05429186177618943,0.08352007888131947,0.005391297073542586
0.05479472336900287,0.08416547149515954,0.005488055338865967
0.055302242561929005,0.0847615632843313,0.0054974560283950515
0.055814462494549605,0.08559369206864818,0.005457105536666558
0.05633142670601358,0.08616887773395483,0.005574077015886002
0.05685317913873753,0.08692411318099459,0.005525353864226153
0.05737976414214134,0.08759527293626507,0.005613128963148703
0.05791122647641758,0.08831777133635406,0.005692033790434913
0.058447611316336315,0.08897006095374686,0.005723051727800106
0.05898896425508499,0.08987540337038366,0.005864758844992304
0.0595353313081437,0.09069110792398709,0.005713324925889665
0.06008675891719687,0.09156059519541056,0.0057886618530588844
0.060643293954080614,0.09223353509056512,0.0057395831887035315
0.061204983724766966,0.09283345285048406,0.005731103245391321
0.061771875973384946,0.09348332735747578,0.005625873951267281
0.06234401888627864,0.09426774717367627,0.005618276835092206
0.06292146109610344,0.09483397032970772,0.00573562276364682
0.06350425168595962,0.09564766432241453,0.0058339781738462335
0.0640924401935645,0.0962668566296057,0.005762772175427157
0.06468607661546327,0.09714626990607843,0.005877569685498244
0.06528521141127848,0.09779011702682563,0.005820639130197744
0.0658898955079995,0.09870921477231982,0.005766594150320143
0.06650018030431118,0.09944428151577252,0.005735002219017728
0.0671161176749628,0.10023754033703838,0.005764195909839138
0.06773775997517752,0.1009860164933668,0.005649548344191336
0.06836516004510239,0.10163466700364218,0.005691391490279277
0.06899837121430018,0.10243366798135531,0.00578031983665313
0.06963744730628223,0.1030779433681327,0.00574422493994048
0.07028244264308345,0.10386210465390244,0.005796617674743152
0.07093341204987996,0.10464921631780415,0.005845411738403093
0.07159041085964889,0.1056113302258874,0.005931290728690223
0.07225349491787214,0.10635532448906419,0.005846537567034029
0.07292272058728312,0.10720263419569495,0.0058664551852906
0.07359814475265763,0.10804412206123719,0.005895968064163566
0.07427982482564918,0.1088771195008057,0.005938219684926795
0.07496781874966876,0.10985425767274386,0.005944022893039591
0.07566218500481055,0.11073726554010994,0.006084370100932544
0.07636298261282241,0.11145935311965441,0.005980219770404392
0.07707027114212295,0.11247576142758627,0.006107009027814437
0.0777841107128649,0.1134053424166368,0.006040312505900308
0.07850456200204509,0.11424611772763368,0.006159111999368759
0.07923168624866253,0.11514981209828896,0.006172999957350515
0.07996554525892346,0.11594743297695007,0.006266898553831173
0.080706201411495,0.11683847257081392,0.0062546438576339914
0.08145371766280746,0.11774829688060236,0.00628448863620362
0.0822081575524054,0.11860088029450191,0.006120495503224659
0.08296958520834907,0.11960126734643854,0.0061139233318920514
0.0837380653526649,0.12050180940367809,0.006110400779147565
0.08451366330684713,0.12129199021021145,0.006159502513980651
0.08529644499741025,0.12218149103971951,0.006247859225365972
0.08608647696149245,0.12319827895302975,0.00618918990854935
0.08688382635251184,0.12416281702361501,0.006351353238539414
0.08768856094587427,0.12505943329928523,0.006401902250884329
0.08850074914473438,0.12611266327462634,0.00643431925567112
0.08932045998580969,0.12703404538547317,0.006514062481709332
0.09014776314524918,0.12791491973510577,0.006424461964070666
0.09098272894455559,0.12888583115906654,0.006363240626381189
0.09182542835656282,0.13001972032986733,0.006539469667407115
0.09267593301146883,0.13123431337396915,0.006467242229210331
0.09353431520292387,0.1323365796020421,0.006610840863108965
0.09440064789417603,0.13335544664671412,0.006655042836200619
0.0952750047242729,0.13443187416421631,0.006658553733077331
0.09615746001432096,0.13572517031193976,0.006795782722361682
0.09704808877380307,0.13690541841484896,0.006746890851773742
0.09794696670695395,0.1382457543974792,0.0067639862961026654
0.09885417021919574,0.13929844250565343,0.006889888983633918
0.09976977642363201,0.14048970621891393,0.007060493797094128
0.1006938631476027,0.14178631655207344,0.0068503375384514256
0.10162650893929952,0.14301940958880266,0.006927749781736499
0.10256779307444219,0.14406590712689993,0.007053918331167718
0.10351779556301763,0.1451162805992337,0.007064558686632262
0.10447659715608042,0.14637488199844445,0.007048258867993827
0.10544427935261684,0.14745876658300466,0.007075288195186653
0.10642092440647247,0.14882749639687898,0.007030738568040253
0.10740661533334334,0.15006722839727504,0.006866681895021232
0.10840143591783309,0.15124441035406372,0.006921741519642681
0.10940547072057424,0.15257733445104632,0.006985044739035853
0.11041880508541602,0.15385141967610078,0.00715517682056242
0.11144152514667881,0.1549400545159961,0.007161057184716548
0.1124737178364752,0.15618065249522622,0.007132481740912119
0.1135154708920999,0.15753467093858373,0.007220040409327876
0.11456687286348714,0.15896027280087005,0.007197643487837047
0.11562801312073753,0.16020926958027024,0.007321998720743288
0.11669898186171475,0.16149863466563802,0.0074730288486331165
0.11777987011971193,0.16284019568891633,0.007625805618474774
0.11887076977119033,0.16420192652117424,0.007584878472330461
0.11997177354358843,0.16562387952671204,0.0075751272201546845
0.12108297502320395,0.16682595319754145,0.0074140710944740115
0.12220446866314887,0.1682099318752241,0.00756366444765087
0.1233363497913776,0.16956159119715067,0.007691665002211021
0.12447871461879062,0.17086038490755853,0.007655219104561438
0.125631660247412,0.17219027251452249,0.007773424407462568
0.1267952846786434,0.1736094561476628,0.007770911644130825
0.12796968682159415,0.17498207242739333,0.007713307875866329
0.1291549665014884,0.17632215847974184,0.0076893013085928925
0.1303512244681509,0.1778191107923987,0.007881628540348164
0.1315585624045704,0.17934669525085503,0.007898635599884277
0.1327770829355429,0.18095215376889418,0.008011912857979132
0.13400688963639507,0.18251579169565474,0.008057694573184747
0.13524808704178753,0.18381124934667034,0.00804866752585231
0.1365007806546014,0.18541143779132302,0.008066147387936807
0.13776507695490536,0.18686107561425935,0.008215177322368612
0.13904108340900698,0.1886784106289559,0.00815429674147313
0.1403289084785873,0.19026549485455577,0.008071436814752673
0.14162866162991988,0.19186995756117348,0.008018847334879103
0.1429404533431761,0.19340522942804722,0.007849253308703083
0.14426439512181574,0.19501087837915898,0.007773428890229806
0.14560059950206486,0.19667282438190242,0.0076999619869449
0.14694918006248173,0.19810415919684474,0.007553743059494382
0.14831025143361043,0.1997185221404331,0.007567094906650905
0.14968392930772556,0.20086274498667955,0.007591514782805893
0.1510703304486654,0.20236643958408035,0.007491596088269337
0.1524695727017573,0.20389432191700255,0.007367832469804066
0.15388177500383463,0.20567407673001076,0.007551395159030431
0.155307057393346,0.207723720853534,0.007845027180891844
0.1567455410205595,0.20952951794999503,0.007926132788332403
0.15819734815786,0.2111910510592668,0.007835142378757305
0.1596626022101425,0.21280028684116167,0.008030471998718196
0.161141427725302,0.21438239512370022,0.008164677327783212
0.16263395040481923,0.21586520415344285,0.008159692172453352
0.16414029711444664,0.21738793751539562,0.008103806503229923
0.16566059589499135,0.2190839010397992,0.008305415482230134
0.16719497597319902,0.22099318752240943,0.00840194731280873
0.16874356777273758,0.22255739729358784,0.008525747881569146
0.17030650292528443,0.2245417595309156,0.008699694787458766
0.17188391428171457,0.22652942953647687,0.008672972014182925
0.17347593592339308,0.2283591238159146,0.008850265731591226
0.17508270317357252,0.23004412546257055,0.00888868632013698
0.17670435260889467,0.2317228397275009,0.008868180636478328
0.1783410220710008,0.23346246362696385,0.008432203060766271
0.17999285067824763,0.23528146614601825,0.008583450763482771
0.18165997883753268,0.23712977274850328,0.0086199674045053
0.18334254825622906,0.23911893514735993,0.008423682328395911
0.18504070195423022,0.24088831122266047,0.00858646330838879
0.1867545842761076,0.24296165674572223,0.008458500402278918
0.18848434090337954,0.24492823522189228,0.008653921807344363
0.1902301188668944,0.24678833996126812,0.008599556385771177
0.1919920665593285,0.24887993224994442,0.008598296546970934
0.1937703337477989,0.25105953606391573,0.008648593387063678
0.19556507158659492,0.2529398882988531,0.008746621410310422
0.19737643263002555,0.2548526619293755,0.008764291108411976
0.19920457084538692,0.257057327723896,0.008705648516509172
0.2010496416260499,0.25920500001775026,0.008752929708924457
0.2029118018046678,0.2611514179168037,0.008549919754363866
0.20479120966650854,0.26343223377554675,0.008838211727690495
0.2066880249629082,0.26555437814579436,0.008890156260922401
0.20860240892485027,0.2676482336673652,0.008937883926429326
0.2105345242766706,0.269693438508426,0.008822013382962821
0.21248453524988828,0.27213098266173597,0.008889278060132722
0.21445260759716675,0.27439593911658877,0.009074756659201901
0.21643890860640203,0.2767764873505383,0.009269148790882841
0.21844360711494262,0.2790867135348566,0.009390455474702176
0.22046687352394098,0.2815077088562209,0.009254431080742913
0.22250887981283693,0.28409482006439596,0.009436215882621217
0.2245697995539774,0.2861895005721062,0.009213161823615377
0.22664980792736927,0.2884950274044257,0.009102107298087608
0.22874908173557018,0.2906251087644588,0.009172079883867269
0.23086779941871696,0.2929191571379993,0.009258670291260844
0.23300614106969247,0.295090580758977,0.009184504197471416
0.23516428844943485,0.29753937613788006,0.009303030165532602
0.23734242500238661,0.30033410117105763,0.009406049178432123
0.23954073587208768,0.3027860922318843,0.009469444319643909
0.24175940791691308,0.3054966283987383,0.009644952180833848
0.243998629725955,0.30795040334815127,0.009773383467384262
0.24625859163505467,0.31038922280890413,0.010101761689851009
0.24853948574297985,0.31315133565702197,0.010148888626102385
0.25084150592775384,0.3156676930811225,0.010063987475467055
0.25316484786313553,0.3181809195486757,0.010153095448991376
0.2555097090352507,0.3208673925600328,0.010224257084160525
0.25787628875938007,0.32340774361240276,0.010378789554370393
0.26026478819690047,0.32615875731164334,0.010472400490693418
0.26267541037238357,0.3289065413788869,0.010418034995496865
0.2651083601908539,0.3316829407161094,0.01033759991817727
0.26756384445520454,0.3342859649403215,0.010061808619307342
0.27004207188377727,0.337070062061783,0.010016535347654336
0.2725432531281028,0.33969602723059944,0.010067877357399136
0.27506760079080644,0.3425076684318029,0.010044116382012904
0.2776153294436801,0.34544036048111953,0.010035086862707933
0.28018665564591955,0.34819508332358207,0.009971154765558083
0.2827817979625341,0.35102313745258235,0.009834361540072412
0.28540097698292377,0.3539607977630243,0.009714075074877952
0.28804441533962977,0.3568315644204353,0.009781162067778099
0.29071233772725785,0.3598394302589215,0.010055626815656782
0.2934049709215787,0.3631673692291347,0.009863775129508758
0.29612254379880343,0.36640079234920947,0.009779202967950613
0.29886528735503826,0.3692868514318108,0.009619559258304827
0.30163343472591975,0.3723153460021513,0.009644218780637483
0.3044272212064303,0.3753585514521334,0.0097337483566654
0.30724688427090036,0.37847543350115853,0.009792778848703583
0.31009266359319265,0.38138927492014446,0.009763730602562285
0.312964801067075,0.3842276382278979,0.009801459546346775
0.3158635408267819,0.38787284551680096,0.00987427859124481
0.3187891292677646,0.39108551452133383,0.009690785122037611
0.32174181506763716,0.3942880739811926,0.009691760870911715
0.3247218492073129,0.39740628742053763,0.009769431106964002
0.3277294849923382,0.4004390032436517,0.009768036406201906
0.33076497807442423,0.4037289351021872,0.009674777701947149
0.3338285864731761,0.406518391096224,0.009903046679524338
0.3369205705980267,0.40976208010733917,0.009906319914412598
0.34004119327037063,0.412961628972628,0.00971412834373517
0.34319071974590426,0.41627618625825213,0.009510714124618066
0.34636941773717345,0.41959122646357033,0.009308194433982729
0.3495775574363275,0.4234392903438479,0.00928532922209528
0.3528154115380883,0.4270123700250986,0.008943526415154446
0.3560832552629278,0.4301717891333204,0.008779261709833397
0.3593813663804626,0.4335213139567108,0.008740550578081593
0.36271002523306484,0.4371728217999283,0.008638623466668077
0.36606951475969024,0.4404748252658579,0.008466367960767876
0.36946012051993027,0.44407847085909535,0.008408713433768433
0.37288213071828336,0.44743635711724633,0.008397509880865336
0.3763358362286533,0.450835455826065,0.00803317676391772
0.37982153061907364,0.45420919676562177,0.008075400979539871
0.3833395101766601,0.45780777676166035,0.008061652717700271
0.38689007393279756,0.4615139835066332,0.0081511893371579
0.390473523688556,0.4648395482251703,0.00830905465770921
0.39409016404034475,0.468630959752905,0.008418221896290478
0.39774030240580366,0.4724201399573248,0.008445254278270026
0.4014242490499322,0.4763504454069933,0.008320860864910228
0.40514231711146476,0.48004452930885166,0.007829897889562459
0.408894822629486,0.4838517389745428,0.007927478155033816
0.4126820845702952,0.4873723796247081,0.007874254846558293
0.4165044248545185,0.4916506519124598,0.007550164942585195
0.4203621683844714,0.4951376868994009,0.007500282240755602
0.4242556430717777,0.4991529221943349,0.007414322629293386
0.42818517986524113,0.5028997920389472,0.007258061991084878
0.4321511127789762,0.5068393689494443,0.007415067639790921
0.4361537789208006,0.5106734632273258,0.007152228696824691
0.44019351852088745,0.5146244173538903,0.007315943740443593
0.4442706749606883,0.5188693734288533,0.007576677303476655
0.4483855948021186,0.5230100394406597,0.0077770912926698795
0.45253862781701665,0.5269568154339961,0.007418562020435392
0.4567301270168747,0.5308568541457522,0.007381935501278538
0.46096044868284336,0.5349540584932395,0.00740387426757741
0.46522995239601894,0.5389521333811402,0.00733168101463725
0.4695390010680058,0.5428693079956975,0.007306547421892977
0.4738879609717651,0.5469692379455182,0.007132850405919085
0.4782772017727485,0.551661177177784,0.007137640086581352
0.4827070965603183,0.5562432771602726,0.0073772635947431725
0.4871780218794631,0.5605051811768311,0.007065573309482836
0.4916903577628026,0.5651182795124028,0.007117213520511849
0.4962444877628913,0.5695455360344209,0.007162279344431057
0.5008407989848213,0.5740566502953508,0.007137979088868588
0.5054796821191241,0.5785239452646195,0.0074847523552748615
0.5101615314749833,0.5828510402037909,0.007354038451308785
0.5148867450137492,0.5871831575362744,0.007047428400621611
0.5196557243827657,0.5915484011348788,0.007300480743148318
0.5244688749495119,0.5964501144580203,0.00704933616684343
0.5293266058360562,0.6011204987820109,0.007219540001697397
0.5342293299538352,0.6056785586231623,0.007166404042680747
0.53917746403875,0.610761311351812,0.006991018607458094
0.5441714286865893,0.6156418070993188,0.0071001134766902245
0.5492116483887789,0.61998032582848,0.007110121029127373
0.5542985515684669,0.624642264869395,0.0073332243488719705
0.5594325706169377,0.6297289307601749,0.006915948122380997
0.5646141419303667,0.6343462503019683,0.006670852563389375
0.5698437059469142,0.6396125527388291,0.006794877896883816
0.5751217071841613,0.6443354048525143,0.006884081184597479
0.5804485942768978,0.6490496998722936,0.006454719862674282
0.5858248200152536,0.6539030421672672,0.00636588656821908
0.5912508413831875,0.6587889421519437,0.006805318700302851
0.5967271195973316,0.6640511282996945,0.006967991514802229
0.6022541201461928,0.6689852993904625,0.006784480305248906
0.6078323128297229,0.6742915554221278,0.006715736381364926
0.6134621717992506,0.6795087845105772,0.00640974446070972
0.6191441755977841,0.6846473524063581,0.006500574069268544
0.6248788072006894,0.6901039799211187,0.006632973055165139
0.6306665540567405,0.6952972215716072,0.006195784173496315
0.6365079081295572,0.7010028883389507,0.005982944679458536
0.642403365939419,0.7062836141986375,0.005869253513514194
0.6483534286054721,0.7116600598268552,0.005734779535082291
0.6543586018883236,0.7172335396916316,0.005765619428834067
0.6604193962330305,0.722791670709714,0.005645863327183651
0.6665363268124913,0.7283340637755502,0.005832105240763467
0.6727099135712337,0.7337867676210174,0.0055613900083631785
0.6789406812696106,0.7391068684138021,0.00536402874335896
0.6852291595284065,0.7444424524919325,0.005127976982155988
0.6915758828738525,0.7501869870443738,0.00507991192205101
0.697981390783066,0.7559983900643231,0.005175473490957484
0.7044462277299037,0.761921835783435,0.005740284763513954
0.7109709432312431,0.7680234607466468,0.005432363954460694
0.7175560918936928,0.7740234471241128,0.005530043309682066
0.7242022334607315,0.7798413441149494,0.005477237312047574
0.730909932860291,0.785469982170934,0.005347123778419474
0.737679760252773,0.7915839979451404,0.005454164271728279
0.7445122910795136,0.7975733158774029,0.005790451271020379
0.751408106111697,0.8033758015049395,0.0059986498770672305
0.7583677914997191,0.8095975453920916,0.005813188829237816
0.7653919388230148,0.8158166009322338,0.005515389943848074
0.77248114514034,0.8221132079847477,0.005704792349653201
0.7796360130405229,0.8284431638712807,0.005918536480865136
0.7868571506936851,0.8344612764431696,0.005992091684481566
0.794145171902934,0.8404664230100083,0.005676435719431615
0.8015006961565405,0.8464310438816851,0.0054088703563104305
0.8089243486805938,0.852773037234499,0.005028624901384009
0.8164167604921464,0.8593841050564788,0.004742182440124765
0.823978568452852,0.8657638026113306,0.004652058542748275
0.8316104153230962,0.871928931397355,0.0046717545546452926
0.8393129498166364,0.8782284602384893,0.004470637655031002
0.8470868266557402,0.8848368676699279,0.00430437081139291
0.8549327066268376,0.8912838766146379,0.00402778182868747
0.8628512566366896,0.8976551260049904,0.003484703686700797
0.8708431497690724,0.9038880634425202,0.0032866765809559046
0.8789090653419954,0.9104437928733893,0.003456596232494239
0.8870496889654403,0.9168467759958627,0.0033843274285182434
0.8952657125996392,0.92319827895303,0.003048580661500319
0.9035578346138929,0.9295849766941556,0.003239626544261804
0.9119267598459299,0.9362670754109107,0.0031140083276078624
0.9203731996618221,0.9428693079956973,0.0025821868150021484
0.9288978720164498,0.9491081032628182,0.0025933302543113697
0.9375015015145289,0.9555978845464324,0.0025349938790812333
0.9461848194722002,0.9621785393154525,0.002579725858234658
0.9549485639791966,0.9685147006095376,0.002457401120903427
0.9637934799615786,0.97478630445413,0.0020882671119217774
0.9727203192450538,0.9809713865318915,0.001705101155305688
0.9817298406188841,0.98741932592327,0.001593164347468934
0.9908228099003797,0.9936910980716472,0.00082050601743707
1.0,1.0,0.0


==> data_2/flickr/gcn/roc_MLP-attack-0hop_mean.csv <==
fpr,tpr_mean,tpr_std
0.0001,0.0,0.0
0.00010092621909870473,0.0001254930082466834,9.160816132876714e-05
0.00010186101701559753,0.0001254930082466834,9.160816132876714e-05
0.00010280447320933097,0.0001254930082466834,9.160816132876714e-05
0.00010375666787451859,0.0001254930082466834,9.160816132876714e-05
0.00010471768194855202,0.0001254930082466834,9.160816132876714e-05
0.0001056875971184804,0.0001254930082466834,9.160816132876714e-05
0.00010666649582795387,0.0001254930082466834,9.160816132876714e-05
0.00010765446128423159,0.0001254930082466834,9.160816132876714e-05
0.00010865157746525384,0.0001254930082466834,9.160816132876714e-05
0.00010965792912678099,0.0001254930082466834,9.160816132876714e-05
0.00011067360180959734,0.0001254930082466834,9.160816132876714e-05
0.00011169868184678226,0.0001254930082466834,9.160816132876714e-05
0.00011273325637104872,0.0001254930082466834,9.160816132876714e-05
0.00011377741332214914,0.0001254930082466834,9.160816132876714e-05
0.00011483124145435111,0.0001254930082466834,9.160816132876714e-05
0.00011589483034398106,0.0001254930082466834,9.160816132876714e-05
0.00011696827039703847,0.0001254930082466834,9.160816132876714e-05
0.00011805165285688056,0.0001254930082466834,9.160816132876714e-05
0.0001191450698119776,0.0001254930082466834,9.160816132876714e-05
0.00012024861420374123,0.0001254930082466834,9.160816132876714e-05
0.00012136237983442405,0.0001254930082466834,9.160816132876714e-05
0.00012248646137509307,0.0001254930082466834,9.160816132876714e-05
0.00012362095437367691,0.0001254930082466834,9.160816132876714e-05
0.00012476595526308696,0.0001254930082466834,9.160816132876714e-05
0.0001259215613694151,0.0001254930082466834,9.160816132876714e-05
0.0001270878709202058,0.0001254930082466834,9.160816132876714e-05
0.000128264983052806,0.0001254930082466834,9.160816132876714e-05
0.0001294529978227916,0.0001254930082466834,9.160816132876714e-05
0.00013065201621247213,0.0001254930082466834,9.160816132876714e-05
0.00013186214013947485,0.0001254930082466834,9.160816132876714e-05
0.00013308347246540747,0.0001254930082466834,9.160816132876714e-05
0.00013431611700460153,0.0001254930082466834,9.160816132876714e-05
0.0001355601785329369,0.00017927572606669056,8.71123445506947e-05
0.0001368157627967472,0.00017927572606669056,8.71123445506947e-05
0.00013808297652180923,0.00017927572606669056,8.71123445506947e-05
0.0001393619274224142,0.00017927572606669056,8.71123445506947e-05
0.00014065272421052364,0.00017927572606669056,8.71123445506947e-05
0.00014195547660501016,0.00017927572606669056,8.71123445506947e-05
0.0001432702953409831,0.00017927572606669056,8.71123445506947e-05
0.00014459729217920195,0.00017927572606669056,8.71123445506947e-05
0.00014593657991557562,0.00017927572606669056,8.71123445506947e-05
0.00014728827239075018,0.00017927572606669056,8.71123445506947e-05
0.0001486524844997857,0.00017927572606669056,8.71123445506947e-05
0.00015002933220192182,0.00017927572606669056,8.71123445506947e-05
0.0001514189325304352,0.00017927572606669056,8.71123445506947e-05
0.00015282140360258693,0.00017927572606669056,8.71123445506947e-05
0.0001542368646296629,0.00017927572606669056,8.71123445506947e-05
0.00015566543592710622,0.00017927572606669056,8.71123445506947e-05
0.00015710723892474503,0.00017927572606669056,8.71123445506947e-05
0.00015856239617711372,0.00017927572606669056,8.71123445506947e-05
0.00016003103137387001,0.00017927572606669056,8.71123445506947e-05
0.00016151326935030913,0.00017927572606669056,8.71123445506947e-05
0.0001630092360979741,0.00017927572606669056,8.71123445506947e-05
0.00016451905877536624,0.00017927572606669056,8.71123445506947e-05
0.00016604286571875296,0.00017927572606669056,8.71123445506947e-05
0.0001675807864530767,0.00017927572606669056,8.71123445506947e-05
0.00016913295170296487,0.00017927572606669056,8.71123445506947e-05
0.0001706994934038408,0.00017927572606669056,8.71123445506947e-05
0.0001722805447131394,0.00017927572606669056,8.71123445506947e-05
0.00017387624002162505,0.00017927572606669056,8.71123445506947e-05
0.00017548671496481503,0.00017927572606669056,8.71123445506947e-05
0.00017711210643450888,0.00017927572606669056,8.71123445506947e-05
0.00017875255259042355,0.00017927572606669056,8.71123445506947e-05
0.00018040819287193827,0.00021513087128002868,9.864691059650519e-05
0.00018207916800994624,0.00021513087128002868,9.864691059650519e-05
0.00018376562003881704,0.00021513087128002868,9.864691059650519e-05
0.00018546769230846994,0.00021513087128002868,9.864691059650519e-05
0.00018718552949655793,0.00021513087128002868,9.864691059650519e-05
0.00018891927762076664,0.00021513087128002868,9.864691059650519e-05
0.0001906690840512252,0.00021513087128002868,9.864691059650519e-05
0.00019243509752303302,0.00021513087128002868,9.864691059650519e-05
0.00019421746814890265,0.00021513087128002868,9.864691059650519e-05
0.00019601634743191858,0.00021513087128002868,9.864691059650519e-05
0.00019783188827841644,0.00021513087128002868,9.864691059650519e-05
0.00019966424501097934,0.00021513087128002868,9.864691059650519e-05
0.00020151357338155586,0.00021513087128002868,9.864691059650519e-05
0.0002033800305846982,0.00021513087128002868,9.864691059650519e-05
0.00020526377527092522,0.00021513087128002868,9.864691059650519e-05
0.0002071649675602069,0.00021513087128002868,9.864691059650519e-05
0.000209083769055575,0.00021513087128002868,9.864691059650519e-05
0.00021102034285685965,0.00021513087128002868,9.864691059650519e-05
0.0002129748535745521,0.00021513087128002868,9.864691059650519e-05
0.00021494746734379805,0.00021513087128002868,9.864691059650519e-05
0.00021693835183851843,0.00021513087128002868,9.864691059650519e-05
0.00021894767628566206,0.00021513087128002868,9.864691059650519e-05
0.00022097561147959031,0.00021513087128002868,9.864691059650519e-05
0.00022302232979659386,0.00021513087128002868,9.864691059650519e-05
0.00022508800520954617,0.0002823592685550376,0.00015095695086732555
0.0002271728133026905,0.0002823592685550376,0.00015095695086732555
0.00022927693128656486,0.0002823592685550376,0.00015095695086732555
0.0002314005380130654,0.0002823592685550376,0.00015095695086732555
0.00023354381399064793,0.0002823592685550376,0.00015095695086732555
0.00023570694139967278,0.0002823592685550376,0.00015095695086732555
0.00023789010410788934,0.0002823592685550376,0.00015095695086732555
0.00024009348768606518,0.0002823592685550376,0.00015095695086732555
0.00024231727942376007,0.0002823592685550376,0.00015095695086732555
0.00024456166834524467,0.0002823592685550376,0.00015095695086732555
0.00024682684522556923,0.0002823592685550376,0.00015095695086732555
0.00024911300260677886,0.0002823592685550376,0.00015095695086732555
0.0002514203348142797,0.0002823592685550376,0.00015095695086732555
0.00025374903797335715,0.0002823592685550376,0.00015095695086732555
0.00025609931002584595,0.0002823592685550376,0.00015095695086732555
0.00025847135074695635,0.0002823592685550376,0.00015095695086732555
0.0002608653617622548,0.0002823592685550376,0.00015095695086732555
0.000263281546564802,0.0002823592685550376,0.00015095695086732555
0.00026572011053245065,0.0002823592685550376,0.00015095695086732555
0.00026818126094530154,0.0002823592685550376,0.00015095695086732555
0.0002706652070033241,0.00035855145213338117,0.0001302407954924308
0.0002731721598441376,0.00035855145213338117,0.0001302407954924308
0.0002757023325609583,0.00035855145213338117,0.0001302407954924308
0.0002782559402207126,0.00035855145213338117,0.0001302407954924308
0.00028083319988231727,0.00035855145213338117,0.0001302407954924308
0.0002834343306151309,0.00035855145213338117,0.0001302407954924308
0.0002860595535175742,0.00035855145213338117,0.0001302407954924308
0.00028870909173592344,0.00035855145213338117,0.0001302407954924308
0.00029138317048327885,0.00035855145213338117,0.0001302407954924308
0.00029408201705870637,0.00035855145213338117,0.0001302407954924308
0.00029680586086656025,0.00035855145213338117,0.0001302407954924308
0.00029955493343598134,0.00035855145213338117,0.0001302407954924308
0.0003023294684405776,0.00035855145213338117,0.0001302407954924308
0.00030512970171828706,0.00035855145213338117,0.0001302407954924308
0.00030795587129142264,0.00035855145213338117,0.0001302407954924308
0.00031080821738690636,0.00035855145213338117,0.0001302407954924308
0.00031368698245668765,0.00035855145213338117,0.0001302407954924308
0.00031659241119835204,0.0004078522768017211,0.00015590289647656944
0.00031952475057592136,0.0004078522768017211,0.00015590289647656944
0.0003224842498408442,0.0004078522768017211,0.00015590289647656944
0.0003254711605531848,0.0004078522768017211,0.00015590289647656944
0.00032848573660300434,0.0004078522768017211,0.00015590289647656944
0.0003315282342319423,0.0004078522768017211,0.00015590289647656944
0.00033459891205499747,0.0004078522768017211,0.00015590289647656944
0.0003376980310825091,0.0004078522768017211,0.00015590289647656944
0.0003408258547423452,0.0004078522768017211,0.00015590289647656944
0.00034398264890229247,0.0004078522768017211,0.00015590289647656944
0.00034716868189265597,0.0004078522768017211,0.00015590289647656944
0.00035038422452906756,0.0004078522768017211,0.00015590289647656944
0.00035362955013550426,0.0004078522768017211,0.00015590289647656944
0.000356904934567523,0.0004078522768017211,0.00015590289647656944
0.000360210656235707,0.00044818931516672647,0.0001432960297392351
0.00036354699612933176,0.00044818931516672647,0.0001432960297392351
0.00036691423784024937,0.00044818931516672647,0.0001432960297392351
0.0003703126675869927,0.00044818931516672647,0.0001432960297392351
0.0003737425742391064,0.00044818931516672647,0.0001432960297392351
0.00037720424934169976,0.00044818931516672647,0.0001432960297392351
0.0003806979871402284,0.00044818931516672647,0.0001432960297392351
0.0003842240846055061,0.00044818931516672647,0.0001432960297392351
0.00038778284145894574,0.00044818931516672647,0.0001432960297392351
0.0003913745601980384,0.00044818931516672647,0.0001432960297392351
0.0003949995461220643,0.00044818931516672647,0.0001432960297392351
0.00039865810735804387,0.00044818931516672647,0.0001432960297392351
0.0004023505548869293,0.00044818931516672647,0.0001432960297392351
0.00040607720257003656,0.000493008246683399,0.00015668830646739445
0.0004098383671757261,0.000493008246683399,0.00015668830646739445
0.0004136343684063274,0.000493008246683399,0.00015668830646739445
0.0004174655289253135,0.000493008246683399,0.00015668830646739445
0.0004213321743847289,0.000493008246683399,0.00015668830646739445
0.0004252346334528682,0.000493008246683399,0.00015668830646739445
0.00042917323784221574,0.000493008246683399,0.00015668830646739445
0.0004331483223376398,0.000493008246683399,0.00015668830646739445
0.0004371602248248502,0.000493008246683399,0.00015668830646739445
0.000441209286319119,0.000493008246683399,0.00015668830646739445
0.0004452958509942655,0.000493008246683399,0.00015668830646739445
0.00044942026621191424,0.0005602366439584081,0.00015272086993740942
0.0004535828825510186,0.0005602366439584081,0.00015272086993740942
0.00045778405383766163,0.0005602366439584081,0.00015272086993740942
0.0004620241371751313,0.0005602366439584081,0.00015272086993740942
0.0004663034929742731,0.0005602366439584081,0.00015272086993740942
0.00047062248498412813,0.0005602366439584081,0.00015272086993740942
0.00047498148032285,0.0005602366439584081,0.00015272086993740942
0.0004793808495089107,0.0005602366439584081,0.00015272086993740942
0.00048382096649259574,0.0005602366439584081,0.00015272086993740942
0.000488302208687788,0.0005602366439584081,0.00015272086993740942
0.0004928249570040513,0.0005602366439584081,0.00015272086993740942
0.0004973895958790063,0.000645392613840086,0.0002104316584398113
0.000501996513311008,0.000645392613840086,0.0002104316584398113
0.0005066461008921268,0.000645392613840086,0.0002104316584398113
0.0005113387538414326,0.000645392613840086,0.0002104316584398113
0.0005160748710385908,0.000645392613840086,0.0002104316584398113
0.000520854855057766,0.000645392613840086,0.0002104316584398113
0.0005256791122018419,0.000645392613840086,0.0002104316584398113
0.0005305480525369575,0.000645392613840086,0.0002104316584398113
0.0005354620899273607,0.000645392613840086,0.0002104316584398113
0.0005404216420705915,0.0006857296522050913,0.00019937569015720375
0.0005454271305329836,0.0006857296522050913,0.00019937569015720375
0.0005504789807854967,0.0006857296522050913,0.00019937569015720375
0.0005555776222398878,0.0006857296522050913,0.00019937569015720375
0.0005607234882852032,0.0006857296522050913,0.00019937569015720375
0.0005659170163246243,0.0006857296522050913,0.00019937569015720375
0.0005711586478126435,0.0006857296522050913,0.00019937569015720375
0.0005764488282925873,0.0006857296522050913,0.00019937569015720375
0.0005817880074344935,0.0006857296522050913,0.00019937569015720375
0.0005871766390733255,0.000712621011115095,0.00017607243359132408
0.0005926151812475553,0.000712621011115095,0.00017607243359132408
0.0005981040962380944,0.000712621011115095,0.00017607243359132408
0.0006036438506075864,0.000712621011115095,0.00017607243359132408
0.0006092349152400712,0.000712621011115095,0.00017607243359132408
0.0006148777653810023,0.000712621011115095,0.00017607243359132408
0.0006205728806776501,0.000712621011115095,0.00017607243359132408
0.0006263207452198692,0.000712621011115095,0.00017607243359132408
0.0006321218475812448,0.0007708856220867694,0.00016875847073554364
0.0006379766808606282,0.0007708856220867694,0.00016875847073554364
0.000643885742724042,0.0007708856220867694,0.00016875847073554364
0.0006498495354469888,0.0007708856220867694,0.00016875847073554364
0.0006558685659571436,0.0007708856220867694,0.00016875847073554364
0.0006619433458774394,0.0007708856220867694,0.00016875847073554364
0.0006680743915695614,0.0007708856220867694,0.00016875847073554364
0.0006742622241778342,0.0008157045536034422,0.00022637381289441626
0.0006805073696735206,0.0008157045536034422,0.00022637381289441626
0.0006868103588995307,0.0008157045536034422,0.00022637381289441626
0.0006931717276155408,0.0008157045536034422,0.00022637381289441626
0.0006995920165435374,0.0008157045536034422,0.00022637381289441626
0.0007060717714137773,0.0008157045536034422,0.00022637381289441626
0.0007126115430111746,0.0008157045536034422,0.00022637381289441626
0.0007192118872221193,0.0008694872714234492,0.0002597952087879068
0.0007258733650817253,0.0008694872714234492,0.0002597952087879068
0.000732596542821523,0.0008694872714234492,0.0002597952087879068
0.0007393819919175866,0.0008694872714234492,0.0002597952087879068
0.0007462302891391107,0.0008694872714234492,0.0002597952087879068
0.0007531420165974376,0.0008694872714234492,0.0002597952087879068
0.0007601177617955331,0.0008694872714234492,0.0002597952087879068
0.0007671581176779302,0.0008918967371817855,0.00025038950040176305
0.000774263682681127,0.0008918967371817855,0.00025038950040176305
0.0007814350607844542,0.0008918967371817855,0.00025038950040176305
0.0007886728615614156,0.0008918967371817855,0.00025038950040176305
0.0007959777002314986,0.0008918967371817855,0.00025038950040176305
0.0008033501977124734,0.0008918967371817855,0.00025038950040176305
0.0008107909806731687,0.0009725708139117963,0.00026729022777934584
0.000818300681586739,0.0009725708139117963,0.00026729022777934584
0.0008258799387844272,0.0009725708139117963,0.00026729022777934584
0.0008335293965098195,0.0009725708139117963,0.00026729022777934584
0.0008412497049736118,0.0009725708139117963,0.00026729022777934584
0.0008490415204088747,0.0009725708139117963,0.00026729022777934584
0.0008569055051268347,0.0010442811043384725,0.0002535781757353764
0.0008648423275731727,0.0010442811043384725,0.0002535781757353764
0.000872852662384838,0.0010442811043384725,0.0002535781757353764
0.0008809371904473991,0.0010442811043384725,0.0002535781757353764
0.0008890965989529158,0.0010442811043384725,0.0002535781757353764
0.000897331581458352,0.0011115095016134815,0.00027122757781547073
0.0009056428379445294,0.0011115095016134815,0.00027122757781547073
0.0009140310748756232,0.0011115095016134815,0.00027122757781547073
0.0009224970052592174,0.0011115095016134815,0.00027122757781547073
0.0009310413487069075,0.0011115095016134815,0.00027122757781547073
0.000939664831495469,0.0011115095016134815,0.00027122757781547073
0.0009483681866285928,0.0011608103262818214,0.0002440700729278044
0.0009571521538991865,0.0011608103262818214,0.0002440700729278044
0.0009660174799522646,0.0011608103262818214,0.0002440700729278044
0.0009749649183484086,0.0011608103262818214,0.0002440700729278044
0.0009839952296278227,0.0011608103262818214,0.0002440700729278044
0.00099310918137498,0.0012190749372534958,0.0002785352261604259
0.0010023075482838654,0.0012190749372534958,0.0002785352261604259
0.0010115911122238297,0.0012190749372534958,0.0002785352261604259
0.0010209606623060466,0.0012190749372534958,0.0002785352261604259
0.0010304169949505876,0.0012190749372534958,0.0002785352261604259
0.0010399609139541202,0.0012997490139835066,0.0003286721644555994
0.0010495932305582276,0.0012997490139835066,0.0003286721644555994
0.00105931476351837,0.0012997490139835066,0.0003286721644555994
0.001069126339173476,0.0012997490139835066,0.0003286721644555994
0.0010790287915161836,0.0013400860523485121,0.00032350452550409804
0.0010890229622637305,0.0013400860523485121,0.00032350452550409804
0.0010991097009294972,0.0013400860523485121,0.00032350452550409804
0.0011092898648952228,0.0013400860523485121,0.00032350452550409804
0.0011195643194838783,0.0013400860523485121,0.00032350452550409804
0.0011299339380332217,0.0013714593044101828,0.0003198619264030748
0.0011403996019700331,0.0013714593044101828,0.0003198619264030748
0.0011509622008850323,0.0013714593044101828,0.0003198619264030748
0.0011616226326085018,0.0013714593044101828,0.0003198619264030748
0.0011723818032865986,0.001402832556471854,0.0003025416204248541
0.001183240627458378,0.001402832556471854,0.0003025416204248541
0.0011942000281335325,0.001402832556471854,0.0003025416204248541
0.0012052609368708425,0.001402832556471854,0.0003025416204248541
0.001216424293857368,0.0014252420222301899,0.0003118057929531389
0.001227691047988359,0.0014252420222301899,0.0003118057929531389
0.0012390621569479156,0.0014252420222301899,0.0003118057929531389
0.0012505385872903913,0.0014252420222301899,0.0003118057929531389
0.0012621213145225473,0.0015059160989602009,0.00030338881965684265
0.0012738113231864786,0.0015059160989602009,0.00030338881965684265
0.0012856096069432965,0.0015059160989602009,0.00030338881965684265
0.0012975171686575868,0.0015059160989602009,0.00030338881965684265
0.0013095350204826678,0.0015193617784152026,0.00031227072127335036
0.001321664183946605,0.0015193617784152026,0.00031227072127335036
0.0013339056900390587,0.0015193617784152026,0.00031227072127335036
0.001346260579298911,0.001582108282538544,0.0002958275829680256
0.0013587299019027091,0.001582108282538544,0.0002958275829680256
0.0013713147177539457,0.001582108282538544,0.0002958275829680256
0.0013840160965731315,0.001582108282538544,0.0002958275829680256
0.0013968351179887398,0.0016224453209035497,0.0003125207808053755
0.0014097728716289677,0.0016224453209035497,0.0003125207808053755
0.001422830457214352,0.0016224453209035497,0.0003125207808053755
0.0014360089846512606,0.0016762280387235568,0.0003149395982562773
0.0014493095741262166,0.0016762280387235568,0.0003149395982562773
0.00146273335620113,0.0016762280387235568,0.0003149395982562773
0.001476281471909391,0.0016762280387235568,0.0003149395982562773
0.0014899550728528536,0.0017120831839368949,0.0003125207808053755
0.0015037553212997384,0.0017120831839368949,0.0003125207808053755
0.0015176833902834053,0.0017120831839368949,0.0003125207808053755
0.0015317404637020797,0.0017569021154535676,0.0002993898661378116
0.0015459277364194785,0.0017569021154535676,0.0002993898661378116
0.001560246414366368,0.0017569021154535676,0.0002993898661378116
0.0015746977146430868,0.001765865901756902,0.00029594073178951556
0.001589282865622978,0.001765865901756902,0.00029594073178951556
0.00160400310705682,0.001765865901756902,0.00029594073178951556
0.0016188596901781992,0.0017972391538185729,0.0003186384732093268
0.0016338538778098604,0.0017972391538185729,0.0003186384732093268
0.001648986944471065,0.0017972391538185729,0.0003186384732093268
0.0016642601764859037,0.001864467551093582,0.0003504930870949009
0.0016796748720926532,0.001864467551093582,0.0003504930870949009
0.0016952323415541214,0.001864467551093582,0.0003504930870949009
0.0017109339072690134,0.0019182502689135891,0.0003352610530099994
0.001726780903884356,0.0019182502689135891,0.0003352610530099994
0.0017427746784089192,0.0019182502689135891,0.0003352610530099994
0.0017589165903277326,0.0019406597346719255,0.00033342527258171744
0.001775208011717636,0.0019406597346719255,0.00033342527258171744
0.0017916503273638995,0.0019406597346719255,0.00033342527258171744
0.0018082449348779518,0.001967551093581929,0.0003289776061529997
0.0018249932448161524,0.001967551093581929,0.0003289776061529997
0.0018418966807997109,0.0020213338114019362,0.0003649984611609262
0.0018589566796356884,0.0020213338114019362,0.0003649984611609262
0.0018761746914391195,0.0020213338114019362,0.0003649984611609262
0.0018935521797562953,0.0020482251703119398,0.0003554567956059223
0.001911090621689138,0.0020482251703119398,0.0003554567956059223
0.0019287915080207778,0.002102007888131947,0.00038115127755737783
0.0019466563433422632,0.002102007888131947,0.00038115127755737783
0.0019646866461804444,0.002102007888131947,0.00038115127755737783
0.0019828839491270716,0.0021557906059519543,0.0003662193993796284
0.002001249798969037,0.0021557906059519543,0.0003662193993796284
0.0020197857568198785,0.002169236285406956,0.0003697071374741827
0.002038493398252464,0.002169236285406956,0.0003697071374741827
0.0020573743134329114,0.002169236285406956,0.0003697071374741827
0.0020764301072557748,0.0022364646826819644,0.00037997832115989154
0.002095662399480433,0.0022364646826819644,0.00037997832115989154
0.0021150728248687948,0.0022992111868053067,0.00039529405500062924
0.0021346630333242455,0.0022992111868053067,0.00039529405500062924
0.002154434690031882,0.0023350663320186446,0.0004180164671923409
0.00217438947560008,0.0023350663320186446,0.0004180164671923409
0.0021945290862033138,0.0023350663320186446,0.0004180164671923409
0.0022148552337263594,0.0023754033703836503,0.0004134801154266179
0.0022353696459097966,0.0023754033703836503,0.0004134801154266179
0.002256074066496859,0.002465041233416995,0.0004733769426842016
0.00227697025538168,0.002465041233416995,0.0004733769426842016
0.002298059988758851,0.0024919325923269987,0.0004762912161111624
0.0023193450592744274,0.0024919325923269987,0.0004762912161111624
0.0023408272761782944,0.002505378271782001,0.0004819974585165945
0.002362508465477945,0.002505378271782001,0.0004819974585165945
0.0023843904700937206,0.0025367515238436714,0.0004896922647036185
0.002406475150015424,0.0025367515238436714,0.0004896922647036185
0.0024287643824604504,0.0025770885622086767,0.0004960546706072663
0.0024512600620333396,0.0025770885622086767,0.0004960546706072663
0.0024739641008868114,0.0026174256005736824,0.0004591115654895664
0.0024968784288843266,0.0026174256005736824,0.0004591115654895664
0.002520004993764092,0.002689135891000358,0.0004918751533749948
0.002543345761304648,0.002689135891000358,0.0004918751533749948
0.002566902715491952,0.002756364288275367,0.0004842150373682877
0.002590677858688006,0.002756364288275367,0.0004842150373682877
0.002614673211801092,0.0028325564718537114,0.0005187305950148657
0.00263889081445751,0.0028325564718537114,0.0005187305950148657
0.002663332725174981,0.0028728935102187167,0.0005237192245150482
0.0026880010215376074,0.0028728935102187167,0.0005237192245150482
0.0027128978003724646,0.00289978486912872,0.000540332035329065
0.0027380251779278576,0.0029266762280387233,0.0005716439537474213
0.00276338529005317,0.0029266762280387233,0.0005716439537474213
0.0027889802923804397,0.0029446038006453925,0.0005681191218498032
0.002814812360507581,0.0029446038006453925,0.0005681191218498032
0.0028408836901833013,0.003020795984223736,0.0005813806116865605
0.00286719649749377,0.003020795984223736,0.0005813806116865605
0.0028937530190509503,0.0030521692362854066,0.0006110478700505023
0.002920555512182745,0.0030925062746504123,0.0006320723019393504
0.0029476062551248585,0.0030925062746504123,0.0006320723019393504
0.0029749075472144406,0.003119397633560416,0.0006017543145774641
0.003002461709085549,0.003119397633560416,0.0006017543145774641
0.003030271082866396,0.0031866260308354246,0.0006175876018691117
0.003058338032378432,0.0032314449623520973,0.0006117779591693275
0.0030866649433372744,0.0032314449623520973,0.0006117779591693275
0.003115254223555488,0.003307637145930441,0.0006075128602780525
0.0031441083031472647,0.0033569379705987805,0.000627625088434396
0.0031732296347349765,0.0033569379705987805,0.000627625088434396
0.00320262069365765,0.003388311222660452,0.0006228953670115161
0.003232283978181381,0.0034241663678737898,0.0006447282877619781
0.00326222200971167,0.0034241663678737898,0.0006447282877619781
0.003292437333007769,0.0034869128719971316,0.0006548950970621481
0.0033229325163989716,0.0035451774829688065,0.0006886673482343497
0.0033537101520029287,0.0035451774829688065,0.0006886673482343497
0.0033847728559459832,0.003567586948727142,0.000662148206038383
0.0034161232685855285,0.0036348153460021514,0.0006343457921650729
0.0034477640547344642,0.0036348153460021514,0.0006343457921650729
0.0034796979038876916,0.003661706704912156,0.0006532742571498802
0.003511927530450728,0.003715489422732162,0.0006896389448634181
0.0035444556739704356,0.0037423807816421655,0.0006969788182998312
0.0035772850993678732,0.0037423807816421655,0.0006969788182998312
0.0036104185971733375,0.003782717820007171,0.0007065045869241053
0.0036438589837635444,0.0038365005378271783,0.0007033383767320978
0.0036776091016010306,0.0039037289351021866,0.0007002375379130288
0.003711671819475767,0.0039037289351021866,0.0007002375379130288
0.003746050032748993,0.003917174614557189,0.0007027034227552976
0.0037807466635993493,0.0039888849049838655,0.0006930449088528266
0.0038157646612712484,0.004011294370742201,0.0006765036292929125
0.003851107002325569,0.004011294370742201,0.0006765036292929125
0.0038867766908926675,0.004069558981713876,0.0006610011608501342
0.0039227767589277195,0.004118859806382215,0.0006824817829941546
0.0039591102664684585,0.004150233058443887,0.0006972829696607338
0.003995780301895269,0.004181606310505558,0.0007096094930439199
0.004032789982193705,0.004181606310505558,0.0007096094930439199
0.004070142453219439,0.004230907135173897,0.000732255940486838
0.004107840889965647,0.0042667622803872355,0.0007415242217283786
0.004145888496832911,0.004307099318752241,0.0007438232475983667
0.004184288507901585,0.004329508784510577,0.0007461451028568715
0.0042230441872066725,0.00435640014342058,0.0007567191375465764
0.0042621588290153245,0.004396737181785586,0.0007689056031356358
0.004301635758106795,0.004396737181785586,0.0007689056031356358
0.004341478330055093,0.004450519899605593,0.0007958919111243704
0.004381689931514195,0.004477411258515597,0.0007946008803036276
0.004422273980505897,0.004508784510577268,0.0008213272163752204
0.004463233926710397,0.004544639655790606,0.0008574887060151986
0.004504573251759458,0.004598422373610613,0.0008364066042651469
0.0045462954695324,0.004679096450340625,0.0008034695462893349
0.0045884041264547615,0.004723915381857296,0.0008196951145775319
0.004630902801799737,0.004741842954463965,0.0008317504990793865
0.004673795107992464,0.004791143779132305,0.0008222099188077713
0.004717084690917017,0.004826998924345643,0.0008299372191830922
0.004760775230226368,0.00484940839010398,0.0008266362926423916
0.004804870439655134,0.004871817855862316,0.0008360996733971841
0.004849374067335233,0.00493008246683399,0.0008488031977615508
0.004894289896114532,0.004965937612047329,0.0008597242580163628
0.004939621743878321,0.005019720329867336,0.0008644362460553023
0.004985373463873894,0.005051093581929007,0.0009053103673286029
0.005031548945038057,0.005113840086052349,0.000943554126850959
0.0050781521123276704,0.005172104697024023,0.0009463294483483271
0.005125186927053333,0.005203477949085694,0.0009517971933977214
0.0051726573872160194,0.005266224453209035,0.0009557286124992206
0.005220567527846975,0.00532448906418071,0.0009999075831316738
0.005268921421350677,0.005382753675152384,0.0010013908533365295
0.0053177231778509665,0.005409645034062388,0.0009952651239975502
0.0053669769455404765,0.005454463965579062,0.0009918955984905223
0.005416686911033152,0.005490319110792398,0.000999561542194538
0.00546685729972018,0.005566511294370743,0.0010219852085088155
0.005517492376129128,0.00565166726425242,0.0010501305091962646
0.005568596444286409,0.005665112943707422,0.0010555891831974698
0.005620173848083188,0.005714413768375762,0.00105411865630338
0.005672228971644543,0.005777160272499103,0.0010848383051919454
0.005724766239702178,0.005821979204015776,0.0010686702236698646
0.005777790117970507,0.005862316242380782,0.0010341428226848034
0.005831305113526219,0.005969881678020797,0.0009934132993061427
0.00588531577519145,0.0060191825026891365,0.0010187588400346942
0.0059398266939203566,0.006068483327357476,0.00099999686458041
0.005994842503189409,0.006122266045177483,0.0009860617639755485
0.006050367879391224,0.006171566869845822,0.0010134872037491425
0.0061064075422320365,0.006265686626030835,0.000992514201195153
0.006162966255132942,0.0062970598780925065,0.0009991148606652742
0.006220048825634711,0.006332915023305843,0.001024003337950817
0.0062776601058065,0.006427034779490856,0.0009865143558036558
0.006335804992658254,0.0064673718178558616,0.0009512342356965614
0.006394488428556937,0.006498745069917533,0.0009707320272943236
0.006453715401646702,0.006516672642524202,0.0009856089643172075
0.0065134909462728026,0.006633201864467551,0.000944866039251936
0.006573820143409586,0.006673538902832557,0.000936907457888789
0.006634708121092351,0.006825923269989242,0.0008830959827010831
0.006696160054853215,0.006915561133022588,0.0008921481982502463
0.00675818116816111,0.00694693438508426,0.0008757231319321645
0.006820776732865685,0.006996235209752601,0.000865068592071487
0.0068839520696454964,0.007067945500179276,0.0008616043742421826
0.00694771254846024,0.007121728217999282,0.0008591139580515678
0.007012063589007177,0.0071799928289709575,0.0008524241867591173
0.0070770106611818895,0.007202402294729293,0.0008514417460911204
0.007142559285543126,0.007269630692004303,0.0008086198673376841
0.007208715033782135,0.0072920401577626385,0.000815559522189445
0.007275483529196233,0.007444424524919326,0.0008265417867494269
0.007342870447166758,0.007475797776980997,0.0008490135318492204
0.00741088151564157,0.007538544281104338,0.0008160383015441069
0.007479522515621821,0.007583363212621011,0.0008064087068755441
0.007548799281653432,0.007673001075654355,0.0008039138817560592
0.007618717702322999,0.007704374327716026,0.0008338007825474333
0.007689283720758305,0.007758157045536035,0.0008619669587610392
0.007760503335133571,0.00781642165650771,0.0008683519386852224
0.007832382599179196,0.007861240588024381,0.0008619022227124946
0.00790492762269642,0.007977769809967731,0.000901839863319384
0.007978144572076629,0.008080853352456077,0.0009274739778315288
0.00805203967082547,0.008130154177124416,0.000938989596009034
0.008126619200091946,0.008206346360702759,0.0009636823019435068
0.008201889499202203,0.008269092864826102,0.0009953099739423252
0.008277856966198472,0.00835424883470778,0.0009790198358442643
0.008354528058382871,0.008443886697741126,0.0009982097183668995
0.008431909292866252,0.008542488347077807,0.0009636243991307606
0.008510007247122246,0.008578343492291144,0.0009663998207744606
0.00858882855954625,0.00866798135532449,0.0009351787458855956
0.008668379930019773,0.0087621011115095,0.0009342355497344851
0.008748668120479914,0.00882932950878451,0.0009429744136524143
0.008829699955494083,0.008963786303334529,0.0009661226373983948
0.008911482322840203,0.00902653280745787,0.0009865143558036558
0.008994022174092044,0.009143062029401218,0.0009782900408596214
0.009077326525210224,0.00923718178558623,0.0010181890643525225
0.00916140245713852,0.009317855862316243,0.0009833985803634235
0.009246257116405733,0.00937163858013625,0.0009946818906887206
0.009331897715733239,0.009443348870562926,0.0009848953827218561
0.009418331534647951,0.009524022947292937,0.0010141916717734708
0.009505565920101192,0.009613660810326283,0.001015511232134368
0.009593608287093146,0.009685371100752958,0.0010579652003914126
0.009682466119303124,0.009837755467909643,0.001056233875960955
0.009772146969725724,0.00992739333094299,0.0010528474847148795
0.009862658461312821,0.01004392255288634,0.0010396639728573753
0.009954008287621519,0.010138042309071352,0.001078720912006614
0.010046204213468132,0.010281462889924705,0.0011075909779932698
0.010139254075588154,0.010375582646109719,0.0010441197266174748
0.01023316578330245,0.010483148081749733,0.0010087191761715619
0.010327947319189514,0.010577267837934745,0.0009869215109904231
0.010423606739764012,0.010640014342058085,0.0010077783666228182
0.01052015217616159,0.010689315166726424,0.0009910401666046744
0.010617591834830001,0.0107610254571531,0.0010251796525883505
0.010715933998226712,0.010922373610613122,0.0010878379395784527
0.010815187025522881,0.011025457153101468,0.0010178711663018896
0.01091535935331391,0.011115095016134816,0.0009923342838183112
0.01101645949633657,0.011245069917533167,0.001040093240190375
0.01111849604819271,0.011325743994263176,0.0010519567506428068
0.011221477682079803,0.011384008605234851,0.0010574482113772192
0.011325413151528114,0.011455718895661528,0.0010372460339291927
0.011430311291144786,0.011617067049121547,0.000988458139267854
0.011536181017364784,0.011688777339548224,0.0009981202770586812
0.011643031329208768,0.011769451416278234,0.0009629292937967576
0.011750871309048075,0.011948727142344925,0.0009923792662205376
0.011859710123376693,0.012042846898529937,0.000971433037249067
0.011969557023590429,0.01222212262459663,0.0009372885372783228
0.01208042134677329,0.012302796701326642,0.0009373361613084982
0.012192312516491107,0.012410362136966654,0.0009924354913562038
0.012305240043592616,0.012526891358910002,0.0010209910432970053
0.012419213527017834,0.01264342058085335,0.0010184082465706623
0.012534242654613994,0.01274202223019003,0.001010620252743037
0.012650337203959038,0.012880960917891718,0.0010268655271897487
0.012767507043192657,0.012966116887773396,0.0010092942978923468
0.01288576213185518,0.013082646109716748,0.0010299581594582468
0.013005112521734086,0.01327088562208677,0.0010394492727120045
0.013125568357718428,0.013378451057726785,0.001004461928988735
0.013247139878661175,0.01346808892076013,0.001027311005518103
0.013369837418249465,0.013593581929006813,0.0010213844551106238
0.013493671405883065,0.013737002509860166,0.001038976776220802
0.013618652367560814,0.013835604159196846,0.0010059717645227518
0.013744790926775366,0.013956615274291862,0.0009986568047503886
0.01387209780541621,0.014140372893510219,0.0010161703697408515
0.014000583824680975,0.014297239153818572,0.0010397820390405945
0.014130259905995337,0.014467551093581933,0.0010747825238601203
0.014261137071941283,0.014525815704553604,0.001075332690971824
0.014393226447194065,0.014673718178558625,0.001053896311956245
0.014526539259467812,0.014763356041591968,0.0010950259575626536
0.014661086840469845,0.014902294729293653,0.001091156649902552
0.014796880626863964,0.015036751523843673,0.0011188287201924958
0.014933932161242518,0.015144316959483688,0.0010997546636793763
0.015072253093107555,0.015198099677303695,0.0010821604000807263
0.015211855179861048,0.015422194334887054,0.001078441553823707
0.015352750287804227,0.015596988167802079,0.0011820270374598113
0.015494950393146316,0.01574365065064486,0.0011889930812500843
0.015638467583022463,0.015888311222660455,0.0012000635656944814
0.01578331405652118,0.01604069558981714,0.0012253149429398077
0.01592950212572123,0.016197561850125494,0.0011489353467405575
0.016077044216738237,0.016323054858372175,0.00120220976499025
0.016225952870780873,0.0164844030118322,0.001273783155688614
0.016376240745216875,0.016659196844747225,0.001233050181223777
0.016527920614648955,0.01678020795984224,0.0012588722251352102
0.016681005372000592,0.016932592326998924,0.001274133548552967
0.016835508029612024,0.01704015776263894,0.0012452531450389708
0.01699144172034626,0.01722839727500896,0.0012076556069386042
0.01714881969870539,0.01735837217640731,0.0012000263682620232
0.01730765534195726,0.017483865184653995,0.001207147258498758
0.017467962151272456,0.017613840086052348,0.0011825933684213763
0.017629753752872058,0.017788633918967373,0.0012253149429398077
0.017793043899185772,0.017905163140910722,0.0011983885381889967
0.01795784647002095,0.018079956973825743,0.0010954335304198689
0.018124175473742378,0.018192004302617422,0.0010952807083716434
0.01829204504846294,0.018442990319110793,0.001141539349069994
0.018461469463245474,0.018635711724632485,0.0010975911398505532
0.018632463119315597,0.018832915023305842,0.0011447706199872695
0.018805040551285814,0.01897185371100753,0.0011320760947572273
0.018979216428391014,0.01914216565077088,0.0011289963082446938
0.01915500555573528,0.019316959483685912,0.0011237552031248652
0.019332422875550453,0.019541054141269273,0.0011083564593636552
0.019511483468466165,0.019715847974184297,0.0011052206748058575
0.019692202554791715,0.019895123700250986,0.0010767846106279407
0.01987459549580984,0.02003406238795267,0.0010717046990833601
0.02005867779508234,0.02019989243456436,0.0010451452798098766
0.020244465099768037,0.020437432771602728,0.0011465629170760061
0.020431973201952704,0.020616708497669417,0.0011430536191818195
0.020621218039991424,0.02086769451416278,0.0011837629271580622
0.02081221569986339,0.02105593402653281,0.0012103508992621973
0.021004982416539152,0.021235209752599495,0.0012169713194332805
0.02119953457536071,0.021472750089637862,0.0011601958501049206
0.021395888713434216,0.02169684474722123,0.0012049265009569158
0.021594061521035653,0.02182233775546791,0.0012185566997465278
0.02179406984302956,0.022068841878809607,0.0011773349338941685
0.021995930680300747,0.02224363571172463,0.001128323956989093
0.022199661191199548,0.022575295804948013,0.0011255512201097748
0.022405278693000182,0.022781462889924706,0.0012319636495934422
0.022612800663372772,0.022942811043384727,0.0012251327778961426
0.022822244741868985,0.023211724632484766,0.0012041853383279561
0.023033628731421313,0.023408927931158122,0.0012074430509000302
0.02324697059985648,0.023574757977769808,0.0012281441325782605
0.023462288481422625,0.023736106131229832,0.0012024696500620732
0.02367960067833076,0.02393330942990319,0.001207618643358505
0.023898925662310503,0.024323234134098242,0.0012243309297101123
0.02412028207618007,0.024565256364288277,0.0011659528241239664
0.024343688735431104,0.02480727859447831,0.001097275905189089
0.024569164629827903,0.02508067407673001,0.0011655220374456698
0.024796728925021577,0.02527787737540337,0.0012203046406514962
0.025026400964179192,0.025564718537110075,0.0012056209271132969
0.025258200269627846,0.025784331301541768,0.001242426986607829
0.025492146544514233,0.025999462172821803,0.0011896403774212109
0.025728259674479323,0.026254930082466838,0.0012313747113256712
0.025966559729348696,0.026402832556471856,0.0011965619526315028
0.026207066964838526,0.02660899964144855,0.0012433248757391369
0.0264498018242772,0.02688687701685192,0.0013467987416973851
0.02669478494034321,0.027088562208676947,0.0013280662752887258
0.026942037136818822,0.02733954822517031,0.0013763945029617573
0.02719157943036019,0.027541233416995343,0.0013757862772240807
0.027443433032283655,0.027805665112943707,0.0014518689930038513
0.02769761935036891,0.02803424166367874,0.0013765971851556378
0.027954159990678566,0.028280745787020434,0.0013473869231366657
0.028213076759394707,0.028639297239153816,0.0013881815441995143
0.02847439166467248,0.028876837576192183,0.0014532288492192823
0.028738126918510663,0.02917264252420222,0.0014738774512280564
0.029004304938639917,0.02945948368590893,0.001468202951903329
0.02927294835042816,0.02975528863391897,0.0015360177212747558
0.0295440799888038,0.03006005736823234,0.001474725229447331
0.029817722900196734,0.030320007171029045,0.0014744527824652651
0.030093900344497212,0.03055306561491574,0.00158248137695995
0.030372635797033115,0.030808533524560772,0.0015175619322343255
0.030653952950565267,0.031167084976694154,0.0016442026593087072
0.030937875717301368,0.031462889924704196,0.0016271185784036701
0.03122442823092858,0.03172732162065257,0.0015293190275188057
0.03151363484866479,0.03212621011115095,0.0014865959078574995
0.0318055201533292,0.032448906418071,0.0015279392465095722
0.032100108955431715,0.0327223019003227,0.001566662261048025
0.03239742629528195,0.032910541412692715,0.0015688831251826042
0.03269749744511768,0.03319738257439942,0.0016001537219434113
0.03300034791125285,0.03356041591968447,0.0015780677262234343
0.03330600343624589,0.03395930441018286,0.0015355236005856327
0.03361449000108765,0.0342820007171029,0.0015436997420552943
0.03392583382740992,0.03455539619935461,0.0015391458854057036
0.034240061379714255,0.03483775546790965,0.001457369722457886
0.034557199367621395,0.03512459662961635,0.0014309418284087314
0.03487727474814178,0.03540247400501971,0.0014250650531977998
0.03520031472796679,0.035752061670849766,0.001408302149531926
0.0355263467657814,0.03600304768734313,0.0014405798981957925
0.03585539857459817,0.03631229831480818,0.0013850911125509696
0.0361874981241128,0.03658569379705987,0.0014141538895292404
0.03652267364308175,0.03692631767658659,0.0013876106549223788
0.03686095362172158,0.03724453209035497,0.0013716838689061827
0.03720236681413066,0.03758963786303334,0.0014592063387094247
0.03754694224073337,0.037925779849408384,0.0014742332746689945
0.037894709190746674,0.0382260666905701,0.0015140649103193092
0.03824569722466999,0.03851738974542847,0.0014945917172179762
0.038599936176797675,0.03882664037289352,0.0014908312430947782
0.03895745615775501,0.03918967371817856,0.0014824463369630776
0.0393182875570577,0.039593044101828616,0.0015265070452005112
0.03968246104569482,0.03995607744711366,0.0015913701324080517
0.04005000757873611,0.04031911079239871,0.0016473218449797045
0.04042095839796306,0.040798673359627106,0.0014627200740398964
0.04079534503452449,0.04121997131588383,0.0015239974542584586
0.04117319931161679,0.041686088203657226,0.0014465170798378872
0.04155455334718875,0.04210290426676228,0.0013954299133465365
0.04193943955667186,0.042479383291502325,0.0014545720899868716
0.04232789065573549,0.04282897095733238,0.001452022712894699
0.042719939663067766,0.043183040516314095,0.0014086507705572693
0.04311561990318229,0.0434833273574758,0.0013611975096972536
0.0435149650092505,0.043967371817855865,0.0015187086713099698
0.04391800892596086,0.04431695948368591,0.0015147060214428093
0.044324785912403956,0.0447158479741843,0.0013765647580100298
0.04473533054498463,0.045069917533166005,0.001414177563518135
0.04514967772036102,0.04542846898529938,0.0014815427184117409
0.04556786265841064,0.04588114019361779,0.0014950172577724184
0.045989920905224385,0.04629347436357117,0.0015043041853959843
0.046415888336127774,0.04673269989243456,0.0015881129509791464
0.04684580115873045,0.04728397275008964,0.0015344985197930947
0.04727969591600391,0.04765148798852635,0.0015901845607757795
0.047717609489387455,0.04803244890641807,0.0016289076721505839
0.048159579101923505,0.048529939046253134,0.0015677090216858474
0.04860564232142134,0.04903191107923987,0.0016670928928604423
0.04905583706365046,0.049533883112226604,0.0017006013856889694
0.04951020159556351,0.050103083542488346,0.0016499279347388478
0.04996877453854884,0.050631946934385094,0.0017231893201171019
0.050431594871713586,0.05115632843313016,0.00179837572244514
0.0508987019351968,0.05162692721405522,0.001661923745651846
0.05137013543351344,0.05209752599498028,0.0017056336922634248
0.05184593543892913,0.05253675152384367,0.0016111005011294403
0.05232614239486662,0.05298045894585873,0.0015775938500543092
0.05281079711934331,0.05350035855145213,0.0015597517628951501
0.05329994080844088,0.05406507708856221,0.0015793754519656193
0.05379361503980703,0.0545043026174256,0.00159993053486195
0.05429186177618943,0.054903191107923986,0.001663742487743868
0.05479472336900287,0.05534241663678737,0.001685573219583099
0.055302242561929005,0.055817497310864106,0.0016193085401349082
0.055814462494549605,0.05632395123700251,0.0017100574421471918
0.05633142670601358,0.05677214055216924,0.0016388796100579943
0.05685317913873753,0.0573368590892793,0.0017908950628746298
0.05737976414214134,0.05774919325923269,0.0017917921488901543
0.05791122647641758,0.058246683399067765,0.0018591544920422446
0.058447611316336315,0.05877554679096451,0.0019285685701689807
0.05898896425508499,0.059380602366439585,0.0019487446886737527
0.0595353313081437,0.06002151308712801,0.002088538698375489
0.06008675891719687,0.060568304051631404,0.0020399261718868143
0.060643293954080614,0.06120473287916817,0.002130793380290231
0.061204983724766966,0.061693259232699894,0.0021591015997294767
0.061771875973384946,0.06230727859447831,0.0021278165027728306
0.06234401888627864,0.06288992470419505,0.002196767821460515
0.06292146109610344,0.06350394406597347,0.0023479921075410617
0.06350425168595962,0.06410451774829688,0.002385487366829447
0.0640924401935645,0.06468716385801362,0.0024871747715301267
0.06468607661546327,0.06533255647185371,0.0024860079097273795
0.06528521141127848,0.06604069558981715,0.0024635694654930903
0.0658898955079995,0.06662334169953388,0.0025394977704030247
0.06650018030431118,0.06719702402294729,0.0025115536425133213
0.0671161176749628,0.0677303693079957,0.0025061046590002744
0.06773775997517752,0.06843402653280747,0.002589730271019573
0.06836516004510239,0.06906149157404089,0.002601424871338795
0.06899837121430018,0.0696755109358193,0.0026894844600989553
0.06963744730628223,0.07040605951954106,0.0026005667655454286
0.07028244264308345,0.07112764431695948,0.0024417978378422655
0.07093341204987996,0.07169684474722124,0.0024001317809914545
0.07159041085964889,0.072467730369308,0.0025415359684912288
0.07225349491787214,0.07317586948727142,0.0025671899002784344
0.07292272058728312,0.07383022588741486,0.002532263020221497
0.07359814475265763,0.07452491932592328,0.00245245072445659
0.07427982482564918,0.07525994980279671,0.002347359893738764
0.07496781874966876,0.07612495518106847,0.0024188616740842637
0.07566218500481055,0.07685102187163857,0.002346717998780388
0.07636298261282241,0.0774518325271866,0.0025292454748676767
0.07707027114212295,0.07826704410000837,0.0024791102301375562
0.0777841107128649,0.07910540779121272,0.0025462241263344556
0.07850456200204509,0.07985040125744673,0.0025791292947072914
0.07923168624866253,0.08052444090677,0.0026763532359641547
0.07996554525892346,0.08132473704445803,0.002736656106496202
0.080706201411495,0.08195870426214794,0.0028529601659131485
0.08145371766280746,0.08262736127051902,0.003018662830750367
0.0822081575524054,0.08336276214287533,0.0031164866214229707
0.08296958520834907,0.08419755682609875,0.0032248185132498887
0.0837380653526649,0.08480457445726898,0.003209639082637461
0.08451366330684713,0.0856320117566622,0.003267928139089655
0.08529644499741025,0.0864961185787571,0.0032968884455968545
0.08608647696149245,0.08716385801362495,0.0033818285406476732
0.08688382635251184,0.08806023664395841,0.0033289469018094662
0.08768856094587427,0.08889835066332018,0.003282389688419654
0.08850074914473438,0.08974991036213699,0.0031988460341904243
0.08932045998580969,0.09057009680889208,0.0032164189269369473
0.09014776314524918,0.09146647543922554,0.00323116556581062
0.09098272894455559,0.09221943348870565,0.003299950560176456
0.09182542835656282,0.0930306561491574,0.0034287735694736843
0.09267593301146883,0.09389117963427754,0.0033712954012684905
0.09353431520292387,0.09485030476873432,0.0034089275252250978
0.09440064789417603,0.09569290068124778,0.0033246968173480224
0.0952750047242729,0.09637863033345284,0.003358809392316671
0.09615746001432096,0.0972167443528146,0.003598652898606332
0.09704808877380307,0.09825206167084978,0.003546005582690879
0.09794696670695395,0.09911258515596989,0.0034540766719739157
0.09885417021919574,0.10007619218357836,0.003566381188281149
0.09976977642363201,0.10104428110433847,0.0035371480110354195
0.1006938631476027,0.10200340623879527,0.0036830055260825122
0.10162650893929952,0.10287737540337039,0.0036779570521747323
0.10256779307444219,0.10385891000358552,0.0035286698715005643
0.10351779556301763,0.10475977052707067,0.0035140379726622197
0.10447659715608042,0.10570993187522408,0.0038299839249038826
0.10544427935261684,0.10674524919325923,0.0037368854587186452
0.10642092440647247,0.10776263893868769,0.003928938869549303
0.10740661533334334,0.10876658300466117,0.0038841809836836104
0.10840143591783309,0.10968985299390463,0.003909862063906258
0.10940547072057424,0.1107206884187881,0.0038511376680755143
0.11041880508541602,0.11167533166009322,0.003984268849667218
0.11144152514667881,0.1128137325206167,0.004064706188532007
0.1124737178364752,0.11383560415919683,0.004084589879856029
0.1135154708920999,0.11476335604159198,0.004148984135716772
0.11456687286348714,0.11585693797059879,0.004294569465510076
0.11562801312073753,0.11691466475439224,0.004187643727662248
0.11669898186171475,0.11799833131632564,0.004203835522924661
0.11777987011971193,0.11903011832197921,0.00405989047556054
0.11887076977119033,0.12012818214413767,0.004205028088668977
0.11997177354358843,0.12118590892793116,0.0042881436443012915
0.12108297502320395,0.1221764073144496,0.004391289695309039
0.12220446866314887,0.12326998924345642,0.004457084439390892
0.1233363497913776,0.12445769092864827,0.0044205419051695
0.12447871461879062,0.12562746504123343,0.004265261774998402
0.125631660247412,0.1265731444962352,0.004272866115472641
0.1267952846786434,0.12781462889924705,0.004296793247446183
0.12796968682159415,0.1290785227680172,0.004156873682337232
0.1291549665014884,0.1303289709573324,0.0041241237914982805
0.1303512244681509,0.1318707422015059,0.0043727523408003816
0.1315585624045704,0.13301810684833273,0.004388312807075366
0.1327770829355429,0.13429096450340622,0.004307493390185029
0.13400688963639507,0.13555037647902474,0.004456783973266374
0.13524808704178753,0.13683219792040158,0.004757707790289533
0.1365007806546014,0.13793026174256004,0.004650490602501196
0.13776507695490536,0.13905521692362854,0.004719376501116155
0.13904108340900698,0.14043564001434206,0.004797240371292288
0.1403289084785873,0.1418250268913589,0.004500042928629586
0.14162866162991988,0.1430575475080674,0.004598617972974533
0.1429404533431761,0.14439763356041593,0.004738802275083865
0.14426439512181574,0.14571082825385445,0.004589581623740468
0.14560059950206486,0.14705539619935462,0.004704752162197498
0.14694918006248173,0.14855234851201146,0.004646457406132378
0.14831025143361043,0.15008067407673004,0.004627394005803326
0.14968392930772556,0.15129078522768016,0.004588353543112769
0.1510703304486654,0.15285496593761205,0.004534138833437988
0.1524695727017573,0.15425331660093225,0.004555442587859021
0.15388177500383463,0.15580405163140912,0.004577534664570162
0.155307057393346,0.1571889566152743,0.004552342612555498
0.1567455410205595,0.15868142703477947,0.004625080656623103
0.15819734815786,0.15999013983506635,0.004606987461506423
0.1596626022101425,0.1616394765148799,0.00488465814526597
0.161141427725302,0.16343671566869844,0.004861618121678854
0.16263395040481923,0.164897812836142,0.004925136321742734
0.16414029711444664,0.16656059519541053,0.005071829760402529
0.16566059589499135,0.1680844388669774,0.0051730897911636655
0.16719497597319902,0.1695231265686626,0.0054002710635373975
0.16874356777273758,0.1710021513087128,0.00519780246461434
0.17030650292528443,0.1724991036213697,0.005200103532262801
0.17188391428171457,0.17427393330942992,0.005216576223193502
0.17347593592339308,0.17591430620294016,0.004842058185268443
0.17508270317357252,0.177545715310147,0.004881181982593603
0.17670435260889467,0.17935640014342055,0.004859120019839218
0.1783410220710008,0.1808488705629258,0.004798414990842004
0.17999285067824763,0.18260577267837935,0.0048477268133112665
0.18165997883753268,0.18411617067049124,0.004979004743383102
0.18334254825622906,0.18584618142703477,0.004922162621415064
0.18504070195423022,0.1875448189315167,0.0051091506936339235
0.1867545842761076,0.1891583004661169,0.005039921564704395
0.18848434090337954,0.1908838293295088,0.005034549144267978
0.1902301188668944,0.19258246683399066,0.004908460850560261
0.1919920665593285,0.19414664754392255,0.004894907675693767
0.1937703337477989,0.1957153101470061,0.005081798414436831
0.19556507158659492,0.19745876658300468,0.005125541204352719
0.19737643263002555,0.19930978845464326,0.004927637191425154
0.19920457084538692,0.2012101111509501,0.00518425876067063
0.2010496416260499,0.20302079598422376,0.004967551766096799
0.2029118018046678,0.20471495159555392,0.004911404219726576
0.20479120966650854,0.20667353890283255,0.004981740669164465
0.2066880249629082,0.20859178917174614,0.005149149322393713
0.20860240892485027,0.21060415919684475,0.005016117515657113
0.2105345242766706,0.21264342058085334,0.004974710723566556
0.21248453524988828,0.21463338114019362,0.005035455657438857
0.21445260759716675,0.21676228038723555,0.004898526737224306
0.21643890860640203,0.21889566152742918,0.005325977790257732
0.21844360711494262,0.22099766941556115,0.005271575636602763
0.22046687352394098,0.2229293653639297,0.005050660309256344
0.22250887981283693,0.22507619218357836,0.005099058240580514
0.2245697995539774,0.2271916457511653,0.0050733433546348355
0.22664980792736927,0.22930261742560054,0.0050627893901714184
0.22874908173557018,0.2312746504123342,0.005061113883763314
0.23086779941871696,0.2333676945141628,0.005100502492506223
0.23300614106969247,0.23539799211186807,0.005202678146994678
0.23516428844943485,0.23725797776980997,0.0052596479630905805
0.23734242500238661,0.2393106848332736,0.005209556845015587
0.23954073587208768,0.2413230548583722,0.0049875235173247184
0.24175940791691308,0.24346988167802083,0.00509597580178134
0.243998629725955,0.24564359985657944,0.0052637943461858695
0.24625859163505467,0.247871100752958,0.004902400362828677
0.24853948574297985,0.250257318957948,0.004780510158393275
0.25084150592775384,0.2526622445320904,0.004619863535001695
0.25316484786313553,0.25490319110792403,0.00453009812216879
0.2555097090352507,0.25717999282897097,0.004323100306106779
0.25787628875938007,0.259631588382933,0.004247982053943147
0.26026478819690047,0.26218626747938323,0.00426910354229053
0.26267541037238357,0.2645078881319469,0.004065782281805715
0.2651083601908539,0.26700430261742564,0.004164287375351067
0.26756384445520454,0.26935281462889926,0.003973484689043719
0.27004207188377727,0.2719881678020796,0.004280368303801535
0.2725432531281028,0.2746459304410183,0.0044024800923257
0.27506760079080644,0.27715130871280025,0.003961502287509477
0.2776153294436801,0.2795760129078523,0.004025531318805467
0.28018665564591955,0.28249372534958767,0.004019069638455868
0.2827817979625341,0.2852142344926497,0.003950797216558877
0.28540097698292377,0.28795267120831836,0.003868173552122901
0.28804441533962977,0.2904714951595554,0.003598624988934733
0.29071233772725785,0.29296790964503405,0.0033161331941852514
0.2934049709215787,0.29576461097167445,0.0033331446942352176
0.29612254379880343,0.29841340982430975,0.0032194013896917313
0.29886528735503826,0.3013669774112585,0.003477277121849371
0.30163343472591975,0.30414575116529224,0.003364071434699758
0.3044272212064303,0.3068931516672643,0.003238231126940356
0.30724688427090036,0.30970778056651127,0.003198395966933615
0.31009266359319265,0.31269720329867334,0.0031753298348110083
0.312964801067075,0.3156418070993187,0.0035934859199856697
0.3158635408267819,0.3185893209930618,0.0036808630975849613
0.3187891292677646,0.32151352508238473,0.0034434190644712518
0.32174181506763716,0.32449871068718183,0.003672540402179584
0.3247218492073129,0.32732080831435806,0.003822934218207165
0.3277294849923382,0.33038769563828196,0.0037094262757123462
0.33076497807442423,0.3334753036341738,0.003874399603527884
0.3338285864731761,0.3365567668133434,0.003939754011494992
0.3369205705980267,0.33979794133223706,0.0039363843620657
0.34004119327037063,0.34280892883832864,0.00393777141366769
0.34319071974590426,0.3461275831055614,0.004262073846530173
0.34636941773717345,0.3493281511266049,0.004195659314499395
0.3495775574363275,0.35259441761137184,0.004132684320331741
0.3528154115380883,0.3555364851972808,0.004234856129235398
0.3560832552629278,0.35875943705466373,0.004319885538142561
0.3593813663804626,0.36224089156820793,0.004410467615338909
0.36271002523306484,0.3656043978215753,0.00422745293061845
0.36606951475969024,0.3690614915740409,0.004211085192454527
0.36946012051993027,0.3723870562925779,0.003804716966003432
0.37288213071828336,0.3756005736823234,0.0038271856946130735
0.3763358362286533,0.3788275367515238,0.003728104231349848
0.37982153061907364,0.3823166397272012,0.0035839149292365923
0.3833395101766601,0.38600163552517625,0.003927546024823711
0.38689007393279756,0.38983032937469636,0.003406571276714648
0.390473523688556,0.393261008961717,0.00326811971439633
0.39409016404034475,0.3968668241254657,0.003466238540398869
0.39774030240580366,0.40019831242641696,0.0034501247564760204
0.4014242490499322,0.40366170670491225,0.003261858351600796
0.40514231711146476,0.4073571861751121,0.0032775024731801594
0.408894822629486,0.4114512370025099,0.003368222138771224
0.4126820845702952,0.41534600215130874,0.003418652772255783
0.4165044248545185,0.4189225528863393,0.0034397536381608313
0.4203621683844714,0.4228531731803514,0.0035437546890234348
0.4242556430717777,0.4268779132305486,0.0034484536245210644
0.42818517986524113,0.4312253495876658,0.0030887329756127714
0.4321511127789762,0.43521871638580134,0.003131001497908405
0.4361537789208006,0.4390417712441736,0.003655816625690213
0.44019351852088745,0.4433174973108642,0.003735093218930541
0.4442706749606883,0.44749013983506647,0.004068424639206667
0.4483855948021186,0.4520347794908569,0.003837412631958169
0.45253862781701665,0.45592954463965574,0.0039091113291868556
0.4567301270168747,0.460169415561133,0.00408331104083271
0.46096044868284336,0.46443617784152025,0.0037608309383731263
0.46522995239601894,0.4684026532807458,0.003978435849911604
0.4695390010680058,0.4722750089637864,0.003990602314542428
0.4738879609717651,0.47663314891180547,0.003908560432758948
0.4782772017727485,0.48086064000246775,0.003759052885536573
0.4827070965603183,0.4854054170444842,0.0038042628170644028
0.4871780218794631,0.4901201766206452,0.0038919039509221014
0.4916903577628026,0.4945657316632201,0.003775059232786148
0.4962444877628913,0.49898862511291736,0.0037871770061233797
0.5008407989848213,0.5036174726973731,0.003672263690643265
0.5054796821191241,0.5084119769179867,0.0038951574937889214
0.5101615314749833,0.5132202006860691,0.0038111665071339984
0.5148867450137492,0.5175555754750807,0.0035996203001064345
0.5196557243827657,0.522279490856938,0.0038090789311262226
0.5244688749495119,0.5268241305127285,0.003693039464998724
0.5293266058360562,0.5317631767658658,0.003700694829919805
0.5342293299538352,0.5368187522409466,0.00376261091856526
0.53917746403875,0.541905700968089,0.003689759349075699
0.5441714286865893,0.5467640731444963,0.0036176895873356782
0.5492116483887789,0.5521109716744352,0.0035489783497520805
0.5542985515684669,0.557583363212621,0.0028947309269091582
0.5594325706169377,0.5625986016493366,0.002885096271561002
0.5646141419303667,0.5675152384367157,0.0030665379477557144
0.5698437059469142,0.5726873431337397,0.002980060154249626
0.5751217071841613,0.577975977052707,0.0030720354425495086
0.5804485942768978,0.5835469702402295,0.0031176606309987107
0.5858248200152536,0.5889610971674435,0.0028713241470586293
0.5912508413831875,0.594491753316601,0.0026584213628486056
0.5967271195973316,0.6002151308712801,0.002776443477641959
0.6022541201461928,0.6056113302258873,0.0028559504084521353
0.6078323128297229,0.6112271423449265,0.0026836565892643296
0.6134621717992506,0.616892255288634,0.0026952252013146103
0.6191441755977841,0.6222615632843314,0.0028064628942367255
0.6248788072006894,0.6277698099677302,0.0025595930951842257
0.6306665540567405,0.6337128002868411,0.002693382037359143
0.6365079081295572,0.6397131406098068,0.002797616894243515
0.642403365939419,0.6457063463607027,0.002419668918492651
0.6483534286054721,0.6515462531373253,0.002393147221217339
0.6543586018883236,0.6578612405880244,0.002488587736511223
0.6604193962330305,0.6634456794550018,0.0025195167860502304
0.6665363268124913,0.6693662603083542,0.0026836898560504687
0.6727099135712337,0.6755826461097167,0.0026474971069386805
0.6789406812696106,0.6816556113302259,0.0027368881133957024
0.6852291595284065,0.6876254930082466,0.0031222819123610784
0.6915758828738525,0.6942093940480458,0.0031451977694179224
0.697981390783066,0.7009456794550017,0.0031529551134237195
0.7044462277299037,0.7073144496235211,0.002997415321546209
0.7109709432312431,0.713427751882395,0.0032153917649332345
0.7175560918936928,0.719975797776981,0.003524581469034011
0.7242022334607315,0.7266358910003585,0.0028278224165776385
0.730909932860291,0.7330898171387593,0.002424465314672612
0.737679760252773,0.7396966242863028,0.0024787735045154703
0.7445122910795136,0.7463696665471495,0.0026435149925828827
0.751408106111697,0.7530342416636787,0.002688891035689957
0.7583677914997191,0.759806382215848,0.0022425196661822865
0.7653919388230148,0.7664888849049839,0.0019597088838846557
0.77248114514034,0.7734134098243098,0.002187441407556506
0.7796360130405229,0.7804365363929724,0.0025123000101335267
0.7868571506936851,0.7874865543205449,0.0021526777445457354
0.794145171902934,0.794935460738616,0.0018359600565906146
0.8015006961565405,0.8023798852635352,0.0023650970875455854
0.8089243486805938,0.8097436357117246,0.002203888643446427
0.8164167604921464,0.817376299749014,0.0021741211522168843
0.823978568452852,0.8252196127644318,0.002543344378766992
0.8316104153230962,0.832475797776981,0.0023525836214929544
0.8393129498166364,0.8403101470060955,0.002232064786069302
0.8470868266557402,0.848059340265328,0.0021748806956464668
0.8549327066268376,0.8561939763356042,0.002357549642768659
0.8628512566366896,0.8647454284689854,0.002853651869027751
0.8708431497690724,0.8727680172104698,0.002658316414585525
0.8789090653419954,0.8806337396916458,0.002614313883254948
0.8870496889654403,0.8889969523126569,0.0020436264213421172
0.8952657125996392,0.8967192542129796,0.0022549659081877614
0.9035578346138929,0.9048852635353173,0.002534883820727161
0.9119267598459299,0.9129168160631049,0.002355825989848637
0.9203731996618221,0.9215579060595196,0.0020234036534939087
0.9288978720164498,0.9302258874148441,0.002347074628763473
0.9375015015145289,0.9383694872714233,0.002035682031286133
0.9461848194722002,0.9473915381857297,0.001217338064859265
0.9549485639791966,0.9564225528863393,0.0015566004855778073
0.9637934799615786,0.9649022947292936,0.0012599798376133934
0.9727203192450538,0.9733596271064899,0.0013785333227294124
0.9817298406188841,0.9821441376837576,0.0010988917963754674
0.9908228099003797,0.991188598063822,0.001081902559895213
1.0,1.0,0.0


==> data_2/flickr/gcn/roc_MLP-attack-comb_mean.csv <==
fpr,tpr_mean,tpr_std
0.0001,0.0,0.0
0.00010092621909870473,0.00011652922194334891,7.961582762324744e-05
0.00010186101701559753,0.00011652922194334891,7.961582762324744e-05
0.00010280447320933097,0.00011652922194334891,7.961582762324744e-05
0.00010375666787451859,0.00011652922194334891,7.961582762324744e-05
0.00010471768194855202,0.00011652922194334891,7.961582762324744e-05
0.0001056875971184804,0.00011652922194334891,7.961582762324744e-05
0.00010666649582795387,0.00011652922194334891,7.961582762324744e-05
0.00010765446128423159,0.00011652922194334891,7.961582762324744e-05
0.00010865157746525384,0.00011652922194334891,7.961582762324744e-05
0.00010965792912678099,0.00011652922194334891,7.961582762324744e-05
0.00011067360180959734,0.00011652922194334891,7.961582762324744e-05
0.00011169868184678226,0.00011652922194334891,7.961582762324744e-05
0.00011273325637104872,0.00011652922194334891,7.961582762324744e-05
0.00011377741332214914,0.00011652922194334891,7.961582762324744e-05
0.00011483124145435111,0.00011652922194334891,7.961582762324744e-05
0.00011589483034398106,0.00011652922194334891,7.961582762324744e-05
0.00011696827039703847,0.00011652922194334891,7.961582762324744e-05
0.00011805165285688056,0.00011652922194334891,7.961582762324744e-05
0.0001191450698119776,0.00011652922194334891,7.961582762324744e-05
0.00012024861420374123,0.00011652922194334891,7.961582762324744e-05
0.00012136237983442405,0.00011652922194334891,7.961582762324744e-05
0.00012248646137509307,0.00011652922194334891,7.961582762324744e-05
0.00012362095437367691,0.00011652922194334891,7.961582762324744e-05
0.00012476595526308696,0.00011652922194334891,7.961582762324744e-05
0.0001259215613694151,0.00011652922194334891,7.961582762324744e-05
0.0001270878709202058,0.00011652922194334891,7.961582762324744e-05
0.000128264983052806,0.00011652922194334891,7.961582762324744e-05
0.0001294529978227916,0.00011652922194334891,7.961582762324744e-05
0.00013065201621247213,0.00011652922194334891,7.961582762324744e-05
0.00013186214013947485,0.00011652922194334891,7.961582762324744e-05
0.00013308347246540747,0.00011652922194334891,7.961582762324744e-05
0.00013431611700460153,0.00011652922194334891,7.961582762324744e-05
0.0001355601785329369,0.000152384367156687,0.00010176518684072188
0.0001368157627967472,0.000152384367156687,0.00010176518684072188
0.00013808297652180923,0.000152384367156687,0.00010176518684072188
0.0001393619274224142,0.000152384367156687,0.00010176518684072188
0.00014065272421052364,0.000152384367156687,0.00010176518684072188
0.00014195547660501016,0.000152384367156687,0.00010176518684072188
0.0001432702953409831,0.000152384367156687,0.00010176518684072188
0.00014459729217920195,0.000152384367156687,0.00010176518684072188
0.00014593657991557562,0.000152384367156687,0.00010176518684072188
0.00014728827239075018,0.000152384367156687,0.00010176518684072188
0.0001486524844997857,0.000152384367156687,0.00010176518684072188
0.00015002933220192182,0.000152384367156687,0.00010176518684072188
0.0001514189325304352,0.000152384367156687,0.00010176518684072188
0.00015282140360258693,0.000152384367156687,0.00010176518684072188
0.0001542368646296629,0.000152384367156687,0.00010176518684072188
0.00015566543592710622,0.000152384367156687,0.00010176518684072188
0.00015710723892474503,0.000152384367156687,0.00010176518684072188
0.00015856239617711372,0.000152384367156687,0.00010176518684072188
0.00016003103137387001,0.000152384367156687,0.00010176518684072188
0.00016151326935030913,0.000152384367156687,0.00010176518684072188
0.0001630092360979741,0.000152384367156687,0.00010176518684072188
0.00016451905877536624,0.000152384367156687,0.00010176518684072188
0.00016604286571875296,0.000152384367156687,0.00010176518684072188
0.0001675807864530767,0.000152384367156687,0.00010176518684072188
0.00016913295170296487,0.000152384367156687,0.00010176518684072188
0.0001706994934038408,0.000152384367156687,0.00010176518684072188
0.0001722805447131394,0.000152384367156687,0.00010176518684072188
0.00017387624002162505,0.000152384367156687,0.00010176518684072188
0.00017548671496481503,0.000152384367156687,0.00010176518684072188
0.00017711210643450888,0.000152384367156687,0.00010176518684072188
0.00017875255259042355,0.000152384367156687,0.00010176518684072188
0.00018040819287193827,0.0001882395123700251,0.0001382219852542175
0.00018207916800994624,0.0001882395123700251,0.0001382219852542175
0.00018376562003881704,0.0001882395123700251,0.0001382219852542175
0.00018546769230846994,0.0001882395123700251,0.0001382219852542175
0.00018718552949655793,0.0001882395123700251,0.0001382219852542175
0.00018891927762076664,0.0001882395123700251,0.0001382219852542175
0.0001906690840512252,0.0001882395123700251,0.0001382219852542175
0.00019243509752303302,0.0001882395123700251,0.0001382219852542175
0.00019421746814890265,0.0001882395123700251,0.0001382219852542175
0.00019601634743191858,0.0001882395123700251,0.0001382219852542175
0.00019783188827841644,0.0001882395123700251,0.0001382219852542175
0.00019966424501097934,0.0001882395123700251,0.0001382219852542175
0.00020151357338155586,0.0001882395123700251,0.0001382219852542175
0.0002033800305846982,0.0001882395123700251,0.0001382219852542175
0.00020526377527092522,0.0001882395123700251,0.0001382219852542175
0.0002071649675602069,0.0001882395123700251,0.0001382219852542175
0.000209083769055575,0.0001882395123700251,0.0001382219852542175
0.00021102034285685965,0.0001882395123700251,0.0001382219852542175
0.0002129748535745521,0.0001882395123700251,0.0001382219852542175
0.00021494746734379805,0.0001882395123700251,0.0001382219852542175
0.00021693835183851843,0.0001882395123700251,0.0001382219852542175
0.00021894767628566206,0.0001882395123700251,0.0001382219852542175
0.00022097561147959031,0.0001882395123700251,0.0001382219852542175
0.00022302232979659386,0.0001882395123700251,0.0001382219852542175
0.00022508800520954617,0.0002465041233416995,0.00017708362601783344
0.0002271728133026905,0.0002465041233416995,0.00017708362601783344
0.00022927693128656486,0.0002465041233416995,0.00017708362601783344
0.0002314005380130654,0.0002465041233416995,0.00017708362601783344
0.00023354381399064793,0.0002465041233416995,0.00017708362601783344
0.00023570694139967278,0.0002465041233416995,0.00017708362601783344
0.00023789010410788934,0.0002465041233416995,0.00017708362601783344
0.00024009348768606518,0.0002465041233416995,0.00017708362601783344
0.00024231727942376007,0.0002465041233416995,0.00017708362601783344
0.00024456166834524467,0.0002465041233416995,0.00017708362601783344
0.00024682684522556923,0.0002465041233416995,0.00017708362601783344
0.00024911300260677886,0.0002465041233416995,0.00017708362601783344
0.0002514203348142797,0.0002465041233416995,0.00017708362601783344
0.00025374903797335715,0.0002465041233416995,0.00017708362601783344
0.00025609931002584595,0.0002465041233416995,0.00017708362601783344
0.00025847135074695635,0.0002465041233416995,0.00017708362601783344
0.0002608653617622548,0.0002465041233416995,0.00017708362601783344
0.000263281546564802,0.0002465041233416995,0.00017708362601783344
0.00026572011053245065,0.0002465041233416995,0.00017708362601783344
0.00026818126094530154,0.0002465041233416995,0.00017708362601783344
0.0002706652070033241,0.00029580494801003944,0.00016392813104272982
0.0002731721598441376,0.00029580494801003944,0.00016392813104272982
0.0002757023325609583,0.00029580494801003944,0.00016392813104272982
0.0002782559402207126,0.00029580494801003944,0.00016392813104272982
0.00028083319988231727,0.00029580494801003944,0.00016392813104272982
0.0002834343306151309,0.00029580494801003944,0.00016392813104272982
0.0002860595535175742,0.00029580494801003944,0.00016392813104272982
0.00028870909173592344,0.00029580494801003944,0.00016392813104272982
0.00029138317048327885,0.00029580494801003944,0.00016392813104272982
0.00029408201705870637,0.00029580494801003944,0.00016392813104272982
0.00029680586086656025,0.00029580494801003944,0.00016392813104272982
0.00029955493343598134,0.00029580494801003944,0.00016392813104272982
0.0003023294684405776,0.00029580494801003944,0.00016392813104272982
0.00030512970171828706,0.00029580494801003944,0.00016392813104272982
0.00030795587129142264,0.00029580494801003944,0.00016392813104272982
0.00031080821738690636,0.00029580494801003944,0.00016392813104272982
0.00031368698245668765,0.00029580494801003944,0.00016392813104272982
0.00031659241119835204,0.00044818931516672647,0.0002578982386403739
0.00031952475057592136,0.00044818931516672647,0.0002578982386403739
0.0003224842498408442,0.00044818931516672647,0.0002578982386403739
0.0003254711605531848,0.00044818931516672647,0.0002578982386403739
0.00032848573660300434,0.00044818931516672647,0.0002578982386403739
0.0003315282342319423,0.00044818931516672647,0.0002578982386403739
0.00033459891205499747,0.00044818931516672647,0.0002578982386403739
0.0003376980310825091,0.00044818931516672647,0.0002578982386403739
0.0003408258547423452,0.00044818931516672647,0.0002578982386403739
0.00034398264890229247,0.00044818931516672647,0.0002578982386403739
0.00034716868189265597,0.00044818931516672647,0.0002578982386403739
0.00035038422452906756,0.00044818931516672647,0.0002578982386403739
0.00035362955013550426,0.00044818931516672647,0.0002578982386403739
0.000356904934567523,0.00044818931516672647,0.0002578982386403739
0.000360210656235707,0.0004795625672283973,0.00024370401336982003
0.00036354699612933176,0.0004795625672283973,0.00024370401336982003
0.00036691423784024937,0.0004795625672283973,0.00024370401336982003
0.0003703126675869927,0.0004795625672283973,0.00024370401336982003
0.0003737425742391064,0.0004795625672283973,0.00024370401336982003
0.00037720424934169976,0.0004795625672283973,0.00024370401336982003
0.0003806979871402284,0.0004795625672283973,0.00024370401336982003
0.0003842240846055061,0.0004795625672283973,0.00024370401336982003
0.00038778284145894574,0.0004795625672283973,0.00024370401336982003
0.0003913745601980384,0.0004795625672283973,0.00024370401336982003
0.0003949995461220643,0.0004795625672283973,0.00024370401336982003
0.00039865810735804387,0.0004795625672283973,0.00024370401336982003
0.0004023505548869293,0.0004795625672283973,0.00024370401336982003
0.00040607720257003656,0.0005423090713517389,0.00022602846744101317
0.0004098383671757261,0.0005423090713517389,0.00022602846744101317
0.0004136343684063274,0.0005423090713517389,0.00022602846744101317
0.0004174655289253135,0.0005423090713517389,0.00022602846744101317
0.0004213321743847289,0.0005423090713517389,0.00022602846744101317
0.0004252346334528682,0.0005423090713517389,0.00022602846744101317
0.00042917323784221574,0.0005423090713517389,0.00022602846744101317
0.0004331483223376398,0.0005423090713517389,0.00022602846744101317
0.0004371602248248502,0.0005423090713517389,0.00022602846744101317
0.000441209286319119,0.0005423090713517389,0.00022602846744101317
0.0004452958509942655,0.0005423090713517389,0.00022602846744101317
0.00044942026621191424,0.0005871280028684116,0.00027258197983204215
0.0004535828825510186,0.0005871280028684116,0.00027258197983204215
0.00045778405383766163,0.0005871280028684116,0.00027258197983204215
0.0004620241371751313,0.0005871280028684116,0.00027258197983204215
0.0004663034929742731,0.0005871280028684116,0.00027258197983204215
0.00047062248498412813,0.0005871280028684116,0.00027258197983204215
0.00047498148032285,0.0005871280028684116,0.00027258197983204215
0.0004793808495089107,0.0005871280028684116,0.00027258197983204215
0.00048382096649259574,0.0005871280028684116,0.00027258197983204215
0.000488302208687788,0.0005871280028684116,0.00027258197983204215
0.0004928249570040513,0.0005871280028684116,0.00027258197983204215
0.0004973895958790063,0.0006543564001434205,0.00030191390173465104
0.000501996513311008,0.0006543564001434205,0.00030191390173465104
0.0005066461008921268,0.0006543564001434205,0.00030191390173465104
0.0005113387538414326,0.0006543564001434205,0.00030191390173465104
0.0005160748710385908,0.0006543564001434205,0.00030191390173465104
0.000520854855057766,0.0006543564001434205,0.00030191390173465104
0.0005256791122018419,0.0006543564001434205,0.00030191390173465104
0.0005305480525369575,0.0006543564001434205,0.00030191390173465104
0.0005354620899273607,0.0006543564001434205,0.00030191390173465104
0.0005404216420705915,0.0007215847974184296,0.0002790555913392211
0.0005454271305329836,0.0007215847974184296,0.0002790555913392211
0.0005504789807854967,0.0007215847974184296,0.0002790555913392211
0.0005555776222398878,0.0007215847974184296,0.0002790555913392211
0.0005607234882852032,0.0007215847974184296,0.0002790555913392211
0.0005659170163246243,0.0007215847974184296,0.0002790555913392211
0.0005711586478126435,0.0007215847974184296,0.0002790555913392211
0.0005764488282925873,0.0007215847974184296,0.0002790555913392211
0.0005817880074344935,0.0007215847974184296,0.0002790555913392211
0.0005871766390733255,0.0007395123700250986,0.0002715976300152062
0.0005926151812475553,0.0007395123700250986,0.0002715976300152062
0.0005981040962380944,0.0007395123700250986,0.0002715976300152062
0.0006036438506075864,0.0007395123700250986,0.0002715976300152062
0.0006092349152400712,0.0007395123700250986,0.0002715976300152062
0.0006148777653810023,0.0007395123700250986,0.0002715976300152062
0.0006205728806776501,0.0007395123700250986,0.0002715976300152062
0.0006263207452198692,0.0007395123700250986,0.0002715976300152062
0.0006321218475812448,0.0007708856220867695,0.0002645624909905421
0.0006379766808606282,0.0007708856220867695,0.0002645624909905421
0.000643885742724042,0.0007708856220867695,0.0002645624909905421
0.0006498495354469888,0.0007708856220867695,0.0002645624909905421
0.0006558685659571436,0.0007708856220867695,0.0002645624909905421
0.0006619433458774394,0.0007708856220867695,0.0002645624909905421
0.0006680743915695614,0.0007708856220867695,0.0002645624909905421
0.0006742622241778342,0.0008336321262101111,0.00028518680528241924
0.0006805073696735206,0.0008336321262101111,0.00028518680528241924
0.0006868103588995307,0.0008336321262101111,0.00028518680528241924
0.0006931717276155408,0.0008336321262101111,0.00028518680528241924
0.0006995920165435374,0.0008336321262101111,0.00028518680528241924
0.0007060717714137773,0.0008336321262101111,0.00028518680528241924
0.0007126115430111746,0.0008336321262101111,0.00028518680528241924
0.0007192118872221193,0.0008605234851201147,0.00028721440996050954
0.0007258733650817253,0.0008605234851201147,0.00028721440996050954
0.000732596542821523,0.0008605234851201147,0.00028721440996050954
0.0007393819919175866,0.0008605234851201147,0.00028721440996050954
0.0007462302891391107,0.0008605234851201147,0.00028721440996050954
0.0007531420165974376,0.0008605234851201147,0.00028721440996050954
0.0007601177617955331,0.0008605234851201147,0.00028721440996050954
0.0007671581176779302,0.00090086052348512,0.00027745134929488225
0.000774263682681127,0.00090086052348512,0.00027745134929488225
0.0007814350607844542,0.00090086052348512,0.00027745134929488225
0.0007886728615614156,0.00090086052348512,0.00027745134929488225
0.0007959777002314986,0.00090086052348512,0.00027745134929488225
0.0008033501977124734,0.00090086052348512,0.00027745134929488225
0.0008107909806731687,0.0009187880960917891,0.0002699490707480676
0.000818300681586739,0.0009187880960917891,0.0002699490707480676
0.0008258799387844272,0.0009187880960917891,0.0002699490707480676
0.0008335293965098195,0.0009187880960917891,0.0002699490707480676
0.0008412497049736118,0.0009187880960917891,0.0002699490707480676
0.0008490415204088747,0.0009187880960917891,0.0002699490707480676
0.0008569055051268347,0.0009591251344567946,0.00026320922129252107
0.0008648423275731727,0.0009591251344567946,0.00026320922129252107
0.000872852662384838,0.0009591251344567946,0.00026320922129252107
0.0008809371904473991,0.0009591251344567946,0.00026320922129252107
0.0008890965989529158,0.0009591251344567946,0.00026320922129252107
0.000897331581458352,0.0010084259591251344,0.0002875638902073646
0.0009056428379445294,0.0010084259591251344,0.0002875638902073646
0.0009140310748756232,0.0010084259591251344,0.0002875638902073646
0.0009224970052592174,0.0010084259591251344,0.0002875638902073646
0.0009310413487069075,0.0010084259591251344,0.0002875638902073646
0.000939664831495469,0.0010084259591251344,0.0002875638902073646
0.0009483681866285928,0.0010622086769451417,0.00030910985965169224
0.0009571521538991865,0.0010622086769451417,0.00030910985965169224
0.0009660174799522646,0.0010622086769451417,0.00030910985965169224
0.0009749649183484086,0.0010622086769451417,0.00030910985965169224
0.0009839952296278227,0.0010622086769451417,0.00030910985965169224
0.00099310918137498,0.0011070276084618144,0.00032322843880946696
0.0010023075482838654,0.0011070276084618144,0.00032322843880946696
0.0010115911122238297,0.0011070276084618144,0.00032322843880946696
0.0010209606623060466,0.0011070276084618144,0.00032322843880946696
0.0010304169949505876,0.0011070276084618144,0.00032322843880946696
0.0010399609139541202,0.0011473646468268199,0.0003077711672479524
0.0010495932305582276,0.0011473646468268199,0.0003077711672479524
0.00105931476351837,0.0011473646468268199,0.0003077711672479524
0.001069126339173476,0.0011473646468268199,0.0003077711672479524
0.0010790287915161836,0.0011742560057368232,0.00032785626208545963
0.0010890229622637305,0.0011742560057368232,0.00032785626208545963
0.0010991097009294972,0.0011742560057368232,0.00032785626208545963
0.0011092898648952228,0.0011742560057368232,0.00032785626208545963
0.0011195643194838783,0.0011742560057368232,0.00032785626208545963
0.0011299339380332217,0.0012414844030118322,0.00033275520503836867
0.0011403996019700331,0.0012414844030118322,0.00033275520503836867
0.0011509622008850323,0.0012414844030118322,0.00033275520503836867
0.0011616226326085018,0.0012414844030118322,0.00033275520503836867
0.0011723818032865986,0.0012594119756185013,0.0003214280950281636
0.001183240627458378,0.0012594119756185013,0.0003214280950281636
0.0011942000281335325,0.0012594119756185013,0.0003214280950281636
0.0012052609368708425,0.0012594119756185013,0.0003214280950281636
0.001216424293857368,0.0013087128002868414,0.00033791347609948445
0.001227691047988359,0.0013087128002868414,0.00033791347609948445
0.0012390621569479156,0.0013087128002868414,0.00033791347609948445
0.0012505385872903913,0.0013087128002868414,0.00033791347609948445
0.0012621213145225473,0.0013311222660451778,0.000363527922519421
0.0012738113231864786,0.0013311222660451778,0.000363527922519421
0.0012856096069432965,0.0013311222660451778,0.000363527922519421
0.0012975171686575868,0.0013311222660451778,0.000363527922519421
0.0013095350204826678,0.0013804230907135174,0.00040629239687833244
0.001321664183946605,0.0013804230907135174,0.00040629239687833244
0.0013339056900390587,0.0013804230907135174,0.00040629239687833244
0.001346260579298911,0.0014431695948368592,0.0003724738148021375
0.0013587299019027091,0.0014431695948368592,0.0003724738148021375
0.0013713147177539457,0.0014431695948368592,0.0003724738148021375
0.0013840160965731315,0.0014431695948368592,0.0003724738148021375
0.0013968351179887398,0.001510397992111868,0.00032802640910095345
0.0014097728716289677,0.001510397992111868,0.00032802640910095345
0.001422830457214352,0.001510397992111868,0.00032802640910095345
0.0014360089846512606,0.0015283255647185372,0.0003343611111936984
0.0014493095741262166,0.0015283255647185372,0.0003343611111936984
0.00146273335620113,0.0015283255647185372,0.0003343611111936984
0.001476281471909391,0.0015283255647185372,0.0003343611111936984
0.0014899550728528536,0.0015731444962352099,0.00029233642200519823
0.0015037553212997384,0.0015731444962352099,0.00029233642200519823
0.0015176833902834053,0.0015731444962352099,0.00029233642200519823
0.0015317404637020797,0.0016134815346002152,0.00032180977692927595
0.0015459277364194785,0.0016134815346002152,0.00032180977692927595
0.001560246414366368,0.0016134815346002152,0.00032180977692927595
0.0015746977146430868,0.0016896737181785588,0.00033006133190039626
0.001589282865622978,0.0016896737181785588,0.00033006133190039626
0.00160400310705682,0.0016896737181785588,0.00033006133190039626
0.0016188596901781992,0.0017255288633918967,0.0003414942467629515
0.0016338538778098604,0.0017255288633918967,0.0003414942467629515
0.001648986944471065,0.0017255288633918967,0.0003414942467629515
0.0016642601764859037,0.0017793115812119037,0.00031554140548980457
0.0016796748720926532,0.0017793115812119037,0.00031554140548980457
0.0016952323415541214,0.0017793115812119037,0.00031554140548980457
0.0017109339072690134,0.0018330942990319112,0.0003487374984599918
0.001726780903884356,0.0018330942990319112,0.0003487374984599918
0.0017427746784089192,0.0018330942990319112,0.0003487374984599918
0.0017589165903277326,0.0018913589100035856,0.0003724738148021374
0.001775208011717636,0.0018913589100035856,0.0003724738148021374
0.0017916503273638995,0.0018913589100035856,0.0003724738148021374
0.0018082449348779518,0.0019227321620652563,0.00039664684054886706
0.0018249932448161524,0.0019227321620652563,0.00039664684054886706
0.0018418966807997109,0.001985478666188598,0.00035419876017611754
0.0018589566796356884,0.001985478666188598,0.00035419876017611754
0.0018761746914391195,0.001985478666188598,0.00035419876017611754
0.0018935521797562953,0.0020795984223736107,0.00040870234864976004
0.001911090621689138,0.0020795984223736107,0.00040870234864976004
0.0019287915080207778,0.00214682681964862,0.00037346121548932713
0.0019466563433422632,0.00214682681964862,0.00037346121548932713
0.0019646866461804444,0.00214682681964862,0.00037346121548932713
0.0019828839491270716,0.0021826819648619574,0.00038730864577739423
0.002001249798969037,0.0021826819648619574,0.00038730864577739423
0.0020197857568198785,0.0022230190032269627,0.00038566278953657354
0.002038493398252464,0.0022230190032269627,0.00038566278953657354
0.0020573743134329114,0.0022230190032269627,0.00038566278953657354
0.0020764301072557748,0.002249910362136966,0.00039852742557598084
0.002095662399480433,0.002249910362136966,0.00039852742557598084
0.0021150728248687948,0.0023126568662603085,0.0004216051135569987
0.0021346630333242455,0.0023126568662603085,0.0004216051135569987
0.002154434690031882,0.0023350663320186446,0.0004233221303034176
0.00217438947560008,0.0023350663320186446,0.0004233221303034176
0.0021945290862033138,0.0023350663320186446,0.0004233221303034176
0.0022148552337263594,0.0023888490498386516,0.00040807384869451555
0.0022353696459097966,0.0023888490498386516,0.00040807384869451555
0.002256074066496859,0.0024605593402653283,0.0004153382203260812
0.00227697025538168,0.0024605593402653283,0.0004153382203260812
0.002298059988758851,0.002527787737540337,0.0004442880282928022
0.0023193450592744274,0.002527787737540337,0.0004442880282928022
0.0023408272761782944,0.0025726066690570093,0.0004841919899355718
0.002362508465477945,0.0025726066690570093,0.0004841919899355718
0.0023843904700937206,0.0025994980279670137,0.0004932345529825259
0.002406475150015424,0.0025994980279670137,0.0004932345529825259
0.0024287643824604504,0.002630871280028684,0.0005201270848856946
0.0024512600620333396,0.002630871280028684,0.0005201270848856946
0.0024739641008868114,0.0027653280745787018,0.000451192084396233
0.0024968784288843266,0.0027653280745787018,0.000451192084396233
0.002520004993764092,0.0028235926855503767,0.00044968079787535584
0.002543345761304648,0.0028235926855503767,0.00044968079787535584
0.002566902715491952,0.00285048404446038,0.00044277838061055816
0.002590677858688006,0.00285048404446038,0.00044277838061055816
0.002614673211801092,0.0029087486554320546,0.0004469176413430683
0.00263889081445751,0.0029087486554320546,0.0004469176413430683
0.002663332725174981,0.0029356400143420577,0.0004488113686446696
0.0026880010215376074,0.0029356400143420577,0.0004488113686446696
0.0027128978003724646,0.002993904625313732,0.00044808970647227113
0.0027380251779278576,0.003020795984223736,0.0004371984094886261
0.00276338529005317,0.003020795984223736,0.0004371984094886261
0.0027889802923804397,0.0030611330225887414,0.0004619467362968002
0.002814812360507581,0.0030611330225887414,0.0004619467362968002
0.0028408836901833013,0.0030835424883470775,0.0004718657594418473
0.00286719649749377,0.0030835424883470775,0.0004718657594418473
0.0028937530190509503,0.0031418070993187524,0.0004961446496884722
0.002920555512182745,0.003213517389745428,0.0005196977953730655
0.0029476062551248585,0.003213517389745428,0.0005196977953730655
0.0029749075472144406,0.0032493725349587673,0.0005391742091734969
0.003002461709085549,0.0032493725349587673,0.0005391742091734969
0.003030271082866396,0.0033210828253854427,0.0005098994771644086
0.003058338032378432,0.0033703836500537827,0.0005187305950148656
0.0030866649433372744,0.0033703836500537827,0.0005187305950148656
0.003115254223555488,0.0034286482610254567,0.0004800486737498395
0.0031441083031472647,0.0034420939404804585,0.0004709188073346611
0.0031732296347349765,0.0034420939404804585,0.0004709188073346611
0.00320262069365765,0.0035093223377554673,0.00048642250648041384
0.003232283978181381,0.0035631050555754743,0.0005283018020224371
0.00326222200971167,0.0035631050555754743,0.0005283018020224371
0.003292437333007769,0.00360344209394048,0.0005097900355376916
0.0033229325163989716,0.0036661885980638215,0.0005113637351546917
0.0033537101520029287,0.0036661885980638215,0.0005113637351546917
0.0033847728559459832,0.003706525636428827,0.0004855039474386965
0.0034161232685855285,0.0037423807816421655,0.00049874698167275
0.0034477640547344642,0.0037423807816421655,0.00049874698167275
0.0034796979038876916,0.0037961634994621734,0.0005162506282679937
0.003511927530450728,0.003836500537827179,0.0005240387538757918
0.0035444556739704356,0.0038633918967371818,0.0005131066295572694
0.0035772850993678732,0.0038633918967371818,0.0005131066295572694
0.0036104185971733375,0.0039888849049838655,0.0005975857535556353
0.0036438589837635444,0.004029221943348871,0.0006007334632292531
0.0036776091016010306,0.004078522768017211,0.0006013090653011266
0.003711671819475767,0.004078522768017211,0.0006013090653011266
0.003746050032748993,0.004127823592685551,0.0006294006523770152
0.0037807466635993493,0.004195051989960559,0.0005689631502399194
0.0038157646612712484,0.00422642524202223,0.0005712533798061226
0.003851107002325569,0.00422642524202223,0.0005712533798061226
0.0038867766908926675,0.0042577984940839015,0.0005816876519042604
0.0039227767589277195,0.004266762280387236,0.0005800738776487143
0.0039591102664684585,0.004289171746145572,0.0005716439537474214
0.003995780301895269,0.004320544998207243,0.0005767553941249702
0.004032789982193705,0.004320544998207243,0.0005767553941249702
0.004070142453219439,0.004356400143420582,0.0005796889835199127
0.004107840889965647,0.004392255288633918,0.000578224049251931
0.004145888496832911,0.004455001792757261,0.0005779151688616997
0.004184288507901585,0.004490856937970599,0.0005956404335579595
0.0042230441872066725,0.004526712083183937,0.0005870348602960591
0.0042621588290153245,0.004562567228397275,0.0005941396994182857
0.004301635758106795,0.004562567228397275,0.0005941396994182857
0.004341478330055093,0.0045984223736106125,0.0006013832964063167
0.004381689931514195,0.004656686984582287,0.0005992454840707182
0.004422273980505897,0.004679096450340624,0.000614598862816144
0.004463233926710397,0.004741842954463965,0.0006053045183267887
0.004504573251759458,0.004791143779132305,0.0006499861154367037
0.0045462954695324,0.004826998924345645,0.0006546394417685135
0.0045884041264547615,0.004880781642165651,0.0007231312338540671
0.004630902801799737,0.00494801003944066,0.0007242877387893242
0.004673795107992464,0.004997310864108999,0.0007304401181326719
0.004717084690917017,0.005055575475080673,0.0007275468502239906
0.004760775230226368,0.0051362495518106855,0.000662148206038383
0.004804870439655134,0.005158659017569021,0.0006699393400214523
0.004849374067335233,0.0051945141627823595,0.0006889913660128091
0.004894289896114532,0.005230369307995699,0.0006620976430047451
0.004939621743878321,0.005351380423090713,0.0007392331421464932
0.004985373463873894,0.005382753675152384,0.000741418866997094
0.005031548945038057,0.005436536392972391,0.0007340368655505312
0.0050781521123276704,0.005499282897095733,0.0007152486134954989
0.005125186927053333,0.005562029401219075,0.0007053189237214279
0.0051726573872160194,0.005615812119039081,0.0006694727619745908
0.005220567527846975,0.005687522409465759,0.0006928677604225691
0.005268921421350677,0.00578164216565077,0.0006826616265564636
0.0053177231778509665,0.005795087845105772,0.0006816964558513727
0.0053669769455404765,0.00583094299031911,0.0006805167658643581
0.005416686911033152,0.005889207601290786,0.0006594461004747258
0.00546685729972018,0.0059250627465041224,0.0006640331376443629
0.005517492376129128,0.0060191825026891365,0.0007074043618791081
0.005568596444286409,0.0060729652205091435,0.0007065203823249573
0.005620173848083188,0.006122266045177483,0.0007014317904741325
0.005672228971644543,0.006167084976694156,0.0007416446088095726
0.005724766239702178,0.006180530656149158,0.00073961045209141
0.005777790117970507,0.006252240946575833,0.0007168694343259278
0.005831305113526219,0.006314987450699175,0.0006837886572495507
0.00588531577519145,0.006341878809609179,0.0006902212463560121
0.0059398266939203566,0.006404625313732521,0.0006785460582201407
0.005994842503189409,0.006427034779490857,0.0006960014339889167
0.006050367879391224,0.006467371817855863,0.0006991529856818726
0.0061064075422320365,0.006561491574040875,0.0006940746938321795
0.006162966255132942,0.006610792398709214,0.0006869799922563894
0.006220048825634711,0.006660093223377554,0.0006924649818134519
0.0062776601058065,0.006754212979562567,0.0007303790036648499
0.006335804992658254,0.0067945500179275725,0.0007295075661935737
0.006394488428556937,0.0068572965220509135,0.0007016863012918238
0.006453715401646702,0.00694693438508426,0.0006907869022168576
0.0065134909462728026,0.007018644675510936,0.0006918200482826245
0.006573820143409586,0.007050017927572608,0.0006891857035587989
0.006634708121092351,0.007139655790605952,0.0006988336794057732
0.006696160054853215,0.0071710290426676235,0.0007032749071315778
0.00675818116816111,0.007215847974184295,0.0006770807454060395
0.006820776732865685,0.00729204015776264,0.000685614096203624
0.0068839520696454964,0.007341340982430979,0.0007189058447536832
0.00694771254846024,0.007417533166009323,0.0007001737872266337
0.007012063589007177,0.007525098601649335,0.0007530677174503111
0.0070770106611818895,0.007583363212621011,0.0007666817946680829
0.007142559285543126,0.0076774829688060235,0.0007644223200731137
0.007208715033782135,0.0077357475797776975,0.0007789272989930854
0.007275483529196233,0.007861240588024381,0.0007532899684071674
0.007342870447166758,0.007888131946934385,0.0007561880443912848
0.00741088151564157,0.007982251703119399,0.0007720920098084813
0.007479522515621821,0.008027070634636072,0.0008029832728402719
0.007548799281653432,0.008112226604517747,0.0007705149371475814
0.007618717702322999,0.008170491215489423,0.0007440032629077781
0.007689283720758305,0.008278056651129437,0.0007638381448931641
0.007760503335133571,0.008381140193617785,0.000716168567838346
0.007832382599179196,0.008430441018286123,0.0007053189237214279
0.00790492762269642,0.008493187522409466,0.0007353128183533352
0.007978144572076629,0.008636608103262817,0.0007406960308660338
0.00805203967082547,0.00868142703477949,0.0007111804006005634
0.008126619200091946,0.008766583004661172,0.0006367163332057518
0.008201889499202203,0.008883112226604518,0.0006720515381095388
0.008277856966198472,0.008905521692362854,0.0006597337246647152
0.008354528058382871,0.008999641448547866,0.0006643691698189215
0.008431909292866252,0.009102724991036214,0.0006110478700505019
0.008510007247122246,0.009156507708856221,0.0006002130901279313
0.00858882855954625,0.009232699892434564,0.0005858931382552761
0.008668379930019773,0.009322337755467909,0.0005581911584877916
0.008748668120479914,0.00938508425959125,0.0005329077967163504
0.008829699955494083,0.009447830763714592,0.0005727166586761426
0.008911482322840203,0.009479204015776264,0.0005965577688568607
0.008994022174092044,0.009537468626747939,0.0005540976746658222
0.009077326525210224,0.009636070276084619,0.0005166611827952249
0.00916140245713852,0.009689852993904626,0.0005122359236362571
0.009246257116405733,0.009806382215847972,0.000554500332719591
0.009331897715733239,0.00990946575833632,0.0005826269560123815
0.009418331534647951,0.009994621728217998,0.0005641570332406838
0.009505565920101192,0.010093223377554679,0.0006330602462987972
0.009593608287093146,0.010147006095374686,0.0006416050902197547
0.009682466119303124,0.010214234492649696,0.0006537523960470199
0.009772146969725724,0.01035317318035138,0.000655644444170303
0.009862658461312821,0.010406955898171389,0.0006942676084679977
0.009954008287621519,0.01053693079956974,0.0006980027994858188
0.010046204213468132,0.01065346002151309,0.0007754380363616837
0.010139254075588154,0.010747579777698099,0.0008000175788413486
0.01023316578330245,0.010886518465399784,0.0008531177625917288
0.010327947319189514,0.010962710648978129,0.0008585292217553707
0.010423606739764012,0.011052348512011473,0.0008342690934763357
0.01052015217616159,0.011128540695589818,0.0008667697595293565
0.010617591834830001,0.011240588024381498,0.000858165184754888
0.010715933998226712,0.011424345643599858,0.000889743279180534
0.010815187025522881,0.011545356758694874,0.0009265470272888395
0.01091535935331391,0.011612585155969881,0.0009314122119545772
0.01101645949633657,0.011684295446396556,0.0009434595041288469
0.01111849604819271,0.011868053065614916,0.0009405570734725472
0.011221477682079803,0.011980100394406598,0.0009540457023403077
0.011325413151528114,0.012060774471136609,0.001003617208056299
0.011430311291144786,0.01218626747938329,0.0009664575573049893
0.011536181017364784,0.012262459662961633,0.000928472121878903
0.011643031329208768,0.012441735389028328,0.0008631960212472413
0.011750871309048075,0.012598601649336679,0.0009051624327395661
0.011859710123376693,0.012661348153460022,0.0009494023177851991
0.011969557023590429,0.01286303334528505,0.0009570704779518926
0.01208042134677329,0.012948189315166725,0.0009639138784119679
0.012192312516491107,0.013028863391896735,0.000954981018564387
0.012305240043592616,0.013149874506991755,0.000991028906000233
0.012419213527017834,0.0132395123700251,0.0009767374160007756
0.012534242654613994,0.013324668339906776,0.0009303572488820783
0.012650337203959038,0.013548762997490141,0.0009018522375465554
0.012767507043192657,0.013615991394765149,0.000908202563146803
0.01288576213185518,0.013741484403011834,0.0009638559895109778
0.013005112521734086,0.013929723915381859,0.0010125508244132621
0.013125568357718428,0.014019361778415201,0.0009827969501291826
0.013247139878661175,0.014176228038723556,0.0009514688418846341
0.013369837418249465,0.014301721046970237,0.0009373837829191222
0.013493671405883065,0.01438239512370025,0.000974048738668707
0.013618652367560814,0.014458587307278597,0.0009771943264509897
0.013744790926775366,0.01467820007171029,0.0009351906789804732
0.01387209780541621,0.014830584438866975,0.0010058386349049125
0.014000583824680975,0.014978486912871994,0.0009848387271161785
0.014130259905995337,0.015157762638938688,0.0010208926666552553
0.014261137071941283,0.01535048404446038,0.0010260066211103226
0.014393226447194065,0.01549390462531373,0.0010440769733733892
0.014526539259467812,0.01569110792398709,0.001061335262721585
0.014661086840469845,0.015839010397992112,0.0010068920957921417
0.014796880626863964,0.015933130154177126,0.0010419799155219312
0.014933932161242518,0.0160182861240588,0.0010262132591145386
0.015072253093107555,0.01613481534600215,0.0010806227632380262
0.015211855179861048,0.016278235926855504,0.0010632996982090752
0.015352750287804227,0.016372355683040515,0.0011111821466950693
0.015494950393146316,0.016497848691287197,0.0010956881864669444
0.015638467583022463,0.01661437791323055,0.0011131889427651183
0.01578331405652118,0.016798135532448907,0.0010875814454059114
0.01592950212572123,0.01691018286124059,0.001058513565629186
0.016077044216738237,0.017058085335245603,0.0010231638433591968
0.016225952870780873,0.0172508067407673,0.0009793047642953703
0.016376240745216875,0.017416636787378988,0.000982433523307057
0.016527920614648955,0.017542129795625673,0.0010095485741466236
0.016681005372000592,0.017685550376479026,0.0010004431523094066
0.016835508029612024,0.017788633918967373,0.0010100458860233183
0.01699144172034626,0.017981355324489065,0.000970456081291507
0.01714881969870539,0.018142703477949086,0.0009670001121895906
0.01730765534195726,0.018357834349229114,0.0009781075070319555
0.017467962151272456,0.0185236643958408,0.0010294379456946693
0.017629753752872058,0.01869397633560416,0.0010049506534169307
0.017793043899185772,0.018850842595912513,0.0010530488557947875
0.01795784647002095,0.018958408031552527,0.0010200615522356618
0.018124175473742378,0.019110792398709213,0.0010088851103139957
0.01829204504846294,0.0192362854069559,0.0009702260663369143
0.018461469463245474,0.01938418788096092,0.0009075756781781089
0.018632463119315597,0.01946486195769093,0.0008996221346338343
0.018805040551285814,0.019711366081032626,0.0009310167408895559
0.018979216428391014,0.01985478666188598,0.0009040644956619617
0.01915500555573528,0.019975797776980997,0.000919741066953375
0.019332422875550453,0.02016403728935102,0.0009304532040429849
0.019511483468466165,0.020428468985299392,0.0009600508525555851
0.019692202554791715,0.020585335245607746,0.0009721220620925882
0.01987459549580984,0.020804948010039438,0.0009787006174995696
0.02005867779508234,0.021020078881319466,0.0009921093412145325
0.020244465099768037,0.02119487271423449,0.0010201600090239073
0.020431973201952704,0.02134725708139118,0.0009705135765122943
0.020621218039991424,0.021589279311581215,0.0011004850337839101
0.02081221569986339,0.02183578343492291,0.001126492735081729
0.021004982416539152,0.022037468626747936,0.001054711345407751
0.02119953457536071,0.022324309788454642,0.0009503891738984533
0.021395888713434216,0.022458766583004663,0.000916921781622713
0.021594061521035653,0.022629078522768013,0.0009034347393312644
0.02179406984302956,0.022826281821441377,0.0009755598866026276
0.021995930680300747,0.023068304051631412,0.0010095154113108284
0.022199661191199548,0.023225170311939762,0.000989360923399106
0.022405278693000182,0.023444783076371458,0.0009751937627376557
0.022612800663372772,0.023695769092864825,0.0010061936080760425
0.022822244741868985,0.023884008605234847,0.00103125754578137
0.023033628731421313,0.024134994621728217,0.001096665516171789
0.02324697059985648,0.024336679813553246,0.0010748240557311428
0.023462288481422625,0.024578702043743274,0.001113419492418736
0.02367960067833076,0.02483865184653998,0.001150604775701896
0.023898925662310503,0.025098601649336676,0.0011727382518698678
0.02412028207618007,0.025295804948010037,0.0011972612303380423
0.024343688735431104,0.025470598780925058,0.0011568436781437385
0.024569164629827903,0.025663320186446754,0.0011489353467405573
0.024796728925021577,0.025860523485120118,0.0011645258318336955
0.025026400964179192,0.026066690570096814,0.0011880915553034359
0.025258200269627846,0.0262863033345285,0.0011380145600940093
0.025492146544514233,0.026510397992111863,0.0011263837578454675
0.025728259674479323,0.02667622803872356,0.0011445756359760462
0.025966559729348696,0.026891358910003587,0.0011627996129012818
0.026207066964838526,0.027227500896378633,0.001197829675168621
0.0264498018242772,0.02749641448547867,0.0011792386209008112
0.02669478494034321,0.027675690211545357,0.0012117239266514054
0.026942037136818822,0.027958049480100396,0.001122324274866463
0.02719157943036019,0.028159734671925417,0.0011976060569382926
0.027443433032283655,0.028388311222660455,0.0012157602745924646
0.02769761935036891,0.028607923987092148,0.0011774960613930917
0.027954159990678566,0.028800645392613837,0.0012294519059247826
0.028213076759394707,0.029136787378988886,0.001248233840565118
0.02847439166467248,0.02936088203657225,0.0012606881989042935
0.028738126918510663,0.029688060236643953,0.0012689378536526635
0.029004304938639917,0.029965937612047328,0.0012670015909050404
0.02927294835042816,0.0302303693079957,0.0011475844408465933
0.0295440799888038,0.030432054499820727,0.0011612630418793343
0.029817722900196734,0.03068304051631409,0.0011668617403891369
0.030093900344497212,0.03098780925062746,0.0011626460471831136
0.030372635797033115,0.031247759053424168,0.0012518672749632389
0.030653952950565267,0.031422552886339196,0.0012251327778961426
0.030937875717301368,0.03184833273574758,0.0012943630171548624
0.03122442823092858,0.032058981713875945,0.001320625644671859
0.03151363484866479,0.03243994263176766,0.0013221036155046776
0.0318055201533292,0.0327223019003227,0.0013279402253573843
0.032100108955431715,0.0330360344209394,0.001339820376827765
0.03239742629528195,0.033246683399067764,0.0012545387450632484
0.03269749744511768,0.033524560774471135,0.0012846356416102336
0.03300034791125285,0.03389655790605952,0.0012639768640664967
0.03330600343624589,0.034138580136249555,0.0012536933954374794
0.03361449000108765,0.03436715668698458,0.0012422024129168027
0.03392583382740992,0.03463607027608462,0.0012463280911244197
0.034240061379714255,0.03489153818572965,0.001250877384994115
0.034557199367621395,0.03517389745428469,0.0012669311255902886
0.03487727474814178,0.035442811043384724,0.0013564341004413372
0.03520031472796679,0.03588651846539979,0.001431721497313653
0.0355263467657814,0.03613750448189316,0.0015138585179526286
0.03585539857459817,0.03656328433130155,0.0015040593556899155
0.0361874981241128,0.036827716027249914,0.0015419058688072888
0.03652267364308175,0.037128002868411614,0.001613785831983665
0.03686095362172158,0.0375,0.001609055820186969
0.03720236681413066,0.03800197203298673,0.001704881102354879
0.03754694224073337,0.03824847615632844,0.0017527456037737445
0.037894709190746674,0.038539799211186804,0.0017849529844295585
0.03824569722466999,0.038952133381140196,0.0019137269734907896
0.038599936176797675,0.03936446755109359,0.0019229881039634802
0.03895745615775501,0.03970509143062029,0.0019418606300839966
0.0393182875570577,0.04000537827178201,0.001960932828572715
0.03968246104569482,0.04049838651846539,0.0019367679597422876
0.04005000757873611,0.04096002151308713,0.0018075672583193056
0.04042095839796306,0.041246862674793834,0.0018208049093509852
0.04079534503452449,0.04173538902832556,0.001992390693210077
0.04117319931161679,0.04203567586948727,0.002049014498304312
0.04155455334718875,0.042412154894227325,0.002054192878934694
0.04193943955667186,0.0428110433847257,0.0019209849273049814
0.04232789065573549,0.04311133022588741,0.0019660764280353313
0.042719939663067766,0.043586410899964144,0.002047140096941326
0.04311561990318229,0.044007708856220865,0.001998950026480751
0.0435149650092505,0.044473825743994264,0.0020014718409386823
0.04391800892596086,0.04487719612764432,0.002068808952642774
0.044324785912403956,0.04540157762638938,0.0020035839246659777
0.04473533054498463,0.04591251344567946,0.0019528349029381664
0.04514967772036102,0.04630692004302618,0.0019051180032606842
0.04556786265841064,0.046669953388311224,0.001849748730487553
0.045989920905224385,0.047091251344567944,0.0018225202113396645
0.046415888336127774,0.047503585514521336,0.0018857653833503668
0.04684580115873045,0.047933847257081386,0.0018172711970242531
0.04727969591600391,0.048449264969523134,0.0018670371229726492
0.047717609489387455,0.04890193617784151,0.0018250167652460948
0.048159579101923505,0.04926048762997489,0.001823915765649479
0.04860564232142134,0.0497938329150233,0.0017541203263863343
0.04905583706365046,0.050188239512370024,0.001706627910572853
0.04951020159556351,0.05056471853711007,0.0018013022918708659
0.04996877453854884,0.05096360702760846,0.001807443777115046
0.050431594871713586,0.05142972391538185,0.0017669563360319255
0.0508987019351968,0.05185550376479024,0.0018356925887470577
0.05137013543351344,0.052518823951237005,0.0017332304918676444
0.05184593543892913,0.05305216923628542,0.0017645294227795973
0.05232614239486662,0.053477949085693796,0.0018079808589049802
0.05281079711934331,0.053988884904983866,0.0018442081150696356
0.05329994080844088,0.05436984582287559,0.001858343972559282
0.05379361503980703,0.054912154894227315,0.001867610845694336
0.05429186177618943,0.05538723556830405,0.0018740531236927781
0.05479472336900287,0.05592506274650412,0.001828114349924968
0.055302242561929005,0.056332915023305855,0.0018800756785489765
0.055814462494549605,0.05683040516314092,0.001735315357443719
0.05633142670601358,0.057318931516672646,0.0017662235575176168
0.05685317913873753,0.057919505198996045,0.001820682325942828
0.05737976414214134,0.058354248834707786,0.0018227590003283215
0.05791122647641758,0.05893241305127286,0.0018277053054534713
0.058447611316336315,0.059371638580136256,0.0018892654932957695
0.05898896425508499,0.059833273574757984,0.001969654791207851
0.0595353313081437,0.06036213696665471,0.0020414136364801942
0.06008675891719687,0.0609806382215848,0.002001042464390403
0.060643293954080614,0.061491574040874866,0.001963867183596867
0.061204983724766966,0.061953209035496594,0.002131929575918957
0.061771875973384946,0.06257171029042667,0.0022371037925577215
0.06234401888627864,0.06317676586590175,0.0021262845141461774
0.06292146109610344,0.06363391896737182,0.0021741981450534424
0.06350425168595962,0.06426138400860523,0.0022439126221934867
0.0640924401935645,0.06505467909645034,0.002250512430572607
0.06468607661546327,0.06571351738974544,0.0021446377787307123
0.06528521141127848,0.06628271782000718,0.002132808795549415
0.0658898955079995,0.06695948368590894,0.002143929984334786
0.06650018030431118,0.06753316600932234,0.002081044660858428
0.0671161176749628,0.06822785944783076,0.0021240632695315484
0.06773775997517752,0.0689494442452492,0.0020278551072454728
0.06836516004510239,0.06967102904266761,0.0021626134280311447
0.06899837121430018,0.07048225170311942,0.0021797754397615823
0.06963744730628223,0.0711948727142345,0.002078409994743088
0.07028244264308345,0.07195679455001792,0.002107098934001361
0.07093341204987996,0.07249013983506632,0.002103913501285613
0.07159041085964889,0.07321620652563644,0.002003271989175443
0.07225349491787214,0.07396468268196488,0.001983999326402157
0.07292272058728312,0.07456525636428828,0.0020869618353841564
0.07359814475265763,0.07521513087128004,0.0020476361083998874
0.07427982482564918,0.07605324489064182,0.002078109291082395
0.07496781874966876,0.07676138400860524,0.002098054774695089
0.07566218500481055,0.07756364288275368,0.0021473834753353072
0.07636298261282241,0.0784376120473288,0.002049450159902782
0.07707027114212295,0.07904714951595554,0.0019192704079078991
0.0777841107128649,0.0796297956256723,0.001903975405215712
0.07850456200204509,0.0804051631409107,0.0020136955235441913
0.07923168624866253,0.08127465041233417,0.0019712632184810293
0.07996554525892346,0.08214413768375761,0.002087469768751472
0.080706201411495,0.0830629257798494,0.0021423730553488058
0.08145371766280746,0.08379795625672284,0.0020740885690881446
0.0822081575524054,0.08458228755826461,0.0020778246564629554
0.08296958520834907,0.08546073861599138,0.002103022201308614
0.0837380653526649,0.0860344209394048,0.0021023216290926828
0.08451366330684713,0.08676496952312655,0.0020316212869545378
0.08529644499741025,0.08767479383291502,0.001991942552064662
0.08608647696149245,0.08849498027967014,0.002059098110161869
0.08688382635251184,0.08937791323054858,0.002021306758650763
0.08768856094587427,0.09010397992111868,0.0019284528368429343
0.08850074914473438,0.09096002151308713,0.001888698348535568
0.08932045998580969,0.09190121907493726,0.0018421556205737303
0.09014776314524918,0.09277967013266404,0.0017825756152878174
0.09098272894455559,0.09361778415202582,0.001954617041372592
0.09182542835656282,0.09441107923987092,0.0017651870412560933
0.09267593301146883,0.09539261384008606,0.0018216811403800955
0.09353431520292387,0.09623072785944783,0.0018943857191489174
0.09440064789417603,0.09706884187880961,0.001972689316410115
0.0952750047242729,0.09793384725708139,0.0021172643299303
0.09615746001432096,0.09866887773395482,0.002244653521395657
0.09704808877380307,0.09957422015059161,0.0022419473085237627
0.09794696670695395,0.1005333452850484,0.0022881029035605404
0.09885417021919574,0.10147454284689852,0.0023258343458956486
0.09976977642363201,0.10256812477590534,0.0022471379750730884
0.1006938631476027,0.10351380423090713,0.002335673683848753
0.10162650893929952,0.10456704912154895,0.0025438182153904713
0.10256779307444219,0.10556202940121909,0.0025173233371512255
0.10351779556301763,0.10656597346719254,0.0024766532240013414
0.10447659715608042,0.10759680889207601,0.002456565390660226
0.10544427935261684,0.10864108999641449,0.0022687608948840287
0.10642092440647247,0.10971674435281462,0.002208845413920906
0.10740661533334334,0.11067586948727141,0.002116183542879852
0.10840143591783309,0.11157224811760487,0.0020541005223302356
0.10940547072057424,0.11258067407673003,0.0020763901490389335
0.11041880508541602,0.11354876299749014,0.0019385015444721983
0.11144152514667881,0.1146602724991036,0.0019964473856947775
0.1124737178364752,0.11570455360344209,0.0019458506153488527
0.1135154708920999,0.11671297956256721,0.00203732597324096
0.11456687286348714,0.11773933309429903,0.0020606962948319543
0.11562801312073753,0.11862674793832914,0.0020557948769582965
0.11669898186171475,0.1195634636070276,0.001990513428815796
0.11777987011971193,0.12079598422373612,0.002095153889672081
0.11887076977119033,0.12190749372534959,0.0020182347445479674
0.11997177354358843,0.12296073861599137,0.0020387277554808235
0.12108297502320395,0.12403191107923987,0.0020572491699848315
0.12220446866314887,0.12505378271782003,0.0019510740157733907
0.1233363497913776,0.1260263535317318,0.0019707253343464316
0.12447871461879062,0.1271916457511653,0.0018555795440449033
0.125631660247412,0.12834797418429547,0.0018241115474801441
0.1267952846786434,0.12958497669415564,0.001979043290799197
0.12796968682159415,0.13059904828058178,0.0018706904323190572
0.1291549665014884,0.1320096808892076,0.0019203341713886584
0.1303512244681509,0.13301810684833273,0.0018957990093646949
0.1315585624045704,0.1341968447472212,0.0018126658409583633
0.1327770829355429,0.13534420939404807,0.0017341316672479688
0.13400688963639507,0.13666636787378988,0.00169419118153738
0.13524808704178753,0.13775546790964505,0.001754273006843849
0.1365007806546014,0.13900143420580852,0.001724762308796736
0.13776507695490536,0.14055665112943708,0.0016985856025516133
0.13904108340900698,0.14183399067766225,0.0018748151856344344
0.1403289084785873,0.14297239153818575,0.0021839490637749043
0.14162866162991988,0.14431695948368592,0.0022823942780527914
0.1429404533431761,0.14553155252778774,0.0023950490381426464
0.14426439512181574,0.14678648261025457,0.0026025399858847402
0.14560059950206486,0.14845822875582645,0.002559191950147727
0.14694918006248173,0.149878988884905,0.002707947990061013
0.14831025143361043,0.15131319469343849,0.0028987105705415264
0.14968392930772556,0.15254123341699533,0.003072431376536004
0.1510703304486654,0.15396199354607387,0.003188751402176111
0.1524695727017573,0.15540516314091074,0.0032547309337856473
0.15388177500383463,0.15679006812477592,0.0032907291376132047
0.155307057393346,0.1581884187880961,0.0032616530698649825
0.1567455410205595,0.15953746862674795,0.003142528424423135
0.15819734815786,0.16100752958049483,0.0033139214813019562
0.1596626022101425,0.16241932592327,0.0033705670795190173
0.161141427725302,0.16399247041950518,0.0032941829972786985
0.16263395040481923,0.16544012190749374,0.0034173631143631484
0.16414029711444664,0.16691914664754393,0.0033990267134742227
0.16566059589499135,0.16836679813553243,0.0036130595077596053
0.16719497597319902,0.16993994263176765,0.003734615143059908
0.16874356777273758,0.1715354965937612,0.0036770375754149494
0.17030650292528443,0.17313553244890642,0.0034474664632527605
0.17188391428171457,0.17477590534241666,0.003527097726463157
0.17347593592339308,0.17639835066332019,0.0036091409143359176
0.17508270317357252,0.1781462889924704,0.0038581785684262573
0.17670435260889467,0.17985837217640727,0.003991653653318807
0.1783410220710008,0.1815301183219792,0.0038136817167341635
0.17999285067824763,0.18334080315525275,0.003928532675357999
0.18165997883753268,0.18517389745428467,0.0037933282591366764
0.18334254825622906,0.18706973825743994,0.0037037332617731716
0.18504070195423022,0.18866529221943346,0.0037464415056606194
0.1867545842761076,0.19036841161706708,0.0036927977126257235
0.18848434090337954,0.1921970240229473,0.0036884918691993743
0.1902301188668944,0.1939628899247042,0.003637246446659686
0.1919920665593285,0.19567497310864107,0.0038992441799487287
0.1937703337477989,0.1974453209035497,0.003917731820223329
0.19556507158659492,0.1992067049121549,0.00396236138674438
0.19737643263002555,0.20085542741502835,0.0038804763679195615
0.19920457084538692,0.2028504840444604,0.003995845071040464
0.2010496416260499,0.20482699892434564,0.004016372582633834
0.2029118018046678,0.20666174310624666,0.004137967210911314
0.20479120966650854,0.20873969164575118,0.004277082008037332
0.2066880249629082,0.2105279670132664,0.004367236352092718
0.20860240892485027,0.21240588024381496,0.00443472450247416
0.2105345242766706,0.21426586590175695,0.0044958673228502055
0.21248453524988828,0.21629168160631052,0.004469448580933417
0.21445260759716675,0.2182681964861958,0.0047321660859861985
0.21643890860640203,0.22048673359627108,0.00494008866455993
0.21844360711494262,0.22221226245966297,0.0050189643981114525
0.22046687352394098,0.22432771602724993,0.0051557920850763975
0.22250887981283693,0.22626837576192185,0.005205828171074324
0.2245697995539774,0.22842864826102546,0.005075920705517269
0.22664980792736927,0.2305934026532807,0.005260918736668442
0.22874908173557018,0.23248027967013268,0.005259834673606537
0.23086779941871696,0.2346584797418429,0.005147831447557242
0.23300614106969247,0.23670670491215487,0.005417725426982725
0.23516428844943485,0.23885353173180351,0.005254765676535475
0.23734242500238661,0.24110344209394047,0.005397337906684598
0.23954073587208768,0.24322785944783076,0.005385506418538822
0.24175940791691308,0.24515955539619932,0.0054730096040263515
0.243998629725955,0.247521513087128,0.005407286399620707
0.24625859163505467,0.24969074937253496,0.005278430089603017
0.24853948574297985,0.2518599856579419,0.005332982042608118
0.25084150592775384,0.25399784869128716,0.00547271597537905
0.25316484786313553,0.2567318035138042,0.005515897785125012
0.2555097090352507,0.25903071274647954,0.005445483056213222
0.25787628875938007,0.26126747938329153,0.005578839888636388
0.26026478819690047,0.26371907493725344,0.005423294432107023
0.26267541037238357,0.2660989602007888,0.005178857219861882
0.2651083601908539,0.2685819290068125,0.005248949838080168
0.26756384445520454,0.2708721764073144,0.005478269820685452
0.27004207188377727,0.27338651846539974,0.005758677522944186
0.2725432531281028,0.27614736464682677,0.005774252549541592
0.27506760079080644,0.2788140910720689,0.005800217394536066
0.2776153294436801,0.28140910720688417,0.005838354704839275
0.28018665564591955,0.2840265328074579,0.005755033148223605
0.2827817979625341,0.28663947651487987,0.0059883657339566965
0.28540097698292377,0.28927482968806023,0.00606141137961492
0.28804441533962977,0.29192811043384725,0.005773867938048348
0.29071233772725785,0.2947830763714593,0.005961640492345831
0.2934049709215787,0.297427393330943,0.005868287535868579
0.29612254379880343,0.3001972032986734,0.005828184647300446
0.29886528735503826,0.302841520258157,0.006128860289729459
0.30163343472591975,0.3055441018286124,0.005936926868150651
0.3044272212064303,0.30816152742918607,0.005823397664835902
0.30724688427090036,0.31092685550376487,0.005780472354260864
0.31009266359319265,0.31379078522768017,0.005821481002890318
0.312964801067075,0.3164530297597705,0.00567785286684757
0.3158635408267819,0.3195096808892076,0.00532134301274571
0.3187891292677646,0.32236464682681965,0.005188648211338754
0.32174181506763716,0.32528235926855503,0.004995118565530856
0.3247218492073129,0.32841072068841876,0.005269280366024665
0.3277294849923382,0.33142703477949087,0.005462837610205993
0.33076497807442423,0.33442093940480466,0.005529452614155892
0.3338285864731761,0.33765238436715667,0.005876088776805808
0.3369205705980267,0.3409689852993904,0.005529204367611284
0.34004119327037063,0.3441242380781643,0.005654944308194859
0.34319071974590426,0.3471360702760846,0.0055654554754473624
0.34636941773717345,0.35062298314808177,0.005478856466948595
0.3495775574363275,0.35383650053782717,0.005834760096474293
0.3528154115380883,0.35711276443169593,0.005642893532965632
0.3560832552629278,0.3601604517748297,0.005607978942386246
0.3593813663804626,0.3637683757619218,0.005978068193948328
0.36271002523306484,0.36743008246683395,0.0059513604649613265
0.36606951475969024,0.37083632126210114,0.006068969894478394
0.36946012051993027,0.3742470419505199,0.005890874147670249
0.37288213071828336,0.37770258157045533,0.005916893047066342
0.3763358362286533,0.38135980638221584,0.005925050315622532
0.37982153061907364,0.38466296163499464,0.005798129473194982
0.3833395101766601,0.38812746504123347,0.005599734452063045
0.38689007393279756,0.3918922552886338,0.005330101886057648
0.390473523688556,0.3954822517031194,0.005174856277299363
0.39409016404034475,0.3990812119039082,0.005336822621548847
0.39774030240580366,0.40252778773754033,0.0053710793440799745
0.4014242490499322,0.40611330225887415,0.005349844530751244
0.40514231711146476,0.4098512011473646,0.004935023654636152
0.408894822629486,0.4135532448906418,0.004551754236675764
0.4126820845702952,0.41713875941197565,0.004306806786135151
0.4165044248545185,0.42096181427034784,0.0045351232264638315
0.4203621683844714,0.4249820724273933,0.004494266017814149
0.4242556430717777,0.42894854786661885,0.0044537706801667165
0.42818517986524113,0.4331973825743994,0.004570371336430233
0.4321511127789762,0.43744621728217997,0.0045541685451311485
0.4361537789208006,0.4414754392255288,0.0043863974811913465
0.44019351852088745,0.44515507350304767,0.004290620454405902
0.4442706749606883,0.44909465758336325,0.0044588667885991345
0.4483855948021186,0.4533210828253855,0.00431769922633987
0.45253862781701665,0.45768644675510933,0.004352564663677693
0.4567301270168747,0.46156328433130156,0.00410305833686161
0.46096044868284336,0.4660720688418788,0.004147897342380227
0.46522995239601894,0.47042398709214767,0.004215386700469411
0.4695390010680058,0.4744621728217999,0.004103689290420996
0.4738879609717651,0.4788768375761922,0.004023068836598538
0.4782772017727485,0.48285227680172105,0.004452926191711124
0.4827070965603183,0.487352097525995,0.004665753859508103
0.4871780218794631,0.4918160631050556,0.00477148930149573
0.4916903577628026,0.4962800286841162,0.004687383190510006
0.4962444877628913,0.5008784510577267,0.004300240950938189
0.5008407989848213,0.5051228038723556,0.004699511879181519
0.5054796821191241,0.5100170311939763,0.004925337978766138
0.5101615314749833,0.5147275008963785,0.004854037194427457
0.5148867450137492,0.5196217282179992,0.004958197482786432
0.5196557243827657,0.5244442452491933,0.004982643351777843
0.5244688749495119,0.5296477231982789,0.004764001545656086
0.5293266058360562,0.5345553961993545,0.004794811136545203
0.5342293299538352,0.5393868770168518,0.00470766170021303
0.53917746403875,0.5441959483685909,0.0046624830938193865
0.5441714286865893,0.5488571172463248,0.004747209058620142
0.5492116483887789,0.5536572248117604,0.004771891561337754
0.5542985515684669,0.5585873072785945,0.004784783337414626
0.5594325706169377,0.5640059160989603,0.004605843979430714
0.5646141419303667,0.5691107923987092,0.004461078714387654
0.5698437059469142,0.5743411617067049,0.004407881089818181
0.5751217071841613,0.580010756543564,0.004390822068553864
0.5804485942768978,0.5849991036213698,0.004765359998843698
0.5858248200152536,0.5907807457870204,0.004930229597494536
0.5912508413831875,0.5957422015059162,0.005069750031704777
0.5967271195973316,0.6012863033345285,0.0048960770982811146
0.6022541201461928,0.6067721405521692,0.004590680538077025
0.6078323128297229,0.6123789888849049,0.004556037835681341
0.6134621717992506,0.617846898529939,0.004471532984291133
0.6191441755977841,0.6238347077805664,0.004537620165290628
0.6248788072006894,0.629809071351739,0.004638611456621543
0.6306665540567405,0.6356489781283614,0.004304235582732746
0.6365079081295572,0.6419012190749374,0.004389482448855589
0.642403365939419,0.6482744711366081,0.004239072275444415
0.6483534286054721,0.6542398709214774,0.004313404022208746
0.6543586018883236,0.6599722122624596,0.004347618606684217
0.6604193962330305,0.6661527429186088,0.004557585605900074
0.6665363268124913,0.6725528863391894,0.004617631000060095
0.6727099135712337,0.6784689852993904,0.004200352002699958
0.6789406812696106,0.6846674435281463,0.004268925783224962
0.6852291595284065,0.6909376120473287,0.004384005329028107
0.6915758828738525,0.697212262459663,0.0049729853453127455
0.697981390783066,0.7032045536034419,0.004916729620205581
0.7044462277299037,0.7093537110075296,0.004756274416814679
0.7109709432312431,0.7153460021513087,0.005000198584222767
0.7175560918936928,0.7218985299390462,0.0050980316977339785
0.7242022334607315,0.7286930799569737,0.005051066848689025
0.730909932860291,0.7353217999282896,0.004615177349514951
0.737679760252773,0.7418026174256005,0.004888366980137407
0.7445122910795136,0.7484492649695231,0.004569929360539683
0.751408106111697,0.7548467984204204,0.004586698101842648
0.7583677914997191,0.7616618859806383,0.004303022021931451
0.7653919388230148,0.7685640014342059,0.004279356602272933
0.77248114514034,0.7756722839727501,0.00464888494534544
0.7796360130405229,0.7832242739333095,0.004872204731921684
0.7868571506936851,0.7901622445320904,0.00488672301645178
0.794145171902934,0.7976873431337396,0.004491692804325218
0.8015006961565405,0.8046566869845824,0.00456612073626677
0.8089243486805938,0.8123341699533884,0.0041999162589358595
0.8164167604921464,0.8192004302617425,0.003957003762677109
0.823978568452852,0.8266179634277518,0.003525265309129455
0.8316104153230962,0.8338651846539978,0.003635512523924191
0.8393129498166364,0.8414261384008604,0.003256667599474971
0.8470868266557402,0.849448727142345,0.003137712901540532
0.8549327066268376,0.8570948368590893,0.003910664020456612
0.8628512566366896,0.865287737540337,0.0044868727565938946
0.8708431497690724,0.8732655073503048,0.004879345770968317
0.8789090653419954,0.8812029401219075,0.004854956725163141
0.8870496889654403,0.8889835066332019,0.00503831597747848
0.8952657125996392,0.897050914306203,0.00460398036750652
0.9035578346138929,0.9055127285765506,0.003965950688209833
0.9119267598459299,0.9137011473646469,0.004224790225605402
0.9203731996618221,0.9219119756185012,0.004003604350255806
0.9288978720164498,0.9307009680889207,0.0041420711494138465
0.9375015015145289,0.9393106848332735,0.003750264248176126
0.9461848194722002,0.9477500896378631,0.0035183923810675243
0.9549485639791966,0.956574937253496,0.002358614457615843
0.9637934799615786,0.9651532807457871,0.0020699090846891506
0.9727203192450538,0.9734044460380064,0.0016136475221048762
0.9817298406188841,0.9825788813194694,0.000932992419917856
0.9908228099003797,0.9907807457870204,0.0005578111712700603
1.0,1.0,0.0


==> data_2/flickr/gcn/roc_base_mean.csv <==
fpr,tpr_mean,tpr_std
0.0001,0.0,0.0
0.00010092621909870473,0.0004033703836500538,9.681995784641836e-05
0.00010186101701559753,0.0004033703836500538,9.681995784641836e-05
0.00010280447320933097,0.0004033703836500538,9.681995784641836e-05
0.00010375666787451859,0.0004033703836500538,9.681995784641836e-05
0.00010471768194855202,0.0004033703836500538,9.681995784641836e-05
0.0001056875971184804,0.0004033703836500538,9.681995784641836e-05
0.00010666649582795387,0.0004033703836500538,9.681995784641836e-05
0.00010765446128423159,0.0004033703836500538,9.681995784641836e-05
0.00010865157746525384,0.0004033703836500538,9.681995784641836e-05
0.00010965792912678099,0.0004033703836500538,9.681995784641836e-05
0.00011067360180959734,0.0004033703836500538,9.681995784641836e-05
0.00011169868184678226,0.0004033703836500538,9.681995784641836e-05
0.00011273325637104872,0.0004033703836500538,9.681995784641836e-05
0.00011377741332214914,0.0004033703836500538,9.681995784641836e-05
0.00011483124145435111,0.0004033703836500538,9.681995784641836e-05
0.00011589483034398106,0.0004033703836500538,9.681995784641836e-05
0.00011696827039703847,0.0004033703836500538,9.681995784641836e-05
0.00011805165285688056,0.0004033703836500538,9.681995784641836e-05
0.0001191450698119776,0.0004033703836500538,9.681995784641836e-05
0.00012024861420374123,0.0004033703836500538,9.681995784641836e-05
0.00012136237983442405,0.0004033703836500538,9.681995784641836e-05
0.00012248646137509307,0.0004033703836500538,9.681995784641836e-05
0.00012362095437367691,0.0004033703836500538,9.681995784641836e-05
0.00012476595526308696,0.0004033703836500538,9.681995784641836e-05
0.0001259215613694151,0.0004033703836500538,9.681995784641836e-05
0.0001270878709202058,0.0004033703836500538,9.681995784641836e-05
0.000128264983052806,0.0004033703836500538,9.681995784641836e-05
0.0001294529978227916,0.0004033703836500538,9.681995784641836e-05
0.00013065201621247213,0.0004033703836500538,9.681995784641836e-05
0.00013186214013947485,0.0004033703836500538,9.681995784641836e-05
0.00013308347246540747,0.0004033703836500538,9.681995784641836e-05
0.00013431611700460153,0.0004033703836500538,9.681995784641836e-05
0.0001355601785329369,0.0005736823234134098,0.00021628972237186395
0.0001368157627967472,0.0005736823234134098,0.00021628972237186395
0.00013808297652180923,0.0005736823234134098,0.00021628972237186395
0.0001393619274224142,0.0005736823234134098,0.00021628972237186395
0.00014065272421052364,0.0005736823234134098,0.00021628972237186395
0.00014195547660501016,0.0005736823234134098,0.00021628972237186395
0.0001432702953409831,0.0005736823234134098,0.00021628972237186395
0.00014459729217920195,0.0005736823234134098,0.00021628972237186395
0.00014593657991557562,0.0005736823234134098,0.00021628972237186395
0.00014728827239075018,0.0005736823234134098,0.00021628972237186395
0.0001486524844997857,0.0005736823234134098,0.00021628972237186395
0.00015002933220192182,0.0005736823234134098,0.00021628972237186395
0.0001514189325304352,0.0005736823234134098,0.00021628972237186395
0.00015282140360258693,0.0005736823234134098,0.00021628972237186395
0.0001542368646296629,0.0005736823234134098,0.00021628972237186395
0.00015566543592710622,0.0005736823234134098,0.00021628972237186395
0.00015710723892474503,0.0005736823234134098,0.00021628972237186395
0.00015856239617711372,0.0005736823234134098,0.00021628972237186395
0.00016003103137387001,0.0005736823234134098,0.00021628972237186395
0.00016151326935030913,0.0005736823234134098,0.00021628972237186395
0.0001630092360979741,0.0005736823234134098,0.00021628972237186395
0.00016451905877536624,0.0005736823234134098,0.00021628972237186395
0.00016604286571875296,0.0005736823234134098,0.00021628972237186395
0.0001675807864530767,0.0005736823234134098,0.00021628972237186395
0.00016913295170296487,0.0005736823234134098,0.00021628972237186395
0.0001706994934038408,0.0005736823234134098,0.00021628972237186395
0.0001722805447131394,0.0005736823234134098,0.00021628972237186395
0.00017387624002162505,0.0005736823234134098,0.00021628972237186395
0.00017548671496481503,0.0005736823234134098,0.00021628972237186395
0.00017711210643450888,0.0005736823234134098,0.00021628972237186395
0.00017875255259042355,0.0005736823234134098,0.00021628972237186395
0.00018040819287193827,0.0007888131946934384,0.00036053790197199375
0.00018207916800994624,0.0007888131946934384,0.00036053790197199375
0.00018376562003881704,0.0007888131946934384,0.00036053790197199375
0.00018546769230846994,0.0007888131946934384,0.00036053790197199375
0.00018718552949655793,0.0007888131946934384,0.00036053790197199375
0.00018891927762076664,0.0007888131946934384,0.00036053790197199375
0.0001906690840512252,0.0007888131946934384,0.00036053790197199375
0.00019243509752303302,0.0007888131946934384,0.00036053790197199375
0.00019421746814890265,0.0007888131946934384,0.00036053790197199375
0.00019601634743191858,0.0007888131946934384,0.00036053790197199375
0.00019783188827841644,0.0007888131946934384,0.00036053790197199375
0.00019966424501097934,0.0007888131946934384,0.00036053790197199375
0.00020151357338155586,0.0007888131946934384,0.00036053790197199375
0.0002033800305846982,0.0007888131946934384,0.00036053790197199375
0.00020526377527092522,0.0007888131946934384,0.00036053790197199375
0.0002071649675602069,0.0007888131946934384,0.00036053790197199375
0.000209083769055575,0.0007888131946934384,0.00036053790197199375
0.00021102034285685965,0.0007888131946934384,0.00036053790197199375
0.0002129748535745521,0.0007888131946934384,0.00036053790197199375
0.00021494746734379805,0.0007888131946934384,0.00036053790197199375
0.00021693835183851843,0.0007888131946934384,0.00036053790197199375
0.00021894767628566206,0.0007888131946934384,0.00036053790197199375
0.00022097561147959031,0.0007888131946934384,0.00036053790197199375
0.00022302232979659386,0.0007888131946934384,0.00036053790197199375
0.00022508800520954617,0.0008739691645751165,0.0003775032499251009
0.0002271728133026905,0.0008739691645751165,0.0003775032499251009
0.00022927693128656486,0.0008739691645751165,0.0003775032499251009
0.0002314005380130654,0.0008739691645751165,0.0003775032499251009
0.00023354381399064793,0.0008739691645751165,0.0003775032499251009
0.00023570694139967278,0.0008739691645751165,0.0003775032499251009
0.00023789010410788934,0.0008739691645751165,0.0003775032499251009
0.00024009348768606518,0.0008739691645751165,0.0003775032499251009
0.00024231727942376007,0.0008739691645751165,0.0003775032499251009
0.00024456166834524467,0.0008739691645751165,0.0003775032499251009
0.00024682684522556923,0.0008739691645751165,0.0003775032499251009
0.00024911300260677886,0.0008739691645751165,0.0003775032499251009
0.0002514203348142797,0.0008739691645751165,0.0003775032499251009
0.00025374903797335715,0.0008739691645751165,0.0003775032499251009
0.00025609931002584595,0.0008739691645751165,0.0003775032499251009
0.00025847135074695635,0.0008739691645751165,0.0003775032499251009
0.0002608653617622548,0.0008739691645751165,0.0003775032499251009
0.000263281546564802,0.0008739691645751165,0.0003775032499251009
0.00026572011053245065,0.0008739691645751165,0.0003775032499251009
0.00026818126094530154,0.0008739691645751165,0.0003775032499251009
0.0002706652070033241,0.0009994621728218,0.0004209958764334089
0.0002731721598441376,0.0009994621728218,0.0004209958764334089
0.0002757023325609583,0.0009994621728218,0.0004209958764334089
0.0002782559402207126,0.0009994621728218,0.0004209958764334089
0.00028083319988231727,0.0009994621728218,0.0004209958764334089
0.0002834343306151309,0.0009994621728218,0.0004209958764334089
0.0002860595535175742,0.0009994621728218,0.0004209958764334089
0.00028870909173592344,0.0009994621728218,0.0004209958764334089
0.00029138317048327885,0.0009994621728218,0.0004209958764334089
0.00029408201705870637,0.0009994621728218,0.0004209958764334089
0.00029680586086656025,0.0009994621728218,0.0004209958764334089
0.00029955493343598134,0.0009994621728218,0.0004209958764334089
0.0003023294684405776,0.0009994621728218,0.0004209958764334089
0.00030512970171828706,0.0009994621728218,0.0004209958764334089
0.00030795587129142264,0.0009994621728218,0.0004209958764334089
0.00031080821738690636,0.0009994621728218,0.0004209958764334089
0.00031368698245668765,0.0009994621728218,0.0004209958764334089
0.00031659241119835204,0.0011204732879168161,0.00040364694890959415
0.00031952475057592136,0.0011204732879168161,0.00040364694890959415
0.0003224842498408442,0.0011204732879168161,0.00040364694890959415
0.0003254711605531848,0.0011204732879168161,0.00040364694890959415
0.00032848573660300434,0.0011204732879168161,0.00040364694890959415
0.0003315282342319423,0.0011204732879168161,0.00040364694890959415
0.00033459891205499747,0.0011204732879168161,0.00040364694890959415
0.0003376980310825091,0.0011204732879168161,0.00040364694890959415
0.0003408258547423452,0.0011204732879168161,0.00040364694890959415
0.00034398264890229247,0.0011204732879168161,0.00040364694890959415
0.00034716868189265597,0.0011204732879168161,0.00040364694890959415
0.00035038422452906756,0.0011204732879168161,0.00040364694890959415
0.00035362955013550426,0.0011204732879168161,0.00040364694890959415
0.000356904934567523,0.0011204732879168161,0.00040364694890959415
0.000360210656235707,0.0012145930441018287,0.0004000087894206743
0.00036354699612933176,0.0012145930441018287,0.0004000087894206743
0.00036691423784024937,0.0012145930441018287,0.0004000087894206743
0.0003703126675869927,0.0012145930441018287,0.0004000087894206743
0.0003737425742391064,0.0012145930441018287,0.0004000087894206743
0.00037720424934169976,0.0012145930441018287,0.0004000087894206743
0.0003806979871402284,0.0012145930441018287,0.0004000087894206743
0.0003842240846055061,0.0012145930441018287,0.0004000087894206743
0.00038778284145894574,0.0012145930441018287,0.0004000087894206743
0.0003913745601980384,0.0012145930441018287,0.0004000087894206743
0.0003949995461220643,0.0012145930441018287,0.0004000087894206743
0.00039865810735804387,0.0012145930441018287,0.0004000087894206743
0.0004023505548869293,0.0012145930441018287,0.0004000087894206743
0.00040607720257003656,0.0012818214413768377,0.00037747368704084514
0.0004098383671757261,0.0012818214413768377,0.00037747368704084514
0.0004136343684063274,0.0012818214413768377,0.00037747368704084514
0.0004174655289253135,0.0012818214413768377,0.00037747368704084514
0.0004213321743847289,0.0012818214413768377,0.00037747368704084514
0.0004252346334528682,0.0012818214413768377,0.00037747368704084514
0.00042917323784221574,0.0012818214413768377,0.00037747368704084514
0.0004331483223376398,0.0012818214413768377,0.00037747368704084514
0.0004371602248248502,0.0012818214413768377,0.00037747368704084514
0.000441209286319119,0.0012818214413768377,0.00037747368704084514
0.0004452958509942655,0.0012818214413768377,0.00037747368704084514
0.00044942026621191424,0.0014207601290785227,0.0004209958764334089
0.0004535828825510186,0.0014207601290785227,0.0004209958764334089
0.00045778405383766163,0.0014207601290785227,0.0004209958764334089
0.0004620241371751313,0.0014207601290785227,0.0004209958764334089
0.0004663034929742731,0.0014207601290785227,0.0004209958764334089
0.00047062248498412813,0.0014207601290785227,0.0004209958764334089
0.00047498148032285,0.0014207601290785227,0.0004209958764334089
0.0004793808495089107,0.0014207601290785227,0.0004209958764334089
0.00048382096649259574,0.0014207601290785227,0.0004209958764334089
0.000488302208687788,0.0014207601290785227,0.0004209958764334089
0.0004928249570040513,0.0014207601290785227,0.0004209958764334089
0.0004973895958790063,0.0014700609537468628,0.00038427133777394
0.000501996513311008,0.0014700609537468628,0.00038427133777394
0.0005066461008921268,0.0014700609537468628,0.00038427133777394
0.0005113387538414326,0.0014700609537468628,0.00038427133777394
0.0005160748710385908,0.0014700609537468628,0.00038427133777394
0.000520854855057766,0.0014700609537468628,0.00038427133777394
0.0005256791122018419,0.0014700609537468628,0.00038427133777394
0.0005305480525369575,0.0014700609537468628,0.00038427133777394
0.0005354620899273607,0.0014700609537468628,0.00038427133777394
0.0005404216420705915,0.001662782359268555,0.00037046099645500675
0.0005454271305329836,0.001662782359268555,0.00037046099645500675
0.0005504789807854967,0.001662782359268555,0.00037046099645500675
0.0005555776222398878,0.001662782359268555,0.00037046099645500675
0.0005607234882852032,0.001662782359268555,0.00037046099645500675
0.0005659170163246243,0.001662782359268555,0.00037046099645500675
0.0005711586478126435,0.001662782359268555,0.00037046099645500675
0.0005764488282925873,0.001662782359268555,0.00037046099645500675
0.0005817880074344935,0.001662782359268555,0.00037046099645500675
0.0005871766390733255,0.0018106848332735744,0.000394248114737558
0.0005926151812475553,0.0018106848332735744,0.000394248114737558
0.0005981040962380944,0.0018106848332735744,0.000394248114737558
0.0006036438506075864,0.0018106848332735744,0.000394248114737558
0.0006092349152400712,0.0018106848332735744,0.000394248114737558
0.0006148777653810023,0.0018106848332735744,0.000394248114737558
0.0006205728806776501,0.0018106848332735744,0.000394248114737558
0.0006263207452198692,0.0018106848332735744,0.000394248114737558
0.0006321218475812448,0.0018958408031552528,0.00039075094701141014
0.0006379766808606282,0.0018958408031552528,0.00039075094701141014
0.000643885742724042,0.0018958408031552528,0.00039075094701141014
0.0006498495354469888,0.0018958408031552528,0.00039075094701141014
0.0006558685659571436,0.0018958408031552528,0.00039075094701141014
0.0006619433458774394,0.0018958408031552528,0.00039075094701141014
0.0006680743915695614,0.0018958408031552528,0.00039075094701141014
0.0006742622241778342,0.0020078881319469345,0.0003412000101259758
0.0006805073696735206,0.0020078881319469345,0.0003412000101259758
0.0006868103588995307,0.0020078881319469345,0.0003412000101259758
0.0006931717276155408,0.0020078881319469345,0.0003412000101259758
0.0006995920165435374,0.0020078881319469345,0.0003412000101259758
0.0007060717714137773,0.0020078881319469345,0.0003412000101259758
0.0007126115430111746,0.0020078881319469345,0.0003412000101259758
0.0007192118872221193,0.002088562208676945,0.0003019139017346511
0.0007258733650817253,0.002088562208676945,0.0003019139017346511
0.000732596542821523,0.002088562208676945,0.0003019139017346511
0.0007393819919175866,0.002088562208676945,0.0003019139017346511
0.0007462302891391107,0.002088562208676945,0.0003019139017346511
0.0007531420165974376,0.002088562208676945,0.0003019139017346511
0.0007601177617955331,0.002088562208676945,0.0003019139017346511
0.0007671581176779302,0.0021692362854069556,0.00028518680528241924
0.000774263682681127,0.0021692362854069556,0.00028518680528241924
0.0007814350607844542,0.0021692362854069556,0.00028518680528241924
0.0007886728615614156,0.0021692362854069556,0.00028518680528241924
0.0007959777002314986,0.0021692362854069556,0.00028518680528241924
0.0008033501977124734,0.0021692362854069556,0.00028518680528241924
0.0008107909806731687,0.0022723198278953027,0.000349760003856699
0.000818300681586739,0.0022723198278953027,0.000349760003856699
0.0008258799387844272,0.0022723198278953027,0.000349760003856699
0.0008335293965098195,0.0022723198278953027,0.000349760003856699
0.0008412497049736118,0.0022723198278953027,0.000349760003856699
0.0008490415204088747,0.0022723198278953027,0.000349760003856699
0.0008569055051268347,0.002361957690928648,0.0003726235891516712
0.0008648423275731727,0.002361957690928648,0.0003726235891516712
0.000872852662384838,0.002361957690928648,0.0003726235891516712
0.0008809371904473991,0.002361957690928648,0.0003726235891516712
0.0008890965989529158,0.002361957690928648,0.0003726235891516712
0.000897331581458352,0.002491932592326999,0.00042054500347201617
0.0009056428379445294,0.002491932592326999,0.00042054500347201617
0.0009140310748756232,0.002491932592326999,0.00042054500347201617
0.0009224970052592174,0.002491932592326999,0.00042054500347201617
0.0009310413487069075,0.002491932592326999,0.00042054500347201617
0.000939664831495469,0.002491932592326999,0.00042054500347201617
0.0009483681866285928,0.002581570455360344,0.000515883013054745
0.0009571521538991865,0.002581570455360344,0.000515883013054745
0.0009660174799522646,0.002581570455360344,0.000515883013054745
0.0009749649183484086,0.002581570455360344,0.000515883013054745
0.0009839952296278227,0.002581570455360344,0.000515883013054745
0.00099310918137498,0.0027249910362136974,0.0005213058082362708
0.0010023075482838654,0.0027249910362136974,0.0005213058082362708
0.0010115911122238297,0.0027249910362136974,0.0005213058082362708
0.0010209606623060466,0.0027249910362136974,0.0005213058082362708
0.0010304169949505876,0.0027249910362136974,0.0005213058082362708
0.0010399609139541202,0.0027877375403370388,0.0005435238718330226
0.0010495932305582276,0.0027877375403370388,0.0005435238718330226
0.00105931476351837,0.0027877375403370388,0.0005435238718330226
0.001069126339173476,0.0027877375403370388,0.0005435238718330226
0.0010790287915161836,0.0029177124417353894,0.0006591922102044843
0.0010890229622637305,0.0029177124417353894,0.0006591922102044843
0.0010991097009294972,0.0029177124417353894,0.0006591922102044843
0.0011092898648952228,0.0029177124417353894,0.0006591922102044843
0.0011195643194838783,0.0029177124417353894,0.0006591922102044843
0.0011299339380332217,0.0029759770527070634,0.0006529837877206996
0.0011403996019700331,0.0029759770527070634,0.0006529837877206996
0.0011509622008850323,0.0029759770527070634,0.0006529837877206996
0.0011616226326085018,0.0029759770527070634,0.0006529837877206996
0.0011723818032865986,0.0030835424883470775,0.0006129989103939808
0.001183240627458378,0.0030835424883470775,0.0006129989103939808
0.0011942000281335325,0.0030835424883470775,0.0006129989103939808
0.0012052609368708425,0.0030835424883470775,0.0006129989103939808
0.001216424293857368,0.0032986733596271065,0.0005303889179693332
0.001227691047988359,0.0032986733596271065,0.0005303889179693332
0.0012390621569479156,0.0032986733596271065,0.0005303889179693332
0.0012505385872903913,0.0032986733596271065,0.0005303889179693332
0.0012621213145225473,0.0034107206884187885,0.0005543594356692364
0.0012738113231864786,0.0034107206884187885,0.0005543594356692364
0.0012856096069432965,0.0034107206884187885,0.0005543594356692364
0.0012975171686575868,0.0034107206884187885,0.0005543594356692364
0.0013095350204826678,0.0035227680172104695,0.0005779151688616997
0.001321664183946605,0.0035227680172104695,0.0005779151688616997
0.0013339056900390587,0.0035227680172104695,0.0005779151688616997
0.001346260579298911,0.0036213696665471492,0.0005569101673362877
0.0013587299019027091,0.0036213696665471492,0.0005569101673362877
0.0013713147177539457,0.0036213696665471492,0.0005569101673362877
0.0013840160965731315,0.0036213696665471492,0.0005569101673362877
0.0013968351179887398,0.0037020437432771607,0.0005265880088457083
0.0014097728716289677,0.0037020437432771607,0.0005265880088457083
0.001422830457214352,0.0037020437432771607,0.0005265880088457083
0.0014360089846512606,0.0037782359268555043,0.0005140844109742767
0.0014493095741262166,0.0037782359268555043,0.0005140844109742767
0.00146273335620113,0.0037782359268555043,0.0005140844109742767
0.001476281471909391,0.0037782359268555043,0.0005140844109742767
0.0014899550728528536,0.0038858013624955183,0.0004941613252611005
0.0015037553212997384,0.0038858013624955183,0.0004941613252611005
0.0015176833902834053,0.0038858013624955183,0.0004941613252611005
0.0015317404637020797,0.003953029759770526,0.0004637550370190197
0.0015459277364194785,0.003953029759770526,0.0004637550370190197
0.001560246414366368,0.003953029759770526,0.0004637550370190197
0.0015746977146430868,0.0040471495159555395,0.0004822752135099789
0.001589282865622978,0.0040471495159555395,0.0004822752135099789
0.00160400310705682,0.0040471495159555395,0.0004822752135099789
0.0016188596901781992,0.00417712441735389,0.000498097673302519
0.0016338538778098604,0.00417712441735389,0.000498097673302519
0.001648986944471065,0.00417712441735389,0.000498097673302519
0.0016642601764859037,0.004316063105055575,0.0005231222475140503
0.0016796748720926532,0.004316063105055575,0.0005231222475140503
0.0016952323415541214,0.004316063105055575,0.0005231222475140503
0.0017109339072690134,0.004387773395482252,0.0005355190302654859
0.001726780903884356,0.004387773395482252,0.0005355190302654859
0.0017427746784089192,0.004387773395482252,0.0005355190302654859
0.0017589165903277326,0.0045356758694872715,0.00047422486703457514
0.001775208011717636,0.0045356758694872715,0.00047422486703457514
0.0017916503273638995,0.0045356758694872715,0.00047422486703457514
0.0018082449348779518,0.004625313732520617,0.0004994401364503862
0.0018249932448161524,0.004625313732520617,0.0004994401364503862
0.0018418966807997109,0.0047104697024022936,0.0005232928818650007
0.0018589566796356884,0.0047104697024022936,0.0005232928818650007
0.0018761746914391195,0.0047104697024022936,0.0005232928818650007
0.0018935521797562953,0.004858372176407315,0.0004937772649233165
0.001911090621689138,0.004858372176407315,0.0004937772649233165
0.0019287915080207778,0.0049838651846539975,0.0005170066600540203
0.0019466563433422632,0.0049838651846539975,0.0005170066600540203
0.0019646866461804444,0.0049838651846539975,0.0005170066600540203
0.0019828839491270716,0.005051093581929006,0.0005286396719439499
0.002001249798969037,0.005051093581929006,0.0005286396719439499
0.0020197857568198785,0.005158659017569021,0.0004965943005417628
0.002038493398252464,0.005158659017569021,0.0004965943005417628
0.0020573743134329114,0.005158659017569021,0.0004965943005417628
0.0020764301072557748,0.005221405521692363,0.0004823677629665037
0.002095662399480433,0.005221405521692363,0.0004823677629665037
0.0021150728248687948,0.005284152025815705,0.00044990409382450204
0.0021346630333242455,0.005284152025815705,0.00044990409382450204
0.002154434690031882,0.0053693079956973816,0.00043852371958784115
0.00217438947560008,0.0053693079956973816,0.00043852371958784115
0.0021945290862033138,0.0053693079956973816,0.00043852371958784115
0.0022148552337263594,0.0054275726066690564,0.00044240016376472907
0.0022353696459097966,0.0054275726066690564,0.00044240016376472907
0.002256074066496859,0.0055127285765507366,0.0004461929163101494
0.00227697025538168,0.0055127285765507366,0.0004461929163101494
0.002298059988758851,0.005557547508067409,0.00045657663409633456
0.0023193450592744274,0.005557547508067409,0.00045657663409633456
0.0023408272761782944,0.005624775905342417,0.0004658917810897776
0.002362508465477945,0.005624775905342417,0.0004658917810897776
0.0023843904700937206,0.005727859447830762,0.0004958521579755946
0.002406475150015424,0.005727859447830762,0.0004958521579755946
0.0024287643824604504,0.005777160272499104,0.0005198695537171332
0.0024512600620333396,0.005777160272499104,0.0005198695537171332
0.0024739641008868114,0.005817497310864109,0.0005381590678818896
0.0024968784288843266,0.005817497310864109,0.0005381590678818896
0.002520004993764092,0.005938508425959126,0.0005526658692809226
0.002543345761304648,0.005938508425959126,0.0005526658692809226
0.002566902715491952,0.0060729652205091435,0.0006120697509747071
0.002590677858688006,0.0060729652205091435,0.0006120697509747071
0.002614673211801092,0.00619397633560416,0.000575825892482868
0.00263889081445751,0.00619397633560416,0.000575825892482868
0.002663332725174981,0.006279132305485838,0.0005913721721063369
0.0026880010215376074,0.006279132305485838,0.0005913721721063369
0.0027128978003724646,0.006386697741125852,0.0005689827639100645
0.0027380251779278576,0.006431516672642525,0.0006051016837300895
0.00276338529005317,0.006431516672642525,0.0006051016837300895
0.0027889802923804397,0.006579419146647544,0.0006049356775647801
0.002814812360507581,0.006579419146647544,0.0006049356775647801
0.0028408836901833013,0.006686984582287558,0.0005997480897558892
0.00286719649749377,0.006686984582287558,0.0005997480897558892
0.0028937530190509503,0.0067900681247759056,0.0006047327192544847
0.002920555512182745,0.006866260308354249,0.0006330602462987972
0.0029476062551248585,0.006866260308354249,0.0006330602462987972
0.0029749075472144406,0.006937970598780925,0.0006626873050131218
0.003002461709085549,0.006937970598780925,0.0006626873050131218
0.003030271082866396,0.007005198996055934,0.00070265577807672
0.003058338032378432,0.007108282538544281,0.0007208900633826411
0.0030866649433372744,0.007108282538544281,0.0007208900633826411
0.003115254223555488,0.0071755109358192905,0.0007509902034336807
0.0031441083031472647,0.0072561850125493,0.0007694859312329938
0.0031732296347349765,0.0072561850125493,0.0007694859312329938
0.00320262069365765,0.0072875582646109716,0.0007803586782352027
0.003232283978181381,0.007314449623520974,0.000771325579073147
0.00326222200971167,0.007314449623520974,0.000771325579073147
0.003292437333007769,0.007381678020795984,0.0007942075413245632
0.0033229325163989716,0.007502689135891,0.0007565421479201243
0.0033537101520029287,0.007502689135891,0.0007565421479201243
0.0033847728559459832,0.007574399426317678,0.0007681941037517892
0.0034161232685855285,0.007699892434564359,0.0007825293602537176
0.0034477640547344642,0.007699892434564359,0.0007825293602537176
0.0034796979038876916,0.00782986733596271,0.0007763010408241518
0.003511927530450728,0.007915023305844388,0.0007857741400060473
0.0035444556739704356,0.00804051631409107,0.000803191711796333
0.0035772850993678732,0.00804051631409107,0.000803191711796333
0.0036104185971733375,0.008134636070276084,0.0008237828530013619
0.0036438589837635444,0.008201864467551095,0.0007947553530698212
0.0036776091016010306,0.00827357475797777,0.0008199673571419408
0.003711671819475767,0.00827357475797777,0.0008199673571419408
0.003746050032748993,0.008358730727859448,0.0007908844826441033
0.0037807466635993493,0.008461814270347794,0.0007522819048656211
0.0038157646612712484,0.008529042667622801,0.0007992500016803206
0.003851107002325569,0.008529042667622801,0.0007992500016803206
0.0038867766908926675,0.008578343492291144,0.0008205115712837148
0.0039227767589277195,0.008667981355324489,0.0007751933437587089
0.0039591102664684585,0.00871728217999283,0.0007714557813606399
0.003995780301895269,0.008820365722481177,0.0007363895781695714
0.004032789982193705,0.008820365722481177,0.0007363895781695714
0.004070142453219439,0.008959304410182861,0.0008052038399000598
0.004107840889965647,0.009048942273216207,0.0008060349753813407
0.004145888496832911,0.009138580136249552,0.0007915050940471424
0.004184288507901585,0.009210290426676229,0.0008427998510558347
0.0042230441872066725,0.009295446396557907,0.0008548818759237802
0.0042621588290153245,0.009349229114377914,0.000887671346298497
0.004301635758106795,0.009349229114377914,0.000887671346298497
0.004341478330055093,0.009411975618501253,0.0009472252590024716
0.004381689931514195,0.00945231265686626,0.0009548407795379473
0.004422273980505897,0.00953298673359627,0.0009948165133398857
0.004463233926710397,0.009582287558264612,0.0009672308943012244
0.004504573251759458,0.009667443528146288,0.0009584803255984243
0.0045462954695324,0.009752599498027967,0.0009856089643172075
0.0045884041264547615,0.00979741842954464,0.0010062268803905476
0.004630902801799737,0.009873610613122983,0.0009867066444670155
0.004673795107992464,0.009949802796701327,0.0009603297884539382
0.004717084690917017,0.01003944065973467,0.0009493435440012703
0.004760775230226368,0.010111150950161348,0.0009815243675290258
0.004804870439655134,0.010138042309071352,0.0009759601773132179
0.004849374067335233,0.010196306920043027,0.0009957583622853506
0.004894289896114532,0.01027249910362137,0.000967461621361185
0.004939621743878321,0.010317318035138042,0.0009639949170331894
0.004985373463873894,0.01051900322696307,0.0010504705154408245
0.005031548945038057,0.010590713517389747,0.0010303048227104075
0.0050781521123276704,0.010675869487271426,0.0010516915055413776
0.005125186927053333,0.010801362495518108,0.001035695590560357
0.0051726573872160194,0.010935819290068125,0.0010451346021508724
0.005220567527846975,0.011020975259949804,0.0010749174965738407
0.005268921421350677,0.011079239870921477,0.001074159353097543
0.0053177231778509665,0.011155432054499821,0.0011236459603880442
0.0053669769455404765,0.011177841520258157,0.0011156223425401273
0.005416686911033152,0.011240588024381498,0.0011604555276215317
0.00546685729972018,0.011294370742201505,0.0011912433954374072
0.005517492376129128,0.011388490498386519,0.001205111720391244
0.005568596444286409,0.011433309429903194,0.0012161732662693638
0.005620173848083188,0.011542655606393117,0.0012253528357228482
0.005672228971644543,0.011603621369666547,0.001253052329500137
0.005724766239702178,0.011675331660093224,0.001257639414578049
0.005777790117970507,0.011756005736823233,0.0013185960193979706
0.005831305113526219,0.011903908210828254,0.0013720417942733301
0.00588531577519145,0.01195769092864826,0.001370186077067501
0.0059398266939203566,0.012078702043743278,0.0013574949937287884
0.005994842503189409,0.012128002868411617,0.0013744797102808633
0.006050367879391224,0.012199713158838294,0.0013960055989716376
0.0061064075422320365,0.012361061312298315,0.0014501154345095662
0.006162966255132942,0.012423807816421658,0.001495576995083374
0.006220048825634711,0.01246862674793833,0.0014939345043026118
0.0062776601058065,0.012652384367156688,0.001522532226728094
0.006335804992658254,0.012773395482251704,0.001564459644026938
0.006394488428556937,0.012836141986375043,0.0015809503538175202
0.006453715401646702,0.012885442811043386,0.0015830736335598968
0.0065134909462728026,0.0129930082466834,0.0016006278911614574
0.006573820143409586,0.013100573682323414,0.0016061402579601134
0.006634708121092351,0.013288813194693438,0.0015175692858853545
0.006696160054853215,0.013356041591968449,0.0015575966916431658
0.00675818116816111,0.013450161348153461,0.0015840884154201137
0.006820776732865685,0.013589100035855145,0.001586671764867584
0.0068839520696454964,0.013623138842676274,0.0015835510863643494
0.00694771254846024,0.013831122266045177,0.00165097597822655
0.007012063589007177,0.01387145930441018,0.0016337236573657605
0.0070770106611818895,0.013956615274291862,0.0016616215477810565
0.007142559285543126,0.01407314449623521,0.0016486490963588285
0.007208715033782135,0.01417622803872356,0.00166790267948043
0.007275483529196233,0.014274829688060237,0.0016864270715730221
0.007342870447166758,0.014395840803155252,0.0017296210950060466
0.00741088151564157,0.014575116529221943,0.001711329517692205
0.007479522515621821,0.014673718178558625,0.0017199676575306308
0.007548799281653432,0.014821620652563644,0.0018118345250170743
0.007618717702322999,0.014920222301900321,0.0018059613441154033
0.007689283720758305,0.01507260666905701,0.0018359418213845485
0.007760503335133571,0.015247400501972033,0.001859826654936107
0.007832382599179196,0.015328074578702042,0.0018828693383755404
0.00790492762269642,0.015449085693797058,0.0019263510686141736
0.007978144572076629,0.015579060595195409,0.001959794300178856
0.00805203967082547,0.015628361419863752,0.001990849785404269
0.008126619200091946,0.01579419146647544,0.002007167698444065
0.008201889499202203,0.015955539619935462,0.002015911054551572
0.008277856966198472,0.01605414126927214,0.0020066783677626454
0.008354528058382871,0.016166188598063826,0.00195784018258718
0.008431909292866252,0.016385801362495518,0.0018353521187542993
0.008510007247122246,0.016444065973467193,0.0018240381317562392
0.00858882855954625,0.01661437791323055,0.0017607306740023948
0.008668379930019773,0.016726425242022232,0.0017996907872716305
0.008748668120479914,0.01687432771602725,0.0018696950834803136
0.008829699955494083,0.016995338831122267,0.0018516481696365414
0.008911482322840203,0.017093940480458945,0.0018721942981784864
0.008994022174092044,0.017223915381857295,0.001864530995616971
0.009077326525210224,0.01746145571889566,0.0018770757344046438
0.00916140245713852,0.017631767658659016,0.001947684982719371
0.009246257116405733,0.01779311581211904,0.001896923000389467
0.009331897715733239,0.017900681247759054,0.001955690109919044
0.009418331534647951,0.018079956973825743,0.002069472337558223
0.009505565920101192,0.018200968088920758,0.0020897833118613406
0.009593608287093146,0.01846091789171746,0.002104470372077316
0.009682466119303124,0.018631229831480817,0.0021442474798338356
0.009772146969725724,0.018774650412334167,0.002139287097415637
0.009862658461312821,0.018967371817855863,0.0021206717867647334
0.009954008287621519,0.019133201864467552,0.002110083884707602
0.010046204213468132,0.019218357834349227,0.0021118125888038453
0.010139254075588154,0.019339368949444248,0.00211122593968439
0.01023316578330245,0.01945589817138759,0.00219845882083492
0.010327947319189514,0.01968895661527429,0.0021958786361360675
0.010423606739764012,0.01979204015776264,0.00216570221805464
0.01052015217616159,0.019913051272857658,0.0021876301619417906
0.010617591834830001,0.02003854428110434,0.002174983316306525
0.010715933998226712,0.020186446755109357,0.0021621954065580086
0.010815187025522881,0.02040157762638939,0.002146406243592326
0.01091535935331391,0.02049121548942273,0.0021722468187451854
0.01101645949633657,0.020715310147006095,0.002271592373762879
0.01111849604819271,0.020961814270347795,0.0023823977925763597
0.011221477682079803,0.02115005378271782,0.002329573878475291
0.011325413151528114,0.021306920043026173,0.0023773475472661895
0.011430311291144786,0.021441376837576194,0.002334335484586285
0.011536181017364784,0.021504123341699537,0.002355901781309909
0.011643031329208768,0.02162513445679455,0.0023870026035057337
0.011750871309048075,0.02180441018286124,0.002377821610081105
0.011859710123376693,0.021983685908927932,0.0025069461320039775
0.011969557023590429,0.022077805665112946,0.002532364378872991
0.01208042134677329,0.022230190032269632,0.002585033300270101
0.012192312516491107,0.02241394765148799,0.002567833179914627
0.012305240043592616,0.02249013983506633,0.0025573249263824735
0.012419213527017834,0.022709752599498027,0.002522725970977864
0.012534242654613994,0.022880064539261384,0.0025123710811999324
0.012650337203959038,0.023126568662603084,0.002534637272672223
0.012767507043192657,0.02325206167084977,0.00253197654992184
0.01288576213185518,0.02348960200788813,0.0025177134232864714
0.013005112521734086,0.02374955181068483,0.002598935583975517
0.013125568357718428,0.023875044818931518,0.002587195224698511
0.013247139878661175,0.024013983506633203,0.0025857929846696374
0.013369837418249465,0.024372534958766585,0.0026650247716184664
0.013493671405883065,0.02457422015059161,0.002600704081498915
0.013618652367560814,0.02477590534241663,0.002604627396612638
0.013744790926775366,0.024950699175331666,0.002635994212584004
0.01387209780541621,0.02512997490139835,0.0025985576906475383
0.014000583824680975,0.02531373252061671,0.0026556283269201448
0.014130259905995337,0.025475080674076733,0.00263355031375857
0.014261137071941283,0.025654356400143418,0.002691226628389209
0.014393226447194065,0.025878451057726782,0.002594960658860962
0.014526539259467812,0.02608910003585514,0.0025993649415260046
0.014661086840469845,0.0262728576550735,0.0025624690335972855
0.014796880626863964,0.026617963427751884,0.0026448191201694
0.014933932161242518,0.026877913230548584,0.002586763847188694
0.015072253093107555,0.02714682681964862,0.002591332795044654
0.015211855179861048,0.02740677662244532,0.0025394977704030234
0.015352750287804227,0.027581570455360343,0.00248952030235567
0.015494950393146316,0.027774291860882032,0.0024439951436474967
0.015638467583022463,0.027998386518465396,0.002525201997919384
0.01578331405652118,0.028352456077447113,0.002511833556360278
0.01592950212572123,0.028639297239153823,0.0024955913729916464
0.016077044216738237,0.02887235568304052,0.0025970756466786515
0.016225952870780873,0.029248834707780568,0.0025962504905684856
0.016376240745216875,0.0294908569379706,0.0026542159910886644
0.016527920614648955,0.029656686984582285,0.002724185781823639
0.016681005372000592,0.029912154894227317,0.00271952406397916
0.016835508029612024,0.030113840086052352,0.0027176563165660283
0.01699144172034626,0.030423090713517387,0.0027226901459626042
0.01714881969870539,0.030736823234134097,0.002733162825039572
0.01730765534195726,0.030951954105414133,0.00274728636039713
0.017467962151272456,0.03115363929723915,0.0027656061106987014
0.017629753752872058,0.03135084259591252,0.0027767047266081197
0.017793043899185772,0.03157941914664754,0.0027814391218432145
0.01795784647002095,0.03181247759053423,0.0027470913744951308
0.018124175473742378,0.03217999282897095,0.0028007748397585737
0.01829204504846294,0.032543026174256,0.002750473230778603
0.018461469463245474,0.032771602724991036,0.0027924588252238583
0.018632463119315597,0.03299569738257439,0.0028120521378386274
0.018805040551285814,0.03334528504840444,0.0026614379038655852
0.018979216428391014,0.0335559340265328,0.00255682304043118
0.01915500555573528,0.03382036572248118,0.002557447109791249
0.019332422875550453,0.034066869845822884,0.0024654893819950857
0.019511483468466165,0.034326819648619576,0.0024495959579936837
0.019692202554791715,0.034627106489781276,0.002469808255760485
0.01987459549580984,0.03497221226245967,0.0025558626361764864
0.02005867779508234,0.03535317318035138,0.0026046273966126385
0.020244465099768037,0.03563553244890642,0.0026003951104067386
0.020431973201952704,0.035841699533883116,0.002579592442632941
0.020621218039991424,0.0362405880243815,0.0025058730930518237
0.02081221569986339,0.03645123700250986,0.002478364889269031
0.021004982416539152,0.036764969523126564,0.0025187415426008376
0.02119953457536071,0.03705181068483328,0.0024968476171106347
0.021395888713434216,0.03738795267120832,0.00254726841906179
0.021594061521035653,0.03759411975618501,0.0026354649640624997
0.02179406984302956,0.037970598780925055,0.0026627625905450676
0.021995930680300747,0.03811850125493008,0.0026290589800995676
0.022199661191199548,0.03840086052348512,0.0025432346817803745
0.022405278693000182,0.03864288275367515,0.002448078436634842
0.022612800663372772,0.038961097167443524,0.002549830030961766
0.022822244741868985,0.039319648619576916,0.002521841086485337
0.023033628731421313,0.039588562208676945,0.002520070385359152
0.02324697059985648,0.039888849049838644,0.0025162547234883824
0.023462288481422625,0.040269809967730365,0.0025109492776622683
0.02367960067833076,0.04057009680889208,0.002520225371374027
0.023898925662310503,0.04086141986375044,0.0025592660795098255
0.02412028207618007,0.04125582646109717,0.002675343599367824
0.024343688735431104,0.041565077088562205,0.002749235458815721
0.024569164629827903,0.04184295446396558,0.0027413493345707146
0.024796728925021577,0.042223915381857303,0.0027382741107894624
0.025026400964179192,0.042577984940839,0.0027991805916559487
0.025258200269627846,0.042949982072427395,0.0028813805670553127
0.025492146544514233,0.043227859447830766,0.002865316974570455
0.025728259674479323,0.04360433847257082,0.002908933189092854
0.025966559729348696,0.04396288992470419,0.002884043974650293
0.026207066964838526,0.044288867327534405,0.002898001671433472
0.0264498018242772,0.044653101470060956,0.0029471680430719492
0.02669478494034321,0.04511025457153102,0.0029907846098650988
0.026942037136818822,0.04551362495518106,0.002898695171035747
0.02719157943036019,0.045755647185371104,0.0030056135242386432
0.027443433032283655,0.04621728217999283,0.003050454315200423
0.02769761935036891,0.04677751882395124,0.0030214335486252047
0.027954159990678566,0.04713158838293295,0.0029862251627146463
0.028213076759394707,0.047534958766582994,0.0029797905184171
0.02847439166467248,0.04792936536392972,0.002997340858815345
0.028738126918510663,0.048256543564001435,0.0030438071567104757
0.029004304938639917,0.048816780207959834,0.0030448885364662997
0.02927294835042816,0.04908121190390821,0.0030067271984380675
0.0295440799888038,0.04952940121907494,0.002972159445031298
0.029817722900196734,0.04987898888490499,0.0030003365239661974
0.030093900344497212,0.05036751523843672,0.0029877644271764565
0.030372635797033115,0.05067228397275009,0.003039782515204945
0.030653952950565267,0.05106669057009681,0.0029778424236065176
0.030937875717301368,0.05154625313732521,0.002899711362994259
0.03122442823092858,0.05188687701685192,0.0028432501225266514
0.03151363484866479,0.05240677662244532,0.002796073184534444
0.0318055201533292,0.05279670132664037,0.0028466980732523954
0.032100108955431715,0.053226963069200425,0.0027047110140770818
0.03239742629528195,0.05356758694872714,0.0027082240877915336
0.03269749744511768,0.05391269272140552,0.0027340323769451586
0.03300034791125285,0.05433847257081391,0.0026311762482676884
0.03330600343624589,0.05482699892434565,0.002679994721784888
0.03361449000108765,0.055248296880602364,0.002646641289294918
0.03392583382740992,0.05558443886697741,0.0027262946669846166
0.034240061379714255,0.05613571172463248,0.00274834635412438
0.034557199367621395,0.056691466475439226,0.002896168544221658
0.03487727474814178,0.05726514879885264,0.003007588157054351
0.03520031472796679,0.057838831122266045,0.0030677058983837814
0.0355263467657814,0.05826461097167444,0.0031186305230408596
0.03585539857459817,0.05864557188956615,0.0031973804662908715
0.0361874981241128,0.05924614557188958,0.0030728817348219793
0.03652267364308175,0.05977500896378631,0.0032612972175801625
0.03686095362172158,0.060285944783076376,0.0032392131499469645
0.03720236681413066,0.06094030118321979,0.0034065041601828217
0.03754694224073337,0.06134367156686984,0.0033217820185145845
0.037894709190746674,0.062033883112226615,0.0033614829416548217
0.03824569722466999,0.06254930082466834,0.0035001643880837444
0.038599936176797675,0.06309160989602007,0.0034944111168087127
0.03895745615775501,0.06357565435640014,0.003521844780833462
0.0393182875570577,0.06414933667981355,0.0035212616928958986
0.03968246104569482,0.0646916457511653,0.003656533910028275
0.04005000757873611,0.06511742560057368,0.003654534320051668
0.04042095839796306,0.06570903549659377,0.0037462746929144983
0.04079534503452449,0.06627375403370385,0.003794319554841243
0.04117319931161679,0.06679365363929725,0.0038584822653373752
0.04155455334718875,0.06731803513804231,0.003938516292119061
0.04193943955667186,0.06780656149157405,0.0039858034623559534
0.04232789065573549,0.06833094299031911,0.0040916736256979
0.042719939663067766,0.06894048045894585,0.004272257534937719
0.04311561990318229,0.06933488705629258,0.004220812944230874
0.0435149650092505,0.07000717102904266,0.00413474717478649
0.04391800892596086,0.07060774471136608,0.0040428343515327494
0.044324785912403956,0.07127554679096451,0.004073679557225719
0.04473533054498463,0.07174614557188957,0.004026215998272704
0.04514967772036102,0.07227500896378632,0.0038921829492855244
0.04556786265841064,0.0727814628899247,0.003941260963311191
0.045989920905224385,0.07351201147364647,0.0038420047104709993
0.046415888336127774,0.07398261025457153,0.003935344367559641
0.04684580115873045,0.07463248476156328,0.00379336356194797
0.04727969591600391,0.07504033703836502,0.00381110577867441
0.047717609489387455,0.07558264610971674,0.003873558967397247
0.048159579101923505,0.07615632843313017,0.0038081618090573784
0.04860564232142134,0.07682413051272859,0.003858505403169663
0.04905583706365046,0.07756812477590533,0.004057759630547336
0.04951020159556351,0.07810147006095375,0.004118261255941394
0.04996877453854884,0.07872445320903551,0.00391670907625228
0.050431594871713586,0.07939225528863393,0.003811992917474252
0.0508987019351968,0.08014521333811402,0.0037947165887828953
0.05137013543351344,0.08068304051631409,0.003719269266372159
0.05184593543892913,0.08123431337396916,0.003796624713105108
0.05232614239486662,0.08183488705629258,0.0037250647074337224
0.05281079711934331,0.08251165292219434,0.0037577287931555275
0.05329994080844088,0.08341699533883112,0.0036682104324458928
0.05379361503980703,0.08402653280745788,0.0037137442523015023
0.05429186177618943,0.08481982789530297,0.0037554265042285873
0.05479472336900287,0.08547866618859805,0.0037981264292168996
0.055302242561929005,0.08612405880243815,0.003884089043333545
0.055814462494549605,0.08698906418070992,0.0038612809364588626
0.05633142670601358,0.08782717820007171,0.0038690043404646696
0.05685317913873753,0.08858013624955181,0.004006733378024345
0.05737976414214134,0.08930172104697023,0.004083048665371161
0.05791122647641758,0.09006812477590534,0.004135837423655501
0.058447611316336315,0.09070903549659377,0.004204253083738005
0.05898896425508499,0.09150681247759053,0.004008284447283753
0.0595353313081437,0.09219702402294729,0.004036936697223926
0.06008675891719687,0.09294550017927572,0.003977975797733078
0.060643293954080614,0.09372534958766583,0.003917709032179901
0.061204983724766966,0.09462172821799927,0.004010107648067315
0.061771875973384946,0.09549569738257441,0.0038275268383983914
0.06234401888627864,0.09626210111150953,0.003786473288026058
0.06292146109610344,0.09703746862674793,0.0039545465822513875
0.06350425168595962,0.09783076371459304,0.003750582634178187
0.0640924401935645,0.09871817855862317,0.003822809359273104
0.06468607661546327,0.09962352097525995,0.0038150714150666848
0.06528521141127848,0.10048852635353174,0.003678579010063737
0.0658898955079995,0.10139835066332019,0.003706067663793045
0.06650018030431118,0.10218716385801363,0.003636568320459001
0.0671161176749628,0.10315525277877376,0.003623053066822887
0.06773775997517752,0.10401129437074222,0.00350830745274394
0.06836516004510239,0.10491215489422731,0.003501668952261022
0.06899837121430018,0.10571889566152744,0.0036255533085595365
0.06963744730628223,0.10664664754392254,0.0036520783647958134
0.07028244264308345,0.10740408748655432,0.003755066922688643
0.07093341204987996,0.10823771961276443,0.003729648497706332
0.07159041085964889,0.10909824309788456,0.003659133268304267
0.07225349491787214,0.11005736823234136,0.00364228394235586
0.07292272058728312,0.11094926496952313,0.0037451902289602373
0.07359814475265763,0.11174256005736823,0.0038031767722652037
0.07427982482564918,0.11257171029042667,0.003975632633349612
0.07496781874966876,0.1135263535317318,0.0038665691641138976
0.07566218500481055,0.11463338114019364,0.003996127135194085
0.07636298261282241,0.11561939763356041,0.004085879243717492
0.07707027114212295,0.1167021866696085,0.004071358902490899
0.0777841107128649,0.11762728576550734,0.003927407610653289
0.07850456200204509,0.11860433847257082,0.003910195994625112
0.07923168624866253,0.11956794550017927,0.0037403927740481658
0.07996554525892346,0.12060326281821443,0.0038962665600839794
0.080706201411495,0.12139207601290787,0.003839241402278894
0.08145371766280746,0.12240498386518466,0.0038354142346942485
0.0822081575524054,0.12341789171746145,0.0038584244201496287
0.08296958520834907,0.12433219792040155,0.0039575367496395555
0.0837380653526649,0.1252330584438867,0.00390464104445529
0.08451366330684713,0.12637145930441016,0.003975697194097892
0.08529644499741025,0.12753675152384367,0.004117339822217117
0.08608647696149245,0.12847346719254213,0.004231124999370589
0.08688382635251184,0.12959394048045897,0.004289226123814848
0.08768856094587427,0.13071441376837578,0.0044106752549403945
0.08850074914473438,0.1317811043384726,0.00454047458608455
0.08932045998580969,0.13285675869487273,0.004520571817457287
0.09014776314524918,0.13393689494442454,0.00454087519230551
0.09098272894455559,0.13506633201864468,0.004647991873596675
0.09182542835656282,0.1361330225887415,0.004584557790577231
0.09267593301146883,0.13734313373969165,0.004458486346901863
0.09353431520292387,0.1383470778056651,0.004462169260453115
0.09440064789417603,0.13965579060595196,0.0044847307856969165
0.0952750047242729,0.14095553961993548,0.004475863439283863
0.09615746001432096,0.1421790964503406,0.00441319455985838
0.09704808877380307,0.1432233775546791,0.004572419495414001
0.09794696670695395,0.14446038006453926,0.004840665926797664
0.09885417021919574,0.1456435998565794,0.004741928618944703
0.09976977642363201,0.14691197561850128,0.00491595785149076
0.1006938631476027,0.14797418429544637,0.005030832728911095
0.10162650893929952,0.1490005378271782,0.005171027048919181
0.10256779307444219,0.14995518106848335,0.005255222256374418
0.10351779556301763,0.15115632843313018,0.005492069920500535
0.10447659715608042,0.15242022230190033,0.005532301605830051
0.10544427935261684,0.1536168877733955,0.005958961188637063
0.10642092440647247,0.15494801003944064,0.006060039606929302
0.10740661533334334,0.1560953746862675,0.006049607658625907
0.10840143591783309,0.15722481176048766,0.006204432467500001
0.10940547072057424,0.15867694514162783,0.0064085047174038045
0.11041880508541602,0.1597346719254213,0.006444097221471068
0.11144152514667881,0.16094478307637144,0.006641978146521491
0.1124737178364752,0.1621593761204733,0.006585772212608446
0.1135154708920999,0.1634456794550018,0.006729734986982977
0.11456687286348714,0.164790247400502,0.006778575910836148
0.11562801312073753,0.16614377913230552,0.006845813651854567
0.11669898186171475,0.16739422732162065,0.006800425117452673
0.11777987011971193,0.16868501254930082,0.007019313397825522
0.11887076977119033,0.17006543564001436,0.007020973003915586
0.11997177354358843,0.17165202581570455,0.007128337988007216
0.12108297502320395,0.1729472929365364,0.007104324534720449
0.12220446866314887,0.1743590892793116,0.0072340603262176515
0.1233363497913776,0.17551541771244175,0.0073605746723045245
0.12447871461879062,0.17696306920043023,0.007633622962410944
0.125631660247412,0.17855414126927216,0.007697308433937313
0.1267952846786434,0.18019899605593404,0.007654353893873359
0.12796968682159415,0.1815032269630692,0.007463875067967463
0.1291549665014884,0.18294639655790607,0.007373511123795158
0.1303512244681509,0.18424166367873793,0.007100113476690226
0.1315585624045704,0.1855727859447831,0.007317719075890448
0.1327770829355429,0.18689046253137323,0.007428307310701582
0.13400688963639507,0.18836948727142344,0.007359664933207824
0.13524808704178753,0.19009501613481536,0.007315246605218018
0.1365007806546014,0.1916188598063822,0.007071462278243772
0.13776507695490536,0.1932009680889208,0.007095624693595319
0.13904108340900698,0.19452760846181424,0.007085551940337366
0.1403289084785873,0.19615453567586946,0.007068494781529838
0.14162866162991988,0.19781283614198636,0.006956877393548895
0.1429404533431761,0.1993859806382216,0.006909227522321641
0.14426439512181574,0.20103531731803517,0.00691230214142989
0.14560059950206486,0.20263983506633204,0.00702471680444301
0.14694918006248173,0.20436088203657224,0.006883530673851211
0.14831025143361043,0.20618053065614914,0.00704543371168979
0.14968392930772556,0.20757439942631767,0.0068580353273824885
0.1510703304486654,0.20933130154177126,0.0069329670378070205
0.1524695727017573,0.21119576909286483,0.006923482933728429
0.15388177500383463,0.21249103621369664,0.0069086266491371435
0.155307057393346,0.21407762638938688,0.007009264719255453
0.1567455410205595,0.21572696306920042,0.007026464075764403
0.15819734815786,0.2173718178558623,0.00698552569149719
0.1596626022101425,0.21902563642882752,0.007013695803505853
0.161141427725302,0.2208004661168878,0.007148842028959845
0.16263395040481923,0.22278146288992468,0.007435262771441463
0.16414029711444664,0.2246593761204733,0.007452717359555582
0.16566059589499135,0.22644765148798857,0.007471382949116048
0.16719497597319902,0.22824937253495875,0.007318109469895659
0.16874356777273758,0.230010756543564,0.007146929495780942
0.17030650292528443,0.23174524919325928,0.0071348976838686426
0.17188391428171457,0.23391000358551448,0.006921780605975646
0.17347593592339308,0.2358551452133381,0.0069770280069723824
0.17508270317357252,0.2379212979562567,0.007058637856555448
0.17670435260889467,0.23973198278953028,0.007088084066013207
0.1783410220710008,0.24168608820365725,0.007104275838990277
0.17999285067824763,0.2434698816780208,0.0071182362739604975
0.18165997883753268,0.2453477949085694,0.007259062099935681
0.18334254825622906,0.24718088920760134,0.007602486626094691
0.18504070195423022,0.2492828970957332,0.007545747752069349
0.1867545842761076,0.25147006095374685,0.007717936261363662
0.18848434090337954,0.25355862316242384,0.007601627859340636
0.1902301188668944,0.2557144137683757,0.007645456699736781
0.1919920665593285,0.257771602724991,0.00757447898613329
0.1937703337477989,0.2599856579419147,0.007655333572055107
0.19556507158659492,0.26203388311222664,0.007997029613142673
0.19737643263002555,0.2642524202223019,0.00796155472853327
0.19920457084538692,0.26660541412692723,0.008037951849202484
0.2010496416260499,0.2686715668698458,0.008132607510324812
0.2029118018046678,0.2707959842237361,0.008059629775615135
0.20479120966650854,0.27292488347077803,0.008114915569883707
0.2066880249629082,0.2750044818931517,0.008388086513017902
0.20860240892485027,0.2771064897812836,0.008389133485388705
0.2105345242766706,0.2793877733954822,0.008147053659874282
0.21248453524988828,0.28176317676586593,0.00821495817895372
0.21445260759716675,0.28400412334169955,0.008401555478299953
0.21643890860640203,0.2863033345285048,0.008256691218242592
0.21844360711494262,0.28866529221943354,0.008358194672511327
0.22046687352394098,0.2909420939404804,0.008249423231866677
0.22250887981283693,0.29326819648619573,0.00819131829919854
0.2245697995539774,0.29563463607027607,0.008064275272874679
0.22664980792736927,0.2980996773036931,0.008195829243370397
0.22874908173557018,0.3004571531014701,0.008461928216016677
0.23086779941871696,0.30293564001434203,0.008459676713390572
0.23300614106969247,0.30557547508067406,0.008413181869357923
0.23516428844943485,0.3080001792757261,0.008613360929957447
0.23734242500238661,0.3104786661885981,0.008699702371124132
0.23954073587208768,0.3129257798494084,0.008898837446318067
0.24175940791691308,0.3155617421541868,0.009203496214035373
0.243998629725955,0.3181247759053424,0.009231877933693395
0.24625859163505467,0.3205629257798494,0.009371532718360488
0.24853948574297985,0.3232923987092147,0.00912060178584229
0.25084150592775384,0.3256588382932951,0.008999779584632795
0.25316484786313553,0.3284465758336321,0.009085122812343393
0.2555097090352507,0.33141807099318754,0.00883508356767389
0.25787628875938007,0.3338920760129079,0.00880156282375712
0.26026478819690047,0.33639297239153815,0.008957539355431175
0.26267541037238357,0.3390507350304769,0.008931544590720961
0.2651083601908539,0.3417129795625672,0.008830278668640142
0.26756384445520454,0.34454553603442095,0.008949039949961988
0.27004207188377727,0.3473960200788814,0.008687282783428096
0.2725432531281028,0.35004930082466834,0.008839019792533553
0.27506760079080644,0.35252778773754034,0.00893868242816314
0.2776153294436801,0.3554589458587307,0.008849718425007431
0.28018665564591955,0.3582735747579778,0.009046341089140946
0.2827817979625341,0.3613481534600215,0.008673494550165814
0.28540097698292377,0.36414037289351026,0.008910067963022836
0.28804441533962977,0.36706704912154897,0.008619824946892587
0.29071233772725785,0.37028504840444604,0.00847336772603383
0.2934049709215787,0.3732655073503047,0.008488454002171202
0.29612254379880343,0.37626837576192185,0.008603186890696583
0.29886528735503826,0.3794012190749373,0.00882951404052796
0.30163343472591975,0.38224722122624594,0.00895736119874589
0.3044272212064303,0.384940839010398,0.008994355468371556
0.30724688427090036,0.38790337038365,0.009028921795828256
0.31009266359319265,0.3912513445679455,0.008911499428311093
0.312964801067075,0.39393151667264253,0.008710778384385838
0.3158635408267819,0.39734671925421305,0.008978072158590205
0.3187891292677646,0.40068572965220506,0.008553502565086074
0.32174181506763716,0.4037961634994621,0.008296393284936063
0.3247218492073129,0.4071217282179993,0.00840269772450149
0.3277294849923382,0.41052348512011483,0.00845526297938867
0.33076497807442423,0.4136832197920402,0.008503911148406327
0.3338285864731761,0.41683399067766225,0.008531156696264515
0.3369205705980267,0.42032538544281106,0.00857363889429025
0.34004119327037063,0.42323413409824306,0.008545314341108825
0.34319071974590426,0.42639386877016855,0.008555083700201168
0.34636941773717345,0.42962083183936894,0.008525630779598748
0.3495775574363275,0.4328612405880244,0.008671276102500203
0.3528154115380883,0.4361150950161348,0.00835568817425435
0.3560832552629278,0.4394048045894586,0.00843175816150197
0.3593813663804626,0.44284241663678736,0.008298970135450019
0.36271002523306484,0.4462441735389027,0.00841562748393453
0.36606951475969024,0.449798314808175,0.008608358381707678
0.36946012051993027,0.4531839109404836,0.008512500586829798
0.37288213071828336,0.4562522409465758,0.008480993827446165
0.3763358362286533,0.4599318752240946,0.00848137672882528
0.37982153061907364,0.4633650053782718,0.008549685502444483
0.3833395101766601,0.4670356758694873,0.008619002805559169
0.38689007393279756,0.4708856220867694,0.008231030634261843
0.390473523688556,0.4747490139835066,0.008200822163874294
0.39409016404034475,0.47815973467192546,0.008507679227470697
0.39774030240580366,0.48163320186446745,0.00879570309832774
0.4014242490499322,0.48539351021871635,0.008877277919934376
0.40514231711146476,0.4892748296880602,0.008810009435129598
0.408894822629486,0.4929230907135175,0.008993403771183864
0.4126820845702952,0.49675959125134456,0.008867029133004418
0.4165044248545185,0.5007350304768734,0.008519532805822481
0.4203621683844714,0.5049390462531373,0.008240288267474943
0.4242556430717777,0.5091475439225529,0.00800607275432027
0.42818517986524113,0.5133246683399068,0.00760247488293006
0.4321511127789762,0.5174749013983506,0.00759799354137594
0.4361537789208006,0.5217506274650412,0.007548351702045238
0.44019351852088745,0.5257215847974184,0.007577373511159933
0.4442706749606883,0.5297687343133739,0.007735902802793269
0.4483855948021186,0.5340847974184295,0.007915170783400744
0.45253862781701665,0.5382977769809967,0.007603508211991854
0.4567301270168747,0.5422508067407674,0.007974973032463601
0.46096044868284336,0.5466296163499462,0.007884713196660113
0.46522995239601894,0.5510129078522767,0.008059458079008949
0.4695390010680058,0.5552393330942991,0.00799448944680765
0.4738879609717651,0.559429903191108,0.0077618027796376955
0.4782772017727485,0.5637504481893151,0.0074426180869172
0.4827070965603183,0.568277160272499,0.007548799650566818
0.4871780218794631,0.5724901398350664,0.007447984094148067
0.4916903577628026,0.576927214055217,0.007655520163208846
0.4962444877628913,0.5814718537110076,0.007621526329715463
0.5008407989848213,0.5857834349229114,0.007815076059000182
0.5054796821191241,0.5907493725349588,0.008028576274951942
0.5101615314749833,0.595244711366081,0.007882795160840653
0.5148867450137492,0.59981176048763,0.007947385029543822
0.5196557243827657,0.6043250268913589,0.007693613426827174
0.5244688749495119,0.609389566152743,0.007653124745245714
0.5293266058360562,0.6138893868770168,0.007488218353265779
0.5342293299538352,0.6185819290068124,0.007064692039446591
0.53917746403875,0.6233461814270348,0.007105570089458207
0.5441714286865893,0.6282628182144138,0.007445634318905487
0.5492116483887789,0.6332063463607027,0.007125582117318753
0.5542985515684669,0.6381678020795984,0.007297669658120314
0.5594325706169377,0.6429141269272141,0.007056765714104924
0.5646141419303667,0.647669415561133,0.007068608453282188
0.5698437059469142,0.6523619576909286,0.006800451373755583
0.5751217071841613,0.6576371459304411,0.006449767981317046
0.5804485942768978,0.6627151308712801,0.006219029387466341
0.5858248200152536,0.6675959125134457,0.006609174161255252
0.5912508413831875,0.6725842595912513,0.006658961427406974
0.5967271195973316,0.6776174256005738,0.00639856417094687
0.6022541201461928,0.6830584438866976,0.006613427834279922
0.6078323128297229,0.6882036572248118,0.006498343232590869
0.6134621717992506,0.6935595195410541,0.006773511611001557
0.6191441755977841,0.699018465399785,0.006645816224496401
0.6248788072006894,0.7040964503406238,0.006627741936677218
0.6306665540567405,0.7095733237719613,0.006650440808677076
0.6365079081295572,0.7152294729293653,0.006888125270452988
0.642403365939419,0.7206704912154894,0.00674376251004477
0.6483534286054721,0.7260801362495517,0.0067848043386367135
0.6543586018883236,0.7316556113302258,0.006591415897209189
0.6604193962330305,0.7370204374327716,0.0064507160832672624
0.6665363268124913,0.7424480100394408,0.0064702716121281915
0.6727099135712337,0.7480190032269631,0.006456166696058497
0.6789406812696106,0.7534555396199355,0.005936114781739142
0.6852291595284065,0.7591430620294013,0.005865213604090859
0.6915758828738525,0.7651980996773037,0.006092680927298232
0.697981390783066,0.7710648978128362,0.006074981645787712
0.7044462277299037,0.7766762280387236,0.006156793803863669
0.7109709432312431,0.7826102545715311,0.006077376601658416
0.7175560918936928,0.7880736823234133,0.006226561455935656
0.7242022334607315,0.7936894944424526,0.006041079181462029
0.730909932860291,0.7993635711724634,0.006024556558501147
0.737679760252773,0.8051228038723558,0.006097258328246551
0.7445122910795136,0.8106489781283616,0.005769674203403972
0.751408106111697,0.8167040157762638,0.00588974687424568
0.7583677914997191,0.8225663320186445,0.005859824630071552
0.7653919388230148,0.8280432054499821,0.005956481150817067
0.77248114514034,0.8338158838293296,0.005890557775057512
0.7796360130405229,0.8397275008963787,0.005595649533031969
0.7868571506936851,0.8461321262101112,0.005494152281277348
0.794145171902934,0.8527339548225171,0.004794848375482866
0.8015006961565405,0.8589996414485478,0.004741730929346295
0.8089243486805938,0.8650188239512371,0.004614248731688317
0.8164167604921464,0.8710873072785944,0.004326416132524438
0.823978568452852,0.8770437432771603,0.004118261255941398
0.8316104153230962,0.8834483685908927,0.004222042205229064
0.8393129498166364,0.8896871638580135,0.004438057511995988
0.8470868266557402,0.8961321262101112,0.004177721212423907
0.8549327066268376,0.9021737181785585,0.004068087237452029
0.8628512566366896,0.9087755467909645,0.004055126835650859
0.8708431497690724,0.9148754033703836,0.003535873167474654
0.8789090653419954,0.9210021513087128,0.0032825222800736604
0.8870496889654403,0.9270168519182505,0.003229120296700757
0.8952657125996392,0.933148081749731,0.0028878142185959584
0.9035578346138929,0.9394496235209754,0.0029639289512698144
0.9119267598459299,0.9452984940839011,0.0027214151336991898
0.9203731996618221,0.9516807099318753,0.0026140065208185206
0.9288978720164498,0.9575878451057726,0.0021760707977733456
0.9375015015145289,0.963642882753675,0.0021270821253679658
0.9461848194722002,0.9694021154535675,0.0019044442463171754
0.9549485639791966,0.9752778773754034,0.0017449606329852153
0.9637934799615786,0.9810102187163858,0.0015528680040117352
0.9727203192450538,0.9865274291860882,0.0013579799322711223
0.9817298406188841,0.9916098960200788,0.0008615396109490584
0.9908228099003797,0.9963069200430261,0.0004032043534377565
1.0,1.0,0.0


==> data_2/flickr/gcn/roc_g-base-MI_mean.csv <==
fpr,tpr_mean,tpr_std
0.0001,0.0,0.0
0.00010092621909870473,0.0010801362495518108,0.00031933816327717033
0.00010186101701559753,0.0010801362495518108,0.00031933816327717033
0.00010280447320933097,0.0010801362495518108,0.00031933816327717033
0.00010375666787451859,0.0010801362495518108,0.00031933816327717033
0.00010471768194855202,0.0010801362495518108,0.00031933816327717033
0.0001056875971184804,0.0010801362495518108,0.00031933816327717033
0.00010666649582795387,0.0010801362495518108,0.00031933816327717033
0.00010765446128423159,0.0010801362495518108,0.00031933816327717033
0.00010865157746525384,0.0010801362495518108,0.00031933816327717033
0.00010965792912678099,0.0010801362495518108,0.00031933816327717033
0.00011067360180959734,0.0010801362495518108,0.00031933816327717033
0.00011169868184678226,0.0010801362495518108,0.00031933816327717033
0.00011273325637104872,0.0010801362495518108,0.00031933816327717033
0.00011377741332214914,0.0010801362495518108,0.00031933816327717033
0.00011483124145435111,0.0010801362495518108,0.00031933816327717033
0.00011589483034398106,0.0010801362495518108,0.00031933816327717033
0.00011696827039703847,0.0010801362495518108,0.00031933816327717033
0.00011805165285688056,0.0010801362495518108,0.00031933816327717033
0.0001191450698119776,0.0010801362495518108,0.00031933816327717033
0.00012024861420374123,0.0010801362495518108,0.00031933816327717033
0.00012136237983442405,0.0010801362495518108,0.00031933816327717033
0.00012248646137509307,0.0010801362495518108,0.00031933816327717033
0.00012362095437367691,0.0010801362495518108,0.00031933816327717033
0.00012476595526308696,0.0010801362495518108,0.00031933816327717033
0.0001259215613694151,0.0010801362495518108,0.00031933816327717033
0.0001270878709202058,0.0010801362495518108,0.00031933816327717033
0.000128264983052806,0.0010801362495518108,0.00031933816327717033
0.0001294529978227916,0.0010801362495518108,0.00031933816327717033
0.00013065201621247213,0.0010801362495518108,0.00031933816327717033
0.00013186214013947485,0.0010801362495518108,0.00031933816327717033
0.00013308347246540747,0.0010801362495518108,0.00031933816327717033
0.00013431611700460153,0.0010801362495518108,0.00031933816327717033
0.0001355601785329369,0.00142524202223019,0.00036152703387723614
0.0001368157627967472,0.00142524202223019,0.00036152703387723614
0.00013808297652180923,0.00142524202223019,0.00036152703387723614
0.0001393619274224142,0.00142524202223019,0.00036152703387723614
0.00014065272421052364,0.00142524202223019,0.00036152703387723614
0.00014195547660501016,0.00142524202223019,0.00036152703387723614
0.0001432702953409831,0.00142524202223019,0.00036152703387723614
0.00014459729217920195,0.00142524202223019,0.00036152703387723614
0.00014593657991557562,0.00142524202223019,0.00036152703387723614
0.00014728827239075018,0.00142524202223019,0.00036152703387723614
0.0001486524844997857,0.00142524202223019,0.00036152703387723614
0.00015002933220192182,0.00142524202223019,0.00036152703387723614
0.0001514189325304352,0.00142524202223019,0.00036152703387723614
0.00015282140360258693,0.00142524202223019,0.00036152703387723614
0.0001542368646296629,0.00142524202223019,0.00036152703387723614
0.00015566543592710622,0.00142524202223019,0.00036152703387723614
0.00015710723892474503,0.00142524202223019,0.00036152703387723614
0.00015856239617711372,0.00142524202223019,0.00036152703387723614
0.00016003103137387001,0.00142524202223019,0.00036152703387723614
0.00016151326935030913,0.00142524202223019,0.00036152703387723614
0.0001630092360979741,0.00142524202223019,0.00036152703387723614
0.00016451905877536624,0.00142524202223019,0.00036152703387723614
0.00016604286571875296,0.00142524202223019,0.00036152703387723614
0.0001675807864530767,0.00142524202223019,0.00036152703387723614
0.00016913295170296487,0.00142524202223019,0.00036152703387723614
0.0001706994934038408,0.00142524202223019,0.00036152703387723614
0.0001722805447131394,0.00142524202223019,0.00036152703387723614
0.00017387624002162505,0.00142524202223019,0.00036152703387723614
0.00017548671496481503,0.00142524202223019,0.00036152703387723614
0.00017711210643450888,0.00142524202223019,0.00036152703387723614
0.00017875255259042355,0.00142524202223019,0.00036152703387723614
0.00018040819287193827,0.0016045177482968804,0.0003730725514284357
0.00018207916800994624,0.0016045177482968804,0.0003730725514284357
0.00018376562003881704,0.0016045177482968804,0.0003730725514284357
0.00018546769230846994,0.0016045177482968804,0.0003730725514284357
0.00018718552949655793,0.0016045177482968804,0.0003730725514284357
0.00018891927762076664,0.0016045177482968804,0.0003730725514284357
0.0001906690840512252,0.0016045177482968804,0.0003730725514284357
0.00019243509752303302,0.0016045177482968804,0.0003730725514284357
0.00019421746814890265,0.0016045177482968804,0.0003730725514284357
0.00019601634743191858,0.0016045177482968804,0.0003730725514284357
0.00019783188827841644,0.0016045177482968804,0.0003730725514284357
0.00019966424501097934,0.0016045177482968804,0.0003730725514284357
0.00020151357338155586,0.0016045177482968804,0.0003730725514284357
0.0002033800305846982,0.0016045177482968804,0.0003730725514284357
0.00020526377527092522,0.0016045177482968804,0.0003730725514284357
0.0002071649675602069,0.0016045177482968804,0.0003730725514284357
0.000209083769055575,0.0016045177482968804,0.0003730725514284357
0.00021102034285685965,0.0016045177482968804,0.0003730725514284357
0.0002129748535745521,0.0016045177482968804,0.0003730725514284357
0.00021494746734379805,0.0016045177482968804,0.0003730725514284357
0.00021693835183851843,0.0016045177482968804,0.0003730725514284357
0.00021894767628566206,0.0016045177482968804,0.0003730725514284357
0.00022097561147959031,0.0016045177482968804,0.0003730725514284357
0.00022302232979659386,0.0016045177482968804,0.0003730725514284357
0.00022508800520954617,0.0017613840086052348,0.0004366109314434404
0.0002271728133026905,0.0017613840086052348,0.0004366109314434404
0.00022927693128656486,0.0017613840086052348,0.0004366109314434404
0.0002314005380130654,0.0017613840086052348,0.0004366109314434404
0.00023354381399064793,0.0017613840086052348,0.0004366109314434404
0.00023570694139967278,0.0017613840086052348,0.0004366109314434404
0.00023789010410788934,0.0017613840086052348,0.0004366109314434404
0.00024009348768606518,0.0017613840086052348,0.0004366109314434404
0.00024231727942376007,0.0017613840086052348,0.0004366109314434404
0.00024456166834524467,0.0017613840086052348,0.0004366109314434404
0.00024682684522556923,0.0017613840086052348,0.0004366109314434404
0.00024911300260677886,0.0017613840086052348,0.0004366109314434404
0.0002514203348142797,0.0017613840086052348,0.0004366109314434404
0.00025374903797335715,0.0017613840086052348,0.0004366109314434404
0.00025609931002584595,0.0017613840086052348,0.0004366109314434404
0.00025847135074695635,0.0017613840086052348,0.0004366109314434404
0.0002608653617622548,0.0017613840086052348,0.0004366109314434404
0.000263281546564802,0.0017613840086052348,0.0004366109314434404
0.00026572011053245065,0.0017613840086052348,0.0004366109314434404
0.00026818126094530154,0.0017613840086052348,0.0004366109314434404
0.0002706652070033241,0.0018779132305485838,0.00041801646719234097
0.0002731721598441376,0.0018779132305485838,0.00041801646719234097
0.0002757023325609583,0.0018779132305485838,0.00041801646719234097
0.0002782559402207126,0.0018779132305485838,0.00041801646719234097
0.00028083319988231727,0.0018779132305485838,0.00041801646719234097
0.0002834343306151309,0.0018779132305485838,0.00041801646719234097
0.0002860595535175742,0.0018779132305485838,0.00041801646719234097
0.00028870909173592344,0.0018779132305485838,0.00041801646719234097
0.00029138317048327885,0.0018779132305485838,0.00041801646719234097
0.00029408201705870637,0.0018779132305485838,0.00041801646719234097
0.00029680586086656025,0.0018779132305485838,0.00041801646719234097
0.00029955493343598134,0.0018779132305485838,0.00041801646719234097
0.0003023294684405776,0.0018779132305485838,0.00041801646719234097
0.00030512970171828706,0.0018779132305485838,0.00041801646719234097
0.00030795587129142264,0.0018779132305485838,0.00041801646719234097
0.00031080821738690636,0.0018779132305485838,0.00041801646719234097
0.00031368698245668765,0.0018779132305485838,0.00041801646719234097
0.00031659241119835204,0.002034779490856938,0.0003786544021140406
0.00031952475057592136,0.002034779490856938,0.0003786544021140406
0.0003224842498408442,0.002034779490856938,0.0003786544021140406
0.0003254711605531848,0.002034779490856938,0.0003786544021140406
0.00032848573660300434,0.002034779490856938,0.0003786544021140406
0.0003315282342319423,0.002034779490856938,0.0003786544021140406
0.00033459891205499747,0.002034779490856938,0.0003786544021140406
0.0003376980310825091,0.002034779490856938,0.0003786544021140406
0.0003408258547423452,0.002034779490856938,0.0003786544021140406
0.00034398264890229247,0.002034779490856938,0.0003786544021140406
0.00034716868189265597,0.002034779490856938,0.0003786544021140406
0.00035038422452906756,0.002034779490856938,0.0003786544021140406
0.00035362955013550426,0.002034779490856938,0.0003786544021140406
0.000356904934567523,0.002034779490856938,0.0003786544021140406
0.000360210656235707,0.0021782000717102904,0.0003063173510544832
0.00036354699612933176,0.0021782000717102904,0.0003063173510544832
0.00036691423784024937,0.0021782000717102904,0.0003063173510544832
0.0003703126675869927,0.0021782000717102904,0.0003063173510544832
0.0003737425742391064,0.0021782000717102904,0.0003063173510544832
0.00037720424934169976,0.0021782000717102904,0.0003063173510544832
0.0003806979871402284,0.0021782000717102904,0.0003063173510544832
0.0003842240846055061,0.0021782000717102904,0.0003063173510544832
0.00038778284145894574,0.0021782000717102904,0.0003063173510544832
0.0003913745601980384,0.0021782000717102904,0.0003063173510544832
0.0003949995461220643,0.0021782000717102904,0.0003063173510544832
0.00039865810735804387,0.0021782000717102904,0.0003063173510544832
0.0004023505548869293,0.0021782000717102904,0.0003063173510544832
0.00040607720257003656,0.0022992111868053067,0.00024461813515891097
0.0004098383671757261,0.0022992111868053067,0.00024461813515891097
0.0004136343684063274,0.0022992111868053067,0.00024461813515891097
0.0004174655289253135,0.0022992111868053067,0.00024461813515891097
0.0004213321743847289,0.0022992111868053067,0.00024461813515891097
0.0004252346334528682,0.0022992111868053067,0.00024461813515891097
0.00042917323784221574,0.0022992111868053067,0.00024461813515891097
0.0004331483223376398,0.0022992111868053067,0.00024461813515891097
0.0004371602248248502,0.0022992111868053067,0.00024461813515891097
0.000441209286319119,0.0022992111868053067,0.00024461813515891097
0.0004452958509942655,0.0022992111868053067,0.00024461813515891097
0.00044942026621191424,0.002429186088203657,0.00031818284957509584
0.0004535828825510186,0.002429186088203657,0.00031818284957509584
0.00045778405383766163,0.002429186088203657,0.00031818284957509584
0.0004620241371751313,0.002429186088203657,0.00031818284957509584
0.0004663034929742731,0.002429186088203657,0.00031818284957509584
0.00047062248498412813,0.002429186088203657,0.00031818284957509584
0.00047498148032285,0.002429186088203657,0.00031818284957509584
0.0004793808495089107,0.002429186088203657,0.00031818284957509584
0.00048382096649259574,0.002429186088203657,0.00031818284957509584
0.000488302208687788,0.002429186088203657,0.00031818284957509584
0.0004928249570040513,0.002429186088203657,0.00031818284957509584
0.0004973895958790063,0.002684653997848692,0.0004254258685939149
0.000501996513311008,0.002684653997848692,0.0004254258685939149
0.0005066461008921268,0.002684653997848692,0.0004254258685939149
0.0005113387538414326,0.002684653997848692,0.0004254258685939149
0.0005160748710385908,0.002684653997848692,0.0004254258685939149
0.000520854855057766,0.002684653997848692,0.0004254258685939149
0.0005256791122018419,0.002684653997848692,0.0004254258685939149
0.0005305480525369575,0.002684653997848692,0.0004254258685939149
0.0005354620899273607,0.002684653997848692,0.0004254258685939149
0.0005404216420705915,0.0028415202581570454,0.00040098404826988885
0.0005454271305329836,0.0028415202581570454,0.00040098404826988885
0.0005504789807854967,0.0028415202581570454,0.00040098404826988885
0.0005555776222398878,0.0028415202581570454,0.00040098404826988885
0.0005607234882852032,0.0028415202581570454,0.00040098404826988885
0.0005659170163246243,0.0028415202581570454,0.00040098404826988885
0.0005711586478126435,0.0028415202581570454,0.00040098404826988885
0.0005764488282925873,0.0028415202581570454,0.00040098404826988885
0.0005817880074344935,0.0028415202581570454,0.00040098404826988885
0.0005871766390733255,0.0029625313732520617,0.0005317547917338348
0.0005926151812475553,0.0029625313732520617,0.0005317547917338348
0.0005981040962380944,0.0029625313732520617,0.0005317547917338348
0.0006036438506075864,0.0029625313732520617,0.0005317547917338348
0.0006092349152400712,0.0029625313732520617,0.0005317547917338348
0.0006148777653810023,0.0029625313732520617,0.0005317547917338348
0.0006205728806776501,0.0029625313732520617,0.0005317547917338348
0.0006263207452198692,0.0029625313732520617,0.0005317547917338348
0.0006321218475812448,0.0030925062746504127,0.0005157964772807478
0.0006379766808606282,0.0030925062746504127,0.0005157964772807478
0.000643885742724042,0.0030925062746504127,0.0005157964772807478
0.0006498495354469888,0.0030925062746504127,0.0005157964772807478
0.0006558685659571436,0.0030925062746504127,0.0005157964772807478
0.0006619433458774394,0.0030925062746504127,0.0005157964772807478
0.0006680743915695614,0.0030925062746504127,0.0005157964772807478
0.0006742622241778342,0.003186626030835425,0.0004920793027245754
0.0006805073696735206,0.003186626030835425,0.0004920793027245754
0.0006868103588995307,0.003186626030835425,0.0004920793027245754
0.0006931717276155408,0.003186626030835425,0.0004920793027245754
0.0006995920165435374,0.003186626030835425,0.0004920793027245754
0.0007060717714137773,0.003186626030835425,0.0004920793027245754
0.0007126115430111746,0.003186626030835425,0.0004920793027245754
0.0007192118872221193,0.0033390103979921123,0.0006645203288599327
0.0007258733650817253,0.0033390103979921123,0.0006645203288599327
0.000732596542821523,0.0033390103979921123,0.0006645203288599327
0.0007393819919175866,0.0033390103979921123,0.0006645203288599327
0.0007462302891391107,0.0033390103979921123,0.0006645203288599327
0.0007531420165974376,0.0033390103979921123,0.0006645203288599327
0.0007601177617955331,0.0033390103979921123,0.0006645203288599327
0.0007671581176779302,0.0034645034062387955,0.0006217656492673135
0.000774263682681127,0.0034645034062387955,0.0006217656492673135
0.0007814350607844542,0.0034645034062387955,0.0006217656492673135
0.0007886728615614156,0.0034645034062387955,0.0006217656492673135
0.0007959777002314986,0.0034645034062387955,0.0006217656492673135
0.0008033501977124734,0.0034645034062387955,0.0006217656492673135
0.0008107909806731687,0.0036706704912154893,0.0005737484586495543
0.000818300681586739,0.0036706704912154893,0.0005737484586495543
0.0008258799387844272,0.0036706704912154893,0.0005737484586495543
0.0008335293965098195,0.0036706704912154893,0.0005737484586495543
0.0008412497049736118,0.0036706704912154893,0.0005737484586495543
0.0008490415204088747,0.0036706704912154893,0.0005737484586495543
0.0008569055051268347,0.003881319469343851,0.0007020678945229437
0.0008648423275731727,0.003881319469343851,0.0007020678945229437
0.000872852662384838,0.003881319469343851,0.0007020678945229437
0.0008809371904473991,0.003881319469343851,0.0007020678945229437
0.0008890965989529158,0.003881319469343851,0.0007020678945229437
0.000897331581458352,0.0041009322337755465,0.0006091455431419599
0.0009056428379445294,0.0041009322337755465,0.0006091455431419599
0.0009140310748756232,0.0041009322337755465,0.0006091455431419599
0.0009224970052592174,0.0041009322337755465,0.0006091455431419599
0.0009310413487069075,0.0041009322337755465,0.0006091455431419599
0.000939664831495469,0.0041009322337755465,0.0006091455431419599
0.0009483681866285928,0.004230907135173897,0.0005874909278466285
0.0009571521538991865,0.004230907135173897,0.0005874909278466285
0.0009660174799522646,0.004230907135173897,0.0005874909278466285
0.0009749649183484086,0.004230907135173897,0.0005874909278466285
0.0009839952296278227,0.004230907135173897,0.0005874909278466285
0.00099310918137498,0.004396737181785586,0.000587585897364044
0.0010023075482838654,0.004396737181785586,0.000587585897364044
0.0010115911122238297,0.004396737181785586,0.000587585897364044
0.0010209606623060466,0.004396737181785586,0.000587585897364044
0.0010304169949505876,0.004396737181785586,0.000587585897364044
0.0010399609139541202,0.00457153101470061,0.000684620487473981
0.0010495932305582276,0.00457153101470061,0.000684620487473981
0.00105931476351837,0.00457153101470061,0.000684620487473981
0.001069126339173476,0.00457153101470061,0.000684620487473981
0.0010790287915161836,0.004679096450340624,0.0007362077011870491
0.0010890229622637305,0.004679096450340624,0.0007362077011870491
0.0010991097009294972,0.004679096450340624,0.0007362077011870491
0.0011092898648952228,0.004679096450340624,0.0007362077011870491
0.0011195643194838783,0.004679096450340624,0.0007362077011870491
0.0011299339380332217,0.004898709214772321,0.0008304749000526724
0.0011403996019700331,0.004898709214772321,0.0008304749000526724
0.0011509622008850323,0.004898709214772321,0.0008304749000526724
0.0011616226326085018,0.004898709214772321,0.0008304749000526724
0.0011723818032865986,0.005046611688777339,0.0007987332165631219
0.001183240627458378,0.005046611688777339,0.0007987332165631219
0.0011942000281335325,0.005046611688777339,0.0007987332165631219
0.0012052609368708425,0.005046611688777339,0.0007987332165631219
0.001216424293857368,0.005279670132664038,0.0007819587123544062
0.001227691047988359,0.005279670132664038,0.0007819587123544062
0.0012390621569479156,0.005279670132664038,0.0007819587123544062
0.0012505385872903913,0.005279670132664038,0.0007819587123544062
0.0012621213145225473,0.005467909645034063,0.000757662383955179
0.0012738113231864786,0.005467909645034063,0.000757662383955179
0.0012856096069432965,0.005467909645034063,0.000757662383955179
0.0012975171686575868,0.005467909645034063,0.000757662383955179
0.0013095350204826678,0.00562029401219075,0.0006741736717925274
0.001321664183946605,0.00562029401219075,0.0006741736717925274
0.0013339056900390587,0.00562029401219075,0.0006741736717925274
0.001346260579298911,0.0058578343492291145,0.0007361622249203699
0.0013587299019027091,0.0058578343492291145,0.0007361622249203699
0.0013713147177539457,0.0058578343492291145,0.0007361622249203699
0.0013840160965731315,0.0058578343492291145,0.0007361622249203699
0.0013968351179887398,0.005920580853352456,0.0007671619848747599
0.0014097728716289677,0.005920580853352456,0.0007671619848747599
0.001422830457214352,0.005920580853352456,0.0007671619848747599
0.0014360089846512606,0.006090892793115812,0.0008544248629515916
0.0014493095741262166,0.006090892793115812,0.0008544248629515916
0.00146273335620113,0.006090892793115812,0.0008544248629515916
0.001476281471909391,0.006090892793115812,0.0008544248629515916
0.0014899550728528536,0.0062567228397274995,0.000865519984946425
0.0015037553212997384,0.0062567228397274995,0.000865519984946425
0.0015176833902834053,0.0062567228397274995,0.000865519984946425
0.0015317404637020797,0.00637325206167085,0.0008903325837852302
0.0015459277364194785,0.00637325206167085,0.0008903325837852302
0.001560246414366368,0.00637325206167085,0.0008903325837852302
0.0015746977146430868,0.006489781283614199,0.0009405570734725475
0.001589282865622978,0.006489781283614199,0.0009405570734725475
0.00160400310705682,0.006489781283614199,0.0009405570734725475
0.0016188596901781992,0.0066825026891358915,0.0008997213676964454
0.0016338538778098604,0.0066825026891358915,0.0008997213676964454
0.001648986944471065,0.0066825026891358915,0.0008997213676964454
0.0016642601764859037,0.006861778415202581,0.0008914975065917968
0.0016796748720926532,0.006861778415202581,0.0008914975065917968
0.0016952323415541214,0.006861778415202581,0.0008914975065917968
0.0017109339072690134,0.007054499820724275,0.000902136797925461
0.001726780903884356,0.007054499820724275,0.000902136797925461
0.0017427746784089192,0.007054499820724275,0.000902136797925461
0.0017589165903277326,0.0071799928289709575,0.000889329278774415
0.001775208011717636,0.0071799928289709575,0.000889329278774415
0.0017916503273638995,0.0071799928289709575,0.000889329278774415
0.0018082449348779518,0.007390641807099319,0.0008849642763646895
0.0018249932448161524,0.007390641807099319,0.0008849642763646895
0.0018418966807997109,0.007547508067407674,0.0008843966316820357
0.0018589566796356884,0.007547508067407674,0.0008843966316820357
0.0018761746914391195,0.007547508067407674,0.0008843966316820357
0.0018935521797562953,0.007699892434564359,0.0009360375398743324
0.001911090621689138,0.007699892434564359,0.0009360375398743324
0.0019287915080207778,0.007888131946934385,0.000976234567509534
0.0019466563433422632,0.007888131946934385,0.000976234567509534
0.0019646866461804444,0.007888131946934385,0.000976234567509534
0.0019828839491270716,0.007950878451057727,0.0009670924316429674
0.002001249798969037,0.007950878451057727,0.0009670924316429674
0.0020197857568198785,0.008089817138759411,0.0009613170354962327
0.002038493398252464,0.008089817138759411,0.0009613170354962327
0.0020573743134329114,0.008089817138759411,0.0009613170354962327
0.0020764301072557748,0.008157045536034422,0.0009356082414157511
0.002095662399480433,0.008157045536034422,0.0009356082414157511
0.0021150728248687948,0.008399067766224453,0.0009691672944263542
0.0021346630333242455,0.008399067766224453,0.0009691672944263542
0.002154434690031882,0.008578343492291144,0.0008790809393299055
0.00217438947560008,0.008578343492291144,0.0008790809393299055
0.0021945290862033138,0.008578343492291144,0.0008790809393299055
0.0022148552337263594,0.008780028684116172,0.0009648396284665474
0.0022353696459097966,0.008780028684116172,0.0009648396284665474
0.002256074066496859,0.00906238795267121,0.00115176806057661
0.00227697025538168,0.00906238795267121,0.00115176806057661
0.002298059988758851,0.009116170670491216,0.0012411958240045604
0.0023193450592744274,0.009116170670491216,0.0012411958240045604
0.0023408272761782944,0.009250627465041236,0.0012712223618791024
0.002362508465477945,0.009250627465041236,0.0012712223618791024
0.0023843904700937206,0.00937163858013625,0.0012716173408901877
0.002406475150015424,0.00937163858013625,0.0012716173408901877
0.0024287643824604504,0.009568841878809608,0.0013713990888374972
0.0024512600620333396,0.009568841878809608,0.0013713990888374972
0.0024739641008868114,0.00966744352814629,0.001382550835191837
0.0024968784288843266,0.00966744352814629,0.001382550835191837
0.002520004993764092,0.00973019003226963,0.0013715943729702296
0.002543345761304648,0.00973019003226963,0.0013715943729702296
0.002566902715491952,0.009819827895302977,0.0013619597479058304
0.002590677858688006,0.009819827895302977,0.0013619597479058304
0.002614673211801092,0.010052886339189673,0.001409569449053423
0.00263889081445751,0.010052886339189673,0.001409569449053423
0.002663332725174981,0.01012459662961635,0.0014397120135484851
0.0026880010215376074,0.01012459662961635,0.0014397120135484851
0.0027128978003724646,0.010227680172104696,0.001491242889893093
0.0027380251779278576,0.01043384725708139,0.0015811762200025165
0.00276338529005317,0.01043384725708139,0.0015811762200025165
0.0027889802923804397,0.010608641089996415,0.001696166132293655
0.002814812360507581,0.010608641089996415,0.001696166132293655
0.0028408836901833013,0.010693797059878093,0.001684831539782469
0.00286719649749377,0.010693797059878093,0.001684831539782469
0.0028937530190509503,0.010774471136608104,0.0016585292556903536
0.002920555512182745,0.010868590892793118,0.0016881467011617254
0.0029476062551248585,0.010868590892793118,0.0016881467011617254
0.0029749075472144406,0.01097615632843313,0.0016593701226538375
0.003002461709085549,0.01097615632843313,0.0016593701226538375
0.003030271082866396,0.011115095016134814,0.0016261581001778152
0.003058338032378432,0.011200250986016494,0.0016642052448344765
0.0030866649433372744,0.011200250986016494,0.0016642052448344765
0.003115254223555488,0.011312298314808174,0.0016140624161857377
0.0031441083031472647,0.011352635353173181,0.0016143182143827973
0.0031732296347349765,0.011352635353173181,0.0016143182143827973
0.00320262069365765,0.011522947292936537,0.0016754329332695206
0.003232283978181381,0.011702223019003227,0.0016041101252300663
0.00326222200971167,0.011702223019003227,0.0016041101252300663
0.003292437333007769,0.011782897095733238,0.0016143735167719055
0.0033229325163989716,0.011841161706704911,0.0015985837770644395
0.0033537101520029287,0.011841161706704911,0.0015985837770644395
0.0033847728559459832,0.011944245249193259,0.0016368628118159664
0.0034161232685855285,0.012033883112226605,0.0016600156193100496
0.0034477640547344642,0.012033883112226605,0.0016600156193100496
0.0034796979038876916,0.012145930441018287,0.0016708373706245748
0.003511927530450728,0.01222212262459663,0.001720986017488963
0.0035444556739704356,0.012365543205449981,0.0017631881332247571
0.0035772850993678732,0.012365543205449981,0.0017631881332247571
0.0036104185971733375,0.012441735389028324,0.001745600051629383
0.0036438589837635444,0.012652384367156686,0.001774242316988288
0.0036776091016010306,0.012782359268555038,0.001878098035665045
0.003711671819475767,0.012782359268555038,0.001878098035665045
0.003746050032748993,0.012889924704195052,0.001806301175803276
0.0037807466635993493,0.013064718537110073,0.0017911692201587398
0.0038157646612712484,0.01313642882753675,0.0018041065898937697
0.003851107002325569,0.01313642882753675,0.0018041065898937697
0.0038867766908926675,0.013235030476873433,0.001806653297555755
0.0039227767589277195,0.013445679455001792,0.001882395123700251
0.0039591102664684585,0.013548762997490138,0.0018923345734768516
0.003995780301895269,0.013759411975618502,0.0018341113007317809
0.004032789982193705,0.013759411975618502,0.0018341113007317809
0.004070142453219439,0.013826640372893512,0.0018643155148653067
0.004107840889965647,0.013920760129078521,0.001785796814186159
0.004145888496832911,0.014068662603083542,0.0017645800175172923
0.004184288507901585,0.014162782359268555,0.0017770013984939952
0.0042230441872066725,0.014247938329150233,0.0018006392703837947
0.0042621588290153245,0.014409286482610256,0.0018708884425189852
0.004301635758106795,0.014409286482610256,0.0018708884425189852
0.004341478330055093,0.014579598422373611,0.0018085054399448375
0.004381689931514195,0.0147454284689853,0.0018070177021881875
0.004422273980505897,0.014960559340265328,0.0018751246848322531
0.004463233926710397,0.01510397992111868,0.0019489222046567346
0.004504573251759458,0.015242918608820363,0.0019977214428670144
0.0045462954695324,0.015332556471853711,0.0019729891185093205
0.0045884041264547615,0.015404266762280386,0.0019843367871690545
0.004630902801799737,0.015498386518465402,0.0019355690936665678
0.004673795107992464,0.01559698816780208,0.0019261135346658653
0.004717084690917017,0.01568214413768376,0.001968685702936272
0.004760775230226368,0.015825564718537112,0.0019630089406679715
0.004804870439655134,0.01598691287199713,0.0019345598568128205
0.004849374067335233,0.01615274291860882,0.002019141364197255
0.004894289896114532,0.01624238078164216,0.002013052563454002
0.004939621743878321,0.016323054858372175,0.0019427052383604922
0.004985373463873894,0.01646199354607386,0.0018837048511120334
0.005031548945038057,0.016520258157045536,0.0018783832297397298
0.0050781521123276704,0.01657852276801721,0.0018642197376475343
0.005125186927053333,0.016699533883112225,0.001887746817011396
0.0051726573872160194,0.016789171746145574,0.0018987105980982932
0.005220567527846975,0.01691914664754392,0.0018751782468153487
0.005268921421350677,0.017008784510577267,0.0019567226677727123
0.0053177231778509665,0.017188060236643956,0.001982671423447322
0.0053669769455404765,0.017313553244890638,0.001990177015380247
0.005416686911033152,0.017416636787378988,0.0019991454133505408
0.00546685729972018,0.017452491932592327,0.0020038289827715512
0.005517492376129128,0.01766762280387236,0.001981607334071967
0.005568596444286409,0.017788633918967373,0.002019058458582936
0.005620173848083188,0.01788723556830405,0.0019967156758151803
0.005672228971644543,0.018079956973825743,0.0021516406792728747
0.005724766239702178,0.018205449982072425,0.002123616639798665
0.005777790117970507,0.018317497310864107,0.0021903831046580047
0.005831305113526219,0.01865812119039082,0.002270634195518078
0.00588531577519145,0.018770168519182506,0.0022511619284076496
0.0059398266939203566,0.01879705987809251,0.002252291905449913
0.005994842503189409,0.018940480458945856,0.0022145168662898724
0.006050367879391224,0.019048045894585874,0.002254847130958038
0.0061064075422320365,0.019240767300107563,0.0023014859546242796
0.006162966255132942,0.019352814628899248,0.0023071763634151805
0.006220048825634711,0.01944245249193259,0.0022832546587162592
0.0062776601058065,0.019626210111150948,0.0023534989526674804
0.006335804992658254,0.0197830763714593,0.0023309866253448087
0.006394488428556937,0.01984134098243098,0.0022974092780473536
0.006453715401646702,0.019980279670132665,0.002340313208300206
0.0065134909462728026,0.020271602724991032,0.0023886663849204902
0.006573820143409586,0.020365722481176046,0.0024395299363141106
0.006634708121092351,0.020580853352456078,0.0024086486821295163
0.006696160054853215,0.020679455001792756,0.002429261428412628
0.00675818116816111,0.020791502330584435,0.002394583046279183
0.006820776732865685,0.021176945141627823,0.002476310748972187
0.0068839520696454964,0.0212621011115095,0.0025080098126735247
0.00694771254846024,0.02149964144854787,0.002496490031906154
0.007012063589007177,0.021557906059519544,0.0024653581145854275
0.0070770106611818895,0.021620652563642883,0.002478738595720244
0.007142559285543126,0.021898529939046257,0.002485931595840568
0.007208715033782135,0.02201954105414127,0.002552629533659083
0.007275483529196233,0.022243635711724632,0.0025637969758475435
0.007342870447166758,0.022306382215847975,0.002622496926236883
0.00741088151564157,0.022490139835066335,0.002643835808534915
0.007479522515621821,0.02267837934743636,0.002703043594573596
0.007548799281653432,0.02287110075295805,0.0027197579551170564
0.007618717702322999,0.023005557547508066,0.002686067363389768
0.007689283720758305,0.023131050555754748,0.0026887582234831364
0.007760503335133571,0.023350663320186444,0.0027649240854937126
0.007832382599179196,0.02348512011473646,0.002797346083099807
0.00790492762269642,0.023713696665471497,0.0028035188063990466
0.007978144572076629,0.023996055934026535,0.0027968034761857302
0.00805203967082547,0.024049838651846542,0.002775896784880772
0.008126619200091946,0.024336679813553246,0.002759914721825143
0.008201889499202203,0.024484582287558263,0.0027645244777825206
0.008277856966198472,0.024628002868411616,0.00278921590087145
0.008354528058382871,0.024883470778056648,0.0028217977768789336
0.008431909292866252,0.025053782717820005,0.002844815751199597
0.008510007247122246,0.025138938687701683,0.002865644113564883
0.00858882855954625,0.025233058443886697,0.002895054742151147
0.008668379930019773,0.025551272857655072,0.0028643976698342725
0.008748668120479914,0.02566780207959842,0.0028702045920614306
0.008829699955494083,0.025860523485120114,0.0028874895913712654
0.008911482322840203,0.025900860523485125,0.002900404017016011
0.008994022174092044,0.026071172463248478,0.0029569212463772233
0.009077326525210224,0.026375941197561852,0.0030202661788796136
0.00916140245713852,0.02665381857296522,0.0029558643159746205
0.009246257116405733,0.026806202940121905,0.0029453802414094836
0.009331897715733239,0.027066152742918608,0.002867979735474266
0.009418331534647951,0.02723646468268196,0.0029312213208372243
0.009505565920101192,0.02738436715668699,0.0028829254883242336
0.009593608287093146,0.027545715310147007,0.0029302427156652523
0.009682466119303124,0.027778773754033703,0.0029879885257559583
0.009772146969725724,0.027908748655432053,0.002978130971869369
0.009862658461312821,0.0280118321979204,0.0030250473185306245
0.009954008287621519,0.02809250627465041,0.003033873483204929
0.010046204213468132,0.028312119039082106,0.003016628184615005
0.010139254075588154,0.028491394765148798,0.0030861160419653946
0.01023316578330245,0.0287647902474005,0.003154409481636776
0.010327947319189514,0.028944065973467194,0.003133823106395909
0.010423606739764012,0.029177124417353893,0.00317128912099842
0.01052015217616159,0.02940570096808892,0.0031997669047210122
0.010617591834830001,0.02961186805306561,0.003210045919571744
0.010715933998226712,0.02988974542846899,0.0031545262266466406
0.010815187025522881,0.03006005736823234,0.003167983091843081
0.01091535935331391,0.03030207959842237,0.00325413084779571
0.01101645949633657,0.030463427751882398,0.003320975631878986
0.01111849604819271,0.03090265328074579,0.0033323946390618913
0.011221477682079803,0.03109089279311581,0.003318084470465331
0.011325413151528114,0.03126120473287917,0.003348830387732502
0.011430311291144786,0.03157045536034421,0.003512068466006033
0.011536181017364784,0.031722839727500896,0.003578211557934034
0.011643031329208768,0.031973825743994266,0.0036328962649083796
0.011750871309048075,0.032260666905700966,0.0037373483143041905
0.011859710123376693,0.032516134815346,0.003929168932944398
0.011969557023590429,0.0327626389386877,0.004038459586201256
0.01208042134677329,0.032932950878451064,0.004036292544089321
0.012192312516491107,0.03327357475797777,0.003900202833053453
0.012305240043592616,0.03344388669774113,0.004020835215585024
0.012419213527017834,0.03372624596629616,0.004010856172896138
0.012534242654613994,0.03389655790605951,0.004042494813917444
0.012650337203959038,0.03412513445679455,0.003955886795233488
0.012767507043192657,0.03442093940480459,0.004022344779827516
0.01288576213185518,0.03477500896378631,0.004156468284161641
0.013005112521734086,0.03511563284331301,0.004150116357641391
0.013125568357718428,0.0352680172104697,0.00413574298277302
0.013247139878661175,0.03552348512011473,0.004225421489279836
0.013369837418249465,0.03576998924345644,0.004315279336064352
0.013493671405883065,0.03600304768734313,0.004366520806341726
0.013618652367560814,0.036213696665471494,0.004442880282928023
0.013744790926775366,0.036599139476514886,0.004629322922586757
0.01387209780541621,0.03694424524919325,0.0046701168927935546
0.014000583824680975,0.0372803872355683,0.004646579893974535
0.014130259905995337,0.037508963786303334,0.004673480219370438
0.014261137071941283,0.037733058443886705,0.004720570495572331
0.014393226447194065,0.03797508067407672,0.004854903856865062
0.014526539259467812,0.03834259591251345,0.0049044941706155405
0.014661086840469845,0.03866977411258517,0.004922552568590179
0.014796880626863964,0.03907314449623521,0.004976529687650277
0.014933932161242518,0.03930620294012191,0.004931078342506574
0.015072253093107555,0.03967820007171029,0.005064210931134819
0.015211855179861048,0.040032269630692015,0.005009073435173464
0.015352750287804227,0.040363929723915386,0.004966940678163262
0.015494950393146316,0.04066869845822876,0.005007754352586092
0.015638467583022463,0.04083004661168878,0.005026962611199945
0.01578331405652118,0.04109896020078881,0.005079391024204801
0.01592950212572123,0.04145302975977052,0.004994600224951396
0.016077044216738237,0.041695051989960555,0.004884283451193374
0.016225952870780873,0.042017748296880604,0.004830994353769037
0.016376240745216875,0.042255288633918975,0.004915928340282044
0.016527920614648955,0.042586948727142346,0.005058025971690652
0.016681005372000592,0.04294101828612406,0.005052845074118821
0.016835508029612024,0.043209931875224095,0.005020940697068572
0.01699144172034626,0.0437432771602725,0.00501709631370931
0.01714881969870539,0.04401667264252419,0.005066651965033264
0.01730765534195726,0.044437970598780935,0.005146235673844338
0.017467962151272456,0.04478755826461096,0.00519057710369131
0.017629753752872058,0.04508784510577268,0.005155584290081899
0.017793043899185772,0.045397095733237726,0.005163433556908565
0.01795784647002095,0.04584080315525278,0.005172172878657995
0.018124175473742378,0.04625761921835784,0.0051609258581651425
0.01829204504846294,0.046674435281462895,0.005152821552382178
0.018461469463245474,0.047059878092506266,0.005226655268084561
0.018632463119315597,0.04738257439942632,0.005309054211529666
0.018805040551285814,0.04772768017210469,0.005299572016189182
0.018979216428391014,0.048153460021513085,0.005277616060490022
0.01915500555573528,0.04847615632843313,0.005355240315872661
0.019332422875550453,0.04879437074220151,0.005484459033257066
0.019511483468466165,0.04917533166009322,0.005366963863741962
0.019692202554791715,0.049475618501254925,0.005293672593438911
0.01987459549580984,0.049852097525994975,0.005361648563075972
0.02005867779508234,0.05026891358910004,0.005485482430312226
0.020244465099768037,0.050609537468626745,0.005487947565326923
0.020431973201952704,0.05111599139476515,0.005683636264260252
0.020621218039991424,0.051721046970240235,0.005789415591725835
0.02081221569986339,0.052200609537468634,0.005783786205356176
0.021004982416539152,0.05255019720329866,0.005929862507911284
0.02119953457536071,0.053043205449982075,0.005952702915457809
0.021395888713434216,0.05340623879526711,0.005943320048709112
0.021594061521035653,0.053809609178917174,0.0059514635968956385
0.02179406984302956,0.05438777339548225,0.006000726979938394
0.021995930680300747,0.05462979562567229,0.005933971242327207
0.022199661191199548,0.05511832197920402,0.006076921191938073
0.022405278693000182,0.0554230907135174,0.006172376725506056
0.022612800663372772,0.05602814628899248,0.006192674294913053
0.022822244741868985,0.05639117963427752,0.006175615808941514
0.023033628731421313,0.05679455001792757,0.00624540727804426
0.02324697059985648,0.05726963069200432,0.006276741613996073
0.023462288481422625,0.05759680889207601,0.006092461125552412
0.02367960067833076,0.05811222660451776,0.006093001457297489
0.023898925662310503,0.05849318752240947,0.006142953741825053
0.02412028207618007,0.05893241305127287,0.006170468992264397
0.024343688735431104,0.05938060236643957,0.006167646997278883
0.024569164629827903,0.05981982789530298,0.006091823655641042
0.024796728925021577,0.06016941556113302,0.005956076454524894
0.025026400964179192,0.060568304051631404,0.006030777276643373
0.025258200269627846,0.060953746862674796,0.006111903058790454
0.025492146544514233,0.06152742918608821,0.006246657952514325
0.025728259674479323,0.0619801003944066,0.006280994775011943
0.025966559729348696,0.06230727859447831,0.006391856387361741
0.026207066964838526,0.06280476873431337,0.0063809962900192654
0.0264498018242772,0.06331570455360344,0.0063282768897405875
0.02669478494034321,0.06361150950161348,0.006298545692285916
0.026942037136818822,0.06408659017569021,0.006305819970866071
0.02719157943036019,0.0646199354607386,0.006371361387477759
0.027443433032283655,0.06512190749372535,0.006347256736787041
0.02769761935036891,0.06561491574040876,0.006475538601799162
0.027954159990678566,0.06607655073503046,0.006485596903152253
0.028213076759394707,0.0665112943707422,0.006491717920854383
0.02847439166467248,0.06699982072427393,0.0066169451751528245
0.028738126918510663,0.06751972032986733,0.006711384540994549
0.029004304938639917,0.06801272857655075,0.006826460964817007
0.02927294835042816,0.06862226604517749,0.006886882519803262
0.0295440799888038,0.06918698458228756,0.006883400975839361
0.029817722900196734,0.06989064180709932,0.006873281861400795
0.030093900344497212,0.07029401219074936,0.007016360427214823
0.030372635797033115,0.07067945500179276,0.007033542432373217
0.030653952950565267,0.07116327984148893,0.006961274126701176
0.030937875717301368,0.0718088920760129,0.00695474679942015
0.03122442823092858,0.072588741484403,0.0068176913658047665
0.03151363484866479,0.07317138759411976,0.006735582786264069
0.0318055201533292,0.07361957690928647,0.006782144175131462
0.032100108955431715,0.07415292219433489,0.006836654277494429
0.03239742629528195,0.07469971315883829,0.006903022443779404
0.03269749744511768,0.07531821441376838,0.007104935559222079
0.03300034791125285,0.07585155969881678,0.007114195023095869
0.03330600343624589,0.07633112226604519,0.006960862483840831
0.03361449000108765,0.07679723915381859,0.0070225622971615415
0.03392583382740992,0.07730817497310864,0.007058549320464702
0.034240061379714255,0.07789530297597705,0.007171869348399782
0.034557199367621395,0.07854965937612046,0.007340192297236611
0.03487727474814178,0.07918160631050555,0.0074093118057494784
0.03520031472796679,0.07963875941197561,0.00741763321430894
0.0355263467657814,0.08035138042309072,0.007834124732393944
0.03585539857459817,0.08091609896020077,0.007893059358628031
0.0361874981241128,0.08149874506991753,0.007942052931134867
0.03652267364308175,0.08213069200430262,0.007875112677754878
0.03686095362172158,0.0828029759770527,0.008011362243360284
0.03720236681413066,0.08349318752240945,0.008051773679971494
0.03754694224073337,0.08404446038006455,0.00810807931174174
0.037894709190746674,0.08455987809250627,0.008007817724312609
0.03824569722466999,0.08510218716385802,0.008150114536801993
0.038599936176797675,0.08565794191466475,0.008136821848467573
0.03895745615775501,0.08626299749013985,0.00817025205202965
0.0393182875570577,0.0867470419505199,0.008164846811759352
0.03968246104569482,0.08735657941914665,0.008010810605250924
0.04005000757873611,0.08820813911796344,0.007989412278483201
0.04042095839796306,0.08884904983865186,0.007975620897615353
0.04079534503452449,0.08964783855508385,0.008173559422793769
0.04117319931161679,0.09022947292936537,0.008146279699024702
0.04155455334718875,0.09112585155969881,0.008104995675686389
0.04193943955667186,0.09178917174614556,0.008111002176659835
0.04232789065573549,0.09244801003944067,0.008023577701643353
0.042719939663067766,0.09320544998207243,0.008129313538489195
0.04311561990318229,0.09383739691645751,0.008281901752514668
0.0435149650092505,0.0947830763714593,0.008204484609516574
0.04391800892596086,0.09543743277160271,0.008285408485118976
0.044324785912403956,0.09611868053065616,0.008367699715429777
0.04473533054498463,0.09686715668698459,0.00829165172567694
0.04514967772036102,0.097521513087128,0.008212659352089278
0.04556786265841064,0.09820276084618143,0.008314886909980715
0.045989920905224385,0.0989736464682682,0.00824866022912985
0.046415888336127774,0.09964144854786662,0.008412433719445273
0.04684580115873045,0.10030028684116173,0.008232935315715817
0.04727969591600391,0.10089637863033345,0.008265655492479398
0.047717609489387455,0.10171208318393687,0.008196330306139511
0.048159579101923505,0.10240229472929366,0.008166583819716957
0.04860564232142134,0.10324260080439025,0.00806845987950213
0.04905583706365046,0.10396647543922552,0.008139269607078274
0.04951020159556351,0.10487629974901398,0.007983027727188032
0.04996877453854884,0.1056247759053424,0.007958499855492558
0.050431594871713586,0.10633739691645752,0.008147002977962272
0.0508987019351968,0.10701864467551092,0.00811124432536969
0.05137013543351344,0.10783063132750337,0.007970495785016865
0.05184593543892913,0.10849318752240947,0.008089097713948327
0.05232614239486662,0.10936715668698457,0.008196183258285182
0.05281079711934331,0.11012459662961635,0.008266888062470869
0.05329994080844088,0.11089548225170312,0.008551299968988233
0.05379361503980703,0.1115274291860882,0.00865827313240701
0.05429186177618943,0.11215489422732164,0.008633723451048363
0.05479472336900287,0.11283614198637507,0.008723784964523423
0.055302242561929005,0.1135980638221585,0.008828310723024844
0.055814462494549605,0.11447203298673359,0.00911960819705087
0.05633142670601358,0.11536841161706705,0.009085132639082871
0.05685317913873753,0.11608999641448545,0.009061132305110617
0.05737976414214134,0.11704912154894227,0.00923011772882261
0.05791122647641758,0.11786034420939404,0.009280827329043699
0.058447611316336315,0.11862674793832914,0.0092298904251521
0.05898896425508499,0.11965758336321264,0.00937114212688495
0.0595353313081437,0.12041054141269274,0.00945839222530798
0.06008675891719687,0.12118590892793116,0.009429683780287938
0.060643293954080614,0.12196575833632124,0.009481179869125712
0.061204983724766966,0.1228217999282897,0.009652425150837751
0.061771875973384946,0.1239064180709932,0.00964587912417933
0.06234401888627864,0.12482072427393334,0.009739433288342333
0.06292146109610344,0.12555127285765508,0.009629085487793919
0.06350425168595962,0.12648798852635354,0.009796073814892104
0.0640924401935645,0.12730817497310865,0.009828338531484267
0.06468607661546327,0.12829419146647542,0.010157974602482215
0.06528521141127848,0.12922194334887055,0.010255731986637612
0.0658898955079995,0.13017658659017567,0.010299825380316782
0.06650018030431118,0.13139117963427754,0.010384185239662436
0.0671161176749628,0.1323368590892793,0.010432451813011164
0.06773775997517752,0.13322427393330943,0.010525681510600786
0.06836516004510239,0.1341027249910362,0.010873176036908946
0.06899837121430018,0.13511115095016132,0.01109327054524682
0.06963744730628223,0.13603890283255649,0.011161244836562827
0.07028244264308345,0.13710111150950163,0.011293046648532052
0.07093341204987996,0.13798404446038007,0.011282508640898694
0.07159041085964889,0.13907762638938687,0.011253418986051285
0.07225349491787214,0.14007708856220868,0.011264178391323721
0.07292272058728312,0.14120204374327713,0.011296707290041296
0.07359814475265763,0.14212531373252063,0.011225717372297751
0.07427982482564918,0.14316063105055574,0.011277161231362126
0.07496781874966876,0.1441959483685909,0.011440725213025079
0.07566218500481055,0.14528504840444606,0.011595920194603208
0.07636298261282241,0.14645034062387954,0.011417235133814489
0.07707027114212295,0.14773216206525636,0.011546282329962429
0.0777841107128649,0.14872266045177482,0.011573568617288386
0.07850456200204509,0.14973108641089997,0.011532162586630257
0.07923168624866253,0.15059609178917177,0.011787264432123901
0.07996554525892346,0.15191376837576193,0.011576696175276804
0.080706201411495,0.15306434549073716,0.011526037631570847
0.08145371766280746,0.15414126927214053,0.011373255609757209
0.0822081575524054,0.15501626215179845,0.011416427304356172
0.08296958520834907,0.1559788454643241,0.011477901921398283
0.0837380653526649,0.15703657224811762,0.01145705691707657
0.08451366330684713,0.15815704553603444,0.011614606050816188
0.08529644499741025,0.15939404804589458,0.011736537037929467
0.08608647696149245,0.16052348512011475,0.011778508432866687
0.08688382635251184,0.16158569379705987,0.011758743972920052
0.08768856094587427,0.16283614198637505,0.011416425785852717
0.08850074914473438,0.1641538185729652,0.011567456641871506
0.08932045998580969,0.16535048404446034,0.011678484044189225
0.09014776314524918,0.1666860882036572,0.011963557275556074
0.09098272894455559,0.16772140552169235,0.012070766273444
0.09182542835656282,0.16884636070276082,0.012251037200669607
0.09267593301146883,0.17006543564001436,0.012111458783349939
0.09353431520292387,0.1714010397992112,0.012046320360569409
0.09440064789417603,0.17305485837217643,0.01219920125582002
0.0952750047242729,0.17442531330856925,0.012128705815124114
0.09615746001432096,0.17591430620294013,0.01212753137159541
0.09704808877380307,0.1770930441018286,0.012227239217081048
0.09794696670695395,0.1786079239870922,0.012262953454843737
0.09885417021919574,0.17990767300107566,0.012019228051770352
0.09976977642363201,0.18121190390821082,0.011812560137314167
0.1006938631476027,0.18261921835783437,0.01173509166189464
0.10162650893929952,0.18387863033345284,0.01174229490420722
0.10256779307444219,0.18530387235568305,0.011893237369856532
0.10351779556301763,0.18679634277518825,0.01194623843686673
0.10447659715608042,0.18812298314808176,0.012170945582241237
0.10544427935261684,0.18951685191825027,0.012215463529193041
0.10642092440647247,0.19075593252669956,0.012363286001286812
0.10740661533334334,0.19211186805306563,0.012421416812170408
0.10840143591783309,0.19333990677662244,0.012638352390207712
0.10940547072057424,0.19493097884546434,0.012778768255762926
0.11041880508541602,0.19622624596629615,0.012745325286806036
0.11144152514667881,0.19782628182144135,0.012917332184139327
0.1124737178364752,0.1991798135532449,0.013069130923503496
0.1135154708920999,0.20051541771244175,0.01310886197501937
0.11456687286348714,0.20203926138400857,0.013262339287662548
0.11562801312073753,0.20334797418429545,0.013374418581296375
0.11669898186171475,0.20463875941197562,0.013166860817885085
0.11777987011971193,0.20632395123700253,0.013362277521050169
0.11887076977119033,0.2078937101789835,0.013363410515765088
0.11997177354358843,0.20949264969523126,0.013405245099646704
0.12108297502320395,0.21099856579419143,0.013579023537422474
0.12220446866314887,0.21285855145213337,0.013707349960950615
0.1233363497913776,0.21442721405521695,0.013610155749410557
0.12447871461879062,0.21621548942273217,0.013735859851729605
0.125631660247412,0.217551093581929,0.01361753248081851
0.1267952846786434,0.21935729652205094,0.013559832575010053
0.12796968682159415,0.22087665830046613,0.013633696655277349
0.1291549665014884,0.22259322337755466,0.01354410758188386
0.1303512244681509,0.22436805306561486,0.013808829255636807
0.1315585624045704,0.22590534241663676,0.013728747480724045
0.1327770829355429,0.2275008963786303,0.013703228998886072
0.13400688963639507,0.22903370383650054,0.013668374775959889
0.13524808704178753,0.23088024381498745,0.01366761381633267
0.1365007806546014,0.2327626389386877,0.01346886902432794
0.13776507695490536,0.23451057726783792,0.013464261491438523
0.13904108340900698,0.2364288275367515,0.013616873582152444
0.1403289084785873,0.23801541771244175,0.013643014939108177
0.14162866162991988,0.23998745069917532,0.013577682244739797
0.1429404533431761,0.24180261742560058,0.0135123351124994
0.14426439512181574,0.2436177841520258,0.013323602890822094
0.14560059950206486,0.24540605951954103,0.013156598004087321
0.14694918006248173,0.24711814270347796,0.013236879379503899
0.14831025143361043,0.24900053782717824,0.013484318443892614
0.14968392930772556,0.2506409107206884,0.013642341728907204
0.1510703304486654,0.252438149874507,0.013705414622909024
0.1524695727017573,0.25429365363929723,0.013758946421837778
0.15388177500383463,0.25615363929723917,0.013942891144499876
0.155307057393346,0.2580091430620294,0.01406894189565988
0.1567455410205595,0.25977052707063464,0.014137340049436262
0.15819734815786,0.2616887773395482,0.014049554343944799
0.1596626022101425,0.2633918967371817,0.013976590549270623
0.161141427725302,0.26510846181427034,0.014067314131292639
0.16263395040481923,0.26699533883112225,0.014074203870596321
0.16414029711444664,0.26888221584797417,0.013955083644873476
0.16566059589499135,0.2707287558264611,0.013809666476848137
0.16719497597319902,0.2724318752240947,0.013991871768183761
0.16874356777273758,0.2744890641807099,0.014188197922982398
0.17030650292528443,0.27646109716744355,0.013899846554571153
0.17188391428171457,0.27877375403370386,0.013737390415200784
0.17347593592339308,0.28077716027249905,0.013671660622678746
0.17508270317357252,0.2827267837934743,0.01371607065476498
0.17670435260889467,0.28461366081032635,0.013561856986783914
0.1783410220710008,0.28688598063822157,0.013416532156629673
0.17999285067824763,0.2893286124058802,0.013175635181079373
0.18165997883753268,0.2917219433488706,0.012986726563664874
0.18334254825622906,0.2939359985657942,0.013055762358244166
0.18504070195423022,0.2961097167443528,0.012923470663512794
0.1867545842761076,0.2980727859447831,0.012882880299064942
0.18848434090337954,0.300147902474005,0.013021002246900278
0.1902301188668944,0.30223198278953034,0.013077714005703645
0.1919920665593285,0.3043922552886339,0.012938856301708306
0.1937703337477989,0.3067766224453209,0.012975075083535235
0.19556507158659492,0.3089951595553962,0.013063726366999278
0.19737643263002555,0.3110164933667981,0.013159429895319992
0.19920457084538692,0.3131498745069918,0.013117058337065913
0.2010496416260499,0.3154042667622804,0.01310888921677098
0.2029118018046678,0.31770347794908566,0.013060550745253098
0.20479120966650854,0.31995338831122266,0.013165341062812705
0.2066880249629082,0.32235568304051626,0.013234166937625363
0.20860240892485027,0.32473556830405165,0.013246793570648169
0.2105345242766706,0.32680172104697025,0.013179783938101444
0.21248453524988828,0.32916795872398485,0.013336135569038562
0.21445260759716675,0.33163708578660805,0.013459139183719505
0.21643890860640203,0.33406686984582284,0.013182727670954322
0.21844360711494262,0.33644227321620657,0.013206950195951792
0.22046687352394098,0.3389207601290785,0.013100474782836765
0.22250887981283693,0.3415292219433489,0.013309668243112057
0.2245697995539774,0.34406149157404087,0.013554350333094309
0.22664980792736927,0.34634725708139114,0.013749928278582013
0.22874908173557018,0.3488705629257799,0.013864327552205737
0.23086779941871696,0.35134904983865184,0.013972090543297712
0.23300614106969247,0.35376479024740054,0.014356691470981916
0.23516428844943485,0.3563687701685192,0.014231405447071336
0.23734242500238661,0.35885622086769453,0.014218708211238997
0.23954073587208768,0.3616036213696665,0.014548734962535005
0.24175940791691308,0.3642255288633919,0.014621938573119107
0.243998629725955,0.36677124417353885,0.014804217669418245
0.24625859163505467,0.3692497310864109,0.014659544833763277
0.24853948574297985,0.371970240229473,0.014395324821152978
0.25084150592775384,0.37467730369308,0.014288858320395316
0.25316484786313553,0.3770571889566153,0.014237370059157803
0.2555097090352507,0.37980907135173897,0.014219308613911056
0.25787628875938007,0.3826192183578344,0.014016156966761723
0.26026478819690047,0.3853755826461097,0.014353200132218333
0.26267541037238357,0.38794370742201506,0.014279795806278606
0.2651083601908539,0.3906866260308354,0.014158022305723234
0.26756384445520454,0.3936670849766941,0.014246691424477443
0.27004207188377727,0.39655342416636785,0.014247086209796153
0.2725432531281028,0.39919774112585155,0.01418895691804623
0.27506760079080644,0.40209304410182856,0.014446863470189579
0.2776153294436801,0.4045894585873072,0.014439809945941448
0.28018665564591955,0.40755434143407926,0.014471758378205829
0.2827817979625341,0.4107968806023664,0.014547915727078246
0.28540097698292377,0.4138356041591969,0.014492521051834045
0.28804441533962977,0.41711634994621727,0.014764647518976525
0.29071233772725785,0.4198592685550377,0.014855287267946245
0.2934049709215787,0.4229358717784254,0.015086224429494087
0.29612254379880343,0.4261159913947652,0.015472628574795276
0.29886528735503826,0.429513266403729,0.01578086183296098
0.30163343472591975,0.43244890641807104,0.01575220630579756
0.3044272212064303,0.43548314808174976,0.0155590240319071
0.30724688427090036,0.4385173897454284,0.015338319226629062
0.31009266359319265,0.4415337038365005,0.015363043110951465
0.312964801067075,0.44471136608103257,0.015524514200124288
0.3158635408267819,0.44785765507350295,0.01548850165728965
0.3187891292677646,0.45130871280028684,0.015453344010615034
0.32174181506763716,0.4542443528146289,0.015651991137138877
0.3247218492073129,0.45759232699892427,0.015605182785192889
0.3277294849923382,0.46088203657224813,0.01548721332864527
0.33076497807442423,0.4641896737181786,0.015435681657892407
0.3338285864731761,0.4674811017452022,0.015407342856143022
0.3369205705980267,0.4705898171387594,0.015406529710861427
0.34004119327037063,0.4737136966654715,0.015217950506663459
0.34319071974590426,0.4768151667264252,0.015274761932230789
0.34636941773717345,0.4800421297956257,0.015302397218260929
0.3495775574363275,0.48327357475797783,0.015196383643449385
0.3528154115380883,0.48681427034779495,0.014837402630115496
0.3560832552629278,0.4902429186088204,0.014636536885474524
0.3593813663804626,0.49369397633560413,0.014791319545172151
0.36271002523306484,0.49735120114736464,0.014682462003256729
0.36606951475969024,0.5011204732879169,0.014615248247212524
0.36946012051993027,0.5045311939763357,0.014439248081076118
0.37288213071828336,0.5079553603442093,0.014722884462440664
0.3763358362286533,0.5117067049121549,0.014674469248333892
0.37982153061907364,0.5154714951595554,0.014398946227293713
0.3833395101766601,0.5192049121548942,0.014629035491321203
0.38689007393279756,0.5230996773036931,0.014450570038128526
0.390473523688556,0.5270840803155253,0.014216781257554711
0.39409016404034475,0.5306875224094658,0.014186040267577622
0.39774030240580366,0.5345688418788097,0.014227625311103748
0.4014242490499322,0.5386742560057368,0.014342609752198334
0.40514231711146476,0.5426541771244173,0.014330335789772285
0.408894822629486,0.5463114019361779,0.01416167996606264
0.4126820845702952,0.5501254930082466,0.014100209659212137
0.4165044248545185,0.5541233416995339,0.013559900883260735
0.4203621683844714,0.5582601290785227,0.01340708725947643
0.4242556430717777,0.5623341699533884,0.013392602035127744
0.42818517986524113,0.5663185729652206,0.013458953416176365
0.4321511127789762,0.5706929006812478,0.013439453992161588
0.4361537789208006,0.57491932592327,0.013185252644751485
0.44019351852088745,0.579405700968089,0.013262181093374747
0.4442706749606883,0.5831973825743995,0.01341044295256102
0.4483855948021186,0.5871997131588383,0.013366301554133753
0.45253862781701665,0.5916591968447472,0.013170809835237957
0.4567301270168747,0.5955136249551811,0.013320608188435919
0.46096044868284336,0.5997534958766582,0.01331108097620678
0.46522995239601894,0.6037020437432771,0.013238274590825268
0.4695390010680058,0.607435460738616,0.013254023115210756
0.4738879609717651,0.61201595553962,0.013353685967234716
0.4782772017727485,0.6161885980638221,0.013273891626382046
0.4827070965603183,0.6207332377196128,0.013037812712741114
0.4871780218794631,0.624771423449265,0.012973538023290971
0.4916903577628026,0.6289171746145572,0.013241450571922893
0.4962444877628913,0.6332780566511295,0.013719214929608212
0.5008407989848213,0.6374282897095733,0.013534328726029748
0.5054796821191241,0.6423180351380424,0.013479851136301641
0.5101615314749833,0.6468268196486195,0.013229238094775596
0.5148867450137492,0.6515641807099318,0.013107714364806922
0.5196557243827657,0.6558488705629257,0.012927653730621127
0.5244688749495119,0.6602949085693798,0.012887454093077212
0.5293266058360562,0.6651936177841522,0.012919152352676202
0.5342293299538352,0.6698682323413411,0.012763623313919583
0.53917746403875,0.6744935460738617,0.012589946420425786
0.5441714286865893,0.6790068124775905,0.012429783673957213
0.5492116483887789,0.6839817138759412,0.012180730567904094
0.5542985515684669,0.6885891000358552,0.012101605798733622
0.5594325706169377,0.6934519541054142,0.012052747825385887
0.5646141419303667,0.6979024740050196,0.011943611301891633
0.5698437059469142,0.7024784869128721,0.011892952117528588
0.5751217071841613,0.7074040874865544,0.012181283923402288
0.5804485942768978,0.7120069917533167,0.012531788769601428
0.5858248200152536,0.7165381857296523,0.01251243467990736
0.5912508413831875,0.7215713517389746,0.012468939463376873
0.5967271195973316,0.7266672642524201,0.012294177761972773
0.6022541201461928,0.7312432771602726,0.012331483745987146
0.6078323128297229,0.7361509501613482,0.012366993495030862
0.6134621717992506,0.7409958766583005,0.012374777626673645
0.6191441755977841,0.7458856220867695,0.012641107045744658
0.6248788072006894,0.7503809609178917,0.012688468275253165
0.6306665540567405,0.755091430620294,0.01231822692467099
0.6365079081295572,0.759981176048763,0.011805666340142719
0.642403365939419,0.7652653280745787,0.01158168752676544
0.6483534286054721,0.7703029759770527,0.011534082339195794
0.6543586018883236,0.7752330584438867,0.011162123676196728
0.6604193962330305,0.7803648261025458,0.010819030756369002
0.6665363268124913,0.7851649336679815,0.010633987692130796
0.6727099135712337,0.7904087486554321,0.010297028540435783
0.6789406812696106,0.7954284689852993,0.010046712210074997
0.6852291595284065,0.8005512728576551,0.009709077869951302
0.6915758828738525,0.8056023664395842,0.009848618429969033
0.697981390783066,0.8111150950161348,0.009448523385950345
0.7044462277299037,0.815839010397992,0.009126104943935773
0.7109709432312431,0.8207287558264612,0.009050550417386586
0.7175560918936928,0.8258291502330584,0.009089332597136932
0.7242022334607315,0.8308802438149876,0.009118378297451536
0.730909932860291,0.8362450699175332,0.00881507478302287
0.737679760252773,0.8417353890283256,0.008346991726861023
0.7445122910795136,0.8471360702760846,0.008275620141104955
0.751408106111697,0.8524291860882037,0.007962233118579192
0.7583677914997191,0.8576774829688059,0.00773966557526975
0.7653919388230148,0.8633201864467551,0.007677209550140331
0.77248114514034,0.868832915023306,0.0076227971731709756
0.7796360130405229,0.8741349946217282,0.0071735201068487565
0.7868571506936851,0.8795043026174255,0.006992686982000929
0.794145171902934,0.8847884546432414,0.006493306137343601
0.8015006961565405,0.8900412334169954,0.006430408683754756
0.8089243486805938,0.8952491932592327,0.006356455924138411
0.8164167604921464,0.9002285765507351,0.006391355289667576
0.823978568452852,0.905709931875224,0.00616585001620302
0.8316104153230962,0.9103352456077447,0.006191115305985441
0.8393129498166364,0.9153908210828254,0.005962875824231748
0.8470868266557402,0.9204777698099678,0.005529648377961147
0.8549327066268376,0.9254257798494082,0.0053902288799784984
0.8628512566366896,0.9304455001792757,0.004930510265346847
0.8708431497690724,0.935478666188598,0.004652695377605887
0.8789090653419954,0.9410631050555756,0.004250689676346231
0.8870496889654403,0.9461634994621727,0.0038586991770684057
0.8952657125996392,0.9510532448906417,0.00353955759862239
0.9035578346138929,0.9558533524560774,0.003449343445761577
0.9119267598459299,0.9604965937612049,0.0032345070709488073
0.9203731996618221,0.9648485120114737,0.002999934794807863
0.9288978720164498,0.9695410541412693,0.002888741523936958
0.9375015015145289,0.9740453567586949,0.002587833531447047
0.9461848194722002,0.9785675869487271,0.0024367470484899442
0.9549485639791966,0.9825430261742559,0.0024834209093193265
0.9637934799615786,0.9866753316600931,0.0020913420391960604
0.9727203192450538,0.990475977052707,0.0019513542632029787
0.9817298406188841,0.9943214413768375,0.0009700535193289784
0.9908228099003797,0.9975394406597348,0.0006557976142329277
1.0,1.0,0.0


==> data_2/flickr/gcn/roc_lira_mean.csv <==
fpr,tpr_mean,tpr_std
0.0001,0.0,0.0
0.00010092621909870473,0.00012101111509501613,9.460463845456892e-05
0.00010186101701559753,0.00012101111509501613,9.460463845456892e-05
0.00010280447320933097,0.00012101111509501613,9.460463845456892e-05
0.00010375666787451859,0.00012101111509501613,9.460463845456892e-05
0.00010471768194855202,0.00012101111509501613,9.460463845456892e-05
0.0001056875971184804,0.00012101111509501613,9.460463845456892e-05
0.00010666649582795387,0.00012101111509501613,9.460463845456892e-05
0.00010765446128423159,0.00012101111509501613,9.460463845456892e-05
0.00010865157746525384,0.00012101111509501613,9.460463845456892e-05
0.00010965792912678099,0.00012101111509501613,9.460463845456892e-05
0.00011067360180959734,0.00012101111509501613,9.460463845456892e-05
0.00011169868184678226,0.00012101111509501613,9.460463845456892e-05
0.00011273325637104872,0.00012101111509501613,9.460463845456892e-05
0.00011377741332214914,0.00012101111509501613,9.460463845456892e-05
0.00011483124145435111,0.00012101111509501613,9.460463845456892e-05
0.00011589483034398106,0.00012101111509501613,9.460463845456892e-05
0.00011696827039703847,0.00012101111509501613,9.460463845456892e-05
0.00011805165285688056,0.00012101111509501613,9.460463845456892e-05
0.0001191450698119776,0.00012101111509501613,9.460463845456892e-05
0.00012024861420374123,0.00012101111509501613,9.460463845456892e-05
0.00012136237983442405,0.00012101111509501613,9.460463845456892e-05
0.00012248646137509307,0.00012101111509501613,9.460463845456892e-05
0.00012362095437367691,0.00012101111509501613,9.460463845456892e-05
0.00012476595526308696,0.00012101111509501613,9.460463845456892e-05
0.0001259215613694151,0.00012101111509501613,9.460463845456892e-05
0.0001270878709202058,0.00012101111509501613,9.460463845456892e-05
0.000128264983052806,0.00012101111509501613,9.460463845456892e-05
0.0001294529978227916,0.00012101111509501613,9.460463845456892e-05
0.00013065201621247213,0.00012101111509501613,9.460463845456892e-05
0.00013186214013947485,0.00012101111509501613,9.460463845456892e-05
0.00013308347246540747,0.00012101111509501613,9.460463845456892e-05
0.00013431611700460153,0.00012101111509501613,9.460463845456892e-05
0.0001355601785329369,0.00019272140552169234,0.00010574482113772194
0.0001368157627967472,0.00019272140552169234,0.00010574482113772194
0.00013808297652180923,0.00019272140552169234,0.00010574482113772194
0.0001393619274224142,0.00019272140552169234,0.00010574482113772194
0.00014065272421052364,0.00019272140552169234,0.00010574482113772194
0.00014195547660501016,0.00019272140552169234,0.00010574482113772194
0.0001432702953409831,0.00019272140552169234,0.00010574482113772194
0.00014459729217920195,0.00019272140552169234,0.00010574482113772194
0.00014593657991557562,0.00019272140552169234,0.00010574482113772194
0.00014728827239075018,0.00019272140552169234,0.00010574482113772194
0.0001486524844997857,0.00019272140552169234,0.00010574482113772194
0.00015002933220192182,0.00019272140552169234,0.00010574482113772194
0.0001514189325304352,0.00019272140552169234,0.00010574482113772194
0.00015282140360258693,0.00019272140552169234,0.00010574482113772194
0.0001542368646296629,0.00019272140552169234,0.00010574482113772194
0.00015566543592710622,0.00019272140552169234,0.00010574482113772194
0.00015710723892474503,0.00019272140552169234,0.00010574482113772194
0.00015856239617711372,0.00019272140552169234,0.00010574482113772194
0.00016003103137387001,0.00019272140552169234,0.00010574482113772194
0.00016151326935030913,0.00019272140552169234,0.00010574482113772194
0.0001630092360979741,0.00019272140552169234,0.00010574482113772194
0.00016451905877536624,0.00019272140552169234,0.00010574482113772194
0.00016604286571875296,0.00019272140552169234,0.00010574482113772194
0.0001675807864530767,0.00019272140552169234,0.00010574482113772194
0.00016913295170296487,0.00019272140552169234,0.00010574482113772194
0.0001706994934038408,0.00019272140552169234,0.00010574482113772194
0.0001722805447131394,0.00019272140552169234,0.00010574482113772194
0.00017387624002162505,0.00019272140552169234,0.00010574482113772194
0.00017548671496481503,0.00019272140552169234,0.00010574482113772194
0.00017711210643450888,0.00019272140552169234,0.00010574482113772194
0.00017875255259042355,0.00019272140552169234,0.00010574482113772194
0.00018040819287193827,0.000237540337038365,0.00014947111794287992
0.00018207916800994624,0.000237540337038365,0.00014947111794287992
0.00018376562003881704,0.000237540337038365,0.00014947111794287992
0.00018546769230846994,0.000237540337038365,0.00014947111794287992
0.00018718552949655793,0.000237540337038365,0.00014947111794287992
0.00018891927762076664,0.000237540337038365,0.00014947111794287992
0.0001906690840512252,0.000237540337038365,0.00014947111794287992
0.00019243509752303302,0.000237540337038365,0.00014947111794287992
0.00019421746814890265,0.000237540337038365,0.00014947111794287992
0.00019601634743191858,0.000237540337038365,0.00014947111794287992
0.00019783188827841644,0.000237540337038365,0.00014947111794287992
0.00019966424501097934,0.000237540337038365,0.00014947111794287992
0.00020151357338155586,0.000237540337038365,0.00014947111794287992
0.0002033800305846982,0.000237540337038365,0.00014947111794287992
0.00020526377527092522,0.000237540337038365,0.00014947111794287992
0.0002071649675602069,0.000237540337038365,0.00014947111794287992
0.000209083769055575,0.000237540337038365,0.00014947111794287992
0.00021102034285685965,0.000237540337038365,0.00014947111794287992
0.0002129748535745521,0.000237540337038365,0.00014947111794287992
0.00021494746734379805,0.000237540337038365,0.00014947111794287992
0.00021693835183851843,0.000237540337038365,0.00014947111794287992
0.00021894767628566206,0.000237540337038365,0.00014947111794287992
0.00022097561147959031,0.000237540337038365,0.00014947111794287992
0.00022302232979659386,0.000237540337038365,0.00014947111794287992
0.00022508800520954617,0.0002509860164933668,0.0001496949330689058
0.0002271728133026905,0.0002509860164933668,0.0001496949330689058
0.00022927693128656486,0.0002509860164933668,0.0001496949330689058
0.0002314005380130654,0.0002509860164933668,0.0001496949330689058
0.00023354381399064793,0.0002509860164933668,0.0001496949330689058
0.00023570694139967278,0.0002509860164933668,0.0001496949330689058
0.00023789010410788934,0.0002509860164933668,0.0001496949330689058
0.00024009348768606518,0.0002509860164933668,0.0001496949330689058
0.00024231727942376007,0.0002509860164933668,0.0001496949330689058
0.00024456166834524467,0.0002509860164933668,0.0001496949330689058
0.00024682684522556923,0.0002509860164933668,0.0001496949330689058
0.00024911300260677886,0.0002509860164933668,0.0001496949330689058
0.0002514203348142797,0.0002509860164933668,0.0001496949330689058
0.00025374903797335715,0.0002509860164933668,0.0001496949330689058
0.00025609931002584595,0.0002509860164933668,0.0001496949330689058
0.00025847135074695635,0.0002509860164933668,0.0001496949330689058
0.0002608653617622548,0.0002509860164933668,0.0001496949330689058
0.000263281546564802,0.0002509860164933668,0.0001496949330689058
0.00026572011053245065,0.0002509860164933668,0.0001496949330689058
0.00026818126094530154,0.0002509860164933668,0.0001496949330689058
0.0002706652070033241,0.0002778773754033704,0.0001349538638775692
0.0002731721598441376,0.0002778773754033704,0.0001349538638775692
0.0002757023325609583,0.0002778773754033704,0.0001349538638775692
0.0002782559402207126,0.0002778773754033704,0.0001349538638775692
0.00028083319988231727,0.0002778773754033704,0.0001349538638775692
0.0002834343306151309,0.0002778773754033704,0.0001349538638775692
0.0002860595535175742,0.0002778773754033704,0.0001349538638775692
0.00028870909173592344,0.0002778773754033704,0.0001349538638775692
0.00029138317048327885,0.0002778773754033704,0.0001349538638775692
0.00029408201705870637,0.0002778773754033704,0.0001349538638775692
0.00029680586086656025,0.0002778773754033704,0.0001349538638775692
0.00029955493343598134,0.0002778773754033704,0.0001349538638775692
0.0003023294684405776,0.0002778773754033704,0.0001349538638775692
0.00030512970171828706,0.0002778773754033704,0.0001349538638775692
0.00030795587129142264,0.0002778773754033704,0.0001349538638775692
0.00031080821738690636,0.0002778773754033704,0.0001349538638775692
0.00031368698245668765,0.0002778773754033704,0.0001349538638775692
0.00031659241119835204,0.00030925062746504125,0.00013437377089619253
0.00031952475057592136,0.00030925062746504125,0.00013437377089619253
0.0003224842498408442,0.00030925062746504125,0.00013437377089619253
0.0003254711605531848,0.00030925062746504125,0.00013437377089619253
0.00032848573660300434,0.00030925062746504125,0.00013437377089619253
0.0003315282342319423,0.00030925062746504125,0.00013437377089619253
0.00033459891205499747,0.00030925062746504125,0.00013437377089619253
0.0003376980310825091,0.00030925062746504125,0.00013437377089619253
0.0003408258547423452,0.00030925062746504125,0.00013437377089619253
0.00034398264890229247,0.00030925062746504125,0.00013437377089619253
0.00034716868189265597,0.00030925062746504125,0.00013437377089619253
0.00035038422452906756,0.00030925062746504125,0.00013437377089619253
0.00035362955013550426,0.00030925062746504125,0.00013437377089619253
0.000356904934567523,0.00030925062746504125,0.00013437377089619253
0.000360210656235707,0.0003899247041950519,0.0002081387833974915
0.00036354699612933176,0.0003899247041950519,0.0002081387833974915
0.00036691423784024937,0.0003899247041950519,0.0002081387833974915
0.0003703126675869927,0.0003899247041950519,0.0002081387833974915
0.0003737425742391064,0.0003899247041950519,0.0002081387833974915
0.00037720424934169976,0.0003899247041950519,0.0002081387833974915
0.0003806979871402284,0.0003899247041950519,0.0002081387833974915
0.0003842240846055061,0.0003899247041950519,0.0002081387833974915
0.00038778284145894574,0.0003899247041950519,0.0002081387833974915
0.0003913745601980384,0.0003899247041950519,0.0002081387833974915
0.0003949995461220643,0.0003899247041950519,0.0002081387833974915
0.00039865810735804387,0.0003899247041950519,0.0002081387833974915
0.0004023505548869293,0.0003899247041950519,0.0002081387833974915
0.00040607720257003656,0.0004347436357117246,0.00020049202413494443
0.0004098383671757261,0.0004347436357117246,0.00020049202413494443
0.0004136343684063274,0.0004347436357117246,0.00020049202413494443
0.0004174655289253135,0.0004347436357117246,0.00020049202413494443
0.0004213321743847289,0.0004347436357117246,0.00020049202413494443
0.0004252346334528682,0.0004347436357117246,0.00020049202413494443
0.00042917323784221574,0.0004347436357117246,0.00020049202413494443
0.0004331483223376398,0.0004347436357117246,0.00020049202413494443
0.0004371602248248502,0.0004347436357117246,0.00020049202413494443
0.000441209286319119,0.0004347436357117246,0.00020049202413494443
0.0004452958509942655,0.0004347436357117246,0.00020049202413494443
0.00044942026621191424,0.0004974901398350663,0.00018473278886876573
0.0004535828825510186,0.0004974901398350663,0.00018473278886876573
0.00045778405383766163,0.0004974901398350663,0.00018473278886876573
0.0004620241371751313,0.0004974901398350663,0.00018473278886876573
0.0004663034929742731,0.0004974901398350663,0.00018473278886876573
0.00047062248498412813,0.0004974901398350663,0.00018473278886876573
0.00047498148032285,0.0004974901398350663,0.00018473278886876573
0.0004793808495089107,0.0004974901398350663,0.00018473278886876573
0.00048382096649259574,0.0004974901398350663,0.00018473278886876573
0.000488302208687788,0.0004974901398350663,0.00018473278886876573
0.0004928249570040513,0.0004974901398350663,0.00018473278886876573
0.0004973895958790063,0.0005512728576550735,0.00021859920474431304
0.000501996513311008,0.0005512728576550735,0.00021859920474431304
0.0005066461008921268,0.0005512728576550735,0.00021859920474431304
0.0005113387538414326,0.0005512728576550735,0.00021859920474431304
0.0005160748710385908,0.0005512728576550735,0.00021859920474431304
0.000520854855057766,0.0005512728576550735,0.00021859920474431304
0.0005256791122018419,0.0005512728576550735,0.00021859920474431304
0.0005305480525369575,0.0005512728576550735,0.00021859920474431304
0.0005354620899273607,0.0005512728576550735,0.00021859920474431304
0.0005404216420705915,0.0005916098960200789,0.0002397801200877122
0.0005454271305329836,0.0005916098960200789,0.0002397801200877122
0.0005504789807854967,0.0005916098960200789,0.0002397801200877122
0.0005555776222398878,0.0005916098960200789,0.0002397801200877122
0.0005607234882852032,0.0005916098960200789,0.0002397801200877122
0.0005659170163246243,0.0005916098960200789,0.0002397801200877122
0.0005711586478126435,0.0005916098960200789,0.0002397801200877122
0.0005764488282925873,0.0005916098960200789,0.0002397801200877122
0.0005817880074344935,0.0005916098960200789,0.0002397801200877122
0.0005871766390733255,0.0006543564001434205,0.00024107975085388205
0.0005926151812475553,0.0006543564001434205,0.00024107975085388205
0.0005981040962380944,0.0006543564001434205,0.00024107975085388205
0.0006036438506075864,0.0006543564001434205,0.00024107975085388205
0.0006092349152400712,0.0006543564001434205,0.00024107975085388205
0.0006148777653810023,0.0006543564001434205,0.00024107975085388205
0.0006205728806776501,0.0006543564001434205,0.00024107975085388205
0.0006263207452198692,0.0006543564001434205,0.00024107975085388205
0.0006321218475812448,0.0006902115453567587,0.00024475495896106607
0.0006379766808606282,0.0006902115453567587,0.00024475495896106607
0.000643885742724042,0.0006902115453567587,0.00024475495896106607
0.0006498495354469888,0.0006902115453567587,0.00024475495896106607
0.0006558685659571436,0.0006902115453567587,0.00024475495896106607
0.0006619433458774394,0.0006902115453567587,0.00024475495896106607
0.0006680743915695614,0.0006902115453567587,0.00024475495896106607
0.0006742622241778342,0.0007171029042667622,0.0002578982386403739
0.0006805073696735206,0.0007171029042667622,0.0002578982386403739
0.0006868103588995307,0.0007171029042667622,0.0002578982386403739
0.0006931717276155408,0.0007171029042667622,0.0002578982386403739
0.0006995920165435374,0.0007171029042667622,0.0002578982386403739
0.0007060717714137773,0.0007171029042667622,0.0002578982386403739
0.0007126115430111746,0.0007171029042667622,0.0002578982386403739
0.0007192118872221193,0.0007395123700250986,0.0002466172764912629
0.0007258733650817253,0.0007395123700250986,0.0002466172764912629
0.000732596542821523,0.0007395123700250986,0.0002466172764912629
0.0007393819919175866,0.0007395123700250986,0.0002466172764912629
0.0007462302891391107,0.0007395123700250986,0.0002466172764912629
0.0007531420165974376,0.0007395123700250986,0.0002466172764912629
0.0007601177617955331,0.0007395123700250986,0.0002466172764912629
0.0007671581176779302,0.0007529580494801003,0.000245301490997655
0.000774263682681127,0.0007529580494801003,0.000245301490997655
0.0007814350607844542,0.0007529580494801003,0.000245301490997655
0.0007886728615614156,0.0007529580494801003,0.000245301490997655
0.0007959777002314986,0.0007529580494801003,0.000245301490997655
0.0008033501977124734,0.0007529580494801003,0.000245301490997655
0.0008107909806731687,0.0008022588741484402,0.0002790555913392211
0.000818300681586739,0.0008022588741484402,0.0002790555913392211
0.0008258799387844272,0.0008022588741484402,0.0002790555913392211
0.0008335293965098195,0.0008022588741484402,0.0002790555913392211
0.0008412497049736118,0.0008022588741484402,0.0002790555913392211
0.0008490415204088747,0.0008022588741484402,0.0002790555913392211
0.0008569055051268347,0.0008201864467551093,0.00028349917846027525
0.0008648423275731727,0.0008201864467551093,0.00028349917846027525
0.000872852662384838,0.0008201864467551093,0.00028349917846027525
0.0008809371904473991,0.0008201864467551093,0.00028349917846027525
0.0008890965989529158,0.0008201864467551093,0.00028349917846027525
0.000897331581458352,0.0008694872714234492,0.00026824878316557233
0.0009056428379445294,0.0008694872714234492,0.00026824878316557233
0.0009140310748756232,0.0008694872714234492,0.00026824878316557233
0.0009224970052592174,0.0008694872714234492,0.00026824878316557233
0.0009310413487069075,0.0008694872714234492,0.00026824878316557233
0.000939664831495469,0.0008694872714234492,0.00026824878316557233
0.0009483681866285928,0.0009053424166367873,0.00027612083308588313
0.0009571521538991865,0.0009053424166367873,0.00027612083308588313
0.0009660174799522646,0.0009053424166367873,0.00027612083308588313
0.0009749649183484086,0.0009053424166367873,0.00027612083308588313
0.0009839952296278227,0.0009053424166367873,0.00027612083308588313
0.00099310918137498,0.0009591251344567948,0.00030043174304408805
0.0010023075482838654,0.0009591251344567948,0.00030043174304408805
0.0010115911122238297,0.0009591251344567948,0.00030043174304408805
0.0010209606623060466,0.0009591251344567948,0.00030043174304408805
0.0010304169949505876,0.0009591251344567948,0.00030043174304408805
0.0010399609139541202,0.0010263535317318038,0.00024860034207400614
0.0010495932305582276,0.0010263535317318038,0.00024860034207400614
0.00105931476351837,0.0010263535317318038,0.00024860034207400614
0.001069126339173476,0.0010263535317318038,0.00024860034207400614
0.0010790287915161836,0.001089100035855145,0.00026645389835817517
0.0010890229622637305,0.001089100035855145,0.00026645389835817517
0.0010991097009294972,0.001089100035855145,0.00026645389835817517
0.0011092898648952228,0.001089100035855145,0.00026645389835817517
0.0011195643194838783,0.001089100035855145,0.00026645389835817517
0.0011299339380332217,0.0011428827536751525,0.0003012107857304881
0.0011403996019700331,0.0011428827536751525,0.0003012107857304881
0.0011509622008850323,0.0011428827536751525,0.0003012107857304881
0.0011616226326085018,0.0011428827536751525,0.0003012107857304881
0.0011723818032865986,0.001187701685191825,0.000311411849911495
0.001183240627458378,0.001187701685191825,0.000311411849911495
0.0011942000281335325,0.001187701685191825,0.000311411849911495
0.0012052609368708425,0.001187701685191825,0.000311411849911495
0.001216424293857368,0.0012280387235568304,0.0003084955061345836
0.001227691047988359,0.0012280387235568304,0.0003084955061345836
0.0012390621569479156,0.0012280387235568304,0.0003084955061345836
0.0012505385872903913,0.0012280387235568304,0.0003084955061345836
0.0012621213145225473,0.0012459662961634996,0.000303829898861866
0.0012738113231864786,0.0012459662961634996,0.000303829898861866
0.0012856096069432965,0.0012459662961634996,0.000303829898861866
0.0012975171686575868,0.0012459662961634996,0.000303829898861866
0.0013095350204826678,0.0012594119756185013,0.00030283656723672397
0.001321664183946605,0.0012594119756185013,0.00030283656723672397
0.0013339056900390587,0.0012594119756185013,0.00030283656723672397
0.001346260579298911,0.0013087128002868412,0.0003285363214390692
0.0013587299019027091,0.0013087128002868412,0.0003285363214390692
0.0013713147177539457,0.0013087128002868412,0.0003285363214390692
0.0013840160965731315,0.0013087128002868412,0.0003285363214390692
0.0013968351179887398,0.0013714593044101828,0.00037151382914711497
0.0014097728716289677,0.0013714593044101828,0.00037151382914711497
0.001422830457214352,0.0013714593044101828,0.00037151382914711497
0.0014360089846512606,0.001429723915381857,0.0004206776633294125
0.0014493095741262166,0.001429723915381857,0.0004206776633294125
0.00146273335620113,0.001429723915381857,0.0004206776633294125
0.001476281471909391,0.001429723915381857,0.0004206776633294125
0.0014899550728528536,0.0014521333811401936,0.0004210753921346436
0.0015037553212997384,0.0014521333811401936,0.0004210753921346436
0.0015176833902834053,0.0014521333811401936,0.0004210753921346436
0.0015317404637020797,0.0014745428468985302,0.000417482192348248
0.0015459277364194785,0.0014745428468985302,0.000417482192348248
0.001560246414366368,0.0014745428468985302,0.000417482192348248
0.0015746977146430868,0.0015103979921118683,0.0004293945768532564
0.001589282865622978,0.0015103979921118683,0.0004293945768532564
0.00160400310705682,0.0015103979921118683,0.0004293945768532564
0.0016188596901781992,0.0015686626030835427,0.0005183862666695791
0.0016338538778098604,0.0015686626030835427,0.0005183862666695791
0.001648986944471065,0.0015686626030835427,0.0005183862666695791
0.0016642601764859037,0.0016045177482968804,0.0005191606842977831
0.0016796748720926532,0.0016045177482968804,0.0005191606842977831
0.0016952323415541214,0.0016045177482968804,0.0005191606842977831
0.0017109339072690134,0.0016851918250268914,0.0005387393828429444
0.001726780903884356,0.0016851918250268914,0.0005387393828429444
0.0017427746784089192,0.0016851918250268914,0.0005387393828429444
0.0017589165903277326,0.0017076012907852281,0.0005384285776116895
0.001775208011717636,0.0017076012907852281,0.0005384285776116895
0.0017916503273638995,0.0017076012907852281,0.0005384285776116895
0.0018082449348779518,0.001730010756543564,0.000529546629176835
0.0018249932448161524,0.001730010756543564,0.000529546629176835
0.0018418966807997109,0.0017658659017569024,0.0005270116858060678
0.0018589566796356884,0.0017658659017569024,0.0005270116858060678
0.0018761746914391195,0.0017658659017569024,0.0005270116858060678
0.0018935521797562953,0.001774829688060237,0.000521477036951099
0.001911090621689138,0.001774829688060237,0.000521477036951099
0.0019287915080207778,0.0018734313373969164,0.0005034460478960707
0.0019466563433422632,0.0018734313373969164,0.0005034460478960707
0.0019646866461804444,0.0018734313373969164,0.0005034460478960707
0.0019828839491270716,0.0019361778415202576,0.0005251449504141346
0.002001249798969037,0.0019361778415202576,0.0005251449504141346
0.0020197857568198785,0.0019675510935819288,0.0005404972365972617
0.002038493398252464,0.0019675510935819288,0.0005404972365972617
0.0020573743134329114,0.0019675510935819288,0.0005404972365972617
0.0020764301072557748,0.0020213338114019362,0.0005429692240501953
0.002095662399480433,0.0020213338114019362,0.0005429692240501953
0.0021150728248687948,0.002034779490856938,0.0005374950835847702
0.0021346630333242455,0.002034779490856938,0.0005374950835847702
0.002154434690031882,0.0020930441018286125,0.000521840711420596
0.00217438947560008,0.0020930441018286125,0.000521840711420596
0.0021945290862033138,0.0020930441018286125,0.000521840711420596
0.0022148552337263594,0.002142344926496952,0.0005524841078309928
0.0022353696459097966,0.002142344926496952,0.0005524841078309928
0.002256074066496859,0.0021602724991036213,0.0005385736423736035
0.00227697025538168,0.0021602724991036213,0.0005385736423736035
0.002298059988758851,0.0021826819648619574,0.000526100358540661
0.0023193450592744274,0.0021826819648619574,0.000526100358540661
0.0023408272761782944,0.0022364646826819644,0.0005254211356530177
0.002362508465477945,0.0022364646826819644,0.0005254211356530177
0.0023843904700937206,0.0022723198278953027,0.0005473091164743823
0.002406475150015424,0.0022723198278953027,0.0005473091164743823
0.0024287643824604504,0.0024291860882036573,0.0006159048233881062
0.0024512600620333396,0.0024291860882036573,0.0006159048233881062
0.0024739641008868114,0.0024605593402653283,0.0005996178250312571
0.0024968784288843266,0.0024605593402653283,0.0005996178250312571
0.002520004993764092,0.0025322696306920045,0.0005775481588406151
0.002543345761304648,0.0025322696306920045,0.0005775481588406151
0.002566902715491952,0.002563642882753675,0.0005319016766306692
0.002590677858688006,0.002563642882753675,0.0005319016766306692
0.002614673211801092,0.002581570455360344,0.0005345804555586916
0.00263889081445751,0.002581570455360344,0.0005345804555586916
0.002663332725174981,0.0026084618142703476,0.0005476148814751278
0.0026880010215376074,0.0026084618142703476,0.0005476148814751278
0.0027128978003724646,0.0026622445320903555,0.0005514327574818502
0.0027380251779278576,0.0027832556471853714,0.0005966325911033429
0.00276338529005317,0.0027832556471853714,0.0005966325911033429
0.0027889802923804397,0.0028370383650053784,0.0006296133835634784
0.002814812360507581,0.0028370383650053784,0.0006296133835634784
0.0028408836901833013,0.0028908210828253855,0.0006117049894697393
0.00286719649749377,0.0028908210828253855,0.0006117049894697393
0.0028937530190509503,0.0029580494801003943,0.0006170633568801058
0.002920555512182745,0.0029939046253137326,0.0006126347021089664
0.0029476062551248585,0.0029939046253137326,0.0006126347021089664
0.0029749075472144406,0.0030118321979204017,0.0006184362965457275
0.003002461709085549,0.0030118321979204017,0.0006184362965457275
0.003030271082866396,0.003034241663678738,0.0006042896645133395
0.003058338032378432,0.0030611330225887414,0.0005946090857192926
0.0030866649433372744,0.0030611330225887414,0.0005946090857192926
0.003115254223555488,0.003083542488347078,0.0005978844717715196
0.0031441083031472647,0.0031418070993187524,0.0006048065301566582
0.0031732296347349765,0.0031418070993187524,0.0006048065301566582
0.00320262069365765,0.003200071710290427,0.0006135084387575283
0.003232283978181381,0.00327626389386877,0.0005955092703044102
0.00326222200971167,0.00327626389386877,0.0005955092703044102
0.003292437333007769,0.0032897095733237713,0.0005817643866387019
0.0033229325163989716,0.003307637145930441,0.0005773742305627734
0.0033537101520029287,0.003307637145930441,0.0005773742305627734
0.0033847728559459832,0.0033659017569021158,0.0005940082047869609
0.0034161232685855285,0.0033972750089637863,0.0005808429007593596
0.0034477640547344642,0.0033972750089637863,0.0005808429007593596
0.0034796979038876916,0.003433130154177124,0.0005878707138633106
0.003511927530450728,0.00347346719254213,0.0005650464816863106
0.0035444556739704356,0.0035048404446038003,0.0005593096190652608
0.0035772850993678732,0.0035048404446038003,0.0005593096190652608
0.0036104185971733375,0.003567586948727142,0.0005874909278466285
0.0036438589837635444,0.00365274291860882,0.0005875099229782385
0.0036776091016010306,0.0037603083542488355,0.0005875858973640439
0.003711671819475767,0.0037603083542488355,0.0005875858973640439
0.003746050032748993,0.0038006453926138404,0.0005975110506672184
0.0037807466635993493,0.003881319469343851,0.0006324958956216146
0.0038157646612712484,0.00391717461455719,0.0006109565475663873
0.003851107002325569,0.00391717461455719,0.0006109565475663873
0.0038867766908926675,0.003957511652922194,0.0006214065792158449
0.0039227767589277195,0.004024740050197205,0.0005993758297176926
0.0039591102664684585,0.0040964503406238795,0.0005829141954947595
0.003995780301895269,0.004159196844747222,0.000634820608537737
0.004032789982193705,0.004159196844747222,0.000634820608537737
0.004070142453219439,0.0042084976694155615,0.0006371543544276069
0.004107840889965647,0.00427572606669057,0.0006010120491974034
0.004145888496832911,0.0043160631050555755,0.0006061335894157109
0.004184288507901585,0.004392255288633918,0.0006210293322226164
0.0042230441872066725,0.0044281104338472575,0.0006016059347664112
0.0042621588290153245,0.004468447472212263,0.0006257018201072521
0.004301635758106795,0.004468447472212263,0.0006257018201072521
0.004341478330055093,0.004508784510577268,0.0006443820133464514
0.004381689931514195,0.0045446396557906055,0.0006335536407648416
0.004422273980505897,0.004558085335245608,0.0006373644976900581
0.004463233926710397,0.004593940480458946,0.0006547076262746632
0.004504573251759458,0.004634277518823951,0.000666850545163435
0.0045462954695324,0.00465220509143062,0.0006673858457073208
0.0045884041264547615,0.004719433488705628,0.0006637810018769504
0.004630902801799737,0.0047508067407673,0.0006691226149324337
0.004673795107992464,0.004773216206525636,0.0006771631504140003
0.004717084690917017,0.004858372176407315,0.000690205077948173
0.004760775230226368,0.0049211186805306565,0.0006961938147270973
0.004804870439655134,0.004956973825743994,0.000672184367745802
0.004849374067335233,0.005033166009322338,0.0007361622249203699
0.004894289896114532,0.005046611688777339,0.0007295075661935736
0.004939621743878321,0.005127285765507351,0.0007149833222380628
0.004985373463873894,0.0051452133381140195,0.0007085865355698166
0.005031548945038057,0.005163140910720688,0.0007107879991975777
0.0050781521123276704,0.005203477949085694,0.0006941550814459617
0.005125186927053333,0.005270706346360702,0.0006701891589286032
0.0051726573872160194,0.005320007171029043,0.0006943479737472339
0.005220567527846975,0.005351380423090713,0.0006895580307655854
0.005268921421350677,0.00540516314091072,0.0006931093152382503
0.0053177231778509665,0.005472391538185729,0.0007078459376785886
0.0053669769455404765,0.005539619935460738,0.00071965056785885
0.005416686911033152,0.005593402653280746,0.0007303026033881041
0.00546685729972018,0.005629257798494084,0.0007162308948536364
0.005517492376129128,0.005741305127285765,0.0006571575568293178
0.005568596444286409,0.005759232699892434,0.0006672018845871461
0.005620173848083188,0.005790605951954105,0.0006643691698189217
0.005672228971644543,0.005826461097167444,0.0006411875144578382
0.005724766239702178,0.005862316242380782,0.0006372769464186536
0.005777790117970507,0.005875761921835783,0.000652727383820399
0.005831305113526219,0.005934026532807458,0.000661136210634126
0.00588531577519145,0.005983327357475797,0.0006889265746485494
0.0059398266939203566,0.006014700609537469,0.0007161062353983621
0.005994842503189409,0.006050555754750806,0.0007343256679481599
0.006050367879391224,0.006108820365722481,0.0007806017516798487
0.0061064075422320365,0.006193976335604159,0.0007830995923196642
0.006162966255132942,0.0062970598780925065,0.0008621740814525845
0.006220048825634711,0.0063508425959125136,0.0008331580995094235
0.0062776601058065,0.00643599856579419,0.0008342690934763359
0.006335804992658254,0.006498745069917532,0.0008152721196152893
0.006394488428556937,0.006579419146647543,0.0008405591162726037
0.006453715401646702,0.006664575116529221,0.0008106185217133217
0.0065134909462728026,0.006772140552169237,0.0008383390158818992
0.006573820143409586,0.006825923269989244,0.0008315492187969146
0.006634708121092351,0.006982789530297599,0.0008923358095908799
0.006696160054853215,0.007041054141269272,0.0009142402903708878
0.00675818116816111,0.0070634636070276095,0.000917347659814579
0.006820776732865685,0.0071755109358192905,0.0009044223968339201
0.0068839520696454964,0.007215847974184296,0.0008993615957507117
0.00694771254846024,0.00734134098243098,0.0009972254227663046
0.007012063589007177,0.007422015059160991,0.0010378913684244793
0.0070770106611818895,0.007457870204374328,0.0010322850666518075
0.007142559285543126,0.007525098601649337,0.0010166534657171068
0.007208715033782135,0.007547508067407673,0.0010117569780941171
0.007275483529196233,0.0076147364646826825,0.0010146757098255636
0.007342870447166758,0.007650591609896021,0.0010568253788079119
0.00741088151564157,0.007780566511294371,0.001055377722792856
0.007479522515621821,0.007843313015417712,0.0010585030228228967
0.007548799281653432,0.007955360344209395,0.0011090107281899269
0.007618717702322999,0.007973287916816063,0.0011268196035539243
0.007689283720758305,0.008080853352456079,0.001156264735219809
0.007760503335133571,0.008103262818214415,0.0011459398273393024
0.007832382599179196,0.008161527429186088,0.0011454820299680287
0.00790492762269642,0.008309429903191109,0.0011448486042933634
0.007978144572076629,0.008412513445679455,0.0011438441499106089
0.00805203967082547,0.008479741842954464,0.0011306458271400893
0.008126619200091946,0.008569379705987808,0.0011161423809516828
0.008201889499202203,0.008672463248476156,0.0010925875415906132
0.008277856966198472,0.00871280028684116,0.0011295398290008761
0.008354528058382871,0.008806920043026174,0.0011198257162201206
0.008431909292866252,0.00884725708139118,0.0011106095458229572
0.008510007247122246,0.00887863033345285,0.0011289963082446938
0.00858882855954625,0.008945858730727858,0.001100515455352529
0.008668379930019773,0.009035496593761206,0.0011512641147810667
0.008748668120479914,0.00912513445679455,0.0011489353467405573
0.008829699955494083,0.009259591251344568,0.001138592981463682
0.008911482322840203,0.009313373969164573,0.0011304484068338685
0.008994022174092044,0.009425421297956257,0.0011616569818852633
0.009077326525210224,0.009479204015776264,0.0011684004997466815
0.00916140245713852,0.009541950519899605,0.0011448973417872359
0.009246257116405733,0.009609178917174614,0.0011334848669570514
0.009331897715733239,0.009734671925421299,0.0011535107882499397
0.009418331534647951,0.009828791681606311,0.0011910653888653555
0.009505565920101192,0.009927393330942991,0.0011786706780419415
0.009593608287093146,0.010021513087128002,0.001222533976694137
0.009682466119303124,0.010111150950161348,0.0012152094006914805
0.009772146969725724,0.010200788813194693,0.0012161273852312002
0.009862658461312821,0.010281462889924705,0.0012301778459419372
0.009954008287621519,0.010357655073503048,0.001210655126824447
0.010046204213468132,0.010514521333811403,0.0012230815516226946
0.010139254075588154,0.010608641089996415,0.0012133437561057787
0.01023316578330245,0.010769989243456438,0.001227062351384727
0.010327947319189514,0.010922373610613122,0.0012567162330202777
0.010423606739764012,0.011047866618859805,0.001309969105679989
0.01052015217616159,0.01110613122983148,0.0013440366531963191
0.010617591834830001,0.011289888849049839,0.0013916260192867048
0.010715933998226712,0.011464682681964862,0.0014496536191982792
0.010815187025522881,0.011527429186088203,0.0014672525331388046
0.01091535935331391,0.011608103262818215,0.0014604218250089563
0.01101645949633657,0.011724632484761563,0.0014532518866633578
0.01111849604819271,0.01182771602724991,0.001520096830869309
0.011221477682079803,0.011957690928648259,0.0015712642122115688
0.011325413151528114,0.012092147723198278,0.001505987238441024
0.011430311291144786,0.0122400501972033,0.0015435551521424539
0.011536181017364784,0.01233865184653998,0.0015304277901597196
0.011643031329208768,0.012491036213696665,0.0015574605571883585
0.011750871309048075,0.012621011115095015,0.0015708948472749756
0.011859710123376693,0.01271513087128003,0.0015548789151275692
0.011969557023590429,0.012827178200071709,0.0015695587257519392
0.01208042134677329,0.012948189315166728,0.0015599520832823735
0.012192312516491107,0.013069200430261742,0.0015524583208648723
0.012305240043592616,0.013114019361778414,0.0015659141464757142
0.012419213527017834,0.013288813194693438,0.0015672035307110436
0.012534242654613994,0.013409824309788454,0.0016310643097588392
0.012650337203959038,0.013521871638580134,0.0015917627897665536
0.012767507043192657,0.013683219792040157,0.001575838561011236
0.01288576213185518,0.013826640372893512,0.0015781313703903833
0.013005112521734086,0.01393868770168519,0.0015782374382985844
0.013125568357718428,0.014046253137325205,0.0016093540201574993
0.013247139878661175,0.01413589100035855,0.0016593364961565798
0.013369837418249465,0.014292757260666908,0.0016711646132473014
0.013493671405883065,0.014409286482610254,0.0016780685191678595
0.013618652367560814,0.014521333811401938,0.0017372435576282939
0.013744790926775366,0.01472301900322696,0.0017494380346346312
0.01387209780541621,0.014884367156686984,0.0017652123293818384
0.014000583824680975,0.01505467909645034,0.0018355041220904347
0.014130259905995337,0.015220509143062028,0.001787920250495126
0.014261137071941283,0.015399784869128718,0.0018108672553786846
0.014393226447194065,0.015574578702043743,0.0017994985500467836
0.014526539259467812,0.015709035496593762,0.0017996225764133277
0.014661086840469845,0.015879347436357116,0.0017798941444970632
0.014796880626863964,0.015977949085693798,0.0017587267010252294
0.014933932161242518,0.01620652563642883,0.0018249861908930438
0.015072253093107555,0.01633201864467551,0.001802961873688548
0.015211855179861048,0.01642165650770886,0.0018207007139801965
0.015352750287804227,0.01653370383650054,0.0018292921309871802
0.015494950393146316,0.01668160631050556,0.0018219996653672285
0.015638467583022463,0.016869845822875585,0.0018965935223029722
0.01578331405652118,0.01702223019003227,0.0019133012362073517
0.01592950212572123,0.01723287916816063,0.0019459710487223008
0.016077044216738237,0.017385263535317316,0.0019342598678072892
0.016225952870780873,0.017573503047687344,0.0019849440719725982
0.016376240745216875,0.01766314091072069,0.0019516058796631584
0.016527920614648955,0.017802079598422373,0.0019133012362073513
0.016681005372000592,0.01806651129437074,0.0019989500264807492
0.016835508029612024,0.018227859447830765,0.0020325658593228838
0.01699144172034626,0.018442990319110793,0.0020209147291672665
0.01714881969870539,0.018572965220509143,0.002011943529045503
0.01730765534195726,0.01868501254930082,0.0019833692460140247
0.017467962151272456,0.01883739691645751,0.002021444779102888
0.017629753752872058,0.01916905700968089,0.002017355376741512
0.017793043899185772,0.019348332735747577,0.0019767864397895883
0.01795784647002095,0.01947830763714593,0.0019464240408589876
0.018124175473742378,0.019581391179634276,0.0019433542455196044
0.01829204504846294,0.0197427393330943,0.001955010948776137
0.018461469463245474,0.019836859089279315,0.0019790602074582575
0.018632463119315597,0.02002509860164934,0.0019500441896996878
0.018805040551285814,0.020190928648261025,0.001968436269715212
0.018979216428391014,0.020356758694872714,0.0019684986309835666
0.01915500555573528,0.0204553603442094,0.001975673993163535
0.019332422875550453,0.02060774471136608,0.0019516459065635943
0.019511483468466165,0.02078702043743277,0.0019871186518009023
0.019692202554791715,0.021046970240229473,0.002051382292001104
0.01987459549580984,0.021181427034779494,0.0020970066610165095
0.02005867779508234,0.021405521692362855,0.002096580881502869
0.020244465099768037,0.021589279311581215,0.0021609408569556805
0.020431973201952704,0.0217551093581929,0.0021734178247616648
0.020621218039991424,0.0220150591609896,0.0021954466161798417
0.02081221569986339,0.022207780566511293,0.002136238473677483
0.021004982416539152,0.02238257439942632,0.0022192487668437288
0.02119953457536071,0.02261115095016135,0.002221565728152721
0.021395888713434216,0.022750089637863034,0.002199042497525741
0.021594061521035653,0.022965220509143063,0.0021687917545879696
0.02179406984302956,0.023193797059878087,0.0021670467077318494
0.021995930680300747,0.023355145213338112,0.0021474094594702135
0.022199661191199548,0.023633022588741486,0.002169702327538492
0.022405278693000182,0.023839189673718182,0.0022007925988098876
0.022612800663372772,0.02404983865184654,0.002221259284158139
0.022822244741868985,0.024354607386159913,0.0021585795026077327
0.023033628731421313,0.024511473646468267,0.0021787768828189277
0.02324697059985648,0.024744532090354966,0.0021843016148356716
0.023462288481422625,0.024941735389028327,0.0021593083359693014
0.02367960067833076,0.025161348153460016,0.002201882538096456
0.023898925662310503,0.02543922552886339,0.002222966794181111
0.02412028207618007,0.025640910720688415,0.002300554779730011
0.024343688735431104,0.025802258874148436,0.002260092112467319
0.024569164629827903,0.02608461814270348,0.0021979054537591717
0.024796728925021577,0.026389386877016852,0.0022421215197999545
0.025026400964179192,0.026613481534600213,0.0022251344462344
0.025258200269627846,0.02681964861957691,0.0022942156859186765
0.025492146544514233,0.027079598422373608,0.002309980078586741
0.025728259674479323,0.02737540337038365,0.0022897946835744717
0.025966559729348696,0.027559160989602004,0.002373330647545923
0.026207066964838526,0.027805665112943707,0.002400517666603787
0.0264498018242772,0.028088024381498745,0.00248753369581202
0.02669478494034321,0.028303155252778777,0.002472702871117466
0.026942037136818822,0.028594478307637144,0.0024243686511829544
0.02719157943036019,0.02877375403370383,0.0024348411347088253
0.027443433032283655,0.02904714951595554,0.0024950949599396336
0.02769761935036891,0.029392255288633918,0.00255479267016547
0.027954159990678566,0.02967909645034062,0.0025585464979011124
0.028213076759394707,0.029952491932592328,0.0025753493472152017
0.02847439166467248,0.03024829688060237,0.0026095628030852838
0.028738126918510663,0.030660631050555758,0.0025752973476187426
0.029004304938639917,0.030925062746504122,0.0026247895589094137
0.02927294835042816,0.031167084976694154,0.0026478342989909674
0.0295440799888038,0.03139117963427752,0.0026367688408179372
0.029817722900196734,0.03166905700968089,0.002614582795746807
0.030093900344497212,0.03196038006453926,0.002535293213633085
0.030372635797033115,0.03218447472212262,0.002559562575489065
0.030653952950565267,0.03243546073861599,0.002490313604989991
0.030937875717301368,0.03276712083183937,0.0023995179555650727
0.03122442823092858,0.03307637145930441,0.0024145903275163846
0.03151363484866479,0.03340354965937612,0.0023510889217421916
0.0318055201533292,0.03369935460738616,0.002395049038142647
0.032100108955431715,0.033963786303334534,0.002346408875616656
0.03239742629528195,0.03424614557188957,0.0024138923414413877
0.03269749744511768,0.034573323771961276,0.002379412080881749
0.03300034791125285,0.034931875224094654,0.0023548025663636517
0.03330600343624589,0.03535317318035139,0.002268839594790215
0.03361449000108765,0.03565346002151308,0.0022275855627711997
0.03392583382740992,0.03594478307637146,0.0022372584287127057
0.034240061379714255,0.036316780207959844,0.0023741392717064685
0.034557199367621395,0.03666188598063822,0.0023065184472863963
0.03487727474814178,0.03690390821082825,0.0022870052592257922
0.03520031472796679,0.03720419505198996,0.0023275610305719223
0.0355263467657814,0.03757171029042668,0.002418658667389506
0.03585539857459817,0.03797508067407673,0.0023967817324793777
0.0361874981241128,0.03824399426317676,0.0024149646607550487
0.03652267364308175,0.03859358192900682,0.0023757744834892193
0.03686095362172158,0.03888490498386518,0.0023252345027055723
0.03720236681413066,0.0392927572606669,0.0024496506258992585
0.03754694224073337,0.03976335604159197,0.0024638004780005783
0.037894709190746674,0.04018913589100036,0.002483942119123868
0.03824569722466999,0.0405252778773754,0.0025306539590811534
0.038599936176797675,0.04087486554320545,0.002665878873783264
0.03895745615775501,0.04123789888849049,0.002714122558135575
0.0393182875570577,0.041668160631050555,0.002797429858610524
0.03968246104569482,0.04208049480100394,0.002895551959335297
0.04005000757873611,0.04246593761204733,0.0028300472968719034
0.04042095839796306,0.04284241663678738,0.0027408811457511097
0.04079534503452449,0.043241305127285766,0.002718013545533965
0.04117319931161679,0.04365812119039082,0.0026204024566059856
0.04155455334718875,0.04410631050555754,0.0026890072409899513
0.04193943955667186,0.04447830763714593,0.0027002512531618846
0.04232789065573549,0.044953388311222656,0.0026816556654090337
0.042719939663067766,0.04540157762638939,0.002826871180193806
0.04311561990318229,0.045795984223736104,0.0027924588252238574
0.0435149650092505,0.04624417353890283,0.002736835105445932
0.04391800892596086,0.0467282179992829,0.0026660630560246083
0.044324785912403956,0.04714503406238796,0.0027247919975053065
0.04473533054498463,0.04766045177482969,0.0028283077790584817
0.04514967772036102,0.04803693079956974,0.002854512083471057
0.04556786265841064,0.04866887773395483,0.0028091655518808077
0.045989920905224385,0.04926496952312657,0.0028653598163259396
0.046415888336127774,0.049686267479383296,0.002826334241589461
0.04684580115873045,0.05009411975618501,0.0027690419280968653
0.04727969591600391,0.050488526353531724,0.002863213045693214
0.047717609489387455,0.050999462172821794,0.0028684466316435853
0.048159579101923505,0.05148350663320187,0.002810166464894248
0.04860564232142134,0.0520123700250986,0.0027490771461480233
0.04905583706365046,0.052465041233417,0.002689235486781619
0.04951020159556351,0.05300735030476873,0.0027065134771391617
0.04996877453854884,0.05349587665830047,0.002782642516972121
0.050431594871713586,0.05414575116529222,0.002852059788330815
0.0508987019351968,0.05458497669415561,0.0029157538725234984
0.05137013543351344,0.05511832197920402,0.0029602971180307173
0.05184593543892913,0.05565614915740408,0.0031428551149426634
0.05232614239486662,0.056297059878092505,0.003072445905253034
0.05281079711934331,0.056924524919325925,0.003113290585409493
0.05329994080844088,0.05745787020437433,0.003035138571770709
0.05379361503980703,0.058206346360702765,0.003031315952109038
0.05429186177618943,0.05873969164575117,0.0028720042190511206
0.05479472336900287,0.059447830763714606,0.002846478533151781
0.055302242561929005,0.05983327357475797,0.002853902139972035
0.055814462494549605,0.06049211186805307,0.0028077827520900304
0.05633142670601358,0.06101201147364647,0.002815879142714222
0.05685317913873753,0.06160362136966655,0.002605950985262066
0.05737976414214134,0.06225797776980997,0.0024835287548050783
0.05791122647641758,0.0628271782000717,0.0024464368141089007
0.058447611316336315,0.06331122266045178,0.0024700793464929125
0.05898896425508499,0.0639252420222302,0.002522991375806585
0.0595353313081437,0.06445858730727859,0.0025421813498682053
0.06008675891719687,0.06496504123341698,0.002627360539119225
0.060643293954080614,0.06560147006095374,0.002528028773493324
0.061204983724766966,0.06626479024740049,0.002597200256843823
0.061771875973384946,0.06699533883112227,0.002493157557001433
0.06234401888627864,0.06744801003944065,0.0024934842916342925
0.06292146109610344,0.06794550017927573,0.0025452698874310446
0.06350425168595962,0.06868501254930084,0.0024343139962323622
0.0640924401935645,0.06935729652205092,0.002474327067168312
0.06468607661546327,0.070056471853711,0.0025179793564572926
0.06528521141127848,0.07072875582646108,0.0024564200172454047
0.0658898955079995,0.07153101470060955,0.0024371317155976228
0.06650018030431118,0.07222570813911797,0.0024387109620092194
0.0671161176749628,0.07291591968447471,0.002442478711466252
0.06773775997517752,0.07345822875582647,0.002453105895489087
0.06836516004510239,0.07415740408748657,0.002372366520363385
0.06899837121430018,0.07494173538902832,0.0022157511544742864
0.06963744730628223,0.0756991753316601,0.0022817096526674165
0.07028244264308345,0.07642076012907853,0.002370884292571665
0.07093341204987996,0.07717820007171029,0.0024398775741118206
0.07159041085964889,0.07781462889924703,0.0024701335610692165
0.07225349491787214,0.07861240588024382,0.00250576620924256
0.07292272058728312,0.07932054499820723,0.0025584592621353164
0.07359814475265763,0.08015865901756901,0.0024268760522637867
0.07427982482564918,0.08088472570813912,0.0024447256184490455
0.07496781874966876,0.08158838293295087,0.002407666252455676
0.07566218500481055,0.08234582287558265,0.002406168666297002
0.07636298261282241,0.08313911796342775,0.002446181351589111
0.07707027114212295,0.08375313732520617,0.0023425294844447377
0.0777841107128649,0.08462262459662961,0.0024921412728587423
0.07850456200204509,0.08546522050914307,0.0024811910531287126
0.07923168624866253,0.08627644316959483,0.0023642428895898613
0.07996554525892346,0.08722212262459662,0.002496972759834105
0.080706201411495,0.0880467909645034,0.0025429231165350814
0.08145371766280746,0.08892076012907853,0.002552187941205046
0.0822081575524054,0.08966923628540696,0.0024540201125785
0.08296958520834907,0.0904983865184654,0.002469229829392117
0.0837380653526649,0.0912647902474005,0.0025190959692094925
0.08451366330684713,0.09208049480100396,0.0025331618858504042
0.08529644499741025,0.09307547508067408,0.002537282010498059
0.08608647696149245,0.0940032269630692,0.0026119351508828
0.08688382635251184,0.09478755826461098,0.0026141772821891528
0.08768856094587427,0.09562119039082108,0.002614757787433307
0.08850074914473438,0.09666547149515956,0.002461988033495404
0.08932045998580969,0.09755736823234133,0.002510931500023339
0.09014776314524918,0.09842237361061312,0.0025572551046706836
0.09098272894455559,0.09932323413409824,0.0025459230889675246
0.09182542835656282,0.10028235926855504,0.002617487848349489
0.09267593301146883,0.1010397992111868,0.0025134324660405524
0.09353431520292387,0.10195858730727858,0.0026286514543478494
0.09440064789417603,0.1029849408390104,0.002753826619607526
0.0952750047242729,0.10380512728576549,0.002742672044792698
0.09615746001432096,0.10488974542846899,0.002563709918740601
0.09704808877380307,0.10581749731086412,0.0024860931989463602
0.09794696670695395,0.10674076730010758,0.002422545131819126
0.09885417021919574,0.10759232699892436,0.002395957461598527
0.09976977642363201,0.10880243814987449,0.0023533804065241654
0.1006938631476027,0.10988705629257797,0.0023182746067386545
0.10162650893929952,0.11084618142703477,0.0023067893766526297
0.10256779307444219,0.11187253495876659,0.002298904898851948
0.10351779556301763,0.11304679096450339,0.002215811591743252
0.10447659715608042,0.11405521692362855,0.002132322129478384
0.10544427935261684,0.11508157045536034,0.0020582090911179175
0.10642092440647247,0.11628271782000718,0.0022319897893524477
0.10740661533334334,0.1173449264969523,0.002439401846742402
0.10840143591783309,0.11855951954105415,0.0024846608497913975
0.10940547072057424,0.11954105414126925,0.0024076291717886117
0.11041880508541602,0.12067049121548942,0.0024547612425968677
0.11144152514667881,0.12160720688418787,0.0024810651143900805
0.1124737178364752,0.12271423449264969,0.002446181351589107
0.1135154708920999,0.12386159913947652,0.00255692342550246
0.11456687286348714,0.12515686626030834,0.002567815796097387
0.11562801312073753,0.12621459304410182,0.002648866682637089
0.11669898186171475,0.12731265686626028,0.0027939290956332805
0.11777987011971193,0.12851380423090714,0.00293115659829052
0.11887076977119033,0.12952223019003226,0.00301362279259057
0.11997177354358843,0.13068304051631408,0.0030770444241981472
0.12108297502320395,0.13190659734671925,0.002931175634482021
0.12220446866314887,0.13332287558264608,0.0029207710559421953
0.1233363497913776,0.13433578343492292,0.0029666423849951233
0.12447871461879062,0.13555934026532807,0.0028646119409478812
0.125631660247412,0.13698906418070994,0.002844364593236241
0.1267952846786434,0.13830225887414843,0.0028849995691126334
0.12796968682159415,0.13948996055934026,0.002944667848650227
0.1291549665014884,0.14075833632126208,0.0030151591738712077
0.1303512244681509,0.1420267120831839,0.0032561192800850433
0.1315585624045704,0.14360433847257084,0.0031430433016741634
0.1327770829355429,0.14502958049480102,0.0031850851169433563
0.13400688963639507,0.14625313732520617,0.0032915937898784567
0.13524808704178753,0.14783076371459303,0.003371477457122215
0.1365007806546014,0.14902742918608822,0.0034829850026474366
0.13776507695490536,0.1505916098960201,0.0037297083401197995
0.13904108340900698,0.1519406597346719,0.0036987281656444358
0.1403289084785873,0.15333004661168875,0.0034397828368812567
0.14162866162991988,0.15467909645034061,0.0035827620804632734
0.1429404533431761,0.15605503764790246,0.003853817157973138
0.14426439512181574,0.157422015059161,0.003677410856077583
0.14560059950206486,0.1588024381498745,0.0037776212189054893
0.14694918006248173,0.16027249910362135,0.0036973128476773085
0.14831025143361043,0.16173807816421654,0.0036573792092322336
0.14968392930772556,0.16310953746862675,0.003767223081896854
0.1510703304486654,0.16462441735389027,0.0035833631896998023
0.1524695727017573,0.16596898529939047,0.003588591390259569
0.15388177500383463,0.16746593761204734,0.003780954979695861
0.155307057393346,0.16893151667264253,0.0036189602788905986
0.1567455410205595,0.17054051631409106,0.0036949245906539494
0.15819734815786,0.17223467192542127,0.0037712733321035386
0.1596626022101425,0.1738347077805665,0.003821641490122374
0.161141427725302,0.17519272140552172,0.0036996332023691795
0.16263395040481923,0.1765910720688419,0.0036782149499159397
0.16414029711444664,0.17833004661168878,0.0035505753800302675
0.16566059589499135,0.17997490139835065,0.0036553129164088516
0.16719497597319902,0.18147185371100752,0.0037767466902040464
0.16874356777273758,0.18317497310864111,0.0039049954262104438
0.17030650292528443,0.18494980279670134,0.0038033176158843393
0.17188391428171457,0.18663499462172822,0.003964993858852607
0.17347593592339308,0.1883157045536034,0.0036631720328358076
0.17508270317357252,0.18995607744711368,0.003800197294333175
0.17670435260889467,0.19177572606669058,0.00391198788778119
0.1783410220710008,0.1934385084259591,0.003855875478591636
0.17999285067824763,0.1953164216565077,0.0038978129158493986
0.18165997883753268,0.19701505916098958,0.003978817316250034
0.18334254825622906,0.19882574399426317,0.0038689812654196217
0.18504070195423022,0.20038544281104337,0.004063088767657218
0.1867545842761076,0.20211097167443529,0.004002723434852006
0.18848434090337954,0.20412782359268555,0.003945381461355824
0.1902301188668944,0.20609537468626749,0.004131409874339752
0.1919920665593285,0.20801810684833275,0.004106203981895438
0.1937703337477989,0.20981534600215132,0.0041020790788575
0.19556507158659492,0.21173359627106492,0.004127442649335389
0.19737643263002555,0.21357565435640016,0.004129996919864092
0.19920457084538692,0.21534600215130867,0.0040701030028655865
0.2010496416260499,0.21727321620652562,0.004017058823143646
0.2029118018046678,0.219518644675511,0.004118925102458142
0.20479120966650854,0.22179992828970957,0.004336657209485885
0.2066880249629082,0.2238884904983865,0.004389571430580023
0.20860240892485027,0.22580225887414848,0.004098227783522865
0.2105345242766706,0.2279087486554321,0.00430803223293591
0.21248453524988828,0.22991663678737898,0.004416046012988286
0.21445260759716675,0.23208139117963428,0.004388839184451053
0.21643890860640203,0.23415202581570452,0.004304650396837298
0.21844360711494262,0.23613302258874147,0.004560102059295752
0.22046687352394098,0.23834259591251347,0.004509122595209431
0.22250887981283693,0.24045356758694875,0.004629361492724462
0.2245697995539774,0.24261384008605233,0.004580690678642981
0.22664980792736927,0.24489512370025102,0.004406685942333257
0.22874908173557018,0.24705091430620296,0.004614430117042897
0.23086779941871696,0.24926496952312654,0.00466031647395857
0.23300614106969247,0.25160003585514523,0.004974567151847149
0.23516428844943485,0.2538275367515238,0.004716963947028636
0.23734242500238661,0.2562701685191825,0.004598520902369832
0.23954073587208768,0.25852456077447117,0.0044549106108993
0.24175940791691308,0.26091789171746144,0.004581635841070127
0.243998629725955,0.26313642882753674,0.004677967254797427
0.24625859163505467,0.26543564001434206,0.004577151895655236
0.24853948574297985,0.2677482968806024,0.004618114324253651
0.25084150592775384,0.27008784510577266,0.004707709110551415
0.25316484786313553,0.27275457153101473,0.0046847183354681915
0.2555097090352507,0.27516583004661166,0.004871114345296943
0.25787628875938007,0.277626389386877,0.0049743495430602585
0.26026478819690047,0.28015865901756903,0.004927114016641575
0.26267541037238357,0.2820500179275726,0.004899722627414549
0.2651083601908539,0.2842282179992829,0.004988501214606757
0.26756384445520454,0.28668877733954823,0.004934254747299252
0.27004207188377727,0.28965130871280026,0.0047856345586524745
0.2725432531281028,0.29202223019003226,0.004753493237874543
0.27506760079080644,0.2946665471495159,0.004703079608528934
0.2776153294436801,0.2973646468268196,0.00473352424518356
0.28018665564591955,0.30004930082466835,0.004568456613009829
0.2827817979625341,0.3026174256005737,0.00455583207979756
0.28540097698292377,0.30527070634636067,0.004491086543393581
0.28804441533962977,0.3079329508784511,0.004500985191256956
0.29071233772725785,0.3107520616708498,0.004629952057828651
0.2934049709215787,0.31343671566869846,0.004571003702741458
0.29612254379880343,0.3163006453926139,0.0049229719540392885
0.29886528735503826,0.3188866977411259,0.004976314407236282
0.30163343472591975,0.3217685550376479,0.0051548504469928055
0.3044272212064303,0.3245338831122266,0.005260324757180308
0.30724688427090036,0.3274471136608103,0.005222853333654529
0.31009266359319265,0.3306337396916458,0.005099452168034975
0.312964801067075,0.3335380064539261,0.005042276976635369
0.3158635408267819,0.3364960559340266,0.004870207030899151
0.3187891292677646,0.339494442452492,0.004890163291577782
0.32174181506763716,0.3424793832915024,0.00487422679898611
0.3247218492073129,0.345446396557906,0.00499959148663217
0.3277294849923382,0.3485613122983149,0.005158546741873526
0.33076497807442423,0.3516717461455719,0.005105392406218963
0.3338285864731761,0.354943528146289,0.005064351961500788
0.3369205705980267,0.35832735747579775,0.005116342726003789
0.34004119327037063,0.3616036213696665,0.004790966987755886
0.34319071974590426,0.36517120831839367,0.0052899863324456795
0.34636941773717345,0.36889566152742914,0.00525267339636961
0.3495775574363275,0.3721046970240229,0.005128682031610235
0.3528154115380883,0.3754526712083183,0.005077652864640499
0.3560832552629278,0.37852724991036213,0.005155889486097191
0.3593813663804626,0.38215310147006093,0.004753352375405255
0.36271002523306484,0.3858282538544281,0.004723394686256161
0.36606951475969024,0.3890731444962352,0.005017763566547999
0.36946012051993027,0.3927303693079957,0.005118052482911992
0.37288213071828336,0.39600663320186447,0.005060507478314387
0.3763358362286533,0.3994711366081033,0.005291840328134737
0.37982153061907364,0.40322248117604875,0.0055283162399285945
0.3833395101766601,0.4066600932233775,0.005483406952939464
0.38689007393279756,0.4104876299749014,0.005609783544802872
0.390473523688556,0.41404177124417363,0.005574287228434493
0.39409016404034475,0.4179723915381858,0.0053862254111545025
0.39774030240580366,0.42164306202940127,0.005439838000081551
0.4014242490499322,0.4251837576192184,0.005142148583758998
0.40514231711146476,0.4287871997131589,0.0054091600205681215
0.408894822629486,0.43260129078522774,0.005320560718755395
0.4126820845702952,0.4361912871997132,0.00559198073240052
0.4165044248545185,0.44026532807457874,0.005199846000676925
0.4203621683844714,0.44414216565077086,0.0051747721725858035
0.4242556430717777,0.4479876299749014,0.005081203262595383
0.42818517986524113,0.45217820007171017,0.005325474888808116
0.4321511127789762,0.45611778415202586,0.0051523125794327
0.4361537789208006,0.4603217999282897,0.0048930036318778625
0.44019351852088745,0.464494442452492,0.004892855381813645
0.4442706749606883,0.4684967730369308,0.00480180930444037
0.4483855948021186,0.4725170311939763,0.004612640136210283
0.45253862781701665,0.47676586590175696,0.00466079537167321
0.4567301270168747,0.48111330225887416,0.0048428509482825784
0.46096044868284336,0.48493187522409464,0.004721343475473443
0.46522995239601894,0.48904625313732525,0.0045205792233602654
0.4695390010680058,0.4932009680889208,0.0042315364314211125
0.4738879609717651,0.4975752958049481,0.004411343162647343
0.4782772017727485,0.501940659734672,0.004503753806029651
0.4827070965603183,0.5062208676945141,0.0042960140156379795
0.4871780218794631,0.5106624238078165,0.004024865931641793
0.4916903577628026,0.5149964144854786,0.004248284153589584
0.4962444877628913,0.5191242380781642,0.004441777463760752
0.5008407989848213,0.5236643958408032,0.004435640386293404
0.5054796821191241,0.5280387235568302,0.00472334743336089
0.5101615314749833,0.5324713158838293,0.004831040553759027
0.5148867450137492,0.5371011115095016,0.0042705854511434415
0.5196557243827657,0.5417040157762639,0.0038820226844856467
0.5244688749495119,0.5462710648978127,0.0037481657951065487
0.5293266058360562,0.5508560415919684,0.003578227151790641
0.5342293299538352,0.5559788454643242,0.003594467130828892
0.53917746403875,0.5611778415202581,0.0036826146303945
0.5441714286865893,0.5660227680172105,0.00359418459440955
0.5492116483887789,0.5712441735389029,0.003372337951746843
0.5542985515684669,0.5762011473646468,0.0033116038272598186
0.5594325706169377,0.5813642882753676,0.0029738673551924404
0.5646141419303667,0.5861957690928647,0.0027879793183004454
0.5698437059469142,0.5918877733954824,0.0032083593856197987
0.5751217071841613,0.5970016134815347,0.0037103320566717053
0.5804485942768978,0.6021064897812836,0.0038504769235806462
0.5858248200152536,0.6073861599139476,0.0032995311950229185
0.5912508413831875,0.6129212979562567,0.003184440367120437
0.5967271195973316,0.6185191825026891,0.003621512650414604
0.6022541201461928,0.6238436715668699,0.003489025800971926
0.6078323128297229,0.6297418429544639,0.0034104167123429033
0.6134621717992506,0.6352411258515597,0.0032547343625305277
0.6191441755977841,0.6408390103979922,0.0034982508723828756
0.6248788072006894,0.6466878809609179,0.003632420099704307
0.6306665540567405,0.6523754033703838,0.0035975580569643515
0.6365079081295572,0.6578164216565077,0.004013223263212199
0.642403365939419,0.6638445679455002,0.0041558560848276
0.6483534286054721,0.6696620652563643,0.0042089115784904665
0.6543586018883236,0.6759143062029401,0.003954069639018195
0.6604193962330305,0.6818214413768376,0.0039892933462450765
0.6665363268124913,0.6877913230548584,0.0039172076616848595
0.6727099135712337,0.6938105055575476,0.003953733768731126
0.6789406812696106,0.6996862674793831,0.0037034771410421464
0.6852291595284065,0.705777160272499,0.0037204842682883057
0.6915758828738525,0.7114602007888131,0.0037819111584392324
0.697981390783066,0.7179455001792758,0.0032938306593989683
0.7044462277299037,0.7241215489422732,0.003162634739970789
0.7109709432312431,0.7304320544998207,0.0029781422134436374
0.7175560918936928,0.7369352814628899,0.003248213217849287
0.7242022334607315,0.7431382215847974,0.002918431796735717
0.730909932860291,0.74956973825744,0.003278712385659987
0.737679760252773,0.7560236643958409,0.003204489177756937
0.7445122910795136,0.7621997131588383,0.0030879777625194725
0.751408106111697,0.7688822158479741,0.003163612008987136
0.7583677914997191,0.7760173897454283,0.0035272907236384094
0.7653919388230148,0.7830494801003944,0.0038112316888330375
0.77248114514034,0.7898261025457153,0.004003891442191581
0.7796360130405229,0.7967282179992828,0.003604710377817234
0.7868571506936851,0.8035855145213338,0.003465108605443953
0.794145171902934,0.8104965937612046,0.003355857714391558
0.8015006961565405,0.8176631409107207,0.0037131582391302332
0.8089243486805938,0.8246593761204732,0.0034808921311220513
0.8164167604921464,0.8318259232699893,0.003772728937913584
0.823978568452852,0.8395840803155252,0.003922320909872781
0.8316104153230962,0.8468850842595911,0.00429701400410126
0.8393129498166364,0.8540874865543205,0.0045927779562000915
0.8470868266557402,0.8614602007888132,0.005103652168988301
0.8549327066268376,0.8686626030835424,0.005223331931547749
0.8628512566366896,0.8762907852276802,0.005033387504956133
0.8708431497690724,0.8842013266403729,0.004611151988306078
0.8789090653419954,0.8917577984940838,0.004745375095344792
0.8870496889654403,0.8990677662244533,0.00410864651532122
0.8952657125996392,0.9071620652563643,0.003684141615231514
0.9035578346138929,0.9151308712800287,0.0035893842907488874
0.9119267598459299,0.9228800645392614,0.003512757918943915
0.9203731996618221,0.9302662244532088,0.003018654763021748
0.9288978720164498,0.9374193259232702,0.002537721799247784
0.9375015015145289,0.9451057726783795,0.0026393577493284037
0.9461848194722002,0.9524829688060237,0.002486344560677851
0.9549485639791966,0.9603621369666548,0.0022479274559131803
0.9637934799615786,0.9685057368232342,0.0018277785738793476
0.9727203192450538,0.9762280387235569,0.0014830484434567631
0.9817298406188841,0.9838248476156328,0.0012826273715950177
0.9908228099003797,0.9917533166009322,0.0008400810278181813
1.0,1.0,0.0


==> data_2/flickr/gcn/roc_rmia_mean.csv <==
fpr,tpr_mean,tpr_std
0.0001,0.0,0.0
0.00010092621909870473,0.0004033703836500538,9.681995784641836e-05
0.00010186101701559753,0.0004033703836500538,9.681995784641836e-05
0.00010280447320933097,0.0004033703836500538,9.681995784641836e-05
0.00010375666787451859,0.0004033703836500538,9.681995784641836e-05
0.00010471768194855202,0.0004033703836500538,9.681995784641836e-05
0.0001056875971184804,0.0004033703836500538,9.681995784641836e-05
0.00010666649582795387,0.0004033703836500538,9.681995784641836e-05
0.00010765446128423159,0.0004033703836500538,9.681995784641836e-05
0.00010865157746525384,0.0004033703836500538,9.681995784641836e-05
0.00010965792912678099,0.0004033703836500538,9.681995784641836e-05
0.00011067360180959734,0.0004033703836500538,9.681995784641836e-05
0.00011169868184678226,0.0004033703836500538,9.681995784641836e-05
0.00011273325637104872,0.0004033703836500538,9.681995784641836e-05
0.00011377741332214914,0.0004033703836500538,9.681995784641836e-05
0.00011483124145435111,0.0004033703836500538,9.681995784641836e-05
0.00011589483034398106,0.0004033703836500538,9.681995784641836e-05
0.00011696827039703847,0.0004033703836500538,9.681995784641836e-05
0.00011805165285688056,0.0004033703836500538,9.681995784641836e-05
0.0001191450698119776,0.0004033703836500538,9.681995784641836e-05
0.00012024861420374123,0.0004033703836500538,9.681995784641836e-05
0.00012136237983442405,0.0004033703836500538,9.681995784641836e-05
0.00012248646137509307,0.0004033703836500538,9.681995784641836e-05
0.00012362095437367691,0.0004033703836500538,9.681995784641836e-05
0.00012476595526308696,0.0004033703836500538,9.681995784641836e-05
0.0001259215613694151,0.0004033703836500538,9.681995784641836e-05
0.0001270878709202058,0.0004033703836500538,9.681995784641836e-05
0.000128264983052806,0.0004033703836500538,9.681995784641836e-05
0.0001294529978227916,0.0004033703836500538,9.681995784641836e-05
0.00013065201621247213,0.0004033703836500538,9.681995784641836e-05
0.00013186214013947485,0.0004033703836500538,9.681995784641836e-05
0.00013308347246540747,0.0004033703836500538,9.681995784641836e-05
0.00013431611700460153,0.0004033703836500538,9.681995784641836e-05
0.0001355601785329369,0.0005736823234134098,0.00021628972237186395
0.0001368157627967472,0.0005736823234134098,0.00021628972237186395
0.00013808297652180923,0.0005736823234134098,0.00021628972237186395
0.0001393619274224142,0.0005736823234134098,0.00021628972237186395
0.00014065272421052364,0.0005736823234134098,0.00021628972237186395
0.00014195547660501016,0.0005736823234134098,0.00021628972237186395
0.0001432702953409831,0.0005736823234134098,0.00021628972237186395
0.00014459729217920195,0.0005736823234134098,0.00021628972237186395
0.00014593657991557562,0.0005736823234134098,0.00021628972237186395
0.00014728827239075018,0.0005736823234134098,0.00021628972237186395
0.0001486524844997857,0.0005736823234134098,0.00021628972237186395
0.00015002933220192182,0.0005736823234134098,0.00021628972237186395
0.0001514189325304352,0.0005736823234134098,0.00021628972237186395
0.00015282140360258693,0.0005736823234134098,0.00021628972237186395
0.0001542368646296629,0.0005736823234134098,0.00021628972237186395
0.00015566543592710622,0.0005736823234134098,0.00021628972237186395
0.00015710723892474503,0.0005736823234134098,0.00021628972237186395
0.00015856239617711372,0.0005736823234134098,0.00021628972237186395
0.00016003103137387001,0.0005736823234134098,0.00021628972237186395
0.00016151326935030913,0.0005736823234134098,0.00021628972237186395
0.0001630092360979741,0.0005736823234134098,0.00021628972237186395
0.00016451905877536624,0.0005736823234134098,0.00021628972237186395
0.00016604286571875296,0.0005736823234134098,0.00021628972237186395
0.0001675807864530767,0.0005736823234134098,0.00021628972237186395
0.00016913295170296487,0.0005736823234134098,0.00021628972237186395
0.0001706994934038408,0.0005736823234134098,0.00021628972237186395
0.0001722805447131394,0.0005736823234134098,0.00021628972237186395
0.00017387624002162505,0.0005736823234134098,0.00021628972237186395
0.00017548671496481503,0.0005736823234134098,0.00021628972237186395
0.00017711210643450888,0.0005736823234134098,0.00021628972237186395
0.00017875255259042355,0.0005736823234134098,0.00021628972237186395
0.00018040819287193827,0.0007888131946934384,0.00036053790197199375
0.00018207916800994624,0.0007888131946934384,0.00036053790197199375
0.00018376562003881704,0.0007888131946934384,0.00036053790197199375
0.00018546769230846994,0.0007888131946934384,0.00036053790197199375
0.00018718552949655793,0.0007888131946934384,0.00036053790197199375
0.00018891927762076664,0.0007888131946934384,0.00036053790197199375
0.0001906690840512252,0.0007888131946934384,0.00036053790197199375
0.00019243509752303302,0.0007888131946934384,0.00036053790197199375
0.00019421746814890265,0.0007888131946934384,0.00036053790197199375
0.00019601634743191858,0.0007888131946934384,0.00036053790197199375
0.00019783188827841644,0.0007888131946934384,0.00036053790197199375
0.00019966424501097934,0.0007888131946934384,0.00036053790197199375
0.00020151357338155586,0.0007888131946934384,0.00036053790197199375
0.0002033800305846982,0.0007888131946934384,0.00036053790197199375
0.00020526377527092522,0.0007888131946934384,0.00036053790197199375
0.0002071649675602069,0.0007888131946934384,0.00036053790197199375
0.000209083769055575,0.0007888131946934384,0.00036053790197199375
0.00021102034285685965,0.0007888131946934384,0.00036053790197199375
0.0002129748535745521,0.0007888131946934384,0.00036053790197199375
0.00021494746734379805,0.0007888131946934384,0.00036053790197199375
0.00021693835183851843,0.0007888131946934384,0.00036053790197199375
0.00021894767628566206,0.0007888131946934384,0.00036053790197199375
0.00022097561147959031,0.0007888131946934384,0.00036053790197199375
0.00022302232979659386,0.0007888131946934384,0.00036053790197199375
0.00022508800520954617,0.0008739691645751165,0.0003775032499251009
0.0002271728133026905,0.0008739691645751165,0.0003775032499251009
0.00022927693128656486,0.0008739691645751165,0.0003775032499251009
0.0002314005380130654,0.0008739691645751165,0.0003775032499251009
0.00023354381399064793,0.0008739691645751165,0.0003775032499251009
0.00023570694139967278,0.0008739691645751165,0.0003775032499251009
0.00023789010410788934,0.0008739691645751165,0.0003775032499251009
0.00024009348768606518,0.0008739691645751165,0.0003775032499251009
0.00024231727942376007,0.0008739691645751165,0.0003775032499251009
0.00024456166834524467,0.0008739691645751165,0.0003775032499251009
0.00024682684522556923,0.0008739691645751165,0.0003775032499251009
0.00024911300260677886,0.0008739691645751165,0.0003775032499251009
0.0002514203348142797,0.0008739691645751165,0.0003775032499251009
0.00025374903797335715,0.0008739691645751165,0.0003775032499251009
0.00025609931002584595,0.0008739691645751165,0.0003775032499251009
0.00025847135074695635,0.0008739691645751165,0.0003775032499251009
0.0002608653617622548,0.0008739691645751165,0.0003775032499251009
0.000263281546564802,0.0008739691645751165,0.0003775032499251009
0.00026572011053245065,0.0008739691645751165,0.0003775032499251009
0.00026818126094530154,0.0008739691645751165,0.0003775032499251009
0.0002706652070033241,0.0009994621728218,0.0004209958764334089
0.0002731721598441376,0.0009994621728218,0.0004209958764334089
0.0002757023325609583,0.0009994621728218,0.0004209958764334089
0.0002782559402207126,0.0009994621728218,0.0004209958764334089
0.00028083319988231727,0.0009994621728218,0.0004209958764334089
0.0002834343306151309,0.0009994621728218,0.0004209958764334089
0.0002860595535175742,0.0009994621728218,0.0004209958764334089
0.00028870909173592344,0.0009994621728218,0.0004209958764334089
0.00029138317048327885,0.0009994621728218,0.0004209958764334089
0.00029408201705870637,0.0009994621728218,0.0004209958764334089
0.00029680586086656025,0.0009994621728218,0.0004209958764334089
0.00029955493343598134,0.0009994621728218,0.0004209958764334089
0.0003023294684405776,0.0009994621728218,0.0004209958764334089
0.00030512970171828706,0.0009994621728218,0.0004209958764334089
0.00030795587129142264,0.0009994621728218,0.0004209958764334089
0.00031080821738690636,0.0009994621728218,0.0004209958764334089
0.00031368698245668765,0.0009994621728218,0.0004209958764334089
0.00031659241119835204,0.0011204732879168161,0.00040364694890959415
0.00031952475057592136,0.0011204732879168161,0.00040364694890959415
0.0003224842498408442,0.0011204732879168161,0.00040364694890959415
0.0003254711605531848,0.0011204732879168161,0.00040364694890959415
0.00032848573660300434,0.0011204732879168161,0.00040364694890959415
0.0003315282342319423,0.0011204732879168161,0.00040364694890959415
0.00033459891205499747,0.0011204732879168161,0.00040364694890959415
0.0003376980310825091,0.0011204732879168161,0.00040364694890959415
0.0003408258547423452,0.0011204732879168161,0.00040364694890959415
0.00034398264890229247,0.0011204732879168161,0.00040364694890959415
0.00034716868189265597,0.0011204732879168161,0.00040364694890959415
0.00035038422452906756,0.0011204732879168161,0.00040364694890959415
0.00035362955013550426,0.0011204732879168161,0.00040364694890959415
0.000356904934567523,0.0011204732879168161,0.00040364694890959415
0.000360210656235707,0.0012145930441018287,0.0004000087894206743
0.00036354699612933176,0.0012145930441018287,0.0004000087894206743
0.00036691423784024937,0.0012145930441018287,0.0004000087894206743
0.0003703126675869927,0.0012145930441018287,0.0004000087894206743
0.0003737425742391064,0.0012145930441018287,0.0004000087894206743
0.00037720424934169976,0.0012145930441018287,0.0004000087894206743
0.0003806979871402284,0.0012145930441018287,0.0004000087894206743
0.0003842240846055061,0.0012145930441018287,0.0004000087894206743
0.00038778284145894574,0.0012145930441018287,0.0004000087894206743
0.0003913745601980384,0.0012145930441018287,0.0004000087894206743
0.0003949995461220643,0.0012145930441018287,0.0004000087894206743
0.00039865810735804387,0.0012145930441018287,0.0004000087894206743
0.0004023505548869293,0.0012145930441018287,0.0004000087894206743
0.00040607720257003656,0.0012818214413768377,0.00037747368704084514
0.0004098383671757261,0.0012818214413768377,0.00037747368704084514
0.0004136343684063274,0.0012818214413768377,0.00037747368704084514
0.0004174655289253135,0.0012818214413768377,0.00037747368704084514
0.0004213321743847289,0.0012818214413768377,0.00037747368704084514
0.0004252346334528682,0.0012818214413768377,0.00037747368704084514
0.00042917323784221574,0.0012818214413768377,0.00037747368704084514
0.0004331483223376398,0.0012818214413768377,0.00037747368704084514
0.0004371602248248502,0.0012818214413768377,0.00037747368704084514
0.000441209286319119,0.0012818214413768377,0.00037747368704084514
0.0004452958509942655,0.0012818214413768377,0.00037747368704084514
0.00044942026621191424,0.001416401331031374,0.00042669973833198285
0.0004535828825510186,0.0014168175926652846,0.00042613906609138727
0.00045778405383766163,0.0014172377097939489,0.00042557658011092256
0.0004620241371751313,0.001417661718127696,0.00042501234014782386
0.0004663034929742731,0.0014180896537076102,0.00042444640830942044
0.00047062248498412813,0.0014185215529085955,0.00042387884911707026
0.00047498148032285,0.0014189574524424678,0.00042330972957157836
0.0004793808495089107,0.0014193973893610737,0.0004227391192201245
0.00048382096649259574,0.0014198414010594424,0.00042216709022472194
0.000488302208687788,0.0014202895252789615,0.0004215937174322323
0.0004928249570040513,0.001420741800110588,0.00042101907844595764
0.0004973895958790063,0.0014700609537468628,0.00038427133777394
0.000501996513311008,0.0014700609537468628,0.00038427133777394
0.0005066461008921268,0.0014700609537468628,0.00038427133777394
0.0005113387538414326,0.0014700609537468628,0.00038427133777394
0.0005160748710385908,0.0014700609537468628,0.00038427133777394
0.000520854855057766,0.0014700609537468628,0.00038427133777394
0.0005256791122018419,0.0014700609537468628,0.00038427133777394
0.0005305480525369575,0.0014700609537468628,0.00038427133777394
0.0005354620899273607,0.0014700609537468628,0.00038427133777394
0.0005404216420705915,0.001662782359268555,0.00037046099645500675
0.0005454271305329836,0.001662782359268555,0.00037046099645500675
0.0005504789807854967,0.001662782359268555,0.00037046099645500675
0.0005555776222398878,0.001662782359268555,0.00037046099645500675
0.0005607234882852032,0.001662782359268555,0.00037046099645500675
0.0005659170163246243,0.001662782359268555,0.00037046099645500675
0.0005711586478126435,0.001662782359268555,0.00037046099645500675
0.0005764488282925873,0.001662782359268555,0.00037046099645500675
0.0005817880074344935,0.001662782359268555,0.00037046099645500675
0.0005871766390733255,0.0018106848332735744,0.000394248114737558
0.0005926151812475553,0.0018106848332735744,0.000394248114737558
0.0005981040962380944,0.0018106848332735744,0.000394248114737558
0.0006036438506075864,0.0018106848332735744,0.000394248114737558
0.0006092349152400712,0.0018106848332735744,0.000394248114737558
0.0006148777653810023,0.0018106848332735744,0.000394248114737558
0.0006205728806776501,0.0018106848332735744,0.000394248114737558
0.0006263207452198692,0.0018106848332735744,0.000394248114737558
0.0006321218475812448,0.0018958408031552528,0.00039075094701141014
0.0006379766808606282,0.0018958408031552528,0.00039075094701141014
0.000643885742724042,0.0018958408031552528,0.00039075094701141014
0.0006498495354469888,0.0018958408031552528,0.00039075094701141014
0.0006558685659571436,0.0018958408031552528,0.00039075094701141014
0.0006619433458774394,0.0018958408031552528,0.00039075094701141014
0.0006680743915695614,0.0018958408031552528,0.00039075094701141014
0.0006742622241778342,0.001999319995929149,0.00034142796239988537
0.0006805073696735206,0.0020005690250282865,0.00034133523063049475
0.0006868103588995307,0.002001829622873488,0.00034126221587649046
0.0006931717276155408,0.00200310189661669,0.0003412094971195519
0.0006995920165435374,0.00200438595440229,0.00034117766252752824
0.0007060717714137773,0.0020056819053763377,0.0003411673093539973
0.0007126115430111746,0.002006989859695817,0.00034117904382387367
0.0007192118872221193,0.002088562208676945,0.0003019139017346511
0.0007258733650817253,0.002088562208676945,0.0003019139017346511
0.000732596542821523,0.002088562208676945,0.0003019139017346511
0.0007393819919175866,0.002088562208676945,0.0003019139017346511
0.0007462302891391107,0.002088562208676945,0.0003019139017346511
0.0007531420165974376,0.002088562208676945,0.0003019139017346511
0.0007601177617955331,0.002088562208676945,0.0003019139017346511
0.0007671581176779302,0.0021692362854069556,0.00028518680528241924
0.000774263682681127,0.0021692362854069556,0.00028518680528241924
0.0007814350607844542,0.0021692362854069556,0.00028518680528241924
0.0007886728615614156,0.0021692362854069556,0.00028518680528241924
0.0007959777002314986,0.0021692362854069556,0.00028518680528241924
0.0008033501977124734,0.0021692362854069556,0.00028518680528241924
0.0008107909806731687,0.0022723198278953027,0.000349760003856699
0.000818300681586739,0.0022723198278953027,0.000349760003856699
0.0008258799387844272,0.0022723198278953027,0.000349760003856699
0.0008335293965098195,0.0022723198278953027,0.000349760003856699
0.0008412497049736118,0.0022723198278953027,0.000349760003856699
0.0008490415204088747,0.0022723198278953027,0.000349760003856699
0.0008569055051268347,0.002361957690928648,0.0003726235891516712
0.0008648423275731727,0.002361957690928648,0.0003726235891516712
0.000872852662384838,0.002361957690928648,0.0003726235891516712
0.0008809371904473991,0.002361957690928648,0.0003726235891516712
0.0008890965989529158,0.002361957690928648,0.0003726235891516712
0.000897331581458352,0.002491932592326999,0.00042054500347201617
0.0009056428379445294,0.002491932592326999,0.00042054500347201617
0.0009140310748756232,0.002491932592326999,0.00042054500347201617
0.0009224970052592174,0.002491932592326999,0.00042054500347201617
0.0009310413487069075,0.002491932592326999,0.00042054500347201617
0.000939664831495469,0.002491932592326999,0.00042054500347201617
0.0009483681866285928,0.002581570455360344,0.000515883013054745
0.0009571521538991865,0.002581570455360344,0.000515883013054745
0.0009660174799522646,0.002581570455360344,0.000515883013054745
0.0009749649183484086,0.002581570455360344,0.000515883013054745
0.0009839952296278227,0.002581570455360344,0.000515883013054745
0.00099310918137498,0.0027249910362136974,0.0005213058082362708
0.0010023075482838654,0.0027249910362136974,0.0005213058082362708
0.0010115911122238297,0.0027249910362136974,0.0005213058082362708
0.0010209606623060466,0.0027249910362136974,0.0005213058082362708
0.0010304169949505876,0.0027249910362136974,0.0005213058082362708
0.0010399609139541202,0.0027877375403370388,0.0005435238718330226
0.0010495932305582276,0.0027877375403370388,0.0005435238718330226
0.00105931476351837,0.0027877375403370388,0.0005435238718330226
0.001069126339173476,0.0027877375403370388,0.0005435238718330226
0.0010790287915161836,0.002918049885246993,0.0006599803130144145
0.0010890229622637305,0.002919049302321748,0.0006623190465985192
0.0010991097009294972,0.0029200579761883244,0.0006646863349556275
0.0011092898648952228,0.0029210759925848975,0.0006670824960924464
0.0011195643194838783,0.002922103438043763,0.00066950785073421
0.0011299339380332217,0.0029759770527070634,0.0006529837877206996
0.0011403996019700331,0.0029759770527070634,0.0006529837877206996
0.0011509622008850323,0.0029759770527070634,0.0006529837877206996
0.0011616226326085018,0.0029759770527070634,0.0006529837877206996
0.0011723818032865986,0.0030835424883470775,0.0006129989103939808
0.001183240627458378,0.0030835424883470775,0.0006129989103939808
0.0011942000281335325,0.0030835424883470775,0.0006129989103939808
0.0012052609368708425,0.0030835424883470775,0.0006129989103939808
0.001216424293857368,0.0032986733596271065,0.0005303889179693332
0.001227691047988359,0.0032986733596271065,0.0005303889179693332
0.0012390621569479156,0.0032986733596271065,0.0005303889179693332
0.0012505385872903913,0.0032986733596271065,0.0005303889179693332
0.0012621213145225473,0.0034107206884187885,0.0005543594356692364
0.0012738113231864786,0.0034107206884187885,0.0005543594356692364
0.0012856096069432965,0.0034107206884187885,0.0005543594356692364
0.0012975171686575868,0.0034107206884187885,0.0005543594356692364
0.0013095350204826678,0.0035192647247087186,0.0005727455557960963
0.001321664183946605,0.003520477641055112,0.0005745164764945163
0.0013339056900390587,0.0035217017916643577,0.0005763241651188514
0.001346260579298911,0.0036213696665471492,0.0005569101673362877
0.0013587299019027091,0.0036213696665471492,0.0005569101673362877
0.0013713147177539457,0.0036213696665471492,0.0005569101673362877
0.0013840160965731315,0.0036213696665471492,0.0005569101673362877
0.0013968351179887398,0.0037020437432771607,0.0005265880088457083
0.0014097728716289677,0.0037020437432771607,0.0005265880088457083
0.001422830457214352,0.0037020437432771607,0.0005265880088457083
0.0014360089846512606,0.0037782359268555043,0.0005140844109742767
0.0014493095741262166,0.0037782359268555043,0.0005140844109742767
0.00146273335620113,0.0037782359268555043,0.0005140844109742767
0.001476281471909391,0.0037782359268555043,0.0005140844109742767
0.0014899550728528536,0.0038858013624955183,0.0004941613252611005
0.0015037553212997384,0.0038858013624955183,0.0004941613252611005
0.0015176833902834053,0.0038858013624955183,0.0004941613252611005
0.0015317404637020797,0.003953029759770526,0.0004637550370190197
0.0015459277364194785,0.003953029759770526,0.0004637550370190197
0.001560246414366368,0.003953029759770526,0.0004637550370190197
0.0015746977146430868,0.0040471495159555395,0.0004822752135099789
0.001589282865622978,0.0040471495159555395,0.0004822752135099789
0.00160400310705682,0.0040471495159555395,0.0004822752135099789
0.0016188596901781992,0.004177662232911689,0.0004973903141309519
0.0016338538778098604,0.004179161651674855,0.0004954437067226402
0.001648986944471065,0.004180674958340975,0.0004935174764864346
0.0016642601764859037,0.004316063105055575,0.0005231222475140503
0.0016796748720926532,0.004316063105055575,0.0005231222475140503
0.0016952323415541214,0.004316063105055575,0.0005231222475140503
0.0017109339072690134,0.0043840729532941295,0.0005300790741818907
0.001726780903884356,0.004385657652955665,0.0005323840307855395
0.0017427746784089192,0.004387257030408121,0.0005347478802825617
0.0017589165903277326,0.0045322918024533546,0.0004737056707875651
0.001775208011717636,0.004533920944592344,0.0004739255286361964
0.0017916503273638995,0.004535565176156971,0.00047420407254359785
0.0018082449348779518,0.004625313732520617,0.0004994401364503862
0.0018249932448161524,0.004625313732520617,0.0004994401364503862
0.0018418966807997109,0.0047104697024022936,0.0005232928818650007
0.0018589566796356884,0.0047104697024022936,0.0005232928818650007
0.0018761746914391195,0.0047104697024022936,0.0005232928818650007
0.0018935521797562953,0.004858372176407315,0.0004937772649233165
0.001911090621689138,0.004858372176407315,0.0004937772649233165
0.0019287915080207778,0.0049838651846539975,0.0005170066600540203
0.0019466563433422632,0.0049838651846539975,0.0005170066600540203
0.0019646866461804444,0.0049838651846539975,0.0005170066600540203
0.0019828839491270716,0.005051093581929006,0.0005286396719439499
0.002001249798969037,0.005051093581929006,0.0005286396719439499
0.0020197857568198785,0.005158659017569021,0.0004965943005417628
0.002038493398252464,0.005158659017569021,0.0004965943005417628
0.0020573743134329114,0.005158659017569021,0.0004965943005417628
0.0020764301072557748,0.005221405521692363,0.0004823677629665037
0.002095662399480433,0.005221405521692363,0.0004823677629665037
0.0021150728248687948,0.005284152025815705,0.00044990409382450204
0.0021346630333242455,0.005284152025815705,0.00044990409382450204
0.002154434690031882,0.0053693079956973816,0.00043852371958784115
0.00217438947560008,0.0053693079956973816,0.00043852371958784115
0.0021945290862033138,0.0053693079956973816,0.00043852371958784115
0.0022148552337263594,0.0054275726066690564,0.00044240016376472907
0.0022353696459097966,0.0054275726066690564,0.00044240016376472907
0.002256074066496859,0.0055127285765507366,0.0004461929163101494
0.00227697025538168,0.0055127285765507366,0.0004461929163101494
0.002298059988758851,0.005557547508067409,0.00045657663409633456
0.0023193450592744274,0.005557547508067409,0.00045657663409633456
0.0023408272761782944,0.005624775905342417,0.0004658917810897776
0.002362508465477945,0.005624775905342417,0.0004658917810897776
0.0023843904700937206,0.005727859447830762,0.0004958521579755946
0.002406475150015424,0.005727859447830762,0.0004958521579755946
0.0024287643824604504,0.005777160272499104,0.0005198695537171332
0.0024512600620333396,0.005777160272499104,0.0005198695537171332
0.0024739641008868114,0.005817497310864109,0.0005381590678818896
0.0024968784288843266,0.005817497310864109,0.0005381590678818896
0.002520004993764092,0.0059350410156905,0.0005551124986257974
0.002543345761304648,0.005937375092444556,0.0005534428493254814
0.002566902715491952,0.0060729652205091435,0.0006120697509747071
0.002590677858688006,0.0060729652205091435,0.0006120697509747071
0.002614673211801092,0.00619397633560416,0.000575825892482868
0.00263889081445751,0.00619397633560416,0.000575825892482868
0.002663332725174981,0.0062765519889032995,0.0005862128315734537
0.0026880010215376074,0.0062790188185395624,0.00059114383385809
0.0027128978003724646,0.006386697741125852,0.0005689827639100645
0.0027380251779278576,0.006431516672642525,0.0006051016837300895
0.00276338529005317,0.006431516672642525,0.0006051016837300895
0.0027889802923804397,0.006579419146647544,0.0006049356775647801
0.002814812360507581,0.006579419146647544,0.0006049356775647801
0.0028408836901833013,0.006686984582287558,0.0005997480897558892
0.00286719649749377,0.006686984582287558,0.0005997480897558892
0.0028937530190509503,0.0067900681247759056,0.0006047327192544847
0.002920555512182745,0.006866260308354249,0.0006330602462987972
0.0029476062551248585,0.006866260308354249,0.0006330602462987972
0.0029749075472144406,0.006937970598780925,0.0006626873050131218
0.003002461709085549,0.006937970598780925,0.0006626873050131218
0.003030271082866396,0.007005198996055934,0.00070265577807672
0.003058338032378432,0.007109347607468749,0.0007196018680415594
0.0030866649433372744,0.007112180298564634,0.0007162415474517153
0.003115254223555488,0.0071755109358192905,0.0007509902034336807
0.0031441083031472647,0.0072561850125493,0.0007694859312329938
0.0031732296347349765,0.0072561850125493,0.0007694859312329938
0.00320262069365765,0.0072875582646109716,0.0007803586782352027
0.003232283978181381,0.007314449623520974,0.000771325579073147
0.00326222200971167,0.007314449623520974,0.000771325579073147
0.003292437333007769,0.007381678020795984,0.0007942075413245632
0.0033229325163989716,0.007502689135891,0.0007565421479201243
0.0033537101520029287,0.007502689135891,0.0007565421479201243
0.0033847728559459832,0.007574399426317678,0.0007681941037517892
0.0034161232685855285,0.007699892434564359,0.0007825293602537176
0.0034477640547344642,0.007699892434564359,0.0007825293602537176
0.0034796979038876916,0.00782986733596271,0.0007763010408241518
0.003511927530450728,0.007912146499907747,0.0007912046772026736
0.0035444556739704356,0.00804051631409107,0.000803191711796333
0.0035772850993678732,0.00804051631409107,0.000803191711796333
0.0036104185971733375,0.008134636070276084,0.0008237828530013619
0.0036438589837635444,0.008201864467551095,0.0007947553530698212
0.0036776091016010306,0.00827357475797777,0.0008199673571419408
0.003711671819475767,0.00827357475797777,0.0008199673571419408
0.003746050032748993,0.008356856706394297,0.0007902574390453006
0.0037807466635993493,0.008461814270347794,0.0007522819048656211
0.0038157646612712484,0.008529042667622801,0.0007992500016803206
0.003851107002325569,0.008529042667622801,0.0007992500016803206
0.0038867766908926675,0.008578343492291144,0.0008205115712837148
0.0039227767589277195,0.008667981355324489,0.0007751933437587089
0.0039591102664684585,0.00871728217999283,0.0007714557813606399
0.003995780301895269,0.00881657336902065,0.00073077238700074
0.004032789982193705,0.008820274337050493,0.0007362524261510658
0.004070142453219439,0.008959304410182861,0.0008052038399000598
0.004107840889965647,0.00905187408541105,0.0008028396535545364
0.004145888496832911,0.009138580136249552,0.0007915050940471424
0.004184288507901585,0.009210290426676229,0.0008427998510558347
0.0042230441872066725,0.009297459321485796,0.0008586028120262205
0.0042621588290153245,0.009349229114377914,0.000887671346298497
0.004301635758106795,0.009349229114377914,0.000887671346298497
0.004341478330055093,0.009411975618501253,0.0009472252590024716
0.004381689931514195,0.00945231265686626,0.0009548407795379473
0.004422273980505897,0.00953298673359627,0.0009948165133398857
0.004463233926710397,0.009582287558264612,0.0009672308943012244
0.004504573251759458,0.009667443528146288,0.0009584803255984243
0.0045462954695324,0.009752599498027967,0.0009856089643172075
0.0045884041264547615,0.00979741842954464,0.0010062268803905476
0.004630902801799737,0.009873610613122983,0.0009867066444670155
0.004673795107992464,0.009949802796701327,0.0009603297884539382
0.004717084690917017,0.01003944065973467,0.0009493435440012703
0.004760775230226368,0.010111150950161348,0.0009815243675290258
0.004804870439655134,0.010138042309071352,0.0009759601773132179
0.004849374067335233,0.010192717973244817,0.0009937569319448242
0.004894289896114532,0.01027340173970109,0.0009679674895145668
0.004939621743878321,0.010317318035138042,0.0009639949170331894
0.004985373463873894,0.01051900322696307,0.0010504705154408245
0.005031548945038057,0.010590713517389747,0.0010303048227104075
0.0050781521123276704,0.010675869487271426,0.0010516915055413776
0.005125186927053333,0.010801362495518108,0.001035695590560357
0.0051726573872160194,0.010935819290068125,0.0010451346021508724
0.005220567527846975,0.011020975259949804,0.0010749174965738407
0.005268921421350677,0.011079239870921477,0.001074159353097543
0.0053177231778509665,0.01115834098038818,0.0011209860260788917
0.0053669769455404765,0.011177841520258157,0.0011156223425401273
0.005416686911033152,0.011240588024381498,0.0011604555276215317
0.00546685729972018,0.011294370742201505,0.0011912433954374072
0.005517492376129128,0.011388490498386519,0.001205111720391244
0.005568596444286409,0.011433309429903194,0.0012161732662693638
0.005620173848083188,0.011542655606393117,0.0012253528357228482
0.005672228971644543,0.011606125729720926,0.0012551756036929622
0.005724766239702178,0.01167412596065003,0.0012574303370779432
0.005777790117970507,0.011756005736823233,0.0013185960193979706
0.005831305113526219,0.011903908210828254,0.0013720417942733301
0.00588531577519145,0.01195769092864826,0.001370186077067501
0.0059398266939203566,0.012076592923963568,0.0013542191294874766
0.005994842503189409,0.012128002868411617,0.0013744797102808633
0.006050367879391224,0.012199713158838294,0.0013960055989716376
0.0061064075422320365,0.012361061312298315,0.0014501154345095662
0.006162966255132942,0.012423807816421658,0.001495576995083374
0.006220048825634711,0.012467648482420051,0.0014953457712000736
0.0062776601058065,0.012652384367156688,0.001522532226728094
0.006335804992658254,0.012773395482251704,0.001564459644026938
0.006394488428556937,0.012836141986375043,0.0015809503538175202
0.006453715401646702,0.012885442811043386,0.0015830736335598968
0.0065134909462728026,0.012994482834318925,0.0016015106992183824
0.006573820143409586,0.013100573682323414,0.0016061402579601134
0.006634708121092351,0.013288813194693438,0.0015175692858853545
0.006696160054853215,0.013357855517855347,0.0015583609890960236
0.00675818116816111,0.013453695492219484,0.0015860043128731957
0.006820776732865685,0.013589100035855145,0.001586671764867584
0.0068839520696454964,0.013623138842676274,0.0015835510863643494
0.00694771254846024,0.013831122266045177,0.00165097597822655
0.007012063589007177,0.01387145930441018,0.0016337236573657605
0.0070770106611818895,0.013956615274291862,0.0016616215477810565
0.007142559285543126,0.01407314449623521,0.0016486490963588285
0.007208715033782135,0.01417622803872356,0.00166790267948043
0.007275483529196233,0.014271829457258096,0.0016853459832572905
0.007342870447166758,0.014395840803155252,0.0017296210950060466
0.00741088151564157,0.014575116529221943,0.001711329517692205
0.007479522515621821,0.014673718178558625,0.0017199676575306308
0.007548799281653432,0.014821620652563644,0.0018118345250170743
0.007618717702322999,0.014924654129500853,0.0017973306769815797
0.007689283720758305,0.01507260666905701,0.0018359418213845485
0.007760503335133571,0.015247400501972033,0.001859826654936107
0.007832382599179196,0.015328074578702042,0.0018828693383755404
0.00790492762269642,0.015449085693797058,0.0019263510686141736
0.007978144572076629,0.015579060595195409,0.001959794300178856
0.00805203967082547,0.015628361419863752,0.001990849785404269
0.008126619200091946,0.01579419146647544,0.002007167698444065
0.008201889499202203,0.015955539619935462,0.002015911054551572
0.008277856966198472,0.01605414126927214,0.0020066783677626454
0.008354528058382871,0.016166188598063826,0.00195784018258718
0.008431909292866252,0.016385801362495518,0.0018353521187542993
0.008510007247122246,0.016447988892514302,0.0018281562242970228
0.00858882855954625,0.01661437791323055,0.0017607306740023948
0.008668379930019773,0.016726425242022232,0.0017996907872716305
0.008748668120479914,0.01687432771602725,0.0018696950834803136
0.008829699955494083,0.016995338831122267,0.0018516481696365414
0.008911482322840203,0.017093940480458945,0.0018721942981784864
0.008994022174092044,0.017223915381857295,0.001864530995616971
0.009077326525210224,0.017463845954779893,0.0018745781383946052
0.00916140245713852,0.017629119808281083,0.001952935943876471
0.009246257116405733,0.01779311581211904,0.001896923000389467
0.009331897715733239,0.017900681247759054,0.001955690109919044
0.009418331534647951,0.018079956973825743,0.002069472337558223
0.009505565920101192,0.018200968088920758,0.0020897833118613406
0.009593608287093146,0.01846091789171746,0.002104470372077316
0.009682466119303124,0.018631229831480817,0.0021442474798338356
0.009772146969725724,0.018774650412334167,0.002139287097415637
0.009862658461312821,0.018967371817855863,0.0021206717867647334
0.009954008287621519,0.019133201864467552,0.002110083884707602
0.010046204213468132,0.019218357834349227,0.0021118125888038453
0.010139254075588154,0.019335904611574594,0.002109823876016383
0.01023316578330245,0.01945589817138759,0.00219845882083492
0.010327947319189514,0.01968895661527429,0.0021958786361360675
0.010423606739764012,0.01979011972740057,0.0021675469596916137
0.01052015217616159,0.019913051272857658,0.0021876301619417906
0.010617591834830001,0.02003854428110434,0.002174983316306525
0.010715933998226712,0.02018217533024479,0.0021609977064510604
0.010815187025522881,0.02040157762638939,0.002146406243592326
0.01091535935331391,0.020489169495747313,0.002174516063645095
0.01101645949633657,0.020715310147006095,0.002271592373762879
0.01111849604819271,0.02095353069045604,0.002383708117368359
0.011221477682079803,0.02115005378271782,0.002329573878475291
0.011325413151528114,0.021306920043026173,0.0023773475472661895
0.011430311291144786,0.02144152521301552,0.0023340240433963842
0.011536181017364784,0.021505894903457525,0.0023590967679298623
0.011643031329208768,0.02162513445679455,0.0023870026035057337
0.011750871309048075,0.02180441018286124,0.002377821610081105
0.011859710123376693,0.021983685908927932,0.0025069461320039775
0.011969557023590429,0.022073614002825162,0.002532283668204755
0.01208042134677329,0.022230190032269632,0.002585033300270101
0.012192312516491107,0.02241394765148799,0.002567833179914627
0.012305240043592616,0.022488143222717093,0.00255732494457314
0.012419213527017834,0.022709752599498027,0.002522725970977864
0.012534242654613994,0.022880064539261384,0.0025123710811999324
0.012650337203959038,0.023126568662603084,0.002534637272672223
0.012767507043192657,0.02325206167084977,0.00253197654992184
0.01288576213185518,0.02348960200788813,0.0025177134232864714
0.013005112521734086,0.02374955181068483,0.002598935583975517
0.013125568357718428,0.023875044818931518,0.002587195224698511
0.013247139878661175,0.024013983506633203,0.0025857929846696374
0.013369837418249465,0.024369432648243018,0.002663233563634922
0.013493671405883065,0.02457422015059161,0.002600704081498915
0.013618652367560814,0.024779756954217535,0.0026047442404174472
0.013744790926775366,0.02494923707044735,0.002635741371997115
0.01387209780541621,0.02512997490139835,0.0025985576906475383
0.014000583824680975,0.025310958346612955,0.0026540192492650783
0.014130259905995337,0.025475080674076733,0.00263355031375857
0.014261137071941283,0.025655228085107357,0.002690140674233924
0.014393226447194065,0.025879086000760998,0.002595224616684329
0.014526539259467812,0.02608910003585514,0.0025993649415260046
0.014661086840469845,0.0262728576550735,0.0025624690335972855
0.014796880626863964,0.026617963427751884,0.0026448191201694
0.014933932161242518,0.02687435413401597,0.002588000797079635
0.015072253093107555,0.027149445240349727,0.002592970822048961
0.015211855179861048,0.02740677662244532,0.0025394977704030234
0.015352750287804227,0.027581570455360343,0.00248952030235567
0.015494950393146316,0.027774291860882032,0.0024439951436474967
0.015638467583022463,0.028002534459987433,0.0025276316485391675
0.01578331405652118,0.028352456077447113,0.002511833556360278
0.01592950212572123,0.028639297239153823,0.0024955913729916464
0.016077044216738237,0.028869765243491063,0.002595501355554901
0.016225952870780873,0.029244502780803438,0.0025984128572080724
0.016376240745216875,0.02948810811898207,0.0026540239230329727
0.016527920614648955,0.029655660473081963,0.002723825529593041
0.016681005372000592,0.029912154894227317,0.00271952406397916
0.016835508029612024,0.030113840086052352,0.0027176563165660283
0.01699144172034626,0.030423090713517387,0.0027226901459626042
0.01714881969870539,0.030736823234134097,0.002733162825039572
0.01730765534195726,0.030951954105414133,0.00274728636039713
0.017467962151272456,0.03115363929723915,0.0027656061106987014
0.017629753752872058,0.0313495434361248,0.0027716978014099493
0.017793043899185772,0.031583893848505885,0.002790385532587822
0.01795784647002095,0.03181247759053423,0.0027470913744951308
0.018124175473742378,0.03217999282897095,0.0028007748397585737
0.01829204504846294,0.032543026174256,0.002750473230778603
0.018461469463245474,0.032775691585980336,0.002794660848049492
0.018632463119315597,0.03299569738257439,0.0028120521378386274
0.018805040551285814,0.03334528504840444,0.0026614379038655852
0.018979216428391014,0.0335559340265328,0.00255682304043118
0.01915500555573528,0.03382036572248118,0.002557447109791249
0.019332422875550453,0.03406996252419579,0.002461302913228613
0.019511483468466165,0.03433139412623364,0.0024522188257504675
0.019692202554791715,0.03462429375852685,0.0024634983636927454
0.01987459549580984,0.03497221226245967,0.0025558626361764864
0.02005867779508234,0.03535317318035138,0.0026046273966126385
0.020244465099768037,0.03563553244890642,0.0026003951104067386
0.020431973201952704,0.035841699533883116,0.002579592442632941
0.020621218039991424,0.036241489932845906,0.0025061856635030244
0.02081221569986339,0.03645123700250986,0.002478364889269031
0.021004982416539152,0.036764969523126564,0.0025187415426008376
0.02119953457536071,0.03705181068483328,0.0024968476171106347
0.021395888713434216,0.03738795267120832,0.00254726841906179
0.021594061521035653,0.03759773530233663,0.0026357766820712955
0.02179406984302956,0.037970598780925055,0.0026627625905450676
0.021995930680300747,0.03811850125493008,0.0026290589800995676
0.022199661191199548,0.03839780763937811,0.0025450337592791573
0.022405278693000182,0.03864288275367515,0.002448078436634842
0.022612800663372772,0.038961097167443524,0.002549830030961766
0.022822244741868985,0.039319648619576916,0.002521841086485337
0.023033628731421313,0.039588562208676945,0.002520070385359152
0.02324697059985648,0.03989500186468266,0.002515842837258708
0.023462288481422625,0.040269809967730365,0.0025109492776622683
0.02367960067833076,0.04057009680889208,0.002520225371374027
0.023898925662310503,0.04086418256852248,0.002554023526296704
0.02412028207618007,0.04125582646109717,0.002675343599367824
0.024343688735431104,0.041565077088562205,0.002749235458815721
0.024569164629827903,0.04184463249570384,0.002740357698683174
0.024796728925021577,0.042220619468335795,0.0027394984697957647
0.025026400964179192,0.042577984940839,0.0027991805916559487
0.025258200269627846,0.042949982072427395,0.0028813805670553127
0.025492146544514233,0.04322687689898351,0.002863191839018686
0.025728259674479323,0.04360433847257082,0.002908933189092854
0.025966559729348696,0.04396616960094325,0.0028857563232485635
0.026207066964838526,0.044288867327534405,0.002898001671433472
0.0264498018242772,0.044653101470060956,0.0029471680430719492
0.02669478494034321,0.04510852474717165,0.0029941720320312433
0.026942037136818822,0.04551362495518106,0.002898695171035747
0.02719157943036019,0.04575742667847075,0.0030042074539780397
0.027443433032283655,0.04621870687440082,0.0030505460219690706
0.02769761935036891,0.04678195268440943,0.0030252126307421354
0.027954159990678566,0.04713030305536043,0.002985126001122762
0.028213076759394707,0.047534958766582994,0.0029797905184171
0.02847439166467248,0.04792936536392972,0.002997340858815345
0.028738126918510663,0.048256543564001435,0.0030438071567104757
0.029004304938639917,0.048816780207959834,0.0030448885364662997
0.02927294835042816,0.04908121190390821,0.0030067271984380675
0.0295440799888038,0.04952940121907494,0.002972159445031298
0.029817722900196734,0.04986948323793282,0.0029937106227681414
0.030093900344497212,0.05036751523843672,0.0029877644271764565
0.030372635797033115,0.05067384591164757,0.003035825907750867
0.030653952950565267,0.05106625132872904,0.0029782201015927986
0.030937875717301368,0.05154625313732521,0.002899711362994259
0.03122442823092858,0.05189153069229757,0.002843854983099317
0.03151363484866479,0.05240677662244532,0.002796073184534444
0.0318055201533292,0.05279670132664037,0.0028466980732523954
0.032100108955431715,0.053226963069200425,0.0027047110140770818
0.03239742629528195,0.0535700704844971,0.002708637315465509
0.03269749744511768,0.05391269272140552,0.0027340323769451586
0.03300034791125285,0.05433535210916042,0.0026306867968922017
0.03330600343624589,0.05482699892434565,0.002679994721784888
0.03361449000108765,0.055248296880602364,0.002646641289294918
0.03392583382740992,0.05558443886697741,0.0027262946669846166
0.034240061379714255,0.05613571172463248,0.00274834635412438
0.034557199367621395,0.05668743537435426,0.0028940237419163703
0.03487727474814178,0.05726514879885264,0.003007588157054351
0.03520031472796679,0.05783609457785226,0.0030621379660828764
0.0355263467657814,0.05826310437898043,0.003118995003728513
0.03585539857459817,0.05863665877551484,0.003196463804569255
0.0361874981241128,0.0592453877567695,0.003069919000216218
0.03652267364308175,0.05977701213321183,0.0032575481084062166
0.03686095362172158,0.06028469343225137,0.003238640301979629
0.03720236681413066,0.060936350021126594,0.0034053355780334516
0.03754694224073337,0.06134253932984601,0.0033216091110342947
0.037894709190746674,0.062032777768608695,0.003363058042232264
0.03824569722466999,0.06254930082466834,0.0035001643880837444
0.038599936176797675,0.06309160989602007,0.0034944111168087127
0.03895745615775501,0.06357565435640014,0.003521844780833462
0.0393182875570577,0.06414727171004905,0.0035204006688135283
0.03968246104569482,0.06468893452335758,0.0036601755254351493
0.04005000757873611,0.06511742560057368,0.003654534320051668
0.04042095839796306,0.06570903549659377,0.0037462746929144983
0.04079534503452449,0.06627375403370385,0.003794319554841243
0.04117319931161679,0.06679365363929725,0.0038584822653373752
0.04155455334718875,0.06731803513804231,0.003938516292119061
0.04193943955667186,0.06780656149157405,0.0039858034623559534
0.04232789065573549,0.06833094299031911,0.0040916736256979
0.042719939663067766,0.06894048045894585,0.004272257534937719
0.04311561990318229,0.0693393112846872,0.004222291085850597
0.0435149650092505,0.07001080942350661,0.004136194431707723
0.04391800892596086,0.07060683591929041,0.004042335508223722
0.044324785912403956,0.07127554679096451,0.004073679557225719
0.04473533054498463,0.07174614557188957,0.004026215998272704
0.04514967772036102,0.07227500896378632,0.0038921829492855244
0.04556786265841064,0.07277727333924204,0.003941156951573311
0.045989920905224385,0.07350809929740662,0.0038351322876853614
0.046415888336127774,0.07398261025457153,0.003935344367559641
0.04684580115873045,0.07463348653394404,0.0037937567684656246
0.04727969591600391,0.07504033703836502,0.00381110577867441
0.047717609489387455,0.07559329739438894,0.0038814746161970675
0.048159579101923505,0.07615873309843188,0.0038090434834807912
0.04860564232142134,0.07682413051272859,0.003858505403169663
0.04905583706365046,0.07757051737434639,0.004058949844314267
0.04951020159556351,0.0781015366349975,0.004116516397716493
0.04996877453854884,0.07872850169193304,0.0039192256920725236
0.050431594871713586,0.07939225528863393,0.003811992917474252
0.0508987019351968,0.08014949584409435,0.0037895398296215518
0.05137013543351344,0.08068566345866025,0.0037198684770278793
0.05184593543892913,0.08123335654138306,0.0037978368381126146
0.05232614239486662,0.08183488705629258,0.0037250647074337224
0.05281079711934331,0.08251306250146462,0.0037589641314386166
0.05329994080844088,0.08341353656919118,0.0036614213011212145
0.05379361503980703,0.08402314063628619,0.003711794205631709
0.05429186177618943,0.0848155254120003,0.0037609975202676166
0.05479472336900287,0.0854749002134205,0.003794810189569009
0.055302242561929005,0.08612362690947364,0.003884369465802142
0.055814462494549605,0.08699353200759757,0.0038622920388277793
0.05633142670601358,0.087831063072179,0.0038670432266730325
0.05685317913873753,0.08858469104467113,0.0040042449859087025
0.05737976414214134,0.08930172104697023,0.004083048665371161
0.05791122647641758,0.09006415957844133,0.004143802939724827
0.058447611316336315,0.09070978042031279,0.00420458953974532
0.05898896425508499,0.09150305562235325,0.004007214381460093
0.0595353313081437,0.09219702402294729,0.004036936697223926
0.06008675891719687,0.0929543173847324,0.003981075828246582
0.060643293954080614,0.09372616949067145,0.003917215248138042
0.061204983724766966,0.09462715665890105,0.004011728059286802
0.061771875973384946,0.09549235432376375,0.003826527861431526
0.06234401888627864,0.09625779624767523,0.003784429777727017
0.06292146109610344,0.09704108676923862,0.003954720600373198
0.06350425168595962,0.09783076371459304,0.003750582634178187
0.0640924401935645,0.09871555546311475,0.0038267932643514324
0.06468607661546327,0.0996215107694892,0.0038140352647289245
0.06528521141127848,0.10048533199182903,0.003677746151903733
0.0658898955079995,0.10139508200586667,0.0037053518124094513
0.06650018030431118,0.10219221958777647,0.003632799436799612
0.0671161176749628,0.10315968821767452,0.003613642800071525
0.06773775997517752,0.10401292981609074,0.003509177053848245
0.06836516004510239,0.10490930194929331,0.00350507893268381
0.06899837121430018,0.10571889566152744,0.0036255533085595365
0.06963744730628223,0.10664664754392254,0.0036520783647958134
0.07028244264308345,0.10740535909154247,0.0037534587357990505
0.07093341204987996,0.10824369209086519,0.003725041672650924
0.07159041085964889,0.1090951102025903,0.0036559619383907623
0.07225349491787214,0.11005539615141531,0.0036412267813764844
0.07292272058728312,0.11094926496952313,0.0037451902289602373
0.07359814475265763,0.11174310597759636,0.003803583164773497
0.07427982482564918,0.1125657049134304,0.003981784752698009
0.07496781874966876,0.11352941005711104,0.003868155559328463
0.07566218500481055,0.11462968210750868,0.00400418917975571
0.07636298261282241,0.1156267878552251,0.004089622887712077
0.07707027114212295,0.11670301034944937,0.004067865441358633
0.0777841107128649,0.11762745677864325,0.003927828926199858
0.07850456200204509,0.11860433847257082,0.003910195994625112
0.07923168624866253,0.11956833505692359,0.0037447249161326733
0.07996554525892346,0.120596013318547,0.0039012323954013516
0.080706201411495,0.12139368224698208,0.0038402342711218087
0.08145371766280746,0.12240576558223862,0.003831456136737124
0.0822081575524054,0.12341891543254424,0.0038600413396719727
0.08296958520834907,0.12432167513224299,0.003959386812510723
0.0837380653526649,0.1252318368066391,0.00390738102918258
0.08451366330684713,0.1263864480033698,0.003970343025877038
0.08529644499741025,0.12753317237886935,0.004124745687802085
0.08608647696149245,0.12847132909613496,0.00422858501108973
0.08688382635251184,0.12959193229462732,0.00429134035276178
0.08768856094587427,0.130716686858302,0.004413054424337798
0.08850074914473438,0.13178168122497902,0.004543270274387971
0.08932045998580969,0.13286498837579228,0.004524293380782499
0.09014776314524918,0.13393689494442454,0.00454087519230551
0.09098272894455559,0.13506190971863505,0.004643225345771086
0.09182542835656282,0.13613664824978322,0.004587902708325605
0.09267593301146883,0.13734217200319063,0.004459372442020263
0.09353431520292387,0.13834595985671636,0.004462348488616737
0.09440064789417603,0.13965490214881932,0.004481111620267057
0.0952750047242729,0.1409540330679095,0.0044784900014522904
0.09615746001432096,0.14218295532161224,0.004416093936897479
0.09704808877380307,0.14321894438043778,0.004571778924103779
0.09794696670695395,0.14446478040029534,0.004833747734460271
0.09885417021919574,0.1456492851015659,0.004738402951199792
0.09976977642363201,0.14691225910525313,0.004915785913595035
0.1006938631476027,0.1479742838464681,0.005028053297254762
0.10162650893929952,0.14899360585007285,0.005174382372745979
0.10256779307444219,0.14996173805747928,0.005254348790654956
0.10351779556301763,0.15116883202003978,0.005487911889515292
0.10447659715608042,0.15242058908097197,0.005533045186174661
0.10544427935261684,0.15361248782156134,0.00595602918866281
0.10642092440647247,0.15494801003944064,0.006060039606929302
0.10740661533334334,0.15609172015944936,0.0060443303531334995
0.10840143591783309,0.15723144163364125,0.006206512346743371
0.10940547072057424,0.15866859607741854,0.006403056054461027
0.11041880508541602,0.1597361453842399,0.006442537417827664
0.11144152514667881,0.16095552704337643,0.006624865507748459
0.1124737178364752,0.16216397985270198,0.006585897721965825
0.1135154708920999,0.16344132639914905,0.006730344843374949
0.11456687286348714,0.16479763446571521,0.006780290159003914
0.11562801312073753,0.16615480971562158,0.006841764328850576
0.11669898186171475,0.1673939513109219,0.006793403917916813
0.11777987011971193,0.16869023672189204,0.007017623282828817
0.11887076977119033,0.17005866453150592,0.007028835455121197
0.11997177354358843,0.17165770156632998,0.007133267452500814
0.12108297502320395,0.17294914554890156,0.00710134301311122
0.12220446866314887,0.17435756967305377,0.007224589279019019
0.1233363497913776,0.1755173911718923,0.007362792025321293
0.12447871461879062,0.1769641719868963,0.007634966069898193
0.125631660247412,0.17854279319290645,0.007698035593982494
0.1267952846786434,0.18019303144159945,0.007649625493990592
0.12796968682159415,0.18149521204297797,0.007464567668992345
0.1291549665014884,0.1829482396251453,0.0073724565500883415
0.1303512244681509,0.1842420884748121,0.007100349716914397
0.1315585624045704,0.18556907159957742,0.0073118104619992455
0.1327770829355429,0.18689631447716287,0.007426944682727261
0.13400688963639507,0.18836948727142344,0.007359664933207824
0.13524808704178753,0.19009471095580038,0.007319003250194445
0.1365007806546014,0.19161980475049717,0.007073864418869248
0.13776507695490536,0.19320458703037485,0.007096191991255947
0.13904108340900698,0.1945288675985924,0.007086796198981882
0.1403289084785873,0.19614129847138578,0.00705731870813609
0.14162866162991988,0.19780847995441983,0.006962218323924854
0.1429404533431761,0.1993901536952735,0.0069128212595531025
0.14426439512181574,0.20103376823196445,0.0069125549770123786
0.14560059950206486,0.20263983506633204,0.00702471680444301
0.14694918006248173,0.20436088203657224,0.006883530673851211
0.14831025143361043,0.2061648066060128,0.007049505343374879
0.14968392930772556,0.20757436053628492,0.006848528766232138
0.1510703304486654,0.20932987277236745,0.00693205096336938
0.1524695727017573,0.21120677699744017,0.00692469297739643
0.15388177500383463,0.2124902309419645,0.006906594753316648
0.155307057393346,0.21407150050950613,0.007006451524602813
0.1567455410205595,0.2157252286773998,0.007021183247643324
0.15819734815786,0.21737046984626285,0.006983133750514614
0.1596626022101425,0.21901817822381986,0.007016522161402584
0.161141427725302,0.22079945800830889,0.007147917311973766
0.16263395040481923,0.2227845495761578,0.007440545260444856
0.16414029711444664,0.22465823670241947,0.007450277258547121
0.16566059589499135,0.226441635204496,0.0074737636375252475
0.16719497597319902,0.22826077611873913,0.0073098796156416375
0.16874356777273758,0.23001078560481053,0.007146932331297483
0.17030650292528443,0.23175312561194827,0.007133009146523311
0.17188391428171457,0.2339061546748688,0.006919755344439555
0.17347593592339308,0.2358603692015921,0.00697933168838399
0.17508270317357252,0.23791881173004992,0.007058756246512547
0.17670435260889467,0.23974156318146417,0.007093216411347209
0.1783410220710008,0.24168484249305902,0.007111462659146562
0.17999285067824763,0.24346092440390454,0.00711802646768282
0.18165997883753268,0.24534596783555526,0.0072563539476334085
0.18334254825622906,0.24717971914975348,0.007600249997771911
0.18504070195423022,0.24928071247764044,0.007548466151006668
0.1867545842761076,0.2514694706183601,0.007717379584018028
0.18848434090337954,0.2535587226118213,0.007607397338035912
0.1902301188668944,0.25570314840869884,0.00764111952237297
0.1919920665593285,0.2577648728930376,0.007578112022794042
0.1937703337477989,0.25998841316925225,0.007652240796955793
0.19556507158659492,0.26204029015619573,0.008002140513381054
0.19737643263002555,0.2642617824243609,0.007956852679410615
0.19920457084538692,0.2666083380454566,0.008041244369364667
0.2010496416260499,0.2686744317314487,0.008125772211806229
0.2029118018046678,0.27079397715488807,0.008061421132789319
0.20479120966650854,0.2729181935747387,0.008115804740511457
0.2066880249629082,0.27500867165408127,0.008385788993133383
0.20860240892485027,0.27710951011053475,0.008387543655611784
0.2105345242766706,0.2793889464901462,0.00814702710786401
0.21248453524988828,0.28177133292390655,0.008214448362260757
0.21445260759716675,0.28402115106835724,0.008395521641373941
0.21643890860640203,0.2862923753427668,0.008251420516690882
0.21844360711494262,0.2886678415639253,0.008357782300380819
0.22046687352394098,0.29093389497220556,0.00825022377895451
0.22250887981283693,0.29326648496945146,0.00818846234837847
0.2245697995539774,0.2956373313358208,0.008063360981636559
0.22664980792736927,0.2980849889918839,0.008194916203100354
0.22874908173557018,0.30045961157696366,0.008466207679606664
0.23086779941871696,0.3029283211809396,0.008462173575544156
0.23300614106969247,0.3055792085852769,0.008411952511671632
0.23516428844943485,0.3080089602501079,0.008606419119479965
0.23734242500238661,0.3104816847132754,0.00870208857058836
0.23954073587208768,0.3129277083696941,0.008899122221388089
0.24175940791691308,0.31554625110797246,0.009210534797974795
0.243998629725955,0.31811717563562186,0.009226984976515053
0.24625859163505467,0.3205644838406509,0.009364106817421421
0.24853948574297985,0.32329400558685073,0.009123843853036008
0.25084150592775384,0.32565996892942584,0.009002237750304003
0.25316484786313553,0.32844759847187416,0.00908692648100941
0.2555097090352507,0.33141746708492753,0.008834776054383726
0.25787628875938007,0.3338919483219729,0.008803898465647756
0.26026478819690047,0.33639079408894146,0.008956168611465755
0.26267541037238357,0.33905635991804634,0.008939805418231021
0.2651083601908539,0.3416891543924719,0.008818128568727797
0.26756384445520454,0.344546482806164,0.008948765656790208
0.27004207188377727,0.3473865791473386,0.008691624699249162
0.2725432531281028,0.35005371577534167,0.008837033235581921
0.27506760079080644,0.35252537855533667,0.008933793345354794
0.2776153294436801,0.3554406569706183,0.008841437109812009
0.28018665564591955,0.3582737221272365,0.009042339797385448
0.2827817979625341,0.3613468532832568,0.008677696996960933
0.28540097698292377,0.3641450031129011,0.0089044536555092
0.28804441533962977,0.3670687880074905,0.00861837732556865
0.29071233772725785,0.37028672319545797,0.008474631148169565
0.2934049709215787,0.3732685441323207,0.008491764490218191
0.29612254379880343,0.37626505284921435,0.008610524254433927
0.29886528735503826,0.37940014684394885,0.00883023551524015
0.30163343472591975,0.38224722122624594,0.00895736119874589
0.3044272212064303,0.38494424667943594,0.00899269221406792
0.30724688427090036,0.3879015102353203,0.009029241262761254
0.31009266359319265,0.3912513445679455,0.008911499428311093
0.312964801067075,0.39393679008390753,0.008715452367806782
0.3158635408267819,0.3973530639577136,0.008982115574280889
0.3187891292677646,0.40068572965220506,0.008553502565086074
0.32174181506763716,0.40379931596355834,0.008298187261917006
0.3247218492073129,0.4071225972549013,0.008400726896001688
0.3277294849923382,0.4105203490012059,0.008457459140467131
0.33076497807442423,0.4136833461401782,0.00850389628592327
0.3338285864731761,0.41683742758506187,0.008532836808994077
0.3369205705980267,0.4203214203726672,0.008566484378360857
0.34004119327037063,0.42323412606891814,0.008545315918009933
0.34319071974590426,0.426393834547949,0.008565994517040916
0.34636941773717345,0.42962083183936894,0.008525630779598748
0.3495775574363275,0.4328592189092806,0.008671416473903711
0.3528154115380883,0.4361150950161348,0.00835568817425435
0.3560832552629278,0.43940385789834774,0.008432024811465542
0.3593813663804626,0.4428402520916138,0.00829912492310477
0.36271002523306484,0.4462441735389027,0.00841562748393453
0.36606951475969024,0.449798314808175,0.008608358381707678
0.36946012051993027,0.45318526848565954,0.008511993023221668
0.37288213071828336,0.4562522409465758,0.008480993827446165
0.3763358362286533,0.4599310020524099,0.008479854361371282
0.37982153061907364,0.4633650053782718,0.008549685502444483
0.3833395101766601,0.46702975025839966,0.00861310416619729
0.38689007393279756,0.4708824459017057,0.008228469061380913
0.390473523688556,0.47474842188422645,0.008198261584909503
0.39409016404034475,0.47816367640792556,0.008510870310778627
0.39774030240580366,0.4816304303840009,0.008794345350935557
0.4014242490499322,0.48539161816422594,0.008881695258841218
0.40514231711146476,0.4892751468213607,0.008807737532065544
0.408894822629486,0.4929230907135175,0.008993403771183864
0.4126820845702952,0.49675959125134456,0.008867029133004418
0.4165044248545185,0.5007307580107296,0.008521626063215009
0.4203621683844714,0.5049407205405079,0.008239296293852097
0.4242556430717777,0.5091564351758471,0.007986237618946282
0.42818517986524113,0.5133276610485535,0.007606531686019485
0.4321511127789762,0.5174694251596565,0.0075988186028701655
0.4361537789208006,0.5217506274650412,0.007548351702045238
0.44019351852088745,0.5257197821138313,0.007578073429790863
0.4442706749606883,0.5297667949969652,0.007733048348750507
0.4483855948021186,0.5340817850003902,0.007913627675037123
0.45253862781701665,0.5382938579757971,0.007606727987163513
0.4567301270168747,0.5422533282269655,0.007976823708102088
0.46096044868284336,0.5466289377601058,0.007884832205427558
0.46522995239601894,0.5510129078522767,0.008059458079008949
0.4695390010680058,0.555234991429473,0.00799498671356169
0.4738879609717651,0.559429903191108,0.0077618027796376955
0.4782772017727485,0.5637504481893151,0.0074426180869172
0.4827070965603183,0.5682729588767854,0.007549469160785534
0.4871780218794631,0.572494245357541,0.0074528415662148
0.4916903577628026,0.5769254000645556,0.007656128804420794
0.4962444877628913,0.5814732454125513,0.0076212347681656085
0.5008407989848213,0.5857834349229114,0.007815076059000182
0.5054796821191241,0.5907488974594964,0.008027793446863158
0.5101615314749833,0.5952479566613025,0.007888107978641161
0.5148867450137492,0.59981176048763,0.007947385029543822
0.5196557243827657,0.6043255514738999,0.007694241216021533
0.5244688749495119,0.6093973991097505,0.007640138516227788
0.5293266058360562,0.6138879099086956,0.007481165532902352
0.5342293299538352,0.6185878093618901,0.0070603126216305856
0.53917746403875,0.6233461814270348,0.007105570089458207
0.5441714286865893,0.6282595753783955,0.007445745487780395
0.5492116483887789,0.6332063463607027,0.007125582117318753
0.5542985515684669,0.6381723671799537,0.007303614258211084
0.5594325706169377,0.6429141269272141,0.007056765714104924
0.5646141419303667,0.6476679398294655,0.007068358390948751
0.5698437059469142,0.6523577370978069,0.006808135367992425
0.5751217071841613,0.6576331818335113,0.006449602641135701
0.5804485942768978,0.6627236783189245,0.00621971181814934
0.5858248200152536,0.6675959125134457,0.006609174161255252
0.5912508413831875,0.6725908566347891,0.006656899909148477
0.5967271195973316,0.6776163644616507,0.0064021330950152205
0.6022541201461928,0.6830595235436212,0.006613178010892545
0.6078323128297229,0.6882034535848727,0.006498401316914493
0.6134621717992506,0.6935595195410541,0.006773511611001557
0.6191441755977841,0.699008883626947,0.006646878896475813
0.6248788072006894,0.7040932948469961,0.006626886939505367
0.6306665540567405,0.7095733237719613,0.006650440808677076
0.6365079081295572,0.7152284172023425,0.006886219205082279
0.642403365939419,0.7206704912154894,0.00674376251004477
0.6483534286054721,0.7260804127780803,0.006784495271933694
0.6543586018883236,0.7316512395243192,0.006596142001440373
0.6604193962330305,0.7370103489574273,0.006450212389608323
0.6665363268124913,0.7424480100394408,0.0064702716121281915
0.6727099135712337,0.7480190032269631,0.006456166696058497
0.6789406812696106,0.7534618812072361,0.005942873951988918
0.6852291595284065,0.7591430620294013,0.005865213604090859
0.6915758828738525,0.765193089805319,0.006090380156261717
0.697981390783066,0.7710620329470768,0.006075458068965771
0.7044462277299037,0.7766753885771281,0.0061570476429915815
0.7109709432312431,0.7826074191948323,0.006085459549904273
0.7175560918936928,0.7880657181994628,0.006223462242159733
0.7242022334607315,0.7936868063507343,0.006041719982342575
0.730909932860291,0.799355446692078,0.006017566301900709
0.737679760252773,0.8051158266539955,0.006091426980228474
0.7445122910795136,0.8106489781283616,0.005769674203403972
0.751408106111697,0.8167051496535163,0.005885184471092188
0.7583677914997191,0.8225706237620833,0.0058570363996580665
0.7653919388230148,0.8280425326193896,0.005950207347736056
0.77248114514034,0.8338185698743784,0.005889130861479241
0.7796360130405229,0.8397212119370758,0.005595594934171382
0.7868571506936851,0.8461263602212039,0.005489542179856077
0.794145171902934,0.8527351044706704,0.004801645695358041
0.8015006961565405,0.8589996414485478,0.004741730929346295
0.8089243486805938,0.8650188239512371,0.004614248731688317
0.8164167604921464,0.8710873072785944,0.004326416132524438
0.823978568452852,0.8770402457809254,0.0041184283567085415
0.8316104153230962,0.8834478826940163,0.0042216842738111715
0.8393129498166364,0.8896972553286409,0.004422988233873564
0.8470868266557402,0.8961285464160224,0.004176904376169292
0.8549327066268376,0.9021715538746683,0.004063637470378477
0.8628512566366896,0.9087752654987353,0.00405482500765898
0.8708431497690724,0.9148720525172441,0.003542004662569054
0.8789090653419954,0.9210021513087128,0.0032825222800736604
0.8870496889654403,0.9270168519182505,0.003229120296700757
0.8952657125996392,0.9331483336015346,0.0028881383017444633
0.9035578346138929,0.9394504410447526,0.0029623912786453156
0.9119267598459299,0.9452980901115202,0.00272163349575525
0.9203731996618221,0.9516797414305801,0.002613397543940548
0.9288978720164498,0.9575884664793026,0.0021712512164275837
0.9375015015145289,0.9636407919585522,0.0021252707169092835
0.9461848194722002,0.969395622912009,0.0019012311046625247
0.9549485639791966,0.9752761030828012,0.0017449392718981297
0.9637934799615786,0.9810083366011627,0.0015528975168125968
0.9727203192450538,0.9865259570006781,0.0013624320897377556
0.9817298406188841,0.9916116462429247,0.0008572172401194603
0.9908228099003797,0.9963079891291559,0.00040141882529051264
1.0,1.0,0.0


==> data_2/github/graphsage-128/roc_base-offline_mean.csv <==
fpr,tpr_mean,tpr_std
0.0001,0.0,0.0
0.00010092621909870473,0.0021750663129973475,0.00199204067432558
0.00010186101701559753,0.0021750663129973475,0.00199204067432558
0.00010280447320933097,0.0021750663129973475,0.00199204067432558
0.00010375666787451859,0.0021750663129973475,0.00199204067432558
0.00010471768194855202,0.0021750663129973475,0.00199204067432558
0.0001056875971184804,0.0021750663129973475,0.00199204067432558
0.00010666649582795387,0.0021750663129973475,0.00199204067432558
0.00010765446128423159,0.0021750663129973475,0.00199204067432558
0.00010865157746525384,0.0021750663129973475,0.00199204067432558
0.00010965792912678099,0.0021750663129973475,0.00199204067432558
0.00011067360180959734,0.0021750663129973475,0.00199204067432558
0.00011169868184678226,0.0021750663129973475,0.00199204067432558
0.00011273325637104872,0.0021750663129973475,0.00199204067432558
0.00011377741332214914,0.0021750663129973475,0.00199204067432558
0.00011483124145435111,0.0021750663129973475,0.00199204067432558
0.00011589483034398106,0.0021750663129973475,0.00199204067432558
0.00011696827039703847,0.0021750663129973475,0.00199204067432558
0.00011805165285688056,0.0021750663129973475,0.00199204067432558
0.0001191450698119776,0.0021750663129973475,0.00199204067432558
0.00012024861420374123,0.0021750663129973475,0.00199204067432558
0.00012136237983442405,0.0021750663129973475,0.00199204067432558
0.00012248646137509307,0.0021750663129973475,0.00199204067432558
0.00012362095437367691,0.0021750663129973475,0.00199204067432558
0.00012476595526308696,0.0021750663129973475,0.00199204067432558
0.0001259215613694151,0.0021750663129973475,0.00199204067432558
0.0001270878709202058,0.0021750663129973475,0.00199204067432558
0.000128264983052806,0.0021750663129973475,0.00199204067432558
0.0001294529978227916,0.0021750663129973475,0.00199204067432558
0.00013065201621247213,0.0021750663129973475,0.00199204067432558
0.00013186214013947485,0.0021750663129973475,0.00199204067432558
0.00013308347246540747,0.0021750663129973475,0.00199204067432558
0.00013431611700460153,0.0021750663129973475,0.00199204067432558
0.0001355601785329369,0.0021750663129973475,0.00199204067432558
0.0001368157627967472,0.0021750663129973475,0.00199204067432558
0.00013808297652180923,0.0021750663129973475,0.00199204067432558
0.0001393619274224142,0.0021750663129973475,0.00199204067432558
0.00014065272421052364,0.0021750663129973475,0.00199204067432558
0.00014195547660501016,0.0021750663129973475,0.00199204067432558
0.0001432702953409831,0.0021750663129973475,0.00199204067432558
0.00014459729217920195,0.0021750663129973475,0.00199204067432558
0.00014593657991557562,0.0021750663129973475,0.00199204067432558
0.00014728827239075018,0.0021750663129973475,0.00199204067432558
0.0001486524844997857,0.0021750663129973475,0.00199204067432558
0.00015002933220192182,0.0021750663129973475,0.00199204067432558
0.0001514189325304352,0.0021750663129973475,0.00199204067432558
0.00015282140360258693,0.0021750663129973475,0.00199204067432558
0.0001542368646296629,0.0021750663129973475,0.00199204067432558
0.00015566543592710622,0.0021750663129973475,0.00199204067432558
0.00015710723892474503,0.0021750663129973475,0.00199204067432558
0.00015856239617711372,0.0021750663129973475,0.00199204067432558
0.00016003103137387001,0.0021750663129973475,0.00199204067432558
0.00016151326935030913,0.0021750663129973475,0.00199204067432558
0.0001630092360979741,0.0021750663129973475,0.00199204067432558
0.00016451905877536624,0.0021750663129973475,0.00199204067432558
0.00016604286571875296,0.0021750663129973475,0.00199204067432558
0.0001675807864530767,0.0021750663129973475,0.00199204067432558
0.00016913295170296487,0.0021750663129973475,0.00199204067432558
0.0001706994934038408,0.0021750663129973475,0.00199204067432558
0.0001722805447131394,0.0021750663129973475,0.00199204067432558
0.00017387624002162505,0.0021750663129973475,0.00199204067432558
0.00017548671496481503,0.0021750663129973475,0.00199204067432558
0.00017711210643450888,0.0021750663129973475,0.00199204067432558
0.00017875255259042355,0.0021750663129973475,0.00199204067432558
0.00018040819287193827,0.0021750663129973475,0.00199204067432558
0.00018207916800994624,0.0021750663129973475,0.00199204067432558
0.00018376562003881704,0.0021750663129973475,0.00199204067432558
0.00018546769230846994,0.0021750663129973475,0.00199204067432558
0.00018718552949655793,0.0021750663129973475,0.00199204067432558
0.00018891927762076664,0.0021750663129973475,0.00199204067432558
0.0001906690840512252,0.0021750663129973475,0.00199204067432558
0.00019243509752303302,0.0021750663129973475,0.00199204067432558
0.00019421746814890265,0.0021750663129973475,0.00199204067432558
0.00019601634743191858,0.0021750663129973475,0.00199204067432558
0.00019783188827841644,0.0021750663129973475,0.00199204067432558
0.00019966424501097934,0.0021750663129973475,0.00199204067432558
0.00020151357338155586,0.0021750663129973475,0.00199204067432558
0.0002033800305846982,0.0021750663129973475,0.00199204067432558
0.00020526377527092522,0.0021750663129973475,0.00199204067432558
0.0002071649675602069,0.0021750663129973475,0.00199204067432558
0.000209083769055575,0.0021750663129973475,0.00199204067432558
0.00021102034285685965,0.0021750663129973475,0.00199204067432558
0.0002129748535745521,0.0021750663129973475,0.00199204067432558
0.00021494746734379805,0.0021750663129973475,0.00199204067432558
0.00021693835183851843,0.0021750663129973475,0.00199204067432558
0.00021894767628566206,0.0021750663129973475,0.00199204067432558
0.00022097561147959031,0.0021750663129973475,0.00199204067432558
0.00022302232979659386,0.0021750663129973475,0.00199204067432558
0.00022508800520954617,0.0021750663129973475,0.00199204067432558
0.0002271728133026905,0.0021750663129973475,0.00199204067432558
0.00022927693128656486,0.0021750663129973475,0.00199204067432558
0.0002314005380130654,0.0021750663129973475,0.00199204067432558
0.00023354381399064793,0.0021750663129973475,0.00199204067432558
0.00023570694139967278,0.0021750663129973475,0.00199204067432558
0.00023789010410788934,0.0021750663129973475,0.00199204067432558
0.00024009348768606518,0.0021750663129973475,0.00199204067432558
0.00024231727942376007,0.0021750663129973475,0.00199204067432558
0.00024456166834524467,0.0021750663129973475,0.00199204067432558
0.00024682684522556923,0.0021750663129973475,0.00199204067432558
0.00024911300260677886,0.0021750663129973475,0.00199204067432558
0.0002514203348142797,0.0021750663129973475,0.00199204067432558
0.00025374903797335715,0.0021750663129973475,0.00199204067432558
0.00025609931002584595,0.0021750663129973475,0.00199204067432558
0.00025847135074695635,0.0021750663129973475,0.00199204067432558
0.0002608653617622548,0.0021750663129973475,0.00199204067432558
0.000263281546564802,0.0021750663129973475,0.00199204067432558
0.00026572011053245065,0.0033421750663129974,0.001913576541244037
0.00026818126094530154,0.0033421750663129974,0.001913576541244037
0.0002706652070033241,0.0033421750663129974,0.001913576541244037
0.0002731721598441376,0.0033421750663129974,0.001913576541244037
0.0002757023325609583,0.0033421750663129974,0.001913576541244037
0.0002782559402207126,0.0033421750663129974,0.001913576541244037
0.00028083319988231727,0.0033421750663129974,0.001913576541244037
0.0002834343306151309,0.0033421750663129974,0.001913576541244037
0.0002860595535175742,0.0033421750663129974,0.001913576541244037
0.00028870909173592344,0.0033421750663129974,0.001913576541244037
0.00029138317048327885,0.0033421750663129974,0.001913576541244037
0.00029408201705870637,0.0033421750663129974,0.001913576541244037
0.00029680586086656025,0.0033421750663129974,0.001913576541244037
0.00029955493343598134,0.0033421750663129974,0.001913576541244037
0.0003023294684405776,0.0033421750663129974,0.001913576541244037
0.00030512970171828706,0.0033421750663129974,0.001913576541244037
0.00030795587129142264,0.0033421750663129974,0.001913576541244037
0.00031080821738690636,0.0033421750663129974,0.001913576541244037
0.00031368698245668765,0.0033421750663129974,0.001913576541244037
0.00031659241119835204,0.0033421750663129974,0.001913576541244037
0.00031952475057592136,0.0033421750663129974,0.001913576541244037
0.0003224842498408442,0.0033421750663129974,0.001913576541244037
0.0003254711605531848,0.0033421750663129974,0.001913576541244037
0.00032848573660300434,0.0033421750663129974,0.001913576541244037
0.0003315282342319423,0.0033421750663129974,0.001913576541244037
0.00033459891205499747,0.0033421750663129974,0.001913576541244037
0.0003376980310825091,0.0033421750663129974,0.001913576541244037
0.0003408258547423452,0.0033421750663129974,0.001913576541244037
0.00034398264890229247,0.0033421750663129974,0.001913576541244037
0.00034716868189265597,0.0033421750663129974,0.001913576541244037
0.00035038422452906756,0.0033421750663129974,0.001913576541244037
0.00035362955013550426,0.0033421750663129974,0.001913576541244037
0.000356904934567523,0.0033421750663129974,0.001913576541244037
0.000360210656235707,0.0033421750663129974,0.001913576541244037
0.00036354699612933176,0.0033421750663129974,0.001913576541244037
0.00036691423784024937,0.0033421750663129974,0.001913576541244037
0.0003703126675869927,0.0033421750663129974,0.001913576541244037
0.0003737425742391064,0.0033421750663129974,0.001913576541244037
0.00037720424934169976,0.0033421750663129974,0.001913576541244037
0.0003806979871402284,0.0033421750663129974,0.001913576541244037
0.0003842240846055061,0.0033421750663129974,0.001913576541244037
0.00038778284145894574,0.0033421750663129974,0.001913576541244037
0.0003913745601980384,0.0033421750663129974,0.001913576541244037
0.0003949995461220643,0.0033421750663129974,0.001913576541244037
0.00039865810735804387,0.0033421750663129974,0.001913576541244037
0.0004023505548869293,0.0033421750663129974,0.001913576541244037
0.00040607720257003656,0.0033421750663129974,0.001913576541244037
0.0004098383671757261,0.0033421750663129974,0.001913576541244037
0.0004136343684063274,0.0033421750663129974,0.001913576541244037
0.0004174655289253135,0.0033421750663129974,0.001913576541244037
0.0004213321743847289,0.0033421750663129974,0.001913576541244037
0.0004252346334528682,0.0033421750663129974,0.001913576541244037
0.00042917323784221574,0.0033421750663129974,0.001913576541244037
0.0004331483223376398,0.0033421750663129974,0.001913576541244037
0.0004371602248248502,0.0033421750663129974,0.001913576541244037
0.000441209286319119,0.0033421750663129974,0.001913576541244037
0.0004452958509942655,0.0033421750663129974,0.001913576541244037
0.00044942026621191424,0.0033421750663129974,0.001913576541244037
0.0004535828825510186,0.0033421750663129974,0.001913576541244037
0.00045778405383766163,0.0033421750663129974,0.001913576541244037
0.0004620241371751313,0.0033421750663129974,0.001913576541244037
0.0004663034929742731,0.0033421750663129974,0.001913576541244037
0.00047062248498412813,0.0033421750663129974,0.001913576541244037
0.00047498148032285,0.0033421750663129974,0.001913576541244037
0.0004793808495089107,0.0033421750663129974,0.001913576541244037
0.00048382096649259574,0.0033421750663129974,0.001913576541244037
0.000488302208687788,0.0033421750663129974,0.001913576541244037
0.0004928249570040513,0.0033421750663129974,0.001913576541244037
0.0004973895958790063,0.0033421750663129974,0.001913576541244037
0.000501996513311008,0.0033421750663129974,0.001913576541244037
0.0005066461008921268,0.0033421750663129974,0.001913576541244037
0.0005113387538414326,0.0033421750663129974,0.001913576541244037
0.0005160748710385908,0.0033421750663129974,0.001913576541244037
0.000520854855057766,0.0033421750663129974,0.001913576541244037
0.0005256791122018419,0.0033421750663129974,0.001913576541244037
0.0005305480525369575,0.004562334217506631,0.002150559574080757
0.0005354620899273607,0.004562334217506631,0.002150559574080757
0.0005404216420705915,0.004562334217506631,0.002150559574080757
0.0005454271305329836,0.004562334217506631,0.002150559574080757
0.0005504789807854967,0.004562334217506631,0.002150559574080757
0.0005555776222398878,0.004562334217506631,0.002150559574080757
0.0005607234882852032,0.004562334217506631,0.002150559574080757
0.0005659170163246243,0.004562334217506631,0.002150559574080757
0.0005711586478126435,0.004562334217506631,0.002150559574080757
0.0005764488282925873,0.004562334217506631,0.002150559574080757
0.0005817880074344935,0.004562334217506631,0.002150559574080757
0.0005871766390733255,0.004562334217506631,0.002150559574080757
0.0005926151812475553,0.004562334217506631,0.002150559574080757
0.0005981040962380944,0.004562334217506631,0.002150559574080757
0.0006036438506075864,0.004562334217506631,0.002150559574080757
0.0006092349152400712,0.004562334217506631,0.002150559574080757
0.0006148777653810023,0.004562334217506631,0.002150559574080757
0.0006205728806776501,0.004562334217506631,0.002150559574080757
0.0006263207452198692,0.004562334217506631,0.002150559574080757
0.0006321218475812448,0.004562334217506631,0.002150559574080757
0.0006379766808606282,0.004562334217506631,0.002150559574080757
0.000643885742724042,0.004562334217506631,0.002150559574080757
0.0006498495354469888,0.004562334217506631,0.002150559574080757
0.0006558685659571436,0.004562334217506631,0.002150559574080757
0.0006619433458774394,0.004562334217506631,0.002150559574080757
0.0006680743915695614,0.004562334217506631,0.002150559574080757
0.0006742622241778342,0.004562334217506631,0.002150559574080757
0.0006805073696735206,0.004562334217506631,0.002150559574080757
0.0006868103588995307,0.004562334217506631,0.002150559574080757
0.0006931717276155408,0.004562334217506631,0.002150559574080757
0.0006995920165435374,0.004562334217506631,0.002150559574080757
0.0007060717714137773,0.004562334217506631,0.002150559574080757
0.0007126115430111746,0.004562334217506631,0.002150559574080757
0.0007192118872221193,0.004562334217506631,0.002150559574080757
0.0007258733650817253,0.004562334217506631,0.002150559574080757
0.000732596542821523,0.004562334217506631,0.002150559574080757
0.0007393819919175866,0.004562334217506631,0.002150559574080757
0.0007462302891391107,0.004562334217506631,0.002150559574080757
0.0007531420165974376,0.004562334217506631,0.002150559574080757
0.0007601177617955331,0.004562334217506631,0.002150559574080757
0.0007671581176779302,0.004562334217506631,0.002150559574080757
0.000774263682681127,0.004562334217506631,0.002150559574080757
0.0007814350607844542,0.004562334217506631,0.002150559574080757
0.0007886728615614156,0.004562334217506631,0.002150559574080757
0.0007959777002314986,0.005543766578249338,0.0023173100933469954
0.0008033501977124734,0.005543766578249338,0.0023173100933469954
0.0008107909806731687,0.005543766578249338,0.0023173100933469954
0.000818300681586739,0.005543766578249338,0.0023173100933469954
0.0008258799387844272,0.005543766578249338,0.0023173100933469954
0.0008335293965098195,0.005543766578249338,0.0023173100933469954
0.0008412497049736118,0.005543766578249338,0.0023173100933469954
0.0008490415204088747,0.005543766578249338,0.0023173100933469954
0.0008569055051268347,0.005543766578249338,0.0023173100933469954
0.0008648423275731727,0.005543766578249338,0.0023173100933469954
0.000872852662384838,0.005543766578249338,0.0023173100933469954
0.0008809371904473991,0.005543766578249338,0.0023173100933469954
0.0008890965989529158,0.005543766578249338,0.0023173100933469954
0.000897331581458352,0.005543766578249338,0.0023173100933469954
0.0009056428379445294,0.005543766578249338,0.0023173100933469954
0.0009140310748756232,0.005543766578249338,0.0023173100933469954
0.0009224970052592174,0.005543766578249338,0.0023173100933469954
0.0009310413487069075,0.005543766578249338,0.0023173100933469954
0.000939664831495469,0.005543766578249338,0.0023173100933469954
0.0009483681866285928,0.005543766578249338,0.0023173100933469954
0.0009571521538991865,0.005543766578249338,0.0023173100933469954
0.0009660174799522646,0.005543766578249338,0.0023173100933469954
0.0009749649183484086,0.005543766578249338,0.0023173100933469954
0.0009839952296278227,0.005543766578249338,0.0023173100933469954
0.00099310918137498,0.005543766578249338,0.0023173100933469954
0.0010023075482838654,0.005543766578249338,0.0023173100933469954
0.0010115911122238297,0.005543766578249338,0.0023173100933469954
0.0010209606623060466,0.005543766578249338,0.0023173100933469954
0.0010304169949505876,0.005543766578249338,0.0023173100933469954
0.0010399609139541202,0.005543766578249338,0.0023173100933469954
0.0010495932305582276,0.005543766578249338,0.0023173100933469954
0.00105931476351837,0.005543766578249338,0.0023173100933469954
0.001069126339173476,0.0061273209549071615,0.0025425171499715315
0.0010790287915161836,0.0061273209549071615,0.0025425171499715315
0.0010890229622637305,0.0061273209549071615,0.0025425171499715315
0.0010991097009294972,0.0061273209549071615,0.0025425171499715315
0.0011092898648952228,0.0061273209549071615,0.0025425171499715315
0.0011195643194838783,0.0061273209549071615,0.0025425171499715315
0.0011299339380332217,0.0061273209549071615,0.0025425171499715315
0.0011403996019700331,0.0061273209549071615,0.0025425171499715315
0.0011509622008850323,0.0061273209549071615,0.0025425171499715315
0.0011616226326085018,0.0061273209549071615,0.0025425171499715315
0.0011723818032865986,0.0061273209549071615,0.0025425171499715315
0.001183240627458378,0.0061273209549071615,0.0025425171499715315
0.0011942000281335325,0.0061273209549071615,0.0025425171499715315
0.0012052609368708425,0.0061273209549071615,0.0025425171499715315
0.001216424293857368,0.0061273209549071615,0.0025425171499715315
0.001227691047988359,0.0061273209549071615,0.0025425171499715315
0.0012390621569479156,0.0061273209549071615,0.0025425171499715315
0.0012505385872903913,0.0061273209549071615,0.0025425171499715315
0.0012621213145225473,0.0061273209549071615,0.0025425171499715315
0.0012738113231864786,0.0061273209549071615,0.0025425171499715315
0.0012856096069432965,0.0061273209549071615,0.0025425171499715315
0.0012975171686575868,0.0061273209549071615,0.0025425171499715315
0.0013095350204826678,0.0061273209549071615,0.0025425171499715315
0.001321664183946605,0.0061273209549071615,0.0025425171499715315
0.0013339056900390587,0.007161803713527851,0.0038418321807958318
0.001346260579298911,0.007161803713527851,0.0038418321807958318
0.0013587299019027091,0.007161803713527851,0.0038418321807958318
0.0013713147177539457,0.007161803713527851,0.0038418321807958318
0.0013840160965731315,0.007161803713527851,0.0038418321807958318
0.0013968351179887398,0.007161803713527851,0.0038418321807958318
0.0014097728716289677,0.007161803713527851,0.0038418321807958318
0.001422830457214352,0.007161803713527851,0.0038418321807958318
0.0014360089846512606,0.007161803713527851,0.0038418321807958318
0.0014493095741262166,0.007161803713527851,0.0038418321807958318
0.00146273335620113,0.007161803713527851,0.0038418321807958318
0.001476281471909391,0.007161803713527851,0.0038418321807958318
0.0014899550728528536,0.007161803713527851,0.0038418321807958318
0.0015037553212997384,0.007161803713527851,0.0038418321807958318
0.0015176833902834053,0.007161803713527851,0.0038418321807958318
0.0015317404637020797,0.007161803713527851,0.0038418321807958318
0.0015459277364194785,0.007161803713527851,0.0038418321807958318
0.001560246414366368,0.007161803713527851,0.0038418321807958318
0.0015746977146430868,0.007161803713527851,0.0038418321807958318
0.001589282865622978,0.007161803713527851,0.0038418321807958318
0.00160400310705682,0.008408488063660477,0.0038964866193881846
0.0016188596901781992,0.008408488063660477,0.0038964866193881846
0.0016338538778098604,0.008408488063660477,0.0038964866193881846
0.001648986944471065,0.008408488063660477,0.0038964866193881846
0.0016642601764859037,0.008408488063660477,0.0038964866193881846
0.0016796748720926532,0.008408488063660477,0.0038964866193881846
0.0016952323415541214,0.008408488063660477,0.0038964866193881846
0.0017109339072690134,0.008408488063660477,0.0038964866193881846
0.001726780903884356,0.008408488063660477,0.0038964866193881846
0.0017427746784089192,0.008408488063660477,0.0038964866193881846
0.0017589165903277326,0.008408488063660477,0.0038964866193881846
0.001775208011717636,0.008408488063660477,0.0038964866193881846
0.0017916503273638995,0.008408488063660477,0.0038964866193881846
0.0018082449348779518,0.008408488063660477,0.0038964866193881846
0.0018249932448161524,0.008408488063660477,0.0038964866193881846
0.0018418966807997109,0.008408488063660477,0.0038964866193881846
0.0018589566796356884,0.008965517241379312,0.003727815552410641
0.0018761746914391195,0.008965517241379312,0.003727815552410641
0.0018935521797562953,0.008965517241379312,0.003727815552410641
0.001911090621689138,0.008965517241379312,0.003727815552410641
0.0019287915080207778,0.008965517241379312,0.003727815552410641
0.0019466563433422632,0.008965517241379312,0.003727815552410641
0.0019646866461804444,0.008965517241379312,0.003727815552410641
0.0019828839491270716,0.008965517241379312,0.003727815552410641
0.002001249798969037,0.008965517241379312,0.003727815552410641
0.0020197857568198785,0.008965517241379312,0.003727815552410641
0.002038493398252464,0.008965517241379312,0.003727815552410641
0.0020573743134329114,0.008965517241379312,0.003727815552410641
0.0020764301072557748,0.008965517241379312,0.003727815552410641
0.002095662399480433,0.008965517241379312,0.003727815552410641
0.0021150728248687948,0.008965517241379312,0.003727815552410641
0.0021346630333242455,0.009389920424403184,0.0037495620246008336
0.002154434690031882,0.009389920424403184,0.0037495620246008336
0.00217438947560008,0.009389920424403184,0.0037495620246008336
0.0021945290862033138,0.009389920424403184,0.0037495620246008336
0.0022148552337263594,0.009389920424403184,0.0037495620246008336
0.0022353696459097966,0.009389920424403184,0.0037495620246008336
0.002256074066496859,0.009389920424403184,0.0037495620246008336
0.00227697025538168,0.009389920424403184,0.0037495620246008336
0.002298059988758851,0.009389920424403184,0.0037495620246008336
0.0023193450592744274,0.009389920424403184,0.0037495620246008336
0.0023408272761782944,0.009389920424403184,0.0037495620246008336
0.002362508465477945,0.009389920424403184,0.0037495620246008336
0.0023843904700937206,0.009389920424403184,0.0037495620246008336
0.002406475150015424,0.009920424403183024,0.004009509000125527
0.0024287643824604504,0.009920424403183024,0.004009509000125527
0.0024512600620333396,0.009920424403183024,0.004009509000125527
0.0024739641008868114,0.009920424403183024,0.004009509000125527
0.0024968784288843266,0.009920424403183024,0.004009509000125527
0.002520004993764092,0.009920424403183024,0.004009509000125527
0.002543345761304648,0.009920424403183024,0.004009509000125527
0.002566902715491952,0.009920424403183024,0.004009509000125527
0.002590677858688006,0.009920424403183024,0.004009509000125527
0.002614673211801092,0.009920424403183024,0.004009509000125527
0.00263889081445751,0.009920424403183024,0.004009509000125527
0.002663332725174981,0.010450928381962866,0.0037869050486947706
0.0026880010215376074,0.010450928381962866,0.0037869050486947706
0.0027128978003724646,0.010450928381962866,0.0037869050486947706
0.0027380251779278576,0.010450928381962866,0.0037869050486947706
0.00276338529005317,0.010450928381962866,0.0037869050486947706
0.0027889802923804397,0.010450928381962866,0.0037869050486947706
0.002814812360507581,0.010450928381962866,0.0037869050486947706
0.0028408836901833013,0.010450928381962866,0.0037869050486947706
0.00286719649749377,0.010450928381962866,0.0037869050486947706
0.0028937530190509503,0.010450928381962866,0.0037869050486947706
0.002920555512182745,0.0113262599469496,0.003835824620934733
0.0029476062551248585,0.0113262599469496,0.003835824620934733
0.0029749075472144406,0.0113262599469496,0.003835824620934733
0.003002461709085549,0.0113262599469496,0.003835824620934733
0.003030271082866396,0.0113262599469496,0.003835824620934733
0.003058338032378432,0.0113262599469496,0.003835824620934733
0.0030866649433372744,0.0113262599469496,0.003835824620934733
0.003115254223555488,0.0113262599469496,0.003835824620934733
0.0031441083031472647,0.0113262599469496,0.003835824620934733
0.0031732296347349765,0.0113262599469496,0.003835824620934733
0.00320262069365765,0.012175066312997349,0.004155520438388397
0.003232283978181381,0.012175066312997349,0.004155520438388397
0.00326222200971167,0.012175066312997349,0.004155520438388397
0.003292437333007769,0.012175066312997349,0.004155520438388397
0.0033229325163989716,0.012175066312997349,0.004155520438388397
0.0033537101520029287,0.012175066312997349,0.004155520438388397
0.0033847728559459832,0.012175066312997349,0.004155520438388397
0.0034161232685855285,0.012175066312997349,0.004155520438388397
0.0034477640547344642,0.012175066312997349,0.004155520438388397
0.0034796979038876916,0.013156498673740052,0.004442387933488445
0.003511927530450728,0.013156498673740052,0.004442387933488445
0.0035444556739704356,0.013156498673740052,0.004442387933488445
0.0035772850993678732,0.013156498673740052,0.004442387933488445
0.0036104185971733375,0.013156498673740052,0.004442387933488445
0.0036438589837635444,0.013156498673740052,0.004442387933488445
0.0036776091016010306,0.013156498673740052,0.004442387933488445
0.003711671819475767,0.013156498673740052,0.004442387933488445
0.003746050032748993,0.013766578249336869,0.004652549803124055
0.0037807466635993493,0.013766578249336869,0.004652549803124055
0.0038157646612712484,0.013766578249336869,0.004652549803124055
0.003851107002325569,0.013766578249336869,0.004652549803124055
0.0038867766908926675,0.013766578249336869,0.004652549803124055
0.0039227767589277195,0.013766578249336869,0.004652549803124055
0.0039591102664684585,0.013766578249336869,0.004652549803124055
0.003995780301895269,0.014111405835543763,0.004434638142912013
0.004032789982193705,0.014111405835543763,0.004434638142912013
0.004070142453219439,0.014111405835543763,0.004434638142912013
0.004107840889965647,0.014111405835543763,0.004434638142912013
0.004145888496832911,0.014111405835543763,0.004434638142912013
0.004184288507901585,0.014111405835543763,0.004434638142912013
0.0042230441872066725,0.014111405835543763,0.004434638142912013
0.0042621588290153245,0.014880636604774533,0.004435783850689863
0.004301635758106795,0.014880636604774533,0.004435783850689863
0.004341478330055093,0.014880636604774533,0.004435783850689863
0.004381689931514195,0.014880636604774533,0.004435783850689863
0.004422273980505897,0.014880636604774533,0.004435783850689863
0.004463233926710397,0.014880636604774533,0.004435783850689863
0.004504573251759458,0.014880636604774533,0.004435783850689863
0.0045462954695324,0.015570291777188324,0.00454821013342195
0.0045884041264547615,0.015570291777188324,0.00454821013342195
0.004630902801799737,0.015570291777188324,0.00454821013342195
0.004673795107992464,0.015570291777188324,0.00454821013342195
0.004717084690917017,0.015570291777188324,0.00454821013342195
0.004760775230226368,0.015570291777188324,0.00454821013342195
0.004804870439655134,0.015809018567639256,0.0046588466225142506
0.004849374067335233,0.015809018567639256,0.0046588466225142506
0.004894289896114532,0.015809018567639256,0.0046588466225142506
0.004939621743878321,0.015809018567639256,0.0046588466225142506
0.004985373463873894,0.015809018567639256,0.0046588466225142506
0.005031548945038057,0.015809018567639256,0.0046588466225142506
0.0050781521123276704,0.0163395225464191,0.004707257593992257
0.005125186927053333,0.0163395225464191,0.004707257593992257
0.0051726573872160194,0.0163395225464191,0.004707257593992257
0.005220567527846975,0.0163395225464191,0.004707257593992257
0.005268921421350677,0.0163395225464191,0.004707257593992257
0.0053177231778509665,0.01697612732095491,0.004816918999779394
0.0053669769455404765,0.01697612732095491,0.004816918999779394
0.005416686911033152,0.01697612732095491,0.004816918999779394
0.00546685729972018,0.01697612732095491,0.004816918999779394
0.005517492376129128,0.01697612732095491,0.004816918999779394
0.005568596444286409,0.01697612732095491,0.004816918999779394
0.005620173848083188,0.017294429708222814,0.004913012976347254
0.005672228971644543,0.017294429708222814,0.004913012976347254
0.005724766239702178,0.017294429708222814,0.004913012976347254
0.005777790117970507,0.017294429708222814,0.004913012976347254
0.005831305113526219,0.017294429708222814,0.004913012976347254
0.00588531577519145,0.01763925729442971,0.004983240240835314
0.0059398266939203566,0.01763925729442971,0.004983240240835314
0.005994842503189409,0.01763925729442971,0.004983240240835314
0.006050367879391224,0.01763925729442971,0.004983240240835314
0.0061064075422320365,0.01803713527851459,0.004566992597752417
0.006162966255132942,0.01803713527851459,0.004566992597752417
0.006220048825634711,0.01803713527851459,0.004566992597752417
0.0062776601058065,0.01803713527851459,0.004566992597752417
0.006335804992658254,0.01803713527851459,0.004566992597752417
0.006394488428556937,0.018249336870026524,0.004568361805577439
0.006453715401646702,0.018249336870026524,0.004568361805577439
0.0065134909462728026,0.018249336870026524,0.004568361805577439
0.006573820143409586,0.018249336870026524,0.004568361805577439
0.006634708121092351,0.01920424403183024,0.0046302324595022155
0.006696160054853215,0.01920424403183024,0.0046302324595022155
0.00675818116816111,0.01920424403183024,0.0046302324595022155
0.006820776732865685,0.01920424403183024,0.0046302324595022155
0.0068839520696454964,0.01920424403183024,0.0046302324595022155
0.00694771254846024,0.019602122015915123,0.004434021100719329
0.007012063589007177,0.019602122015915123,0.004434021100719329
0.0070770106611818895,0.019602122015915123,0.004434021100719329
0.007142559285543126,0.019602122015915123,0.004434021100719329
0.007208715033782135,0.020159151193633953,0.004716880165640721
0.007275483529196233,0.020159151193633953,0.004716880165640721
0.007342870447166758,0.020159151193633953,0.004716880165640721
0.00741088151564157,0.020159151193633953,0.004716880165640721
0.007479522515621821,0.02053050397877984,0.0048865275382462235
0.007548799281653432,0.02053050397877984,0.0048865275382462235
0.007618717702322999,0.02053050397877984,0.0048865275382462235
0.007689283720758305,0.02053050397877984,0.0048865275382462235
0.007760503335133571,0.020848806366047745,0.004865685270608975
0.007832382599179196,0.020848806366047745,0.004865685270608975
0.00790492762269642,0.020848806366047745,0.004865685270608975
0.007978144572076629,0.021193633952254647,0.004872508897723251
0.00805203967082547,0.021193633952254647,0.004872508897723251
0.008126619200091946,0.021193633952254647,0.004872508897723251
0.008201889499202203,0.021193633952254647,0.004872508897723251
0.008277856966198472,0.022015915119363398,0.0048621492784677355
0.008354528058382871,0.022015915119363398,0.0048621492784677355
0.008431909292866252,0.022015915119363398,0.0048621492784677355
0.008510007247122246,0.02259946949602122,0.0047115735908591395
0.00858882855954625,0.02259946949602122,0.0047115735908591395
0.008668379930019773,0.02259946949602122,0.0047115735908591395
0.008748668120479914,0.02259946949602122,0.0047115735908591395
0.008829699955494083,0.023183023872679044,0.004905687960219191
0.008911482322840203,0.023183023872679044,0.004905687960219191
0.008994022174092044,0.023183023872679044,0.004905687960219191
0.009077326525210224,0.023713527851458888,0.004550186364693358
0.00916140245713852,0.023713527851458888,0.004550186364693358
0.009246257116405733,0.023713527851458888,0.004550186364693358
0.009331897715733239,0.024058355437665786,0.004380094927025611
0.009418331534647951,0.024058355437665786,0.004380094927025611
0.009505565920101192,0.024058355437665786,0.004380094927025611
0.009593608287093146,0.02453580901856764,0.004270200049882671
0.009682466119303124,0.02453580901856764,0.004270200049882671
0.009772146969725724,0.02453580901856764,0.004270200049882671
0.009862658461312821,0.025013262599469493,0.004113164298849344
0.009954008287621519,0.025013262599469493,0.004113164298849344
0.010046204213468132,0.025013262599469493,0.004113164298849344
0.010139254075588154,0.025384615384615384,0.004256998317760705
0.01023316578330245,0.025384615384615384,0.004256998317760705
0.010327947319189514,0.025384615384615384,0.004256998317760705
0.010423606739764012,0.025862068965517244,0.0042921127020406616
0.01052015217616159,0.025862068965517244,0.0042921127020406616
0.010617591834830001,0.02620689655172414,0.00436713590568626
0.010715933998226712,0.02620689655172414,0.00436713590568626
0.010815187025522881,0.02620689655172414,0.00436713590568626
0.01091535935331391,0.026525198938992044,0.004412015897391564
0.01101645949633657,0.026525198938992044,0.004412015897391564
0.01111849604819271,0.026525198938992044,0.004412015897391564
0.011221477682079803,0.02702917771883289,0.004233796233567056
0.011325413151528114,0.02702917771883289,0.004233796233567056
0.011430311291144786,0.02716180371352785,0.004214827309759564
0.011536181017364784,0.02716180371352785,0.004214827309759564
0.011643031329208768,0.02716180371352785,0.004214827309759564
0.011750871309048075,0.027533156498673744,0.004269376137590881
0.011859710123376693,0.027533156498673744,0.004269376137590881
0.011969557023590429,0.02785145888594165,0.004214456335212374
0.01208042134677329,0.02785145888594165,0.004214456335212374
0.012192312516491107,0.02785145888594165,0.004214456335212374
0.012305240043592616,0.02846153846153846,0.0039463260363899934
0.012419213527017834,0.02846153846153846,0.0039463260363899934
0.012534242654613994,0.028700265251989387,0.003881913500330711
0.012650337203959038,0.028700265251989387,0.003881913500330711
0.012767507043192657,0.029283819628647213,0.004100124278320618
0.01288576213185518,0.029283819628647213,0.004100124278320618
0.013005112521734086,0.02976127320954907,0.003998966376532469
0.013125568357718428,0.02976127320954907,0.003998966376532469
0.013247139878661175,0.02976127320954907,0.003998966376532469
0.013369837418249465,0.029814323607427057,0.004042519220136387
0.013493671405883065,0.029814323607427057,0.004042519220136387
0.013618652367560814,0.030185676392572948,0.004089815247199292
0.013744790926775366,0.030185676392572948,0.004089815247199292
0.01387209780541621,0.03076923076923077,0.0039561197738633225
0.014000583824680975,0.03076923076923077,0.0039561197738633225
0.014130259905995337,0.03119363395225464,0.003942659505450425
0.014261137071941283,0.03119363395225464,0.003942659505450425
0.014393226447194065,0.031538461538461536,0.004102506935788786
0.014526539259467812,0.031538461538461536,0.004102506935788786
0.014661086840469845,0.031989389920424396,0.004042519220136388
0.014796880626863964,0.031989389920424396,0.004042519220136388
0.014933932161242518,0.032811671087533155,0.004431552072789038
0.015072253093107555,0.032811671087533155,0.004431552072789038
0.015211855179861048,0.03336870026525199,0.004733094540731132
0.015352750287804227,0.03336870026525199,0.004733094540731132
0.015494950393146316,0.034058355437665784,0.004697282466032606
0.015638467583022463,0.034058355437665784,0.004697282466032606
0.01578331405652118,0.0343236074270557,0.004626854453318633
0.01592950212572123,0.03456233421750663,0.004403236287002215
0.016077044216738237,0.03456233421750663,0.004403236287002215
0.016225952870780873,0.03517241379310345,0.004713895952380017
0.016376240745216875,0.03517241379310345,0.004713895952380017
0.016527920614648955,0.03546419098143236,0.004710328997614576
0.016681005372000592,0.03546419098143236,0.004710328997614576
0.016835508029612024,0.0356498673740053,0.004730451092024107
0.01699144172034626,0.035915119363395226,0.004932704490046412
0.01714881969870539,0.035915119363395226,0.004932704490046412
0.01730765534195726,0.03607427055702918,0.0049037752869538626
0.017467962151272456,0.03607427055702918,0.0049037752869538626
0.017629753752872058,0.036366047745358086,0.00507834229852465
0.017793043899185772,0.036976127320954906,0.0052415893122113155
0.01795784647002095,0.036976127320954906,0.0052415893122113155
0.018124175473742378,0.037904509283819623,0.005574430416270462
0.01829204504846294,0.037904509283819623,0.005574430416270462
0.018461469463245474,0.03822281167108753,0.005465378334365575
0.018632463119315597,0.03880636604774536,0.005871669653626892
0.018805040551285814,0.03880636604774536,0.005871669653626892
0.018979216428391014,0.03920424403183024,0.0056237870245389706
0.01915500555573528,0.03957559681697613,0.005643214861690737
0.019332422875550453,0.03957559681697613,0.005643214861690737
0.019511483468466165,0.04,0.005338532646151539
0.019692202554791715,0.0403448275862069,0.0053336247273153455
0.01987459549580984,0.0403448275862069,0.0053336247273153455
0.02005867779508234,0.04100795755968171,0.005216172858984199
0.020244465099768037,0.04145888594164457,0.005316889212676799
0.020431973201952704,0.04209549071618037,0.005549974877726032
0.020621218039991424,0.04209549071618037,0.005549974877726032
0.02081221569986339,0.04249336870026525,0.005614047894207506
0.021004982416539152,0.04283819628647215,0.0056866160884935365
0.02119953457536071,0.04283819628647215,0.0056866160884935365
0.021395888713434216,0.04342175066312998,0.005366647868646489
0.021594061521035653,0.04397877984084881,0.005399686217506407
0.02179406984302956,0.04445623342175067,0.005667268062978705
0.021995930680300747,0.04445623342175067,0.005667268062978705
0.022199661191199548,0.044721485411140585,0.005708501094872495
0.022405278693000182,0.04517241379310345,0.005549974877726031
0.022612800663372772,0.04588859416445623,0.005697260369084708
0.022822244741868985,0.046259946949602115,0.005837151133022885
0.023033628731421313,0.046259946949602115,0.005837151133022885
0.02324697059985648,0.04639257294429708,0.005908037773063195
0.023462288481422625,0.04676392572944297,0.006062940770794843
0.02367960067833076,0.04729442970822281,0.006341501453935411
0.023898925662310503,0.04806366047745358,0.006610400311258979
0.02412028207618007,0.04806366047745358,0.006610400311258979
0.024343688735431104,0.04827586206896552,0.006604721272142564
0.024569164629827903,0.048753315649867374,0.006863372088845336
0.024796728925021577,0.04907161803713529,0.006621271521432026
0.025026400964179192,0.04944297082228116,0.006642725199924455
0.025258200269627846,0.04978779840848806,0.00673952360430898
0.025492146544514233,0.05026525198938993,0.006852485666352128
0.025728259674479323,0.05026525198938993,0.006852485666352128
0.025966559729348696,0.050557029177718836,0.006998051521023507
0.026207066964838526,0.05068965517241379,0.0068161102476345815
0.0264498018242772,0.05116710875331565,0.0070970536853044225
0.02669478494034321,0.05156498673740053,0.007158200619661766
0.026942037136818822,0.051697612732095485,0.007192248440115865
0.02719157943036019,0.052122015915119356,0.006961145283325726
0.027443433032283655,0.052679045092838196,0.006674425053063615
0.02769761935036891,0.05307692307692308,0.006638310470304069
0.027954159990678566,0.05374005305039788,0.006870658048528416
0.028213076759394707,0.054084880636604785,0.0069422526230443985
0.02847439166467248,0.05424403183023874,0.006859327321105311
0.028738126918510663,0.05461538461538462,0.0069027268370971395
0.029004304938639917,0.05503978779840848,0.0070802906180579
0.02927294835042816,0.055278514588859406,0.007149458309829649
0.0295440799888038,0.05578249336870026,0.007151480918912054
0.029817722900196734,0.056445623342175066,0.007007652119453659
0.030093900344497212,0.05702917771883288,0.007071175604998128
0.030372635797033115,0.05726790450928382,0.0072312728179312665
0.030653952950565267,0.0576392572944297,0.00726965758553918
0.030937875717301368,0.05806366047745358,0.007059502288824905
0.03122442823092858,0.05838196286472149,0.0072215364938218625
0.03151363484866479,0.05891246684350132,0.006819550179678964
0.0318055201533292,0.05909814323607428,0.006933632657689531
0.032100108955431715,0.05992042440318303,0.007149731668817817
0.03239742629528195,0.060238726790450926,0.007210702937122954
0.03269749744511768,0.06037135278514588,0.007382926454355608
0.03300034791125285,0.06082228116710875,0.006905670817050622
0.03330600343624589,0.06129973474801061,0.007010607793593055
0.03361449000108765,0.06159151193633953,0.007032152138033672
0.03392583382740992,0.061883289124668436,0.0070546280889137196
0.034240061379714255,0.06249336870026525,0.007187627412336977
0.034557199367621395,0.06310344827586208,0.007295849605930463
0.03487727474814178,0.06344827586206897,0.007046589382237985
0.03520031472796679,0.0639787798408488,0.0070587824484434425
0.0355263467657814,0.06445623342175065,0.0066823850142143865
0.03585539857459817,0.06488063660477454,0.0067118013780429146
0.0361874981241128,0.0650132625994695,0.006525474488537881
0.03652267364308175,0.06525198938992043,0.006560780356883871
0.03686095362172158,0.06567639257294429,0.006412786475916542
0.03720236681413066,0.06610079575596817,0.006672785058817628
0.03754694224073337,0.06657824933687004,0.0065869427169546165
0.037894709190746674,0.0669761273209549,0.006718844468449914
0.03824569722466999,0.06779840848806365,0.006593111378416754
0.038599936176797675,0.0680371352785146,0.0063269380239534085
0.03895745615775501,0.06830238726790451,0.006392089871476657
0.0393182875570577,0.06904509283819629,0.006142364055638837
0.03968246104569482,0.06949602122015916,0.0061588239672035385
0.04005000757873611,0.06976127320954909,0.0061651673862989625
0.04042095839796306,0.07055702917771885,0.005875596012674146
0.04079534503452449,0.07095490716180372,0.0058305178903839665
0.04117319931161679,0.0716180371352785,0.005883573743453271
0.04155455334718875,0.07188328912466843,0.005858273659938972
0.04193943955667186,0.07225464190981432,0.005863875707932855
0.04232789065573549,0.07273209549071617,0.005972981653856593
0.042719939663067766,0.07326259946949602,0.00592171724663165
0.04311561990318229,0.07371352785145888,0.005818706787940103
0.0435149650092505,0.07421750663129975,0.00577467382829661
0.04391800892596086,0.07456233421750665,0.0054739539483131434
0.044324785912403956,0.07549071618037134,0.005033113299419665
0.04473533054498463,0.07575596816976128,0.004758462646392906
0.04514967772036102,0.0762864721485411,0.004940622413037424
0.04556786265841064,0.07660477453580902,0.0048133471829818085
0.045989920905224385,0.07724137931034483,0.004999763511275005
0.046415888336127774,0.07745358090185675,0.005111408817964503
0.04684580115873045,0.07811671087533156,0.00533919157511821
0.04727969591600391,0.07893899204244033,0.005567062907104017
0.047717609489387455,0.07931034482758621,0.005894193921308208
0.048159579101923505,0.07981432360742706,0.005897442525417915
0.04860564232142134,0.08045092838196287,0.005705555973440665
0.04905583706365046,0.0810079575596817,0.0060553930167189345
0.04951020159556351,0.08206896551724138,0.006619145950451363
0.04996877453854884,0.08297082228116709,0.006600932531677543
0.050431594871713586,0.0836339522546419,0.00684655070205387
0.0508987019351968,0.08395225464190982,0.007015958297195617
0.05137013543351344,0.08472148541114058,0.007287004231707133
0.05184593543892913,0.08554376657824933,0.007219154506248232
0.05232614239486662,0.08625994694960212,0.0069392678341351315
0.05281079711934331,0.08718832891246685,0.007024644173596167
0.05329994080844088,0.08732095490716181,0.006960639898298177
0.05379361503980703,0.08814323607427055,0.007155852173377404
0.05429186177618943,0.0886472148541114,0.007174127873003829
0.05479472336900287,0.08936339522546419,0.007238836460804232
0.055302242561929005,0.09010610079575596,0.0073933490535297115
0.055814462494549605,0.09055702917771884,0.007444088086434396
0.05633142670601358,0.0913262599469496,0.007469092857458237
0.05685317913873753,0.0919363395225464,0.00712645872135949
0.05737976414214134,0.09244031830238726,0.007237540397688196
0.05791122647641758,0.09312997347480105,0.007243154996266176
0.058447611316336315,0.09395225464190982,0.006970740637086641
0.05898896425508499,0.09485411140583554,0.007432527141289861
0.0595353313081437,0.09580901856763926,0.007566581305477569
0.06008675891719687,0.09679045092838195,0.007694289204829044
0.060643293954080614,0.09790450928381964,0.007521659699397278
0.061204983724766966,0.0987002652519894,0.007398000089237788
0.061771875973384946,0.09920424403183026,0.007556449379035011
0.06234401888627864,0.100026525198939,0.007495630955638004
0.06292146109610344,0.10029177718832893,0.007277611026241455
0.06350425168595962,0.1009549071618037,0.0074177871517168885
0.0640924401935645,0.10156498673740053,0.007522698975896474
0.06468607661546327,0.10209549071618038,0.0077962328375721975
0.06528521141127848,0.10281167108753313,0.007716356200993621
0.0658898955079995,0.10339522546419097,0.007612932341164983
0.06650018030431118,0.10381962864721486,0.0074692498552797245
0.0671161176749628,0.1050397877984085,0.00747636362744817
0.06773775997517752,0.10543766578249339,0.007603119242046379
0.06836516004510239,0.10599469496021222,0.007394564947514354
0.06899837121430018,0.10710875331564987,0.007306931386941371
0.06963744730628223,0.10790450928381963,0.007153393671418654
0.07028244264308345,0.10824933687002651,0.007011722818537856
0.07093341204987996,0.10909814323607425,0.006924889071786574
0.07159041085964889,0.10957559681697612,0.006825279547040039
0.07225349491787214,0.11055702917771884,0.006715993197777901
0.07292272058728312,0.1109283819628647,0.006559350317918169
0.07359814475265763,0.11204244031830242,0.006707140727957915
0.07427982482564918,0.11286472148541113,0.006934140011102048
0.07496781874966876,0.11342175066312998,0.0070370419059065685
0.07566218500481055,0.11416445623342175,0.006696642405629946
0.07636298261282241,0.11482758620689656,0.006915173571224744
0.07707027114212295,0.11591511936339524,0.0065595886793957245
0.0777841107128649,0.11676392572944297,0.006791233745033875
0.07850456200204509,0.11718832891246685,0.0068985918223112746
0.07923168624866253,0.11827586206896552,0.0071102597697337245
0.07996554525892346,0.11941644562334215,0.007556242463568471
0.080706201411495,0.12013262599469496,0.007785194841817057
0.08145371766280746,0.12119363395225466,0.008181780633446054
0.0822081575524054,0.12161803713527852,0.008095136498333018
0.08296958520834907,0.12291777188328915,0.007781930619563536
0.0837380653526649,0.12387267904509285,0.008485300169061065
0.08451366330684713,0.12485411140583554,0.007965464194730534
0.08529644499741025,0.1256763925729443,0.008179248188282862
0.08608647696149245,0.12663129973474802,0.008084458264573968
0.08688382635251184,0.12785145888594163,0.008085231822920836
0.08768856094587427,0.1287533156498674,0.008333960674062673
0.08850074914473438,0.12933687002652522,0.008374199436288986
0.08932045998580969,0.13021220159151195,0.008377232881811107
0.09014776314524918,0.1309549071618037,0.008558733585924226
0.09098272894455559,0.1315915119363395,0.008427474958171094
0.09182542835656282,0.13270557029177715,0.008438228667927586
0.09267593301146883,0.13374005305039788,0.008182115048737627
0.09353431520292387,0.13435013262599468,0.008409645497938633
0.09440064789417603,0.13517241379310346,0.008570736497612527
0.0952750047242729,0.13615384615384613,0.008579716272022775
0.09615746001432096,0.13689655172413792,0.008887107269225423
0.09704808877380307,0.13809018567639259,0.008838372482515932
0.09794696670695395,0.13925729442970824,0.008719759919320343
0.09885417021919574,0.13984084880636605,0.00855393684455523
0.09976977642363201,0.14143236074270557,0.009219854586277837
0.1006938631476027,0.1422281167108753,0.009303419166379926
0.10162650893929952,0.14350132625994694,0.009430445005109376
0.10256779307444219,0.14403183023872682,0.009292657155282932
0.10351779556301763,0.1452785145888594,0.009629820357726306
0.10447659715608042,0.14586206896551723,0.009768774587896125
0.10544427935261684,0.14713527851458882,0.010173027623711344
0.10642092440647247,0.14811671087533157,0.010399622125262239
0.10740661533334334,0.14946949602122017,0.01071145936341591
0.10840143591783309,0.15055702917771882,0.01052663918727573
0.10940547072057424,0.15129973474801062,0.01067706529230308
0.11041880508541602,0.15289124668435014,0.010501358680328943
0.11144152514667881,0.15379310344827585,0.010584850641584154
0.1124737178364752,0.15527851458885938,0.010204600996861308
0.1135154708920999,0.15594164456233423,0.010267418404225053
0.11456687286348714,0.15745358090185677,0.010744943059823975
0.11562801312073753,0.15816976127320953,0.010570993434717032
0.11669898186171475,0.15954907161803716,0.010112291207117968
0.11777987011971193,0.16122015915119361,0.010691406555036202
0.11887076977119033,0.16214854111405838,0.01115324249561399
0.11997177354358843,0.16405835543766584,0.011153382680409253
0.12108297502320395,0.16527851458885945,0.01138522047377767
0.12220446866314887,0.16671087533156498,0.011052696715827315
0.1233363497913776,0.16785145888594166,0.010683360257544768
0.12447871461879062,0.1689124668435013,0.011038222857957596
0.125631660247412,0.1697082228116711,0.010974296856948574
0.1267952846786434,0.17116710875331567,0.010940228900371888
0.12796968682159415,0.1724668435013263,0.010722802329941116
0.1291549665014884,0.17363395225464193,0.010852808547696442
0.1303512244681509,0.1749602122015915,0.010538514912157064
0.1315585624045704,0.17620689655172414,0.010650563789107037
0.1327770829355429,0.17748010610079573,0.010701382866992442
0.13400688963639507,0.17883289124668433,0.011183167039608467
0.13524808704178753,0.18002652519893897,0.011237734790623717
0.1365007806546014,0.18119363395225463,0.010842178446179818
0.13776507695490536,0.18283819628647216,0.010658634844970637
0.13904108340900698,0.18429708222811672,0.010152065332405914
0.1403289084785873,0.18546419098143235,0.009865408980092827
0.14162866162991988,0.18673740053050397,0.009772415122651175
0.1429404533431761,0.18819628647214853,0.009536168706762624
0.14426439512181574,0.18973474801061008,0.009611130495862338
0.14560059950206486,0.1916976127320955,0.010204486082987246
0.14694918006248173,0.1930769230769231,0.010350078394139992
0.14831025143361043,0.19485411140583553,0.010241307212907252
0.14968392930772556,0.196684350132626,0.010446910680240312
0.1510703304486654,0.19803713527851458,0.010252750955494685
0.1524695727017573,0.19981432360742707,0.01005865171218873
0.15388177500383463,0.20167108753315652,0.010324062679938932
0.155307057393346,0.20299734748010612,0.010592418250848855
0.1567455410205595,0.20445623342175065,0.010703099462293099
0.15819734815786,0.20588859416445623,0.01070382984488055
0.1596626022101425,0.206710875331565,0.010292969689755314
0.161141427725302,0.20824933687002653,0.010380247237012852
0.16263395040481923,0.21013262599469495,0.010327658865845996
0.16414029711444664,0.2116710875331565,0.010299765070502894
0.16566059589499135,0.2129708222811671,0.010546857024651702
0.16719497597319902,0.21511936339522547,0.011116699307163013
0.16874356777273758,0.21665782493368696,0.011050963683472985
0.17030650292528443,0.21824933687002654,0.01114465281526817
0.17188391428171457,0.21992042440318302,0.011257474151843742
0.17347593592339308,0.22129973474801062,0.011578316012594937
0.17508270317357252,0.22344827586206897,0.01137474429155095
0.17670435260889467,0.2253315649867374,0.011895499442375754
0.1783410220710008,0.22742705570291774,0.01163163494955447
0.17999285067824763,0.2292572944297082,0.011342292790054477
0.18165997883753268,0.23164456233421754,0.011399356620174265
0.18334254825622906,0.23344827586206893,0.010922636187362495
0.18504070195423022,0.2350397877984085,0.01090616204573798
0.1867545842761076,0.23750663129973476,0.01157976759143327
0.18848434090337954,0.23936339522546418,0.011149842474723509
0.1902301188668944,0.24148541114058358,0.01069169903356982
0.1919920665593285,0.243289124668435,0.010917875566222089
0.1937703337477989,0.24546419098143235,0.011623566949034887
0.19556507158659492,0.24705570291777187,0.011435748545996468
0.19737643263002555,0.2489655172413793,0.01134101761420689
0.19920457084538692,0.2510875331564987,0.011229488213211519
0.2010496416260499,0.253395225464191,0.011325738817989765
0.2029118018046678,0.25578249336870024,0.011964828300734294
0.20479120966650854,0.25811671087533156,0.011805915476936518
0.2066880249629082,0.25970822281167105,0.012174298977929895
0.20860240892485027,0.2612997347480106,0.011896945176392084
0.2105345242766706,0.263262599469496,0.011745369538373957
0.21248453524988828,0.2650928381962865,0.011855309994585556
0.21445260759716675,0.2671618037135279,0.011845150579123196
0.21643890860640203,0.2694164456233422,0.011996801383638577
0.21844360711494262,0.2714058355437666,0.011451187773391828
0.22046687352394098,0.27350132625994694,0.011877873644975076
0.22250887981283693,0.27525198938992046,0.012016985318264796
0.2245697995539774,0.2775066312997347,0.012173881578714081
0.22664980792736927,0.27999999999999997,0.012338067337918915
0.22874908173557018,0.28257294429708224,0.012213150767024826
0.23086779941871696,0.2842175066312997,0.0120223186273035
0.23300614106969247,0.286525198938992,0.011723751182187374
0.23516428844943485,0.2887002652519894,0.012289818011482096
0.23734242500238661,0.29084880636604776,0.012847771259933862
0.23954073587208768,0.293395225464191,0.012727458876742408
0.24175940791691308,0.2960742705570292,0.012741179586729124
0.243998629725955,0.2991511936339523,0.01266980538307285
0.24625859163505467,0.30145888594164455,0.012436550412009478
0.24853948574297985,0.30286472148541116,0.012522715942245726
0.25084150592775384,0.30517241379310345,0.012149100948880484
0.25316484786313553,0.30753315649867374,0.011866514833379038
0.2555097090352507,0.31013262599469493,0.012432495276418388
0.25787628875938007,0.313103448275862,0.011753320671688607
0.26026478819690047,0.3158620689655172,0.012468912671373403
0.26267541037238357,0.31843501326259943,0.01288786843287467
0.2651083601908539,0.3211405835543767,0.01204687335230853
0.26756384445520454,0.3236870026525199,0.011940628629793042
0.27004207188377727,0.32599469496021216,0.012018253819661333
0.2725432531281028,0.3288859416445623,0.011845579561742566
0.27506760079080644,0.3317506631299735,0.011835411793763479
0.2776153294436801,0.33376657824933686,0.011704564425464898
0.28018665564591955,0.336684350132626,0.011771166179760281
0.2827817979625341,0.340053050397878,0.011789050987096594
0.28540097698292377,0.34297082228116704,0.011883499640255668
0.28804441533962977,0.3457294429708223,0.011994292298091952
0.29071233772725785,0.34867374005305046,0.011321734643264835
0.2934049709215787,0.35156498673740055,0.011143530408959176
0.29612254379880343,0.3544827586206897,0.011336880921807844
0.29886528735503826,0.356870026525199,0.011936143037974141
0.30163343472591975,0.3605570291777188,0.011975930673193509
0.3044272212064303,0.36328912466843505,0.012112335156521808
0.30724688427090036,0.3652785145888594,0.01218264395906908
0.31009266359319265,0.36795755968169763,0.011662912765510897
0.312964801067075,0.37079250132686664,0.011553050663235894
0.3158635408267819,0.3736870026525199,0.01178759201999486
0.3187891292677646,0.3770557029177719,0.012922397683976496
0.32174181506763716,0.380026525198939,0.012722912741227343
0.3247218492073129,0.383342175066313,0.01293059238855235
0.3277294849923382,0.38652519893899207,0.013119654064424084
0.33076497807442423,0.38936339522546415,0.012984078107090671
0.3338285864731761,0.3923607427055703,0.012809104958409106
0.3369205705980267,0.3953050397877983,0.012317679667795541
0.34004119327037063,0.3978514588859417,0.011978149912810153
0.34319071974590426,0.40132625994694965,0.013113217076189145
0.34636941773717345,0.40567639257294424,0.013722187279454793
0.3495775574363275,0.4089655172413793,0.01367401948097406
0.3528154115380883,0.4118832891246685,0.01420566873699101
0.3560832552629278,0.4157559681697613,0.014553288360462885
0.3593813663804626,0.4183289124668435,0.014158621253948251
0.36271002523306484,0.4223872679045094,0.01374040580484312
0.36606951475969024,0.4260742705570292,0.013584107757844641
0.36946012051993027,0.4292042440318302,0.013352158563670802
0.37288213071828336,0.4321750663129974,0.013072644987046099
0.3763358362286533,0.43551724137931036,0.013217400138528573
0.37982153061907364,0.4387533156498674,0.012812552789709601
0.3833395101766601,0.44177718832891244,0.012921187693320117
0.38689007393279756,0.4460742705570292,0.01213094142516305
0.390473523688556,0.449973474801061,0.012674987358243893
0.39409016404034475,0.45342175066313006,0.013434896157859932
0.39774030240580366,0.45718832891246686,0.013347327354566882
0.4014242490499322,0.4602917771883289,0.01271430749758125
0.40514231711146476,0.4640053050397879,0.01322012059569398
0.408894822629486,0.4679045092838196,0.012724725246688617
0.4126820845702952,0.47145888594164453,0.01215421548644756
0.4165044248545185,0.4758148987188736,0.012027372359462102
0.4203621683844714,0.47899204244031834,0.01132694669617763
0.4242556430717777,0.4824933687002654,0.011537021702834344
0.42818517986524113,0.4864456233421751,0.011335674102166191
0.4321511127789762,0.4903183023872678,0.011944687129214274
0.4361537789208006,0.4938992042440318,0.011804293027960133
0.44019351852088745,0.4978249336870026,0.01225197506524542
0.4442706749606883,0.5027851458885941,0.012398777006037677
0.4483855948021186,0.5075862068965518,0.012231795418066262
0.45253862781701665,0.5116445623342175,0.011744171411632786
0.4567301270168747,0.5156763925729442,0.011167532280395309
0.46096044868284336,0.5197877984084881,0.011122464318796267
0.46522995239601894,0.523474801061008,0.011174390483071313
0.4695390010680058,0.5276392572944297,0.011050963683472985
0.4738879609717651,0.5322015915119362,0.011452143501077084
0.4782772017727485,0.5366843501326259,0.01173324951033506
0.4827070965603183,0.5413793103448276,0.01199937509496718
0.4871780218794631,0.5456763925729443,0.011767678963047224
0.4916903577628026,0.5501591511936339,0.011542068808163271
0.4962444877628913,0.5540276318001618,0.010896371683614669
0.5008407989848213,0.5587533156498674,0.011877083818340826
0.5054796821191241,0.563315649867374,0.011221723241588594
0.5101615314749833,0.5685411140583554,0.010719448104462927
0.5148867450137492,0.5739522546419098,0.01225197506524544
0.5196557243827657,0.5784615384615385,0.01183722810716688
0.5244688749495119,0.5836339522546419,0.01128216907881928
0.5293266058360562,0.5884615384615384,0.0105311312702867
0.5342293299538352,0.5931034482758621,0.010725135085486056
0.53917746403875,0.5985145888594164,0.01183286848661604
0.5441714286865893,0.6035013262599469,0.012046062157653038
0.5492116483887789,0.6088063660477453,0.011723751182187362
0.5542985515684669,0.6127586206896553,0.011791338549265784
0.5594325706169377,0.6183819628647214,0.010599058525957232
0.5646141419303667,0.623262599469496,0.010385969410193718
0.5698437059469142,0.6287267904509284,0.011631534134087138
0.5751217071841613,0.6343501326259947,0.011821664821880514
0.5804485942768978,0.6395755968169763,0.011162175754900255
0.5858248200152536,0.6447745358090186,0.011481186887766228
0.5912508413831875,0.6505305039787799,0.011049159626413957
0.5967271195973316,0.6548806366047745,0.010438825703977346
0.6022541201461928,0.6610344827586208,0.010836408605782269
0.6078323128297229,0.666737400530504,0.011221131072652865
0.6134621717992506,0.6729442970822281,0.011434244498905184
0.6191441755977841,0.6786206896551723,0.01240819963609866
0.6248788072006894,0.683527851458886,0.012599050670129404
0.6306665540567405,0.6892572944297082,0.012421454833812805
0.6365079081295572,0.693713527851459,0.01215540535319873
0.642403365939419,0.6993899204244031,0.011296710996560768
0.6483534286054721,0.7054907161803714,0.012315140738325177
0.6543586018883236,0.7107161803713528,0.0124214233655419
0.6604193962330305,0.7159681697612732,0.011499556689675772
0.6665363268124913,0.7219628647214854,0.011497517049946776
0.6727099135712337,0.7281167108753316,0.01209476680994631
0.6789406812696106,0.7335013262599469,0.011958946401347481
0.6852291595284065,0.7400000000000001,0.012792004646648317
0.6915758828738525,0.7455437665782494,0.011896682328729813
0.697981390783066,0.7517241379310344,0.013035485406883894
0.7044462277299037,0.7573474801061006,0.01297585693317181
0.7109709432312431,0.7646419098143237,0.012110301891835797
0.7175560918936928,0.7712466843501328,0.012608819649398249
0.7242022334607315,0.7779840848806365,0.012523465050387435
0.730909932860291,0.7841644562334218,0.012462170929892451
0.737679760252773,0.7905305039787798,0.01295973071691674
0.7445122910795136,0.796604774535809,0.012082350243945827
0.751408106111697,0.8032360742705571,0.012024626826155061
0.7583677914997191,0.8106631299734749,0.012023976674123719
0.7653919388230148,0.8171883289124668,0.01191555973602135
0.77248114514034,0.8241114058355438,0.011688791063545602
0.7796360130405229,0.830318302387268,0.012596320204546024
0.7868571506936851,0.8372413793103448,0.011998853881558231
0.794145171902934,0.8427586206896551,0.011901773968864528
0.8015006961565405,0.8491777188328913,0.012041778143882647
0.8089243486805938,0.8550928381962866,0.01138769213365142
0.8164167604921464,0.8622811671087532,0.011552460925515923
0.823978568452852,0.8692042440318302,0.011144407298547477
0.8316104153230962,0.8753580901856763,0.011666029233679076
0.8393129498166364,0.8822546419098144,0.0113934572548251
0.8470868266557402,0.8894429708222813,0.010699446801477873
0.8549327066268376,0.8975066312997347,0.010666076810610926
0.8628512566366896,0.9037931034482758,0.010432533057283732
0.8708431497690724,0.9104509283819627,0.010038540884787214
0.8789090653419954,0.9179310344827585,0.008632538502888077
0.8870496889654403,0.9245092838196285,0.008755726699534337
0.8952657125996392,0.9317506631299735,0.008952489326807816
0.9035578346138929,0.9377718832891245,0.00854332878092641
0.9119267598459299,0.944058355437666,0.007918609853559994
0.9203731996618221,0.9503978779840848,0.007904331260345544
0.9288978720164498,0.956737400530504,0.007245313298731078
0.9375015015145289,0.963103448275862,0.007529969895083996
0.9461848194722002,0.969867374005305,0.006856990523459053
0.9549485639791966,0.9761273209549074,0.005949638847483892
0.9637934799615786,0.9818302387267904,0.005734530166674464
0.9727203192450538,0.9870557029177718,0.004845721419175247
0.9817298406188841,0.9917771883289124,0.0029695589078243506
0.9908228099003797,0.9967904509283821,0.0017966349199642895
1.0,1.0,0.0


==> data_2/github/graphsage-128/roc_base_mean.csv <==
fpr,tpr_mean,tpr_std
0.0001,0.0,0.0
0.00010092621909870473,0.0011936339522546418,0.0013069624667634379
0.00010186101701559753,0.0011936339522546418,0.0013069624667634379
0.00010280447320933097,0.0011936339522546418,0.0013069624667634379
0.00010375666787451859,0.0011936339522546418,0.0013069624667634379
0.00010471768194855202,0.0011936339522546418,0.0013069624667634379
0.0001056875971184804,0.0011936339522546418,0.0013069624667634379
0.00010666649582795387,0.0011936339522546418,0.0013069624667634379
0.00010765446128423159,0.0011936339522546418,0.0013069624667634379
0.00010865157746525384,0.0011936339522546418,0.0013069624667634379
0.00010965792912678099,0.0011936339522546418,0.0013069624667634379
0.00011067360180959734,0.0011936339522546418,0.0013069624667634379
0.00011169868184678226,0.0011936339522546418,0.0013069624667634379
0.00011273325637104872,0.0011936339522546418,0.0013069624667634379
0.00011377741332214914,0.0011936339522546418,0.0013069624667634379
0.00011483124145435111,0.0011936339522546418,0.0013069624667634379
0.00011589483034398106,0.0011936339522546418,0.0013069624667634379
0.00011696827039703847,0.0011936339522546418,0.0013069624667634379
0.00011805165285688056,0.0011936339522546418,0.0013069624667634379
0.0001191450698119776,0.0011936339522546418,0.0013069624667634379
0.00012024861420374123,0.0011936339522546418,0.0013069624667634379
0.00012136237983442405,0.0011936339522546418,0.0013069624667634379
0.00012248646137509307,0.0011936339522546418,0.0013069624667634379
0.00012362095437367691,0.0011936339522546418,0.0013069624667634379
0.00012476595526308696,0.0011936339522546418,0.0013069624667634379
0.0001259215613694151,0.0011936339522546418,0.0013069624667634379
0.0001270878709202058,0.0011936339522546418,0.0013069624667634379
0.000128264983052806,0.0011936339522546418,0.0013069624667634379
0.0001294529978227916,0.0011936339522546418,0.0013069624667634379
0.00013065201621247213,0.0011936339522546418,0.0013069624667634379
0.00013186214013947485,0.0011936339522546418,0.0013069624667634379
0.00013308347246540747,0.0011936339522546418,0.0013069624667634379
0.00013431611700460153,0.0011936339522546418,0.0013069624667634379
0.0001355601785329369,0.0011936339522546418,0.0013069624667634379
0.0001368157627967472,0.0011936339522546418,0.0013069624667634379
0.00013808297652180923,0.0011936339522546418,0.0013069624667634379
0.0001393619274224142,0.0011936339522546418,0.0013069624667634379
0.00014065272421052364,0.0011936339522546418,0.0013069624667634379
0.00014195547660501016,0.0011936339522546418,0.0013069624667634379
0.0001432702953409831,0.0011936339522546418,0.0013069624667634379
0.00014459729217920195,0.0011936339522546418,0.0013069624667634379
0.00014593657991557562,0.0011936339522546418,0.0013069624667634379
0.00014728827239075018,0.0011936339522546418,0.0013069624667634379
0.0001486524844997857,0.0011936339522546418,0.0013069624667634379
0.00015002933220192182,0.0011936339522546418,0.0013069624667634379
0.0001514189325304352,0.0011936339522546418,0.0013069624667634379
0.00015282140360258693,0.0011936339522546418,0.0013069624667634379
0.0001542368646296629,0.0011936339522546418,0.0013069624667634379
0.00015566543592710622,0.0011936339522546418,0.0013069624667634379
0.00015710723892474503,0.0011936339522546418,0.0013069624667634379
0.00015856239617711372,0.0011936339522546418,0.0013069624667634379
0.00016003103137387001,0.0011936339522546418,0.0013069624667634379
0.00016151326935030913,0.0011936339522546418,0.0013069624667634379
0.0001630092360979741,0.0011936339522546418,0.0013069624667634379
0.00016451905877536624,0.0011936339522546418,0.0013069624667634379
0.00016604286571875296,0.0011936339522546418,0.0013069624667634379
0.0001675807864530767,0.0011936339522546418,0.0013069624667634379
0.00016913295170296487,0.0011936339522546418,0.0013069624667634379
0.0001706994934038408,0.0011936339522546418,0.0013069624667634379
0.0001722805447131394,0.0011936339522546418,0.0013069624667634379
0.00017387624002162505,0.0011936339522546418,0.0013069624667634379
0.00017548671496481503,0.0011936339522546418,0.0013069624667634379
0.00017711210643450888,0.0011936339522546418,0.0013069624667634379
0.00017875255259042355,0.0011936339522546418,0.0013069624667634379
0.00018040819287193827,0.0011936339522546418,0.0013069624667634379
0.00018207916800994624,0.0011936339522546418,0.0013069624667634379
0.00018376562003881704,0.0011936339522546418,0.0013069624667634379
0.00018546769230846994,0.0011936339522546418,0.0013069624667634379
0.00018718552949655793,0.0011936339522546418,0.0013069624667634379
0.00018891927762076664,0.0011936339522546418,0.0013069624667634379
0.0001906690840512252,0.0011936339522546418,0.0013069624667634379
0.00019243509752303302,0.0011936339522546418,0.0013069624667634379
0.00019421746814890265,0.0011936339522546418,0.0013069624667634379
0.00019601634743191858,0.0011936339522546418,0.0013069624667634379
0.00019783188827841644,0.0011936339522546418,0.0013069624667634379
0.00019966424501097934,0.0011936339522546418,0.0013069624667634379
0.00020151357338155586,0.0011936339522546418,0.0013069624667634379
0.0002033800305846982,0.0011936339522546418,0.0013069624667634379
0.00020526377527092522,0.0011936339522546418,0.0013069624667634379
0.0002071649675602069,0.0011936339522546418,0.0013069624667634379
0.000209083769055575,0.0011936339522546418,0.0013069624667634379
0.00021102034285685965,0.0011936339522546418,0.0013069624667634379
0.0002129748535745521,0.0011936339522546418,0.0013069624667634379
0.00021494746734379805,0.0011936339522546418,0.0013069624667634379
0.00021693835183851843,0.0011936339522546418,0.0013069624667634379
0.00021894767628566206,0.0011936339522546418,0.0013069624667634379
0.00022097561147959031,0.0011936339522546418,0.0013069624667634379
0.00022302232979659386,0.0011936339522546418,0.0013069624667634379
0.00022508800520954617,0.0011936339522546418,0.0013069624667634379
0.0002271728133026905,0.0011936339522546418,0.0013069624667634379
0.00022927693128656486,0.0011936339522546418,0.0013069624667634379
0.0002314005380130654,0.0011936339522546418,0.0013069624667634379
0.00023354381399064793,0.0011936339522546418,0.0013069624667634379
0.00023570694139967278,0.0011936339522546418,0.0013069624667634379
0.00023789010410788934,0.0011936339522546418,0.0013069624667634379
0.00024009348768606518,0.0011936339522546418,0.0013069624667634379
0.00024231727942376007,0.0011936339522546418,0.0013069624667634379
0.00024456166834524467,0.0011936339522546418,0.0013069624667634379
0.00024682684522556923,0.0011936339522546418,0.0013069624667634379
0.00024911300260677886,0.0011936339522546418,0.0013069624667634379
0.0002514203348142797,0.0011936339522546418,0.0013069624667634379
0.00025374903797335715,0.0011936339522546418,0.0013069624667634379
0.00025609931002584595,0.0011936339522546418,0.0013069624667634379
0.00025847135074695635,0.0011936339522546418,0.0013069624667634379
0.0002608653617622548,0.0011936339522546418,0.0013069624667634379
0.000263281546564802,0.0011936339522546418,0.0013069624667634379
0.00026572011053245065,0.001856763925729443,0.0014201926086833785
0.00026818126094530154,0.001856763925729443,0.0014201926086833785
0.0002706652070033241,0.001856763925729443,0.0014201926086833785
0.0002731721598441376,0.001856763925729443,0.0014201926086833785
0.0002757023325609583,0.001856763925729443,0.0014201926086833785
0.0002782559402207126,0.001856763925729443,0.0014201926086833785
0.00028083319988231727,0.001856763925729443,0.0014201926086833785
0.0002834343306151309,0.001856763925729443,0.0014201926086833785
0.0002860595535175742,0.001856763925729443,0.0014201926086833785
0.00028870909173592344,0.001856763925729443,0.0014201926086833785
0.00029138317048327885,0.001856763925729443,0.0014201926086833785
0.00029408201705870637,0.001856763925729443,0.0014201926086833785
0.00029680586086656025,0.001856763925729443,0.0014201926086833785
0.00029955493343598134,0.001856763925729443,0.0014201926086833785
0.0003023294684405776,0.001856763925729443,0.0014201926086833785
0.00030512970171828706,0.001856763925729443,0.0014201926086833785
0.00030795587129142264,0.001856763925729443,0.0014201926086833785
0.00031080821738690636,0.001856763925729443,0.0014201926086833785
0.00031368698245668765,0.001856763925729443,0.0014201926086833785
0.00031659241119835204,0.001856763925729443,0.0014201926086833785
0.00031952475057592136,0.001856763925729443,0.0014201926086833785
0.0003224842498408442,0.001856763925729443,0.0014201926086833785
0.0003254711605531848,0.001856763925729443,0.0014201926086833785
0.00032848573660300434,0.001856763925729443,0.0014201926086833785
0.0003315282342319423,0.001856763925729443,0.0014201926086833785
0.00033459891205499747,0.001856763925729443,0.0014201926086833785
0.0003376980310825091,0.001856763925729443,0.0014201926086833785
0.0003408258547423452,0.001856763925729443,0.0014201926086833785
0.00034398264890229247,0.001856763925729443,0.0014201926086833785
0.00034716868189265597,0.001856763925729443,0.0014201926086833785
0.00035038422452906756,0.001856763925729443,0.0014201926086833785
0.00035362955013550426,0.001856763925729443,0.0014201926086833785
0.000356904934567523,0.001856763925729443,0.0014201926086833785
0.000360210656235707,0.001856763925729443,0.0014201926086833785
0.00036354699612933176,0.001856763925729443,0.0014201926086833785
0.00036691423784024937,0.001856763925729443,0.0014201926086833785
0.0003703126675869927,0.001856763925729443,0.0014201926086833785
0.0003737425742391064,0.001856763925729443,0.0014201926086833785
0.00037720424934169976,0.001856763925729443,0.0014201926086833785
0.0003806979871402284,0.001856763925729443,0.0014201926086833785
0.0003842240846055061,0.001856763925729443,0.0014201926086833785
0.00038778284145894574,0.001856763925729443,0.0014201926086833785
0.0003913745601980384,0.001856763925729443,0.0014201926086833785
0.0003949995461220643,0.001856763925729443,0.0014201926086833785
0.00039865810735804387,0.001856763925729443,0.0014201926086833785
0.0004023505548869293,0.001856763925729443,0.0014201926086833785
0.00040607720257003656,0.001856763925729443,0.0014201926086833785
0.0004098383671757261,0.001856763925729443,0.0014201926086833785
0.0004136343684063274,0.001856763925729443,0.0014201926086833785
0.0004174655289253135,0.001856763925729443,0.0014201926086833785
0.0004213321743847289,0.001856763925729443,0.0014201926086833785
0.0004252346334528682,0.001856763925729443,0.0014201926086833785
0.00042917323784221574,0.001856763925729443,0.0014201926086833785
0.0004331483223376398,0.001856763925729443,0.0014201926086833785
0.0004371602248248502,0.001856763925729443,0.0014201926086833785
0.000441209286319119,0.001856763925729443,0.0014201926086833785
0.0004452958509942655,0.001856763925729443,0.0014201926086833785
0.00044942026621191424,0.001856763925729443,0.0014201926086833785
0.0004535828825510186,0.001856763925729443,0.0014201926086833785
0.00045778405383766163,0.001856763925729443,0.0014201926086833785
0.0004620241371751313,0.001856763925729443,0.0014201926086833785
0.0004663034929742731,0.001856763925729443,0.0014201926086833785
0.00047062248498412813,0.001856763925729443,0.0014201926086833785
0.00047498148032285,0.001856763925729443,0.0014201926086833785
0.0004793808495089107,0.001856763925729443,0.0014201926086833785
0.00048382096649259574,0.001856763925729443,0.0014201926086833785
0.000488302208687788,0.001856763925729443,0.0014201926086833785
0.0004928249570040513,0.001856763925729443,0.0014201926086833785
0.0004973895958790063,0.001856763925729443,0.0014201926086833785
0.000501996513311008,0.001856763925729443,0.0014201926086833785
0.0005066461008921268,0.001856763925729443,0.0014201926086833785
0.0005113387538414326,0.001856763925729443,0.0014201926086833785
0.0005160748710385908,0.001856763925729443,0.0014201926086833785
0.000520854855057766,0.001856763925729443,0.0014201926086833785
0.0005256791122018419,0.001856763925729443,0.0014201926086833785
0.0005305480525369575,0.0029973474801061007,0.0015819043931598843
0.0005354620899273607,0.0029973474801061007,0.0015819043931598843
0.0005404216420705915,0.0029973474801061007,0.0015819043931598843
0.0005454271305329836,0.0029973474801061007,0.0015819043931598843
0.0005504789807854967,0.0029973474801061007,0.0015819043931598843
0.0005555776222398878,0.0029973474801061007,0.0015819043931598843
0.0005607234882852032,0.0029973474801061007,0.0015819043931598843
0.0005659170163246243,0.0029973474801061007,0.0015819043931598843
0.0005711586478126435,0.0029973474801061007,0.0015819043931598843
0.0005764488282925873,0.0029973474801061007,0.0015819043931598843
0.0005817880074344935,0.0029973474801061007,0.0015819043931598843
0.0005871766390733255,0.0029973474801061007,0.0015819043931598843
0.0005926151812475553,0.0029973474801061007,0.0015819043931598843
0.0005981040962380944,0.0029973474801061007,0.0015819043931598843
0.0006036438506075864,0.0029973474801061007,0.0015819043931598843
0.0006092349152400712,0.0029973474801061007,0.0015819043931598843
0.0006148777653810023,0.0029973474801061007,0.0015819043931598843
0.0006205728806776501,0.0029973474801061007,0.0015819043931598843
0.0006263207452198692,0.0029973474801061007,0.0015819043931598843
0.0006321218475812448,0.0029973474801061007,0.0015819043931598843
0.0006379766808606282,0.0029973474801061007,0.0015819043931598843
0.000643885742724042,0.0029973474801061007,0.0015819043931598843
0.0006498495354469888,0.0029973474801061007,0.0015819043931598843
0.0006558685659571436,0.0029973474801061007,0.0015819043931598843
0.0006619433458774394,0.0029973474801061007,0.0015819043931598843
0.0006680743915695614,0.0029973474801061007,0.0015819043931598843
0.0006742622241778342,0.0029973474801061007,0.0015819043931598843
0.0006805073696735206,0.0029973474801061007,0.0015819043931598843
0.0006868103588995307,0.0029973474801061007,0.0015819043931598843
0.0006931717276155408,0.0029973474801061007,0.0015819043931598843
0.0006995920165435374,0.0029973474801061007,0.0015819043931598843
0.0007060717714137773,0.0029973474801061007,0.0015819043931598843
0.0007126115430111746,0.0029973474801061007,0.0015819043931598843
0.0007192118872221193,0.0029973474801061007,0.0015819043931598843
0.0007258733650817253,0.0029973474801061007,0.0015819043931598843
0.000732596542821523,0.0029973474801061007,0.0015819043931598843
0.0007393819919175866,0.0029973474801061007,0.0015819043931598843
0.0007462302891391107,0.0029973474801061007,0.0015819043931598843
0.0007531420165974376,0.0029973474801061007,0.0015819043931598843
0.0007601177617955331,0.0029973474801061007,0.0015819043931598843
0.0007671581176779302,0.0029973474801061007,0.0015819043931598843
0.000774263682681127,0.0029973474801061007,0.0015819043931598843
0.0007814350607844542,0.0029973474801061007,0.0015819043931598843
0.0007886728615614156,0.0029973474801061007,0.0015819043931598843
0.0007959777002314986,0.00376657824933687,0.0016766686212036864
0.0008033501977124734,0.00376657824933687,0.0016766686212036864
0.0008107909806731687,0.00376657824933687,0.0016766686212036864
0.000818300681586739,0.00376657824933687,0.0016766686212036864
0.0008258799387844272,0.00376657824933687,0.0016766686212036864
0.0008335293965098195,0.00376657824933687,0.0016766686212036864
0.0008412497049736118,0.00376657824933687,0.0016766686212036864
0.0008490415204088747,0.00376657824933687,0.0016766686212036864
0.0008569055051268347,0.00376657824933687,0.0016766686212036864
0.0008648423275731727,0.00376657824933687,0.0016766686212036864
0.000872852662384838,0.00376657824933687,0.0016766686212036864
0.0008809371904473991,0.00376657824933687,0.0016766686212036864
0.0008890965989529158,0.00376657824933687,0.0016766686212036864
0.000897331581458352,0.00376657824933687,0.0016766686212036864
0.0009056428379445294,0.00376657824933687,0.0016766686212036864
0.0009140310748756232,0.00376657824933687,0.0016766686212036864
0.0009224970052592174,0.00376657824933687,0.0016766686212036864
0.0009310413487069075,0.00376657824933687,0.0016766686212036864
0.000939664831495469,0.00376657824933687,0.0016766686212036864
0.0009483681866285928,0.00376657824933687,0.0016766686212036864
0.0009571521538991865,0.00376657824933687,0.0016766686212036864
0.0009660174799522646,0.00376657824933687,0.0016766686212036864
0.0009749649183484086,0.00376657824933687,0.0016766686212036864
0.0009839952296278227,0.00376657824933687,0.0016766686212036864
0.00099310918137498,0.00376657824933687,0.0016766686212036864
0.0010023075482838654,0.00376657824933687,0.0016766686212036864
0.0010115911122238297,0.00376657824933687,0.0016766686212036864
0.0010209606623060466,0.00376657824933687,0.0016766686212036864
0.0010304169949505876,0.00376657824933687,0.0016766686212036864
0.0010399609139541202,0.00376657824933687,0.0016766686212036864
0.0010495932305582276,0.00376657824933687,0.0016766686212036864
0.00105931476351837,0.00376657824933687,0.0016766686212036864
0.001069126339173476,0.005305039787798408,0.0038214293165294982
0.0010790287915161836,0.005305039787798408,0.0038214293165294982
0.0010890229622637305,0.005305039787798408,0.0038214293165294982
0.0010991097009294972,0.005305039787798408,0.0038214293165294982
0.0011092898648952228,0.005305039787798408,0.0038214293165294982
0.0011195643194838783,0.005305039787798408,0.0038214293165294982
0.0011299339380332217,0.005305039787798408,0.0038214293165294982
0.0011403996019700331,0.005305039787798408,0.0038214293165294982
0.0011509622008850323,0.005305039787798408,0.0038214293165294982
0.0011616226326085018,0.005305039787798408,0.0038214293165294982
0.0011723818032865986,0.005305039787798408,0.0038214293165294982
0.001183240627458378,0.005305039787798408,0.0038214293165294982
0.0011942000281335325,0.005305039787798408,0.0038214293165294982
0.0012052609368708425,0.005305039787798408,0.0038214293165294982
0.001216424293857368,0.005305039787798408,0.0038214293165294982
0.001227691047988359,0.005305039787798408,0.0038214293165294982
0.0012390621569479156,0.005305039787798408,0.0038214293165294982
0.0012505385872903913,0.005305039787798408,0.0038214293165294982
0.0012621213145225473,0.005305039787798408,0.0038214293165294982
0.0012738113231864786,0.005305039787798408,0.0038214293165294982
0.0012856096069432965,0.005305039787798408,0.0038214293165294982
0.0012975171686575868,0.005305039787798408,0.0038214293165294982
0.0013095350204826678,0.005305039787798408,0.0038214293165294982
0.001321664183946605,0.005305039787798408,0.0038214293165294982
0.0013339056900390587,0.005755968169761273,0.0037241438087250826
0.001346260579298911,0.005755968169761273,0.0037241438087250826
0.0013587299019027091,0.005755968169761273,0.0037241438087250826
0.0013713147177539457,0.005755968169761273,0.0037241438087250826
0.0013840160965731315,0.005755968169761273,0.0037241438087250826
0.0013968351179887398,0.005755968169761273,0.0037241438087250826
0.0014097728716289677,0.005755968169761273,0.0037241438087250826
0.001422830457214352,0.005755968169761273,0.0037241438087250826
0.0014360089846512606,0.005755968169761273,0.0037241438087250826
0.0014493095741262166,0.005755968169761273,0.0037241438087250826
0.00146273335620113,0.005755968169761273,0.0037241438087250826
0.001476281471909391,0.005755968169761273,0.0037241438087250826
0.0014899550728528536,0.005755968169761273,0.0037241438087250826
0.0015037553212997384,0.005755968169761273,0.0037241438087250826
0.0015176833902834053,0.005755968169761273,0.0037241438087250826
0.0015317404637020797,0.005755968169761273,0.0037241438087250826
0.0015459277364194785,0.005755968169761273,0.0037241438087250826
0.001560246414366368,0.005755968169761273,0.0037241438087250826
0.0015746977146430868,0.005755968169761273,0.0037241438087250826
0.001589282865622978,0.005755968169761273,0.0037241438087250826
0.00160400310705682,0.0064721485411140586,0.003650254607659872
0.0016188596901781992,0.0064721485411140586,0.003650254607659872
0.0016338538778098604,0.0064721485411140586,0.003650254607659872
0.001648986944471065,0.0064721485411140586,0.003650254607659872
0.0016642601764859037,0.0064721485411140586,0.003650254607659872
0.0016796748720926532,0.0064721485411140586,0.003650254607659872
0.0016952323415541214,0.0064721485411140586,0.003650254607659872
0.0017109339072690134,0.0064721485411140586,0.003650254607659872
0.001726780903884356,0.0064721485411140586,0.003650254607659872
0.0017427746784089192,0.0064721485411140586,0.003650254607659872
0.0017589165903277326,0.0064721485411140586,0.003650254607659872
0.001775208011717636,0.0064721485411140586,0.003650254607659872
0.0017916503273638995,0.0064721485411140586,0.003650254607659872
0.0018082449348779518,0.0064721485411140586,0.003650254607659872
0.0018249932448161524,0.0064721485411140586,0.003650254607659872
0.0018418966807997109,0.0064721485411140586,0.003650254607659872
0.0018589566796356884,0.006949602122015915,0.003608467109654383
0.0018761746914391195,0.006949602122015915,0.003608467109654383
0.0018935521797562953,0.006949602122015915,0.003608467109654383
0.001911090621689138,0.006949602122015915,0.003608467109654383
0.0019287915080207778,0.006949602122015915,0.003608467109654383
0.0019466563433422632,0.006949602122015915,0.003608467109654383
0.0019646866461804444,0.006949602122015915,0.003608467109654383
0.0019828839491270716,0.006949602122015915,0.003608467109654383
0.002001249798969037,0.006949602122015915,0.003608467109654383
0.0020197857568198785,0.006949602122015915,0.003608467109654383
0.002038493398252464,0.006949602122015915,0.003608467109654383
0.0020573743134329114,0.006949602122015915,0.003608467109654383
0.0020764301072557748,0.006949602122015915,0.003608467109654383
0.002095662399480433,0.006949602122015915,0.003608467109654383
0.0021150728248687948,0.006949602122015915,0.003608467109654383
0.0021346630333242455,0.007771883289124669,0.004032547596225731
0.002154434690031882,0.007771883289124669,0.004032547596225731
0.00217438947560008,0.007771883289124669,0.004032547596225731
0.0021945290862033138,0.007771883289124669,0.004032547596225731
0.0022148552337263594,0.007771883289124669,0.004032547596225731
0.0022353696459097966,0.007771883289124669,0.004032547596225731
0.002256074066496859,0.007771883289124669,0.004032547596225731
0.00227697025538168,0.007771883289124669,0.004032547596225731
0.002298059988758851,0.007771883289124669,0.004032547596225731
0.0023193450592744274,0.007771883289124669,0.004032547596225731
0.0023408272761782944,0.007771883289124669,0.004032547596225731
0.002362508465477945,0.007771883289124669,0.004032547596225731
0.0023843904700937206,0.007771883289124669,0.004032547596225731
0.002406475150015424,0.0083289124668435,0.004132410715400719
0.0024287643824604504,0.0083289124668435,0.004132410715400719
0.0024512600620333396,0.0083289124668435,0.004132410715400719
0.0024739641008868114,0.0083289124668435,0.004132410715400719
0.0024968784288843266,0.0083289124668435,0.004132410715400719
0.002520004993764092,0.0083289124668435,0.004132410715400719
0.002543345761304648,0.0083289124668435,0.004132410715400719
0.002566902715491952,0.0083289124668435,0.004132410715400719
0.002590677858688006,0.0083289124668435,0.004132410715400719
0.002614673211801092,0.0083289124668435,0.004132410715400719
0.00263889081445751,0.0083289124668435,0.004132410715400719
0.002663332725174981,0.008620689655172414,0.004211208913920374
0.0026880010215376074,0.008620689655172414,0.004211208913920374
0.0027128978003724646,0.008620689655172414,0.004211208913920374
0.0027380251779278576,0.008620689655172414,0.004211208913920374
0.00276338529005317,0.008620689655172414,0.004211208913920374
0.0027889802923804397,0.008620689655172414,0.004211208913920374
0.002814812360507581,0.008620689655172414,0.004211208913920374
0.0028408836901833013,0.008620689655172414,0.004211208913920374
0.00286719649749377,0.008620689655172414,0.004211208913920374
0.0028937530190509503,0.008620689655172414,0.004211208913920374
0.002920555512182745,0.009655450776682466,0.004175647975530063
0.0029476062551248585,0.009658155850976676,0.004175200287714074
0.0029749075472144406,0.009660885980185635,0.004174766176710754
0.003002461709085549,0.009663641396372746,0.00417434610373773
0.003030271082866396,0.00966642233375083,0.0041739405404491265
0.003058338032378432,0.009669229028702033,0.004173549969135501
0.0030866649433372744,0.009672061719797918,0.004173174882926885
0.003115254223555488,0.009674920647819739,0.004172815785998942
0.0031441083031472647,0.009677806055778917,0.004172473193782278
0.0031732296347349765,0.009680718188937688,0.004172147633174918
0.00320262069365765,0.010477453580901857,0.0047172944903958475
0.003232283978181381,0.010477453580901857,0.0047172944903958475
0.00326222200971167,0.010477453580901857,0.0047172944903958475
0.003292437333007769,0.010477453580901857,0.0047172944903958475
0.0033229325163989716,0.010477453580901857,0.0047172944903958475
0.0033537101520029287,0.010477453580901857,0.0047172944903958475
0.0033847728559459832,0.010477453580901857,0.0047172944903958475
0.0034161232685855285,0.010477453580901857,0.0047172944903958475
0.0034477640547344642,0.010477453580901857,0.0047172944903958475
0.0034796979038876916,0.01076923076923077,0.0045501863646933574
0.003511927530450728,0.01076923076923077,0.0045501863646933574
0.0035444556739704356,0.01076923076923077,0.0045501863646933574
0.0035772850993678732,0.01076923076923077,0.0045501863646933574
0.0036104185971733375,0.01076923076923077,0.0045501863646933574
0.0036438589837635444,0.01076923076923077,0.0045501863646933574
0.0036776091016010306,0.01076923076923077,0.0045501863646933574
0.003711671819475767,0.01076923076923077,0.0045501863646933574
0.003746050032748993,0.011007957559681697,0.004494958260821412
0.0037807466635993493,0.011007957559681697,0.004494958260821412
0.0038157646612712484,0.011007957559681697,0.004494958260821412
0.003851107002325569,0.011007957559681697,0.004494958260821412
0.0038867766908926675,0.011007957559681697,0.004494958260821412
0.0039227767589277195,0.011007957559681697,0.004494958260821412
0.0039591102664684585,0.011007957559681697,0.004494958260821412
0.003995780301895269,0.012042440318302388,0.004517424734682735
0.004032789982193705,0.012042440318302388,0.004517424734682735
0.004070142453219439,0.012042440318302388,0.004517424734682735
0.004107840889965647,0.012042440318302388,0.004517424734682735
0.004145888496832911,0.012042440318302388,0.004517424734682735
0.004184288507901585,0.012042440318302388,0.004517424734682735
0.0042230441872066725,0.012042440318302388,0.004517424734682735
0.0042621588290153245,0.012466843501326258,0.004508416899728369
0.004301635758106795,0.012466843501326258,0.004508416899728369
0.004341478330055093,0.012466843501326258,0.004508416899728369
0.004381689931514195,0.012466843501326258,0.004508416899728369
0.004422273980505897,0.012466843501326258,0.004508416899728369
0.004463233926710397,0.012466843501326258,0.004508416899728369
0.004504573251759458,0.012466843501326258,0.004508416899728369
0.0045462954695324,0.01310344827586207,0.004823730578482384
0.0045884041264547615,0.01310344827586207,0.004823730578482384
0.004630902801799737,0.01310344827586207,0.004823730578482384
0.004673795107992464,0.01310344827586207,0.004823730578482384
0.004717084690917017,0.01310344827586207,0.004823730578482384
0.004760775230226368,0.01310344827586207,0.004823730578482384
0.004804870439655134,0.013527851458885942,0.004426168350409842
0.004849374067335233,0.013527851458885942,0.004426168350409842
0.004894289896114532,0.013527851458885942,0.004426168350409842
0.004939621743878321,0.013527851458885942,0.004426168350409842
0.004985373463873894,0.013527851458885942,0.004426168350409842
0.005031548945038057,0.013527851458885942,0.004426168350409842
0.0050781521123276704,0.013978779840848807,0.004475436848427114
0.005125186927053333,0.013978779840848807,0.004475436848427114
0.0051726573872160194,0.013978779840848807,0.004475436848427114
0.005220567527846975,0.013978779840848807,0.004475436848427114
0.005268921421350677,0.013978779840848807,0.004475436848427114
0.0053177231778509665,0.014164456233421751,0.0045052946068604915
0.0053669769455404765,0.014164456233421751,0.0045052946068604915
0.005416686911033152,0.014164456233421751,0.0045052946068604915
0.00546685729972018,0.014164456233421751,0.0045052946068604915
0.005517492376129128,0.014164456233421751,0.0045052946068604915
0.005568596444286409,0.014164456233421751,0.0045052946068604915
0.005620173848083188,0.014668435013262596,0.004355035946111259
0.005672228971644543,0.014668435013262596,0.004355035946111259
0.005724766239702178,0.014668435013262596,0.004355035946111259
0.005777790117970507,0.014668435013262596,0.004355035946111259
0.005831305113526219,0.014668435013262596,0.004355035946111259
0.00588531577519145,0.015437665782493368,0.004045612196273747
0.0059398266939203566,0.015437665782493368,0.004045612196273747
0.005994842503189409,0.015437665782493368,0.004045612196273747
0.006050367879391224,0.015437665782493368,0.004045612196273747
0.0061064075422320365,0.015755968169761277,0.003934720191100207
0.006162966255132942,0.015755968169761277,0.003934720191100207
0.006220048825634711,0.015755968169761277,0.003934720191100207
0.0062776601058065,0.015755968169761277,0.003934720191100207
0.006335804992658254,0.015755968169761277,0.003934720191100207
0.006394488428556937,0.016206896551724137,0.003941172102256642
0.006453715401646702,0.016206896551724137,0.003941172102256642
0.0065134909462728026,0.016206896551724137,0.003941172102256642
0.006573820143409586,0.016206896551724137,0.003941172102256642
0.006634708121092351,0.016419098143236076,0.003939188024350869
0.006696160054853215,0.016419098143236076,0.003939188024350869
0.00675818116816111,0.016419098143236076,0.003939188024350869
0.006820776732865685,0.016419098143236076,0.003939188024350869
0.0068839520696454964,0.016419098143236076,0.003939188024350869
0.00694771254846024,0.01689655172413793,0.004034485762057248
0.007012063589007177,0.01689655172413793,0.004034485762057248
0.0070770106611818895,0.01689655172413793,0.004034485762057248
0.007142559285543126,0.01689655172413793,0.004034485762057248
0.007208715033782135,0.01726790450928382,0.004013893587406779
0.007275483529196233,0.01726790450928382,0.004013893587406779
0.007342870447166758,0.01726790450928382,0.004013893587406779
0.00741088151564157,0.01726790450928382,0.004013893587406779
0.007479522515621821,0.017824933687002654,0.003757060322995753
0.007548799281653432,0.017824933687002654,0.003757060322995753
0.007618717702322999,0.017824933687002654,0.003757060322995753
0.007689283720758305,0.017824933687002654,0.003757060322995753
0.007760503335133571,0.018408488063660477,0.003701297699826884
0.007832382599179196,0.018408488063660477,0.003701297699826884
0.00790492762269642,0.018408488063660477,0.003701297699826884
0.007978144572076629,0.018779840848806368,0.003955724537359628
0.00805203967082547,0.018779840848806368,0.003955724537359628
0.008126619200091946,0.018779840848806368,0.003955724537359628
0.008201889499202203,0.018779840848806368,0.003955724537359628
0.008277856966198472,0.019045092838196286,0.004026242113742234
0.008354528058382871,0.019045092838196286,0.004026242113742234
0.008431909292866252,0.019045092838196286,0.004026242113742234
0.008510007247122246,0.01957559681697613,0.003847525594582227
0.00858882855954625,0.01957559681697613,0.003847525594582227
0.008668379930019773,0.01957559681697613,0.003847525594582227
0.008748668120479914,0.01957559681697613,0.003847525594582227
0.008829699955494083,0.020079575596816977,0.004049957697504573
0.008911482322840203,0.020079575596816977,0.004049957697504573
0.008994022174092044,0.020079575596816977,0.004049957697504573
0.009077326525210224,0.02074270557029178,0.004429346420559121
0.00916140245713852,0.02074270557029178,0.004429346420559121
0.009246257116405733,0.02074270557029178,0.004429346420559121
0.009331897715733239,0.021220159151193633,0.004546404998119343
0.009418331534647951,0.021220159151193633,0.004546404998119343
0.009505565920101192,0.021220159151193633,0.004546404998119343
0.009593608287093146,0.02137931034482759,0.004426521581993375
0.009682466119303124,0.02137931034482759,0.004426521581993375
0.009772146969725724,0.02137931034482759,0.004426521581993375
0.009862658461312821,0.02183023872679045,0.0040979310099115785
0.009954008287621519,0.02183023872679045,0.0040979310099115785
0.010046204213468132,0.02183023872679045,0.0040979310099115785
0.010139254075588154,0.022360742705570293,0.0037700427813532234
0.01023316578330245,0.022360742705570293,0.0037700427813532234
0.010327947319189514,0.022360742705570293,0.0037700427813532234
0.010423606739764012,0.022599469496021218,0.0037403770242176206
0.01052015217616159,0.022599469496021218,0.0037403770242176206
0.010617591834830001,0.02336870026525199,0.003911305256989667
0.010715933998226712,0.02336870026525199,0.003911305256989667
0.010815187025522881,0.02336870026525199,0.003911305256989667
0.01091535935331391,0.023978779840848806,0.0038927731459077086
0.01101645949633657,0.023978779840848806,0.0038927731459077086
0.01111849604819271,0.023978779840848806,0.0038927731459077086
0.011221477682079803,0.02427055702917772,0.0038585833287408124
0.011325413151528114,0.02427055702917772,0.0038585833287408124
0.011430311291144786,0.024562334217506636,0.0038279700646902475
0.011536181017364784,0.024562334217506636,0.0038279700646902475
0.011643031329208768,0.024562334217506636,0.0038279700646902475
0.011750871309048075,0.02496021220159151,0.0037708721368670465
0.011859710123376693,0.02496021220159151,0.0037708721368670465
0.011969557023590429,0.025384615384615384,0.0038723358576020143
0.01208042134677329,0.025384615384615384,0.0038723358576020143
0.012192312516491107,0.025384615384615384,0.0038723358576020143
0.012305240043592616,0.025755968169761268,0.003925271398549679
0.012419213527017834,0.025755968169761268,0.003925271398549679
0.012534242654613994,0.02604774535809018,0.004084076763599528
0.012650337203959038,0.02604774535809018,0.004084076763599528
0.012767507043192657,0.02673740053050398,0.0043003920550706695
0.01288576213185518,0.02673740053050398,0.0043003920550706695
0.013005112521734086,0.027453580901856768,0.004575970546464785
0.013125568357718428,0.027453580901856768,0.004575970546464785
0.013247139878661175,0.027453580901856768,0.004575970546464785
0.013369837418249465,0.027639257294429714,0.0045803249148478435
0.013493671405883065,0.027639257294429714,0.0045803249148478435
0.013618652367560814,0.027692307692307693,0.004572466969028745
0.013744790926775366,0.027692307692307693,0.004572466969028745
0.01387209780541621,0.028196286472148547,0.00475657294923954
0.014000583824680975,0.028196286472148547,0.00475657294923954
0.014130259905995337,0.02846153846153846,0.004721932443892637
0.014261137071941283,0.02846153846153846,0.004721932443892637
0.014393226447194065,0.02883289124668435,0.004743406395629986
0.014526539259467812,0.02883289124668435,0.004743406395629986
0.014661086840469845,0.02912466843501326,0.0046932864785241045
0.014796880626863964,0.02912466843501326,0.0046932864785241045
0.014933932161242518,0.0296551724137931,0.0043076574632834805
0.015072253093107555,0.0296551724137931,0.0043076574632834805
0.015211855179861048,0.029973474801061013,0.00451188357990206
0.015352750287804227,0.029973474801061013,0.00451188357990206
0.015494950393146316,0.030265251989389917,0.004305206758753787
0.015638467583022463,0.030265251989389917,0.004305206758753787
0.01578331405652118,0.03037135278514589,0.004235273160741818
0.01592950212572123,0.030981432360742706,0.004411661504371402
0.016077044216738237,0.030981432360742706,0.004411661504371402
0.016225952870780873,0.03145888594164457,0.004282904790269598
0.016376240745216875,0.03145888594164457,0.004282904790269598
0.016527920614648955,0.031750663129973475,0.004158529368819038
0.016681005372000592,0.031750663129973475,0.004158529368819038
0.016835508029612024,0.03204244031830239,0.0040610417419638485
0.01699144172034626,0.032360742705570295,0.004080629799898965
0.01714881969870539,0.032360742705570295,0.004080629799898965
0.01730765534195726,0.0326790450928382,0.004135436460426574
0.017467962151272456,0.0326790450928382,0.004135436460426574
0.017629753752872058,0.03323607427055703,0.00438009492702561
0.017793043899185772,0.03352785145888594,0.004445906099822309
0.01795784647002095,0.03352785145888594,0.004445906099822309
0.018124175473742378,0.034403183023872685,0.004987630899880951
0.01829204504846294,0.034403183023872685,0.004987630899880951
0.018461469463245474,0.03493368700265252,0.005540105992169549
0.018632463119315597,0.03557029177718833,0.005782317612927222
0.018805040551285814,0.03557029177718833,0.005782317612927222
0.018979216428391014,0.03583554376657825,0.0056510364650001815
0.01915500555573528,0.036472148541114066,0.005495049909220184
0.019332422875550453,0.036472148541114066,0.005495049909220184
0.019511483468466165,0.036816976127320954,0.005684622364564709
0.019692202554791715,0.03697612732095491,0.00571123937924107
0.01987459549580984,0.03697612732095491,0.00571123937924107
0.02005867779508234,0.037214854111405835,0.005693211021059543
0.020244465099768037,0.03753315649867374,0.00591967064235915
0.020431973201952704,0.03782493368700265,0.0059196046110857724
0.020621218039991424,0.03782493368700265,0.0059196046110857724
0.02081221569986339,0.03814323607427056,0.005684622364564708
0.021004982416539152,0.03848806366047745,0.005775553716717099
0.02119953457536071,0.03848806366047745,0.005775553716717099
0.021395888713434216,0.03899204244031831,0.005467594989828579
0.021594061521035653,0.039230769230769236,0.005393384643886977
0.02179406984302956,0.03944297082228117,0.005477665878285801
0.021995930680300747,0.03944297082228117,0.005477665878285801
0.022199661191199548,0.040026525198939,0.0053832286945659944
0.022405278693000182,0.040716180371352786,0.005592352425015389
0.022612800663372772,0.04108753315649867,0.005485367245279656
0.022822244741868985,0.041405835543766575,0.005635798558871462
0.023033628731421313,0.041405835543766575,0.005635798558871462
0.02324697059985648,0.04159151193633952,0.005573518776712822
0.023462288481422625,0.04212201591511936,0.005580527555388835
0.02367960067833076,0.0427055702917772,0.005291760568503979
0.023898925662310503,0.04289124668435014,0.005236889103788163
0.02412028207618007,0.04289124668435014,0.005236889103788163
0.024343688735431104,0.04315649867374006,0.005278521993990721
0.024569164629827903,0.04352785145888595,0.005189502253145896
0.024796728925021577,0.04440318302387268,0.004761747290013409
0.025026400964179192,0.044774535809018565,0.004885887563449654
0.025258200269627846,0.045092838196286476,0.00471853724637536
0.025492146544514233,0.04570291777188328,0.004759858896886628
0.025728259674479323,0.04570291777188328,0.004759858896886628
0.025966559729348696,0.04586206896551724,0.004596765871000761
0.026207066964838526,0.046445623342175064,0.004991391247903477
0.0264498018242772,0.04673740053050398,0.005085034299943063
0.02669478494034321,0.04724137931034483,0.004963119192417828
0.026942037136818822,0.04745358090185677,0.0050844961888717715
0.02719157943036019,0.04779840848806366,0.005156784900224558
0.027443433032283655,0.04795755968169761,0.004996635335087352
0.02769761935036891,0.04827586206896552,0.00486857644489344
0.027954159990678566,0.04854111405835544,0.004962410327286394
0.028213076759394707,0.048912466843501326,0.005104062197109764
0.02847439166467248,0.04912466843501326,0.005243975106286705
0.028738126918510663,0.04973474801061008,0.005250604895705746
0.029004304938639917,0.05013262599469496,0.0050761096708779214
0.02927294835042816,0.05071618037135278,0.004850558918053035
0.0295440799888038,0.051220159151193635,0.00513193863910807
0.029817722900196734,0.051432360742705574,0.005095247612586528
0.030093900344497212,0.0516710875331565,0.0051688985765361945
0.030372635797033115,0.0520159151193634,0.005436695261776029
0.030653952950565267,0.05241379310344827,0.005237113018891009
0.030937875717301368,0.053103448275862074,0.00545872296719799
0.03122442823092858,0.05342175066312997,0.005490709061419091
0.03151363484866479,0.05384615384615384,0.0054028704217337535
0.0318055201533292,0.05482758620689655,0.005018881046785427
0.032100108955431715,0.05557029177718833,0.004923265568506787
0.03239742629528195,0.05607427055702917,0.004813996801337284
0.03269749744511768,0.05639257294429708,0.004635294853003218
0.03300034791125285,0.05689655172413792,0.00444071582806284
0.03330600343624589,0.05718832891246685,0.004493131731397275
0.03361449000108765,0.05748010610079576,0.004618144714368343
0.03392583382740992,0.057639257294429716,0.004640099011041234
0.034240061379714255,0.0583289124668435,0.004750652515932637
0.034557199367621395,0.05870026525198938,0.0047302031929685176
0.03487727474814178,0.0593103448275862,0.004983161801051575
0.03520031472796679,0.0596286472148541,0.00501225669294888
0.0355263467657814,0.059893899204244025,0.005101917439961324
0.03585539857459817,0.06034482758620689,0.005247626251361244
0.0361874981241128,0.06063660477453582,0.005328858993675411
0.03652267364308175,0.06122015915119363,0.005058831348099373
0.03686095362172158,0.06153846153846154,0.005242782344959715
0.03720236681413066,0.062466843501326266,0.005369851663925619
0.03754694224073337,0.06262599469496022,0.005396282833001744
0.037894709190746674,0.06275862068965518,0.005567062907104015
0.03824569722466999,0.06342175066312997,0.005469667821998227
0.038599936176797675,0.06379310344827586,0.005377125917685805
0.03895745615775501,0.06429708222811671,0.0054103892730387225
0.0393182875570577,0.06522546419098144,0.005426620369115639
0.03968246104569482,0.06559681697612732,0.005376835136487361
0.04005000757873611,0.06586206896551725,0.005389904759892859
0.04042095839796306,0.06644562334217506,0.005419124037954265
0.04079534503452449,0.06679045092838196,0.005393891939394199
0.04117319931161679,0.06755968169761274,0.005418835510425685
0.04155455334718875,0.06790450928381964,0.005350527062920343
0.04193943955667186,0.06848806366047747,0.0052065721645758725
0.04232789065573549,0.06907161803713528,0.005588087162697487
0.042719939663067766,0.06954907161803714,0.005658432796083317
0.04311561990318229,0.06994694960212201,0.00595758303915361
0.0435149650092505,0.07058355437665784,0.005711581572480437
0.04391800892596086,0.07082228116710874,0.005702746417894641
0.044324785912403956,0.07140583554376656,0.005684622364564708
0.04473533054498463,0.07177718832891247,0.005625732827388471
0.04514967772036102,0.07238726790450928,0.005884171637234951
0.04556786265841064,0.07259946949602122,0.005906184976798312
0.045989920905224385,0.07307692307692308,0.006114555403013297
0.046415888336127774,0.07392572944297084,0.006071959941327306
0.04684580115873045,0.07421750663129975,0.005862008953447753
0.04727969591600391,0.07525198938992042,0.005244347788568076
0.047717609489387455,0.07549071618037136,0.005529017788396195
0.048159579101923505,0.07620689655172413,0.0054202779944821245
0.04860564232142134,0.07641909814323608,0.005473953948313147
0.04905583706365046,0.07687002652519895,0.005455857946811057
0.04951020159556351,0.07766578249336871,0.005389542142762361
0.04996877453854884,0.07843501326259947,0.005576673817187811
0.050431594871713586,0.07949602122015915,0.00588098216799202
0.0508987019351968,0.08021220159151195,0.005825085073541822
0.05137013543351344,0.0806896551724138,0.005831255289962593
0.05184593543892913,0.08103448275862069,0.0059275890549623286
0.05232614239486662,0.08177718832891248,0.006217002159287978
0.05281079711934331,0.08267904509283819,0.00646602165390528
0.05329994080844088,0.08326259946949602,0.006822988377420085
0.05379361503980703,0.08374005305039789,0.006937296043065569
0.05429186177618943,0.08437665782493367,0.007047310468067941
0.05479472336900287,0.08525198938992042,0.0068398677116269175
0.055302242561929005,0.08586206896551726,0.006882992406296107
0.055814462494549605,0.08660477453580902,0.007125416508615119
0.05633142670601358,0.08737400530503978,0.007289149550513497
0.05685317913873753,0.08806366047745356,0.007281423444708501
0.05737976414214134,0.08885941644562334,0.0070112210792569445
0.05791122647641758,0.08923076923076922,0.007153830800183853
0.058447611316336315,0.08976127320954908,0.007261210967250295
0.05898896425508499,0.09068965517241379,0.007031763033230406
0.0595353313081437,0.0913262599469496,0.007090000382385459
0.06008675891719687,0.09201591511936338,0.007364107370959958
0.060643293954080614,0.09249336870026524,0.007404971165366738
0.061204983724766966,0.09312997347480108,0.007444350626528729
0.061771875973384946,0.09419098143236074,0.007507094721375428
0.06234401888627864,0.09488063660477453,0.00726965758553918
0.06292146109610344,0.09533156498673741,0.0072579803641003166
0.06350425168595962,0.09572944297082228,0.007307626783364061
0.0640924401935645,0.09639257294429708,0.007009213762974188
0.06468607661546327,0.09684350132625995,0.007117952004053627
0.06528521141127848,0.09750663129973473,0.007211516018407372
0.0658898955079995,0.09838196286472148,0.006940000070989432
0.06650018030431118,0.09917771883289124,0.007112458399873241
0.0671161176749628,0.099973474801061,0.007274387706468564
0.06773775997517752,0.1007161803713528,0.007464905030853821
0.06836516004510239,0.10172413793103449,0.007665583628282765
0.06899837121430018,0.1023076923076923,0.007671496386169642
0.06963744730628223,0.10294429708222812,0.007608464069741209
0.07028244264308345,0.10374005305039788,0.007288345129961845
0.07093341204987996,0.10442970822281165,0.007471185890483997
0.07159041085964889,0.10482758620689656,0.007394142050545232
0.07225349491787214,0.10551724137931036,0.007052134298490974
0.07292272058728312,0.10591511936339523,0.007323229057719289
0.07359814475265763,0.10657824933687003,0.007187192339099551
0.07427982482564918,0.10750663129973474,0.007355184653312669
0.07496781874966876,0.10803713527851459,0.007602913596713603
0.07566218500481055,0.1087267904509284,0.008000131725883429
0.07636298261282241,0.10941644562334218,0.00813367351590367
0.07707027114212295,0.11018567639257296,0.008156660411154407
0.0777841107128649,0.11119363395225464,0.008047240017076398
0.07850456200204509,0.11177718832891245,0.008266145572805875
0.07923168624866253,0.11259946949602122,0.008625335980640548
0.07996554525892346,0.11411140583554376,0.009133814017266727
0.080706201411495,0.11503978779840848,0.009323774072738522
0.08145371766280746,0.11623342175066313,0.008947029945406646
0.0822081575524054,0.11705570291777187,0.009091993188608441
0.08296958520834907,0.11835543766578249,0.009570987066335995
0.0837380653526649,0.11952254641909814,0.009659932173714353
0.08451366330684713,0.12005305039787799,0.009745338677179763
0.08529644499741025,0.1211405835543767,0.009621698791685005
0.08608647696149245,0.12196286472148543,0.00972574551752036
0.08688382635251184,0.12307692307692306,0.009725102450505809
0.08768856094587427,0.1237400530503979,0.009783808032630232
0.08850074914473438,0.12458885941644564,0.009996282028523326
0.08932045998580969,0.12572944297082228,0.010042278241910294
0.09014776314524918,0.1268965517241379,0.010115344417705284
0.09098272894455559,0.12856763925729445,0.01033541479310622
0.09182542835656282,0.1296551724137931,0.010741013500476062
0.09267593301146883,0.13047745358090185,0.011088146561196782
0.09353431520292387,0.13119363395225464,0.011291277281146981
0.09440064789417603,0.13212201591511935,0.01149863889656964
0.0952750047242729,0.13281167108753317,0.011494966991351208
0.09615746001432096,0.1336339522546419,0.011578822397974023
0.09704808877380307,0.13450928381962862,0.011286602886295457
0.09794696670695395,0.1355968169761273,0.011299997644681026
0.09885417021919574,0.136657824933687,0.011387520507938603
0.09976977642363201,0.1379840848806366,0.011689693927241479
0.1006938631476027,0.1387798408488064,0.011410837908098211
0.10162650893929952,0.14058355437665782,0.011239091242569723
0.10256779307444219,0.14180371352785145,0.011720016398909438
0.10351779556301763,0.14320954907161804,0.011585335915330479
0.10447659715608042,0.1437665782493369,0.011673766538708408
0.10544427935261684,0.14472148541114055,0.011644397851310946
0.10642092440647247,0.1456498673740053,0.011422923614357523
0.10740661533334334,0.146684350132626,0.01123839564663883
0.10840143591783309,0.14777188328912466,0.011430449318903904
0.10940547072057424,0.14909814323607423,0.011838317761446901
0.11041880508541602,0.15002652519893897,0.011532413020805182
0.11144152514667881,0.15143236074270555,0.011726184820245707
0.1124737178364752,0.15278514588859418,0.011610646487129594
0.1135154708920999,0.15381962864721488,0.011604214545875777
0.11456687286348714,0.15506631299734747,0.011697983637916144
0.11562801312073753,0.15615384615384614,0.011318143489138845
0.11669898186171475,0.1575862068965517,0.011387280227595017
0.11777987011971193,0.15909814323607427,0.011511107821671696
0.11887076977119033,0.16021220159151192,0.011848582005196628
0.11997177354358843,0.1616445623342175,0.01151002115048815
0.12108297502320395,0.16262599469496022,0.011950706878685087
0.12220446866314887,0.1635809018567639,0.012054009511326312
0.1233363497913776,0.16464190981432358,0.011832769385663217
0.12447871461879062,0.1659681697612732,0.011740576297795707
0.125631660247412,0.1670822281167109,0.011928444846419922
0.1267952846786434,0.1681167108753316,0.012101745529876239
0.12796968682159415,0.16946949602122016,0.011980760256654028
0.1291549665014884,0.17124668435013263,0.0121767067709454
0.1303512244681509,0.17273209549071616,0.012421171616504785
0.1315585624045704,0.17413793103448275,0.012248433261878144
0.1327770829355429,0.1759946949602122,0.012671317011406615
0.13400688963639507,0.17793103448275863,0.012598647343148276
0.13524808704178753,0.1789920424403183,0.012550154003059548
0.1365007806546014,0.18039787798408485,0.01235911718711649
0.13776507695490536,0.18180371352785146,0.012655852868563359
0.13904108340900698,0.18315649867374006,0.01265279484347473
0.1403289084785873,0.18450928381962867,0.01220300098216311
0.14162866162991988,0.18557029177718834,0.012232434524568014
0.1429404533431761,0.18713527851458883,0.012236939278233813
0.14426439512181574,0.18856763925729442,0.01199119594961606
0.14560059950206486,0.19002652519893898,0.012406309381279722
0.14694918006248173,0.19137931034482758,0.012582161937900528
0.14831025143361043,0.19347480106100795,0.012836783480049066
0.14968392930772556,0.1950663129973475,0.012930834219734408
0.1510703304486654,0.19641909814323608,0.013079341028492567
0.1524695727017573,0.19809018567639258,0.013356461259827413
0.15388177500383463,0.1993368700265252,0.013239148143430936
0.155307057393346,0.20088879592501102,0.012988304142834545
0.1567455410205595,0.20286472148541118,0.013352363485404127
0.15819734815786,0.20442970822281165,0.01330793900567573
0.1596626022101425,0.2055702917771883,0.013274383211908977
0.161141427725302,0.20734748010610077,0.013251424705697836
0.16263395040481923,0.20851458885941648,0.012774667259355823
0.16414029711444664,0.209946949602122,0.013059003150831996
0.16566059589499135,0.2113262599469496,0.01284521538566918
0.16719497597319902,0.21251989389920425,0.013215832664409411
0.16874356777273758,0.21392572944297084,0.013195971750094388
0.17030650292528443,0.2157029177718833,0.013230021881148656
0.17188391428171457,0.21673740053050397,0.013013547228309871
0.17347593592339308,0.2188328912466843,0.012793349069981199
0.17508270317357252,0.22095490716180372,0.012685344958062566
0.17670435260889467,0.2231034482758621,0.012483105446281197
0.1783410220710008,0.2252785145888594,0.012713077701572394
0.17999285067824763,0.22692307692307692,0.013289245263713565
0.18165997883753268,0.22917771883289123,0.013403320644836212
0.18334254825622906,0.23079575596816976,0.01358318693014523
0.18504070195423022,0.23286472148541115,0.013373804339111095
0.1867545842761076,0.23538461538461536,0.012854432399672336
0.18848434090337954,0.23673740053050393,0.012873302093133891
0.1902301188668944,0.23904509283819628,0.01283714887592687
0.1919920665593285,0.24031830238726792,0.012764596497766872
0.1937703337477989,0.2420424403183024,0.012833768567104423
0.19556507158659492,0.24368700265251989,0.01314718422360596
0.19737643263002555,0.24570581302427574,0.013088817731364473
0.19920457084538692,0.2477453580901857,0.013466165420686769
0.2010496416260499,0.24978666177533712,0.013612976410552162
0.2029118018046678,0.25238726790450927,0.013486034198220517
0.20479120966650854,0.25458885941644566,0.012977664231108507
0.2066880249629082,0.256604774535809,0.013085884292235367
0.20860240892485027,0.2585145888594164,0.013333849286548292
0.2105345242766706,0.2604244031830239,0.01325658572764592
0.21248453524988828,0.26249336870026524,0.013319183743231636
0.21445260759716675,0.26489353662178566,0.013197519153409673
0.21643890860640203,0.26737400530503985,0.013076202686002576
0.21844360711494262,0.26945709280698493,0.013286498036527657
0.22046687352394098,0.27167108753315655,0.012604850945615514
0.22250887981283693,0.2729708222811671,0.012749552086335096
0.2245697995539774,0.2747480106100796,0.012575667405175671
0.22664980792736927,0.2770026525198939,0.012833037572449382
0.22874908173557018,0.27999999999999997,0.013181716227595959
0.23086779941871696,0.28190981432360745,0.012859661560637186
0.23300614106969247,0.2841114058355438,0.012877673725082724
0.23516428844943485,0.286870026525199,0.012883014816251405
0.23734242500238661,0.2886206896551724,0.012734213646384019
0.23954073587208768,0.29151193633952255,0.013009071022280829
0.24175940791691308,0.2940848806366047,0.013386424611023968
0.243998629725955,0.2962334217506631,0.013156546209852987
0.24625859163505467,0.2984880636604775,0.012949471843743688
0.24853948574297985,0.30122015915119366,0.012986335760043878
0.25084150592775384,0.30350132625994697,0.012781611152620295
0.25316484786313553,0.306551724137931,0.012301802761709578
0.2555097090352507,0.30832891246684346,0.012906628672181786
0.25787628875938007,0.31034482758620685,0.012937361952931341
0.26026478819690047,0.3124403183023873,0.013625710093866915
0.26267541037238357,0.3150397877984085,0.013619741883698555
0.2651083601908539,0.31742705570291785,0.013114439154859547
0.26756384445520454,0.3194429708222811,0.013520076590111361
0.27004207188377727,0.32201591511936334,0.013895311536567596
0.2725432531281028,0.32546419098143237,0.013042680045684023
0.27506760079080644,0.32901856763925735,0.012305075079712091
0.2776153294436801,0.33148541114058355,0.0120611414481271
0.28018665564591955,0.33442970822281165,0.012581882338098914
0.2827817979625341,0.33692307692307694,0.012929383164793844
0.28540097698292377,0.3391777188328913,0.012877430895575373
0.28804441533962977,0.3416180371352785,0.013070491959488038
0.29071233772725785,0.3448806366047745,0.01295535660273286
0.2934049709215787,0.34827586206896555,0.013933516411538286
0.29612254379880343,0.35061007957559687,0.01404015972090488
0.29886528735503826,0.35358090185676394,0.014074750350895773
0.30163343472591975,0.3558355437665783,0.013593427625182923
0.3044272212064303,0.3584084880636605,0.013451527901216218
0.30724688427090036,0.36185676392572946,0.01334592158353139
0.31009266359319265,0.36522546419098145,0.013124807338356023
0.312964801067075,0.36777188328912463,0.013134215035317056
0.3158635408267819,0.3706631299734748,0.013012796294529875
0.3187891292677646,0.3737931034482759,0.0128310575861284
0.32174181506763716,0.376684350132626,0.012592223396045028
0.3247218492073129,0.37957559681697606,0.013334318317601313
0.3277294849923382,0.38281167108753317,0.014172611239998072
0.33076497807442423,0.38509283819628654,0.013649413653492178
0.3338285864731761,0.38912466843501325,0.013959861613432756
0.3369205705980267,0.3926525198938992,0.014137955917386693
0.34004119327037063,0.39535809018567636,0.013925238226919491
0.34319071974590426,0.39925729442970825,0.01322884002771365
0.34636941773717345,0.40241379310344827,0.013197275020844492
0.3495775574363275,0.40586206896551724,0.013201420935441875
0.3528154115380883,0.4092042440318302,0.012972392241670261
0.3560832552629278,0.41242530165361374,0.012845383589061713
0.3593813663804626,0.4156763925729443,0.013056728125738715
0.36271002523306484,0.41976127320954904,0.013381284455558104
0.36606951475969024,0.42344827586206896,0.013275678785023677
0.36946012051993027,0.426684350132626,0.013515536774483144
0.37288213071828336,0.4300530503978779,0.013803896341873127
0.3763358362286533,0.4341114058355438,0.012955597971662307
0.37982153061907364,0.43763925729442976,0.012649828779815964
0.3833395101766601,0.44127320954907157,0.012485453686772374
0.38689007393279756,0.44392572944297093,0.012861728316938855
0.390473523688556,0.44671087533156495,0.012549935982448903
0.39409016404034475,0.45039787798408487,0.012337306972630687
0.39774030240580366,0.45392572944297094,0.01289199257028644
0.4014242490499322,0.45758620689655166,0.013132548339845609
0.40514231711146476,0.46138956327613323,0.01337355759846548
0.408894822629486,0.4656498673740053,0.01342561181325577
0.4126820845702952,0.47010610079575593,0.013382920173718732
0.4165044248545185,0.47360742705570297,0.012835595871608289
0.4203621683844714,0.4774801061007958,0.013314634144832384
0.4242556430717777,0.4812732095490716,0.013183495304740589
0.42818517986524113,0.4845888594164456,0.013270525188532705
0.4321511127789762,0.4889920424403183,0.013009822171085506
0.4361537789208006,0.4925808951334593,0.012791349501731109
0.44019351852088745,0.4960477453580901,0.013595842844209269
0.4442706749606883,0.5006366047745358,0.013579013647104378
0.4483855948021186,0.5057824933687003,0.013130375365604019
0.45253862781701665,0.50973474801061,0.013092961674255013
0.4567301270168747,0.5135278514588859,0.012732709485146203
0.46096044868284336,0.51710875331565,0.012919977589344888
0.46522995239601894,0.5223076923076923,0.011621717243400395
0.4695390010680058,0.5268700265251989,0.011998756151523496
0.4738879609717651,0.5310079575596817,0.011716180337990252
0.4782772017727485,0.5355702917771883,0.01235405583836921
0.4827070965603183,0.540318302387268,0.012196464792587356
0.4871780218794631,0.5442705570291777,0.011680762541299383
0.4916903577628026,0.5496286472148542,0.012025699500161125
0.4962444877628913,0.5543236074270557,0.01132349527380859
0.5008407989848213,0.559920424403183,0.011718181917753309
0.5054796821191241,0.5641644562334218,0.011786696655317975
0.5101615314749833,0.5681432360742705,0.01189102969865637
0.5148867450137492,0.5730238726790451,0.011492926537092446
0.5196557243827657,0.5766312997347481,0.010854429173470652
0.5244688749495119,0.5809018567639258,0.010540591788382838
0.5293266058360562,0.5861538461538462,0.010085623389240695
0.5342293299538352,0.5919098143236073,0.009984700932787648
0.53917746403875,0.5969230769230769,0.010796476462089264
0.5441714286865893,0.6015649867374006,0.011203177000428256
0.5492116483887789,0.6063800507805224,0.010857236768881385
0.5542985515684669,0.6115915119363395,0.011086454327979707
0.5594325706169377,0.6174005305039788,0.011336880921807822
0.5646141419303667,0.623448275862069,0.011171556736286468
0.5698437059469142,0.6277188328912466,0.010805198227698987
0.5751217071841613,0.6333211892860555,0.010149362930602484
0.5804485942768978,0.6388063660477454,0.011018551888445836
0.5858248200152536,0.6446684350132625,0.010513262961972745
0.5912508413831875,0.6507957559681699,0.010662448126494632
0.5967271195973316,0.6554641909814324,0.010067507938862914
0.6022541201461928,0.6610875331564987,0.010370150450824173
0.6078323128297229,0.6653846153846155,0.01046261358254573
0.6134621717992506,0.6708488063660478,0.011447534793240377
0.6191441755977841,0.676259946949602,0.011891555638059364
0.6248788072006894,0.6816710875331565,0.011877215459760603
0.6306665540567405,0.6870822281167109,0.011818887050714096
0.6365079081295572,0.6923342175066314,0.012233233360741747
0.642403365939419,0.6989581267687857,0.011845988755117163
0.6483534286054721,0.7044031830238728,0.012028786967028525
0.6543586018883236,0.709787798408488,0.012891628728879485
0.6604193962330305,0.716392572944297,0.013127398104711255
0.6665363268124913,0.7225729442970822,0.011887084411403313
0.6727099135712337,0.7274270557029179,0.011718682259276116
0.6789406812696106,0.733819628647215,0.010182398590876243
0.6852291595284065,0.740291777188329,0.010145633355742674
0.6915758828738525,0.7463129973474801,0.010604330891802927
0.697981390783066,0.7527320954907161,0.011392325050560986
0.7044462277299037,0.7589389920424402,0.011120074310825396
0.7109709432312431,0.7648806366047747,0.01069973906023047
0.7175560918936928,0.7715119363395225,0.011279501026936494
0.7242022334607315,0.7778249336870027,0.0110943139754663
0.730909932860291,0.7843766578249337,0.012025049406125478
0.737679760252773,0.7907427055702919,0.012397011436224561
0.7445122910795136,0.797029177718833,0.012234096045222421
0.751408106111697,0.8036870026525198,0.012019847388067172
0.7583677914997191,0.8107957559681698,0.012681677608935018
0.7653919388230148,0.8173474801061008,0.01216321699094595
0.77248114514034,0.8238992042440317,0.011547486062330168
0.7796360130405229,0.8315649867374006,0.01201825381966134
0.7868571506936851,0.8370026525198939,0.01205997469253477
0.794145171902934,0.8428381962864722,0.012569107319726465
0.8015006961565405,0.8484084880636606,0.01231272827040266
0.8089243486805938,0.8550663129973476,0.012551026047630313
0.8164167604921464,0.8618832891246683,0.012740719399820815
0.823978568452852,0.8685941644562334,0.01215228572515277
0.8316104153230962,0.8756233421750663,0.010554266700373474
0.8393129498166364,0.8831034482758622,0.01082095916059912
0.8470868266557402,0.8905039787798408,0.011364155264363187
0.8549327066268376,0.8976127320954908,0.011134266239689867
0.8628512566366896,0.9040583554376658,0.010576168915810086
0.8708431497690724,0.9113527851458885,0.009575070217291069
0.8789090653419954,0.9181962864721486,0.008572560563118867
0.8870496889654403,0.9250397877984085,0.00911187665316809
0.8952657125996392,0.9319098143236072,0.009447051377289531
0.9035578346138929,0.9389655172413793,0.0089362324010769
0.9119267598459299,0.9450397877984085,0.0082827738712917
0.9203731996618221,0.9515119363395224,0.00822024431555706
0.9288978720164498,0.9589124668435012,0.007109160199677396
0.9375015015145289,0.9650397877984085,0.007193715674789472
0.9461848194722002,0.9716710875331565,0.00733576158287065
0.9549485639791966,0.9775862068965517,0.00596178064535624
0.9637934799615786,0.9830238726790451,0.005256185304226996
0.9727203192450538,0.9877718832891247,0.004591660998761469
0.9817298406188841,0.9929177718832889,0.002865185365941821
0.9908228099003797,0.9971352785145889,0.0018197652636163255
1.0,1.0,0.0


==> data_2/github/graphsage-128/roc_g-base-MIA-offline_mean.csv <==
fpr,tpr_mean,tpr_std
0.0001,0.0,0.0
0.00010092621909870473,0.003289124668435013,0.0015776981802437108
0.00010186101701559753,0.003289124668435013,0.0015776981802437108
0.00010280447320933097,0.003289124668435013,0.0015776981802437108
0.00010375666787451859,0.003289124668435013,0.0015776981802437108
0.00010471768194855202,0.003289124668435013,0.0015776981802437108
0.0001056875971184804,0.003289124668435013,0.0015776981802437108
0.00010666649582795387,0.003289124668435013,0.0015776981802437108
0.00010765446128423159,0.003289124668435013,0.0015776981802437108
0.00010865157746525384,0.003289124668435013,0.0015776981802437108
0.00010965792912678099,0.003289124668435013,0.0015776981802437108
0.00011067360180959734,0.003289124668435013,0.0015776981802437108
0.00011169868184678226,0.003289124668435013,0.0015776981802437108
0.00011273325637104872,0.003289124668435013,0.0015776981802437108
0.00011377741332214914,0.003289124668435013,0.0015776981802437108
0.00011483124145435111,0.003289124668435013,0.0015776981802437108
0.00011589483034398106,0.003289124668435013,0.0015776981802437108
0.00011696827039703847,0.003289124668435013,0.0015776981802437108
0.00011805165285688056,0.003289124668435013,0.0015776981802437108
0.0001191450698119776,0.003289124668435013,0.0015776981802437108
0.00012024861420374123,0.003289124668435013,0.0015776981802437108
0.00012136237983442405,0.003289124668435013,0.0015776981802437108
0.00012248646137509307,0.003289124668435013,0.0015776981802437108
0.00012362095437367691,0.003289124668435013,0.0015776981802437108
0.00012476595526308696,0.003289124668435013,0.0015776981802437108
0.0001259215613694151,0.003289124668435013,0.0015776981802437108
0.0001270878709202058,0.003289124668435013,0.0015776981802437108
0.000128264983052806,0.003289124668435013,0.0015776981802437108
0.0001294529978227916,0.003289124668435013,0.0015776981802437108
0.00013065201621247213,0.003289124668435013,0.0015776981802437108
0.00013186214013947485,0.003289124668435013,0.0015776981802437108
0.00013308347246540747,0.003289124668435013,0.0015776981802437108
0.00013431611700460153,0.003289124668435013,0.0015776981802437108
0.0001355601785329369,0.003289124668435013,0.0015776981802437108
0.0001368157627967472,0.003289124668435013,0.0015776981802437108
0.00013808297652180923,0.003289124668435013,0.0015776981802437108
0.0001393619274224142,0.003289124668435013,0.0015776981802437108
0.00014065272421052364,0.003289124668435013,0.0015776981802437108
0.00014195547660501016,0.003289124668435013,0.0015776981802437108
0.0001432702953409831,0.003289124668435013,0.0015776981802437108
0.00014459729217920195,0.003289124668435013,0.0015776981802437108
0.00014593657991557562,0.003289124668435013,0.0015776981802437108
0.00014728827239075018,0.003289124668435013,0.0015776981802437108
0.0001486524844997857,0.003289124668435013,0.0015776981802437108
0.00015002933220192182,0.003289124668435013,0.0015776981802437108
0.0001514189325304352,0.003289124668435013,0.0015776981802437108
0.00015282140360258693,0.003289124668435013,0.0015776981802437108
0.0001542368646296629,0.003289124668435013,0.0015776981802437108
0.00015566543592710622,0.003289124668435013,0.0015776981802437108
0.00015710723892474503,0.003289124668435013,0.0015776981802437108
0.00015856239617711372,0.003289124668435013,0.0015776981802437108
0.00016003103137387001,0.003289124668435013,0.0015776981802437108
0.00016151326935030913,0.003289124668435013,0.0015776981802437108
0.0001630092360979741,0.003289124668435013,0.0015776981802437108
0.00016451905877536624,0.003289124668435013,0.0015776981802437108
0.00016604286571875296,0.003289124668435013,0.0015776981802437108
0.0001675807864530767,0.003289124668435013,0.0015776981802437108
0.00016913295170296487,0.003289124668435013,0.0015776981802437108
0.0001706994934038408,0.003289124668435013,0.0015776981802437108
0.0001722805447131394,0.003289124668435013,0.0015776981802437108
0.00017387624002162505,0.003289124668435013,0.0015776981802437108
0.00017548671496481503,0.003289124668435013,0.0015776981802437108
0.00017711210643450888,0.003289124668435013,0.0015776981802437108
0.00017875255259042355,0.003289124668435013,0.0015776981802437108
0.00018040819287193827,0.003289124668435013,0.0015776981802437108
0.00018207916800994624,0.003289124668435013,0.0015776981802437108
0.00018376562003881704,0.003289124668435013,0.0015776981802437108
0.00018546769230846994,0.003289124668435013,0.0015776981802437108
0.00018718552949655793,0.003289124668435013,0.0015776981802437108
0.00018891927762076664,0.003289124668435013,0.0015776981802437108
0.0001906690840512252,0.003289124668435013,0.0015776981802437108
0.00019243509752303302,0.003289124668435013,0.0015776981802437108
0.00019421746814890265,0.003289124668435013,0.0015776981802437108
0.00019601634743191858,0.003289124668435013,0.0015776981802437108
0.00019783188827841644,0.003289124668435013,0.0015776981802437108
0.00019966424501097934,0.003289124668435013,0.0015776981802437108
0.00020151357338155586,0.003289124668435013,0.0015776981802437108
0.0002033800305846982,0.003289124668435013,0.0015776981802437108
0.00020526377527092522,0.003289124668435013,0.0015776981802437108
0.0002071649675602069,0.003289124668435013,0.0015776981802437108
0.000209083769055575,0.003289124668435013,0.0015776981802437108
0.00021102034285685965,0.003289124668435013,0.0015776981802437108
0.0002129748535745521,0.003289124668435013,0.0015776981802437108
0.00021494746734379805,0.003289124668435013,0.0015776981802437108
0.00021693835183851843,0.003289124668435013,0.0015776981802437108
0.00021894767628566206,0.003289124668435013,0.0015776981802437108
0.00022097561147959031,0.003289124668435013,0.0015776981802437108
0.00022302232979659386,0.003289124668435013,0.0015776981802437108
0.00022508800520954617,0.003289124668435013,0.0015776981802437108
0.0002271728133026905,0.003289124668435013,0.0015776981802437108
0.00022927693128656486,0.003289124668435013,0.0015776981802437108
0.0002314005380130654,0.003289124668435013,0.0015776981802437108
0.00023354381399064793,0.003289124668435013,0.0015776981802437108
0.00023570694139967278,0.003289124668435013,0.0015776981802437108
0.00023789010410788934,0.003289124668435013,0.0015776981802437108
0.00024009348768606518,0.003289124668435013,0.0015776981802437108
0.00024231727942376007,0.003289124668435013,0.0015776981802437108
0.00024456166834524467,0.003289124668435013,0.0015776981802437108
0.00024682684522556923,0.003289124668435013,0.0015776981802437108
0.00024911300260677886,0.003289124668435013,0.0015776981802437108
0.0002514203348142797,0.003289124668435013,0.0015776981802437108
0.00025374903797335715,0.003289124668435013,0.0015776981802437108
0.00025609931002584595,0.003289124668435013,0.0015776981802437108
0.00025847135074695635,0.003289124668435013,0.0015776981802437108
0.0002608653617622548,0.003289124668435013,0.0015776981802437108
0.000263281546564802,0.003289124668435013,0.0015776981802437108
0.00026572011053245065,0.00480106100795756,0.0020372473321181406
0.00026818126094530154,0.00480106100795756,0.0020372473321181406
0.0002706652070033241,0.00480106100795756,0.0020372473321181406
0.0002731721598441376,0.00480106100795756,0.0020372473321181406
0.0002757023325609583,0.00480106100795756,0.0020372473321181406
0.0002782559402207126,0.00480106100795756,0.0020372473321181406
0.00028083319988231727,0.00480106100795756,0.0020372473321181406
0.0002834343306151309,0.00480106100795756,0.0020372473321181406
0.0002860595535175742,0.00480106100795756,0.0020372473321181406
0.00028870909173592344,0.00480106100795756,0.0020372473321181406
0.00029138317048327885,0.00480106100795756,0.0020372473321181406
0.00029408201705870637,0.00480106100795756,0.0020372473321181406
0.00029680586086656025,0.00480106100795756,0.0020372473321181406
0.00029955493343598134,0.00480106100795756,0.0020372473321181406
0.0003023294684405776,0.00480106100795756,0.0020372473321181406
0.00030512970171828706,0.00480106100795756,0.0020372473321181406
0.00030795587129142264,0.00480106100795756,0.0020372473321181406
0.00031080821738690636,0.00480106100795756,0.0020372473321181406
0.00031368698245668765,0.00480106100795756,0.0020372473321181406
0.00031659241119835204,0.00480106100795756,0.0020372473321181406
0.00031952475057592136,0.00480106100795756,0.0020372473321181406
0.0003224842498408442,0.00480106100795756,0.0020372473321181406
0.0003254711605531848,0.00480106100795756,0.0020372473321181406
0.00032848573660300434,0.00480106100795756,0.0020372473321181406
0.0003315282342319423,0.00480106100795756,0.0020372473321181406
0.00033459891205499747,0.00480106100795756,0.0020372473321181406
0.0003376980310825091,0.00480106100795756,0.0020372473321181406
0.0003408258547423452,0.00480106100795756,0.0020372473321181406
0.00034398264890229247,0.00480106100795756,0.0020372473321181406
0.00034716868189265597,0.00480106100795756,0.0020372473321181406
0.00035038422452906756,0.00480106100795756,0.0020372473321181406
0.00035362955013550426,0.00480106100795756,0.0020372473321181406
0.000356904934567523,0.00480106100795756,0.0020372473321181406
0.000360210656235707,0.00480106100795756,0.0020372473321181406
0.00036354699612933176,0.00480106100795756,0.0020372473321181406
0.00036691423784024937,0.00480106100795756,0.0020372473321181406
0.0003703126675869927,0.00480106100795756,0.0020372473321181406
0.0003737425742391064,0.00480106100795756,0.0020372473321181406
0.00037720424934169976,0.00480106100795756,0.0020372473321181406
0.0003806979871402284,0.00480106100795756,0.0020372473321181406
0.0003842240846055061,0.00480106100795756,0.0020372473321181406
0.00038778284145894574,0.00480106100795756,0.0020372473321181406
0.0003913745601980384,0.00480106100795756,0.0020372473321181406
0.0003949995461220643,0.00480106100795756,0.0020372473321181406
0.00039865810735804387,0.00480106100795756,0.0020372473321181406
0.0004023505548869293,0.00480106100795756,0.0020372473321181406
0.00040607720257003656,0.00480106100795756,0.0020372473321181406
0.0004098383671757261,0.00480106100795756,0.0020372473321181406
0.0004136343684063274,0.00480106100795756,0.0020372473321181406
0.0004174655289253135,0.00480106100795756,0.0020372473321181406
0.0004213321743847289,0.00480106100795756,0.0020372473321181406
0.0004252346334528682,0.00480106100795756,0.0020372473321181406
0.00042917323784221574,0.00480106100795756,0.0020372473321181406
0.0004331483223376398,0.00480106100795756,0.0020372473321181406
0.0004371602248248502,0.00480106100795756,0.0020372473321181406
0.000441209286319119,0.00480106100795756,0.0020372473321181406
0.0004452958509942655,0.00480106100795756,0.0020372473321181406
0.00044942026621191424,0.00480106100795756,0.0020372473321181406
0.0004535828825510186,0.00480106100795756,0.0020372473321181406
0.00045778405383766163,0.00480106100795756,0.0020372473321181406
0.0004620241371751313,0.00480106100795756,0.0020372473321181406
0.0004663034929742731,0.00480106100795756,0.0020372473321181406
0.00047062248498412813,0.00480106100795756,0.0020372473321181406
0.00047498148032285,0.00480106100795756,0.0020372473321181406
0.0004793808495089107,0.00480106100795756,0.0020372473321181406
0.00048382096649259574,0.00480106100795756,0.0020372473321181406
0.000488302208687788,0.00480106100795756,0.0020372473321181406
0.0004928249570040513,0.00480106100795756,0.0020372473321181406
0.0004973895958790063,0.00480106100795756,0.0020372473321181406
0.000501996513311008,0.00480106100795756,0.0020372473321181406
0.0005066461008921268,0.00480106100795756,0.0020372473321181406
0.0005113387538414326,0.00480106100795756,0.0020372473321181406
0.0005160748710385908,0.00480106100795756,0.0020372473321181406
0.000520854855057766,0.00480106100795756,0.0020372473321181406
0.0005256791122018419,0.00480106100795756,0.0020372473321181406
0.0005305480525369575,0.00649867374005305,0.0022792128655438094
0.0005354620899273607,0.00649867374005305,0.0022792128655438094
0.0005404216420705915,0.00649867374005305,0.0022792128655438094
0.0005454271305329836,0.00649867374005305,0.0022792128655438094
0.0005504789807854967,0.00649867374005305,0.0022792128655438094
0.0005555776222398878,0.00649867374005305,0.0022792128655438094
0.0005607234882852032,0.00649867374005305,0.0022792128655438094
0.0005659170163246243,0.00649867374005305,0.0022792128655438094
0.0005711586478126435,0.00649867374005305,0.0022792128655438094
0.0005764488282925873,0.00649867374005305,0.0022792128655438094
0.0005817880074344935,0.00649867374005305,0.0022792128655438094
0.0005871766390733255,0.00649867374005305,0.0022792128655438094
0.0005926151812475553,0.00649867374005305,0.0022792128655438094
0.0005981040962380944,0.00649867374005305,0.0022792128655438094
0.0006036438506075864,0.00649867374005305,0.0022792128655438094
0.0006092349152400712,0.00649867374005305,0.0022792128655438094
0.0006148777653810023,0.00649867374005305,0.0022792128655438094
0.0006205728806776501,0.00649867374005305,0.0022792128655438094
0.0006263207452198692,0.00649867374005305,0.0022792128655438094
0.0006321218475812448,0.00649867374005305,0.0022792128655438094
0.0006379766808606282,0.00649867374005305,0.0022792128655438094
0.000643885742724042,0.00649867374005305,0.0022792128655438094
0.0006498495354469888,0.00649867374005305,0.0022792128655438094
0.0006558685659571436,0.00649867374005305,0.0022792128655438094
0.0006619433458774394,0.00649867374005305,0.0022792128655438094
0.0006680743915695614,0.00649867374005305,0.0022792128655438094
0.0006742622241778342,0.00649867374005305,0.0022792128655438094
0.0006805073696735206,0.00649867374005305,0.0022792128655438094
0.0006868103588995307,0.00649867374005305,0.0022792128655438094
0.0006931717276155408,0.00649867374005305,0.0022792128655438094
0.0006995920165435374,0.00649867374005305,0.0022792128655438094
0.0007060717714137773,0.00649867374005305,0.0022792128655438094
0.0007126115430111746,0.00649867374005305,0.0022792128655438094
0.0007192118872221193,0.00649867374005305,0.0022792128655438094
0.0007258733650817253,0.00649867374005305,0.0022792128655438094
0.000732596542821523,0.00649867374005305,0.0022792128655438094
0.0007393819919175866,0.00649867374005305,0.0022792128655438094
0.0007462302891391107,0.00649867374005305,0.0022792128655438094
0.0007531420165974376,0.00649867374005305,0.0022792128655438094
0.0007601177617955331,0.00649867374005305,0.0022792128655438094
0.0007671581176779302,0.00649867374005305,0.0022792128655438094
0.000774263682681127,0.00649867374005305,0.0022792128655438094
0.0007814350607844542,0.00649867374005305,0.0022792128655438094
0.0007886728615614156,0.00649867374005305,0.0022792128655438094
0.0007959777002314986,0.0077453580901856766,0.0023718268023490857
0.0008033501977124734,0.0077453580901856766,0.0023718268023490857
0.0008107909806731687,0.0077453580901856766,0.0023718268023490857
0.000818300681586739,0.0077453580901856766,0.0023718268023490857
0.0008258799387844272,0.0077453580901856766,0.0023718268023490857
0.0008335293965098195,0.0077453580901856766,0.0023718268023490857
0.0008412497049736118,0.0077453580901856766,0.0023718268023490857
0.0008490415204088747,0.0077453580901856766,0.0023718268023490857
0.0008569055051268347,0.0077453580901856766,0.0023718268023490857
0.0008648423275731727,0.0077453580901856766,0.0023718268023490857
0.000872852662384838,0.0077453580901856766,0.0023718268023490857
0.0008809371904473991,0.0077453580901856766,0.0023718268023490857
0.0008890965989529158,0.0077453580901856766,0.0023718268023490857
0.000897331581458352,0.0077453580901856766,0.0023718268023490857
0.0009056428379445294,0.0077453580901856766,0.0023718268023490857
0.0009140310748756232,0.0077453580901856766,0.0023718268023490857
0.0009224970052592174,0.0077453580901856766,0.0023718268023490857
0.0009310413487069075,0.0077453580901856766,0.0023718268023490857
0.000939664831495469,0.0077453580901856766,0.0023718268023490857
0.0009483681866285928,0.0077453580901856766,0.0023718268023490857
0.0009571521538991865,0.0077453580901856766,0.0023718268023490857
0.0009660174799522646,0.0077453580901856766,0.0023718268023490857
0.0009749649183484086,0.0077453580901856766,0.0023718268023490857
0.0009839952296278227,0.0077453580901856766,0.0023718268023490857
0.00099310918137498,0.0077453580901856766,0.0023718268023490857
0.0010023075482838654,0.0077453580901856766,0.0023718268023490857
0.0010115911122238297,0.0077453580901856766,0.0023718268023490857
0.0010209606623060466,0.0077453580901856766,0.0023718268023490857
0.0010304169949505876,0.0077453580901856766,0.0023718268023490857
0.0010399609139541202,0.0077453580901856766,0.0023718268023490857
0.0010495932305582276,0.0077453580901856766,0.0023718268023490857
0.00105931476351837,0.0077453580901856766,0.0023718268023490857
0.001069126339173476,0.008647214854111407,0.0023198388963547477
0.0010790287915161836,0.008647214854111407,0.0023198388963547477
0.0010890229622637305,0.008647214854111407,0.0023198388963547477
0.0010991097009294972,0.008647214854111407,0.0023198388963547477
0.0011092898648952228,0.008647214854111407,0.0023198388963547477
0.0011195643194838783,0.008647214854111407,0.0023198388963547477
0.0011299339380332217,0.008647214854111407,0.0023198388963547477
0.0011403996019700331,0.008647214854111407,0.0023198388963547477
0.0011509622008850323,0.008647214854111407,0.0023198388963547477
0.0011616226326085018,0.008647214854111407,0.0023198388963547477
0.0011723818032865986,0.008647214854111407,0.0023198388963547477
0.001183240627458378,0.008647214854111407,0.0023198388963547477
0.0011942000281335325,0.008647214854111407,0.0023198388963547477
0.0012052609368708425,0.008647214854111407,0.0023198388963547477
0.001216424293857368,0.008647214854111407,0.0023198388963547477
0.001227691047988359,0.008647214854111407,0.0023198388963547477
0.0012390621569479156,0.008647214854111407,0.0023198388963547477
0.0012505385872903913,0.008647214854111407,0.0023198388963547477
0.0012621213145225473,0.008647214854111407,0.0023198388963547477
0.0012738113231864786,0.008647214854111407,0.0023198388963547477
0.0012856096069432965,0.008647214854111407,0.0023198388963547477
0.0012975171686575868,0.008647214854111407,0.0023198388963547477
0.0013095350204826678,0.008647214854111407,0.0023198388963547477
0.001321664183946605,0.008647214854111407,0.0023198388963547477
0.0013339056900390587,0.009230769230769232,0.0022776688575543397
0.001346260579298911,0.009230769230769232,0.0022776688575543397
0.0013587299019027091,0.009230769230769232,0.0022776688575543397
0.0013713147177539457,0.009230769230769232,0.0022776688575543397
0.0013840160965731315,0.009230769230769232,0.0022776688575543397
0.0013968351179887398,0.009230769230769232,0.0022776688575543397
0.0014097728716289677,0.009230769230769232,0.0022776688575543397
0.001422830457214352,0.009230769230769232,0.0022776688575543397
0.0014360089846512606,0.009230769230769232,0.0022776688575543397
0.0014493095741262166,0.009230769230769232,0.0022776688575543397
0.00146273335620113,0.009230769230769232,0.0022776688575543397
0.001476281471909391,0.009230769230769232,0.0022776688575543397
0.0014899550728528536,0.009230769230769232,0.0022776688575543397
0.0015037553212997384,0.009230769230769232,0.0022776688575543397
0.0015176833902834053,0.009230769230769232,0.0022776688575543397
0.0015317404637020797,0.009230769230769232,0.0022776688575543397
0.0015459277364194785,0.009230769230769232,0.0022776688575543397
0.001560246414366368,0.009230769230769232,0.0022776688575543397
0.0015746977146430868,0.009230769230769232,0.0022776688575543397
0.001589282865622978,0.009230769230769232,0.0022776688575543397
0.00160400310705682,0.009893899204244033,0.0024758431173604704
0.0016188596901781992,0.009893899204244033,0.0024758431173604704
0.0016338538778098604,0.009893899204244033,0.0024758431173604704
0.001648986944471065,0.009893899204244033,0.0024758431173604704
0.0016642601764859037,0.009893899204244033,0.0024758431173604704
0.0016796748720926532,0.009893899204244033,0.0024758431173604704
0.0016952323415541214,0.009893899204244033,0.0024758431173604704
0.0017109339072690134,0.009893899204244033,0.0024758431173604704
0.001726780903884356,0.009893899204244033,0.0024758431173604704
0.0017427746784089192,0.009893899204244033,0.0024758431173604704
0.0017589165903277326,0.009893899204244033,0.0024758431173604704
0.001775208011717636,0.009893899204244033,0.0024758431173604704
0.0017916503273638995,0.009893899204244033,0.0024758431173604704
0.0018082449348779518,0.009893899204244033,0.0024758431173604704
0.0018249932448161524,0.009893899204244033,0.0024758431173604704
0.0018418966807997109,0.009893899204244033,0.0024758431173604704
0.0018589566796356884,0.011034482758620689,0.0027257787965337147
0.0018761746914391195,0.011034482758620689,0.0027257787965337147
0.0018935521797562953,0.011034482758620689,0.0027257787965337147
0.001911090621689138,0.011034482758620689,0.0027257787965337147
0.0019287915080207778,0.011034482758620689,0.0027257787965337147
0.0019466563433422632,0.011034482758620689,0.0027257787965337147
0.0019646866461804444,0.011034482758620689,0.0027257787965337147
0.0019828839491270716,0.011034482758620689,0.0027257787965337147
0.002001249798969037,0.011034482758620689,0.0027257787965337147
0.0020197857568198785,0.011034482758620689,0.0027257787965337147
0.002038493398252464,0.011034482758620689,0.0027257787965337147
0.0020573743134329114,0.011034482758620689,0.0027257787965337147
0.0020764301072557748,0.011034482758620689,0.0027257787965337147
0.002095662399480433,0.011034482758620689,0.0027257787965337147
0.0021150728248687948,0.011034482758620689,0.0027257787965337147
0.0021346630333242455,0.011750663129973474,0.003350655178563894
0.002154434690031882,0.011750663129973474,0.003350655178563894
0.00217438947560008,0.011750663129973474,0.003350655178563894
0.0021945290862033138,0.011750663129973474,0.003350655178563894
0.0022148552337263594,0.011750663129973474,0.003350655178563894
0.0022353696459097966,0.011750663129973474,0.003350655178563894
0.002256074066496859,0.011750663129973474,0.003350655178563894
0.00227697025538168,0.011750663129973474,0.003350655178563894
0.002298059988758851,0.011750663129973474,0.003350655178563894
0.0023193450592744274,0.011750663129973474,0.003350655178563894
0.0023408272761782944,0.011750663129973474,0.003350655178563894
0.002362508465477945,0.011750663129973474,0.003350655178563894
0.0023843904700937206,0.011750663129973474,0.003350655178563894
0.002406475150015424,0.0123342175066313,0.0030914471683549227
0.0024287643824604504,0.0123342175066313,0.0030914471683549227
0.0024512600620333396,0.0123342175066313,0.0030914471683549227
0.0024739641008868114,0.0123342175066313,0.0030914471683549227
0.0024968784288843266,0.0123342175066313,0.0030914471683549227
0.002520004993764092,0.0123342175066313,0.0030914471683549227
0.002543345761304648,0.0123342175066313,0.0030914471683549227
0.002566902715491952,0.0123342175066313,0.0030914471683549227
0.002590677858688006,0.0123342175066313,0.0030914471683549227
0.002614673211801092,0.0123342175066313,0.0030914471683549227
0.00263889081445751,0.0123342175066313,0.0030914471683549227
0.002663332725174981,0.013793103448275858,0.0029721903296147847
0.0026880010215376074,0.013793103448275858,0.0029721903296147847
0.0027128978003724646,0.013793103448275858,0.0029721903296147847
0.0027380251779278576,0.013793103448275858,0.0029721903296147847
0.00276338529005317,0.013793103448275858,0.0029721903296147847
0.0027889802923804397,0.013793103448275858,0.0029721903296147847
0.002814812360507581,0.013793103448275858,0.0029721903296147847
0.0028408836901833013,0.013793103448275858,0.0029721903296147847
0.00286719649749377,0.013793103448275858,0.0029721903296147847
0.0028937530190509503,0.013793103448275858,0.0029721903296147847
0.002920555512182745,0.014668435013262598,0.0028706371554135033
0.0029476062551248585,0.014668435013262598,0.0028706371554135033
0.0029749075472144406,0.014668435013262598,0.0028706371554135033
0.003002461709085549,0.014668435013262598,0.0028706371554135033
0.003030271082866396,0.014668435013262598,0.0028706371554135033
0.003058338032378432,0.014668435013262598,0.0028706371554135033
0.0030866649433372744,0.014668435013262598,0.0028706371554135033
0.003115254223555488,0.014668435013262598,0.0028706371554135033
0.0031441083031472647,0.014668435013262598,0.0028706371554135033
0.0031732296347349765,0.014668435013262598,0.0028706371554135033
0.00320262069365765,0.016047745358090185,0.003081315401101083
0.003232283978181381,0.016047745358090185,0.003081315401101083
0.00326222200971167,0.016047745358090185,0.003081315401101083
0.003292437333007769,0.016047745358090185,0.003081315401101083
0.0033229325163989716,0.016047745358090185,0.003081315401101083
0.0033537101520029287,0.016047745358090185,0.003081315401101083
0.0033847728559459832,0.016047745358090185,0.003081315401101083
0.0034161232685855285,0.016047745358090185,0.003081315401101083
0.0034477640547344642,0.016047745358090185,0.003081315401101083
0.0034796979038876916,0.016843501326259946,0.0034815551604239045
0.003511927530450728,0.016843501326259946,0.0034815551604239045
0.0035444556739704356,0.016843501326259946,0.0034815551604239045
0.0035772850993678732,0.016843501326259946,0.0034815551604239045
0.0036104185971733375,0.016843501326259946,0.0034815551604239045
0.0036438589837635444,0.016843501326259946,0.0034815551604239045
0.0036776091016010306,0.016843501326259946,0.0034815551604239045
0.003711671819475767,0.016843501326259946,0.0034815551604239045
0.003746050032748993,0.017161803713527855,0.003408485196690083
0.0037807466635993493,0.017161803713527855,0.003408485196690083
0.0038157646612712484,0.017161803713527855,0.003408485196690083
0.003851107002325569,0.017161803713527855,0.003408485196690083
0.0038867766908926675,0.017161803713527855,0.003408485196690083
0.0039227767589277195,0.017161803713527855,0.003408485196690083
0.0039591102664684585,0.017161803713527855,0.003408485196690083
0.003995780301895269,0.01819628647214854,0.004408825334676547
0.004032789982193705,0.01819628647214854,0.004408825334676547
0.004070142453219439,0.01819628647214854,0.004408825334676547
0.004107840889965647,0.01819628647214854,0.004408825334676547
0.004145888496832911,0.01819628647214854,0.004408825334676547
0.004184288507901585,0.01819628647214854,0.004408825334676547
0.0042230441872066725,0.01819628647214854,0.004408825334676547
0.0042621588290153245,0.018726790450928378,0.0045963406815306045
0.004301635758106795,0.018726790450928378,0.0045963406815306045
0.004341478330055093,0.018726790450928378,0.0045963406815306045
0.004381689931514195,0.018726790450928378,0.0045963406815306045
0.004422273980505897,0.018726790450928378,0.0045963406815306045
0.004463233926710397,0.018726790450928378,0.0045963406815306045
0.004504573251759458,0.018726790450928378,0.0045963406815306045
0.0045462954695324,0.019549071618037133,0.004807252741676491
0.0045884041264547615,0.019549071618037133,0.004807252741676491
0.004630902801799737,0.019549071618037133,0.004807252741676491
0.004673795107992464,0.019549071618037133,0.004807252741676491
0.004717084690917017,0.019549071618037133,0.004807252741676491
0.004760775230226368,0.019549071618037133,0.004807252741676491
0.004804870439655134,0.02010610079575597,0.004488954016192292
0.004849374067335233,0.02010610079575597,0.004488954016192292
0.004894289896114532,0.02010610079575597,0.004488954016192292
0.004939621743878321,0.02010610079575597,0.004488954016192292
0.004985373463873894,0.02010610079575597,0.004488954016192292
0.005031548945038057,0.02010610079575597,0.004488954016192292
0.0050781521123276704,0.020636604774535806,0.004914603926480063
0.005125186927053333,0.020636604774535806,0.004914603926480063
0.0051726573872160194,0.020636604774535806,0.004914603926480063
0.005220567527846975,0.020636604774535806,0.004914603926480063
0.005268921421350677,0.020636604774535806,0.004914603926480063
0.0053177231778509665,0.021697612732095493,0.005038701854554937
0.0053669769455404765,0.021697612732095493,0.005038701854554937
0.005416686911033152,0.021697612732095493,0.005038701854554937
0.00546685729972018,0.021697612732095493,0.005038701854554937
0.005517492376129128,0.021697612732095493,0.005038701854554937
0.005568596444286409,0.021697612732095493,0.005038701854554937
0.005620173848083188,0.023076923076923078,0.005996755069076275
0.005672228971644543,0.023076923076923078,0.005996755069076275
0.005724766239702178,0.023076923076923078,0.005996755069076275
0.005777790117970507,0.023076923076923078,0.005996755069076275
0.005831305113526219,0.023076923076923078,0.005996755069076275
0.00588531577519145,0.023580901856763925,0.006246357391435668
0.0059398266939203566,0.023580901856763925,0.006246357391435668
0.005994842503189409,0.023580901856763925,0.006246357391435668
0.006050367879391224,0.023580901856763925,0.006246357391435668
0.0061064075422320365,0.02403183023872679,0.0062946681038551595
0.006162966255132942,0.02403183023872679,0.0062946681038551595
0.006220048825634711,0.02403183023872679,0.0062946681038551595
0.0062776601058065,0.02403183023872679,0.0062946681038551595
0.006335804992658254,0.02403183023872679,0.0062946681038551595
0.006394488428556937,0.024986737400530503,0.005801686202437059
0.006453715401646702,0.024986737400530503,0.005801686202437059
0.0065134909462728026,0.024986737400530503,0.005801686202437059
0.006573820143409586,0.024986737400530503,0.005801686202437059
0.006634708121092351,0.025384615384615377,0.005746514284204517
0.006696160054853215,0.025384615384615377,0.005746514284204517
0.00675818116816111,0.025384615384615377,0.005746514284204517
0.006820776732865685,0.025384615384615377,0.005746514284204517
0.0068839520696454964,0.025384615384615377,0.005746514284204517
0.00694771254846024,0.026127320954907163,0.005879918627116087
0.007012063589007177,0.026127320954907163,0.005879918627116087
0.0070770106611818895,0.026127320954907163,0.005879918627116087
0.007142559285543126,0.026127320954907163,0.005879918627116087
0.007208715033782135,0.02644562334217506,0.005943131155866131
0.007275483529196233,0.02644562334217506,0.005943131155866131
0.007342870447166758,0.02644562334217506,0.005943131155866131
0.00741088151564157,0.02644562334217506,0.005943131155866131
0.007479522515621821,0.026843501326259945,0.005659814215697191
0.007548799281653432,0.026843501326259945,0.005659814215697191
0.007618717702322999,0.026843501326259945,0.005659814215697191
0.007689283720758305,0.026843501326259945,0.005659814215697191
0.007760503335133571,0.027453580901856768,0.005779342473867728
0.007832382599179196,0.027453580901856768,0.005779342473867728
0.00790492762269642,0.027453580901856768,0.005779342473867728
0.007978144572076629,0.028010610079575598,0.005678292814305394
0.00805203967082547,0.028010610079575598,0.005678292814305394
0.008126619200091946,0.028010610079575598,0.005678292814305394
0.008201889499202203,0.028010610079575598,0.005678292814305394
0.008277856966198472,0.028885941644562336,0.005852198723081661
0.008354528058382871,0.028885941644562336,0.005852198723081661
0.008431909292866252,0.028885941644562336,0.005852198723081661
0.008510007247122246,0.029416445623342176,0.006001250950054476
0.00858882855954625,0.029416445623342176,0.006001250950054476
0.008668379930019773,0.029416445623342176,0.006001250950054476
0.008748668120479914,0.029416445623342176,0.006001250950054476
0.008829699955494083,0.029840848806366043,0.005727709838182762
0.008911482322840203,0.029840848806366043,0.005727709838182762
0.008994022174092044,0.029840848806366043,0.005727709838182762
0.009077326525210224,0.030212201591511934,0.005832126641988117
0.00916140245713852,0.030212201591511934,0.005832126641988117
0.009246257116405733,0.030212201591511934,0.005832126641988117
0.009331897715733239,0.03058355437665782,0.005884968734453084
0.009418331534647951,0.03058355437665782,0.005884968734453084
0.009505565920101192,0.03058355437665782,0.005884968734453084
0.009593608287093146,0.031034482758620686,0.006141027534636723
0.009682466119303124,0.031034482758620686,0.006141027534636723
0.009772146969725724,0.031034482758620686,0.006141027534636723
0.009862658461312821,0.031591511936339516,0.006177138657875711
0.009954008287621519,0.031591511936339516,0.006177138657875711
0.010046204213468132,0.031591511936339516,0.006177138657875711
0.010139254075588154,0.03188328912466844,0.006401316977824237
0.01023316578330245,0.03188328912466844,0.006401316977824237
0.010327947319189514,0.03188328912466844,0.006401316977824237
0.010423606739764012,0.03228116710875331,0.006121966368523778
0.01052015217616159,0.03228116710875331,0.006121966368523778
0.010617591834830001,0.03275862068965517,0.006521639709890847
0.010715933998226712,0.03275862068965517,0.006521639709890847
0.010815187025522881,0.03275862068965517,0.006521639709890847
0.01091535935331391,0.033156498673740056,0.006368503308707023
0.01101645949633657,0.033156498673740056,0.006368503308707023
0.01111849604819271,0.033156498673740056,0.006368503308707023
0.011221477682079803,0.03360742705570292,0.006636661551741596
0.011325413151528114,0.03360742705570292,0.006636661551741596
0.011430311291144786,0.03461538461538462,0.006953279579928511
0.011536181017364784,0.03461538461538462,0.006953279579928511
0.011643031329208768,0.03461538461538462,0.006953279579928511
0.011750871309048075,0.03519893899204244,0.007029094305762694
0.011859710123376693,0.03519893899204244,0.007029094305762694
0.011969557023590429,0.035729442970822284,0.0069777464365033855
0.01208042134677329,0.035729442970822284,0.0069777464365033855
0.012192312516491107,0.035729442970822284,0.0069777464365033855
0.012305240043592616,0.03612732095490716,0.0070908273042388035
0.012419213527017834,0.03612732095490716,0.0070908273042388035
0.012534242654613994,0.0370026525198939,0.006942027400729809
0.012650337203959038,0.0370026525198939,0.006942027400729809
0.012767507043192657,0.03755968169761274,0.0070945748077778014
0.01288576213185518,0.03755968169761274,0.0070945748077778014
0.013005112521734086,0.03824933687002653,0.0069606398982981765
0.013125568357718428,0.03824933687002653,0.0069606398982981765
0.013247139878661175,0.03824933687002653,0.0069606398982981765
0.013369837418249465,0.03917771883289125,0.007443930557933222
0.013493671405883065,0.03917771883289125,0.007443930557933222
0.013618652367560814,0.03957559681697613,0.007238134455424121
0.013744790926775366,0.03957559681697613,0.007238134455424121
0.01387209780541621,0.04005305039787797,0.007183057829032679
0.014000583824680975,0.04005305039787797,0.007183057829032679
0.014130259905995337,0.04050397877984085,0.007315752667559708
0.014261137071941283,0.04050397877984085,0.007315752667559708
0.014393226447194065,0.041007957559681694,0.0073712695852098465
0.014526539259467812,0.041007957559681694,0.0073712695852098465
0.014661086840469845,0.0413527851458886,0.007501886090418806
0.014796880626863964,0.0413527851458886,0.007501886090418806
0.014933932161242518,0.04228116710875331,0.007836988122398874
0.015072253093107555,0.04228116710875331,0.007836988122398874
0.015211855179861048,0.04249336870026525,0.007911053808596519
0.015352750287804227,0.04249336870026525,0.007911053808596519
0.015494950393146316,0.043474801061007956,0.008106909704525364
0.015638467583022463,0.043474801061007956,0.008106909704525364
0.01578331405652118,0.04397877984084881,0.007804601257073853
0.01592950212572123,0.0443501326259947,0.007950483148789067
0.016077044216738237,0.0443501326259947,0.007950483148789067
0.016225952870780873,0.04490716180371353,0.00819285684089909
0.016376240745216875,0.04490716180371353,0.00819285684089909
0.016527920614648955,0.04527851458885942,0.00840852990140961
0.016681005372000592,0.04527851458885942,0.00840852990140961
0.016835508029612024,0.04588859416445624,0.008347832185267672
0.01699144172034626,0.04628647214854112,0.008703831764871632
0.01714881969870539,0.04628647214854112,0.008703831764871632
0.01730765534195726,0.047082228116710874,0.008736106474522328
0.017467962151272456,0.047082228116710874,0.008736106474522328
0.017629753752872058,0.04761273209549071,0.008857854444914057
0.017793043899185772,0.04795755968169761,0.008635798046396508
0.01795784647002095,0.04795755968169761,0.008635798046396508
0.018124175473742378,0.0483554376657825,0.00871801148864653
0.01829204504846294,0.0483554376657825,0.00871801148864653
0.018461469463245474,0.04883289124668434,0.008770223647302858
0.018632463119315597,0.04928381962864722,0.009099513644439942
0.018805040551285814,0.04928381962864722,0.009099513644439942
0.018979216428391014,0.04976127320954907,0.009293666623229559
0.01915500555573528,0.05029177718832891,0.00936405895809808
0.019332422875550453,0.05029177718832891,0.00936405895809808
0.019511483468466165,0.050583554376657826,0.009333830185967168
0.019692202554791715,0.05111405835543766,0.00961113049586234
0.01987459549580984,0.05111405835543766,0.00961113049586234
0.02005867779508234,0.05159151193633952,0.009735747773764259
0.020244465099768037,0.05204244031830239,0.010012496481818392
0.020431973201952704,0.05241379310344827,0.009904477553928974
0.020621218039991424,0.05241379310344827,0.009904477553928974
0.02081221569986339,0.05262599469496021,0.009882352384964536
0.021004982416539152,0.053209549071618026,0.01018773311585922
0.02119953457536071,0.053209549071618026,0.01018773311585922
0.021395888713434216,0.053819628647214846,0.010084576915480203
0.021594061521035653,0.054456233421750655,0.010497524117789571
0.02179406984302956,0.05503978779840849,0.011042082048500131
0.021995930680300747,0.05503978779840849,0.011042082048500131
0.022199661191199548,0.05559681697612732,0.011294738548626506
0.022405278693000182,0.05596816976127321,0.011553949583674363
0.022612800663372772,0.056153846153846144,0.01144248015091856
0.022822244741868985,0.05700265251989391,0.011501358070565893
0.023033628731421313,0.05700265251989391,0.011501358070565893
0.02324697059985648,0.0576657824933687,0.01154596271649842
0.023462288481422625,0.058249336870026536,0.011830225510440795
0.02367960067833076,0.05862068965517242,0.011279362409594703
0.023898925662310503,0.05893899204244031,0.011375843884988825
0.02412028207618007,0.05893899204244031,0.011375843884988825
0.024343688735431104,0.05933687002652519,0.011389751440487036
0.024569164629827903,0.05970822281167108,0.011539359227388163
0.024796728925021577,0.060371352785145896,0.011716013524241328
0.025026400964179192,0.06076923076923078,0.011516980862229307
0.025258200269627846,0.061007957559681705,0.011769140398680829
0.025492146544514233,0.061405835543766586,0.01155141198297967
0.025728259674479323,0.061405835543766586,0.01155141198297967
0.025966559729348696,0.0620159151193634,0.012014870851658664
0.026207066964838526,0.06225464190981432,0.011956985125233357
0.0264498018242772,0.06291777188328913,0.012337180240526529
0.02669478494034321,0.06342175066312998,0.01247746786600649
0.026942037136818822,0.06376657824933687,0.012517346021972523
0.02719157943036019,0.06472148541114059,0.012657582333379873
0.027443433032283655,0.0650132625994695,0.012648592714678844
0.02769761935036891,0.0656763925729443,0.012837392467400737
0.027954159990678566,0.06625994694960212,0.01267412384284842
0.028213076759394707,0.06679045092838197,0.012673507010115315
0.02847439166467248,0.06734748010610078,0.01291041378051802
0.028738126918510663,0.06758620689655173,0.012785891849836079
0.029004304938639917,0.06814323607427056,0.012782008706312888
0.02927294835042816,0.06870026525198938,0.01253032978819231
0.0295440799888038,0.06938992042440319,0.012610679549346325
0.029817722900196734,0.07007957559681698,0.012717842498688486
0.030093900344497212,0.07058355437665784,0.012779562025929976
0.030372635797033115,0.07076923076923076,0.012880314200371772
0.030653952950565267,0.07135278514588858,0.01262418659208531
0.030937875717301368,0.07201591511936338,0.012161320799403604
0.03122442823092858,0.07259946949602122,0.012211230319375228
0.03151363484866479,0.07360742705570292,0.012383004079585485
0.0318055201533292,0.07421750663129975,0.012505849146016572
0.032100108955431715,0.07546419098143235,0.012889688067922251
0.03239742629528195,0.07583554376657824,0.012934007834868599
0.03269749744511768,0.07628647214854112,0.013081104147679521
0.03300034791125285,0.07673740053050399,0.012942225390206662
0.03330600343624589,0.07718832891246685,0.013051068778146805
0.03361449000108765,0.0773740053050398,0.012962746487418436
0.03392583382740992,0.07819628647214855,0.013176733533701216
0.034240061379714255,0.07954907161803713,0.01246304913067583
0.034557199367621395,0.08026525198938993,0.01214070071594924
0.03487727474814178,0.0806631299734748,0.012120884043065333
0.03520031472796679,0.08124668435013263,0.011885505929813314
0.0355263467657814,0.08143236074270557,0.011810251950136325
0.03585539857459817,0.08246684350132626,0.012478094389594959
0.0361874981241128,0.08281167108753315,0.012498970962856876
0.03652267364308175,0.083315649867374,0.012533105818443965
0.03686095362172158,0.08395225464190982,0.012588373664446099
0.03720236681413066,0.08490716180371352,0.012458657507722187
0.03754694224073337,0.08527851458885942,0.0127886124052283
0.037894709190746674,0.08557029177718833,0.01266696673644581
0.03824569722466999,0.08655172413793104,0.012720454694200918
0.038599936176797675,0.08697612732095492,0.013182457538918441
0.03895745615775501,0.08753315649867374,0.01319463872640519
0.0393182875570577,0.08843501326259946,0.013377749453014868
0.03968246104569482,0.08893899204244032,0.013476640062390265
0.04005000757873611,0.08912466843501327,0.01364093440375589
0.04042095839796306,0.08976127320954908,0.013497593918972643
0.04079534503452449,0.09010610079575596,0.013471418267408657
0.04117319931161679,0.09095490716180371,0.01349136622736954
0.04155455334718875,0.09145888594164456,0.013768029080257631
0.04193943955667186,0.0923076923076923,0.014259059240049127
0.04232789065573549,0.09251989389920424,0.014336045946784169
0.042719939663067766,0.09312997347480105,0.014546975215964583
0.04311561990318229,0.09360742705570291,0.014634844333788881
0.0435149650092505,0.09490716180371353,0.01507083696084048
0.04391800892596086,0.09541114058355438,0.014965295856873072
0.044324785912403956,0.09604774535809019,0.014762490585746333
0.04473533054498463,0.09647214854111405,0.014713477880519712
0.04514967772036102,0.09763925729442971,0.01526496455994573
0.04556786265841064,0.09806366047745357,0.015401400439334002
0.045989920905224385,0.0987002652519894,0.015372643898572892
0.046415888336127774,0.09891246684350133,0.015260354706907977
0.04684580115873045,0.100132625994695,0.01563974856075112
0.04727969591600391,0.10061007957559683,0.015665619710420135
0.047717609489387455,0.10098143236074271,0.01565563591628168
0.048159579101923505,0.10201591511936339,0.015938287488823494
0.04860564232142134,0.10270557029177718,0.015945937349421912
0.04905583706365046,0.10315649867374006,0.01615810675557132
0.04951020159556351,0.10404916339563061,0.01572887839362916
0.04996877453854884,0.10461538461538462,0.015494086976657986
0.050431594871713586,0.10541114058355439,0.014970074903177857
0.0508987019351968,0.10594164456233421,0.015209939599607362
0.05137013543351344,0.106657824933687,0.015559666524271092
0.05184593543892913,0.10750663129973474,0.015296479147793128
0.05232614239486662,0.10790450928381963,0.01523541174189835
0.05281079711934331,0.10856763925729444,0.01562914801827284
0.05329994080844088,0.10880636604774536,0.015558335031044231
0.05379361503980703,0.10946949602122016,0.01555393778162211
0.05429186177618943,0.11098143236074269,0.015890146435182637
0.05479472336900287,0.1119098143236074,0.016098001215081464
0.055302242561929005,0.1126259946949602,0.01585567047911806
0.055814462494549605,0.11315649867374004,0.01587587262255093
0.05633142670601358,0.1142970822281167,0.015340572342063248
0.05685317913873753,0.11511936339522544,0.014971537038738618
0.05737976414214134,0.11625994694960211,0.0150299318324275
0.05791122647641758,0.11761273209549072,0.014985733217272274
0.058447611316336315,0.11827586206896552,0.01502753901158472
0.05898896425508499,0.11893899204244032,0.014643255233615106
0.0595353313081437,0.11941644562334217,0.014405676838859361
0.06008675891719687,0.12021220159151194,0.014598126895955644
0.060643293954080614,0.12111405835543768,0.014958059095122286
0.061204983724766966,0.1222281167108753,0.014830830984033025
0.061771875973384946,0.12286472148541114,0.014941639304068513
0.06234401888627864,0.12381962864721485,0.0149248871735618
0.06292146109610344,0.12442970822281167,0.014719533728093884
0.06350425168595962,0.12496021220159152,0.014849610913522635
0.0640924401935645,0.1256233421750663,0.01502272620721172
0.06468607661546327,0.12647214854111408,0.01498187235364705
0.06528521141127848,0.12753315649867375,0.0152584847584525
0.0658898955079995,0.12827586206896552,0.015144523302989057
0.06650018030431118,0.1292838196286472,0.014935568827843514
0.0671161176749628,0.1306366047745358,0.014796237938855837
0.06773775997517752,0.13159151193633953,0.014851716576769078
0.06836516004510239,0.13217506631299739,0.014936537129496311
0.06899837121430018,0.13352785145888593,0.01483578508243063
0.06963744730628223,0.13437665782493366,0.01490255667867083
0.07028244264308345,0.1347214854111406,0.014847504951652431
0.07093341204987996,0.13607427055702917,0.015604093167942326
0.07159041085964889,0.13652519893899207,0.01568108202938887
0.07225349491787214,0.13750663129973476,0.015880303799462172
0.07292272058728312,0.13827586206896553,0.016142907641566746
0.07359814475265763,0.13907161803713525,0.016568780083743812
0.07427982482564918,0.139946949602122,0.016623962909471556
0.07496781874966876,0.14034482758620687,0.016702429108162237
0.07566218500481055,0.14145888594164455,0.01653761007727419
0.07636298261282241,0.14209549071618036,0.016890278990418707
0.07707027114212295,0.14310344827586208,0.016913960183621003
0.0777841107128649,0.1440583554376658,0.016906193448547647
0.07850456200204509,0.1446684350132626,0.017144847543338317
0.07923168624866253,0.1455968169761273,0.0174065183101415
0.07996554525892346,0.14647214854111407,0.017899127025015685
0.080706201411495,0.14774535809018569,0.01807826312605903
0.08145371766280746,0.14867374005305042,0.01854878837612776
0.0822081575524054,0.14904509283819628,0.018692874778347926
0.08296958520834907,0.15015915119363393,0.019009294095809166
0.0837380653526649,0.1510610079575597,0.01952612202804753
0.08451366330684713,0.15193633952254643,0.019160588222277692
0.08529644499741025,0.15326259946949602,0.01949749478663419
0.08608647696149245,0.1546419098143236,0.019587980910412715
0.08688382635251184,0.15615384615384617,0.019451430749407788
0.08768856094587427,0.1570291777188329,0.019451008744745594
0.08850074914473438,0.15835543766578247,0.019667242068516454
0.08932045998580969,0.1597082228116711,0.019963705016964643
0.09014776314524918,0.16082228116710878,0.019780223409830693
0.09098272894455559,0.1620424403183024,0.02006136411385236
0.09182542835656282,0.16350132625994698,0.01994244984393271
0.09267593301146883,0.16474801061007957,0.019648332105280785
0.09353431520292387,0.16580901856763924,0.019412970624053574
0.09440064789417603,0.16657824933687,0.019235596007975666
0.0952750047242729,0.1676127320954907,0.01945078769103041
0.09615746001432096,0.16875331564986737,0.018981040598901752
0.09704808877380307,0.16984084880636605,0.01865041965451553
0.09794696670695395,0.17159151193633954,0.019224802676141697
0.09885417021919574,0.17246684350132627,0.019155283417226405
0.09976977642363201,0.1740318302387268,0.019832876248330862
0.1006938631476027,0.17522546419098145,0.019741116833574022
0.10162650893929952,0.17671087533156496,0.019714804420585777
0.10256779307444219,0.1780551877955079,0.01959395399207444
0.10351779556301763,0.17976127320954907,0.019810632303662153
0.10447659715608042,0.18047745358090186,0.01980121843716097
0.10544427935261684,0.18185676392572944,0.020560860238360217
0.10642092440647247,0.18323607427055705,0.020915436605583048
0.10740661533334334,0.18381962864721485,0.02079255284882445
0.10840143591783309,0.18519893899204246,0.020555764675939395
0.10940547072057424,0.18655172413793103,0.02132894675542516
0.11041880508541602,0.18851458885941647,0.021659557024707923
0.11144152514667881,0.18960212201591514,0.021659827721911523
0.1124737178364752,0.19127320954907162,0.021337155369455796
0.1135154708920999,0.19228116710875331,0.021647426317227
0.11456687286348714,0.19387267904509284,0.02170152882684264
0.11562801312073753,0.19450928381962862,0.02169634083999146
0.11669898186171475,0.19578249336870027,0.021973956800435783
0.11777987011971193,0.19713527851458884,0.02223508630826323
0.11887076977119033,0.19835543766578248,0.022087986883057867
0.11997177354358843,0.19933687002652517,0.022177861788409057
0.12108297502320395,0.20045092838196288,0.0219556627251103
0.12220446866314887,0.20225464190981435,0.02224438390822586
0.1233363497913776,0.20368700265251988,0.02228132499628283
0.12447871461879062,0.20549071618037135,0.02267039991859293
0.125631660247412,0.206631299734748,0.02276158148145583
0.1267952846786434,0.20840848806366047,0.023217942989736038
0.12796968682159415,0.2091246684350133,0.023138732432524532
0.1291549665014884,0.21031830238726784,0.023061995707342145
0.1303512244681509,0.21214854111405831,0.022894728129448916
0.1315585624045704,0.21318302387267907,0.023111637186131167
0.1327770829355429,0.21498673740053054,0.022475486972699823
0.13400688963639507,0.21644562334217507,0.022584700775063794
0.13524808704178753,0.2179045092838196,0.022263353720206696
0.1365007806546014,0.21907161803713526,0.02213771131431499
0.13776507695490536,0.22058355437665783,0.022476513044572308
0.13904108340900698,0.22241379310344828,0.022401276899927717
0.1403289084785873,0.2236870026525199,0.0226172324613946
0.14162866162991988,0.22538461538461543,0.022568096927689425
0.1429404533431761,0.22689655172413792,0.022568495285979172
0.14426439512181574,0.22848806366047744,0.022824073558383083
0.14560059950206486,0.23007957559681702,0.022822018366217774
0.14694918006248173,0.23153846153846153,0.022741463183844454
0.14831025143361043,0.23342175066313003,0.02254555224491244
0.14968392930772556,0.23506631299734745,0.022305994335964835
0.1510703304486654,0.23689655172413793,0.021704410505922894
0.1524695727017573,0.23862068965517244,0.021687385041122994
0.15388177500383463,0.24031830238726787,0.021598093353657585
0.155307057393346,0.24177718832891246,0.02121546146056393
0.1567455410205595,0.24315649867374006,0.02170606729816189
0.15819734815786,0.2446419098143236,0.02214992645204876
0.1596626022101425,0.24599469496021223,0.02200088969871413
0.161141427725302,0.24753315649867372,0.02234871100584858
0.16263395040481923,0.24883289124668434,0.0227277085911775
0.16414029711444664,0.250079575596817,0.02320640793867848
0.16566059589499135,0.2520689655172414,0.023564520561275754
0.16719497597319902,0.25397877984084877,0.023784508230737442
0.16874356777273758,0.25580901856763927,0.023325825531021784
0.17030650292528443,0.2576657824933687,0.023279529042103883
0.17188391428171457,0.2597877984084881,0.022677347347618417
0.17347593592339308,0.2615915119363395,0.022869787996108705
0.17508270317357252,0.263448275862069,0.02310546320980723
0.17670435260889467,0.2652785145888595,0.023289349570959416
0.1783410220710008,0.26724137931034486,0.0231394250326843
0.17999285067824763,0.2687533156498674,0.02318112865641153
0.18165997883753268,0.2706896551724138,0.023024269942422213
0.18334254825622906,0.2727586206896551,0.023322088321670945
0.18504070195423022,0.27424403183023877,0.023480902895355982
0.1867545842761076,0.27602122015915126,0.023472827822975037
0.18848434090337954,0.2781167108753315,0.023414822112178005
0.1902301188668944,0.28068965517241384,0.024220797443409166
0.1919920665593285,0.28249336870026526,0.024508352421689503
0.1937703337477989,0.2846153846153846,0.02454214079410979
0.19556507158659492,0.28687002652519894,0.02503483256578626
0.19737643263002555,0.28907161803713527,0.025091772679414828
0.19920457084538692,0.29137931034482756,0.025117447768979003
0.2010496416260499,0.2924933687002652,0.02518328270980676
0.2029118018046678,0.2942970822281167,0.025507518522540087
0.20479120966650854,0.2973740053050398,0.02544313711121122
0.2066880249629082,0.2994694960212202,0.0254654189702924
0.20860240892485027,0.3019363395225464,0.026226150973084852
0.2105345242766706,0.30429708222811674,0.026017481006132603
0.21248453524988828,0.30676392572944294,0.025989356290895018
0.21445260759716675,0.30816976127320955,0.026290681523257746
0.21643890860640203,0.31029177718832884,0.026280569562153668
0.21844360711494262,0.31236074270557024,0.026569135436006978
0.22046687352394098,0.3143766578249337,0.025935924228442965
0.22250887981283693,0.3160742705570292,0.02567277524555455
0.2245697995539774,0.3185411140583555,0.025650003001746545
0.22664980792736927,0.3202917771883289,0.025618225174757595
0.22874908173557018,0.32297082228116714,0.025011073166796755
0.23086779941871696,0.3251989389920424,0.024588921413416398
0.23300614106969247,0.3269496021220159,0.024831326658317523
0.23516428844943485,0.32999999999999996,0.024315071133842337
0.23734242500238661,0.33265251989389916,0.024829201470954677
0.23954073587208768,0.3348806366047746,0.02472027422849109
0.24175940791691308,0.3373209549071618,0.024336153281485366
0.243998629725955,0.33986737400530503,0.024286310815670547
0.24625859163505467,0.3427586206896552,0.024578045707080033
0.24853948574297985,0.3454111405835544,0.023947487334327246
0.25084150592775384,0.3475066312997347,0.02420131074038563
0.25316484786313553,0.34981432360742704,0.02416780602484038
0.2555097090352507,0.35196286472148547,0.023733902556712472
0.25787628875938007,0.3542705570291777,0.023884203263543957
0.26026478819690047,0.3563395225464191,0.023503115827756844
0.26267541037238357,0.3592042440318302,0.0234986582868931
0.2651083601908539,0.3616445623342175,0.023170806787497767
0.26756384445520454,0.36427055702917766,0.02349940681364334
0.27004207188377727,0.3671352785145888,0.023689393661199175
0.2725432531281028,0.37021220159151197,0.023742662617731156
0.27506760079080644,0.3742175066312997,0.02333641383232728
0.2776153294436801,0.3772944297082228,0.023474493013675813
0.28018665564591955,0.3805305039787798,0.02330805587211385
0.2827817979625341,0.38315649867374,0.023365021774670924
0.28540097698292377,0.3855702917771883,0.023633474273596165
0.28804441533962977,0.38840848806366046,0.02272000238206301
0.29071233772725785,0.3912732095490716,0.02250406034652093
0.2934049709215787,0.3948275862068965,0.022383122521881637
0.29612254379880343,0.3975596816976127,0.02190923628501271
0.29886528735503826,0.40057618390791766,0.022171311073379812
0.30163343472591975,0.40416864851237977,0.022178086391977724
0.3044272212064303,0.40644562334217504,0.02169201656979085
0.30724688427090036,0.4092572944297082,0.022161006038342538
0.31009266359319265,0.4121750663129974,0.02276242293552191
0.312964801067075,0.41522546419098144,0.022943641183219794
0.3158635408267819,0.4186206896551724,0.022476026101049217
0.3187891292677646,0.4211140583554377,0.022346752028690967
0.32174181506763716,0.42424403183023884,0.022246826300239636
0.3247218492073129,0.4275331564986738,0.022433551858504354
0.3277294849923382,0.43002652519893897,0.022545829641572507
0.33076497807442423,0.4322811671087533,0.022209493438923755
0.3338285864731761,0.43522546419098146,0.021990440451058132
0.3369205705980267,0.43819628647214853,0.02155932895367381
0.34004119327037063,0.44151193633952246,0.02192580424708466
0.34319071974590426,0.44411140583554365,0.021550642698841653
0.34636941773717345,0.44755968169761273,0.021329679795828976
0.3495775574363275,0.45076923076923076,0.021308099535699333
0.3528154115380883,0.4542440318302387,0.02136564114617482
0.3560832552629278,0.45729442970822276,0.021496505924373435
0.3593813663804626,0.4605305039787798,0.021296576227717565
0.36271002523306484,0.46413793103448275,0.02242936971934797
0.36606951475969024,0.4675066312997348,0.02246574565208846
0.36946012051993027,0.47127320954907165,0.022677985094229757
0.37288213071828336,0.4741379310344828,0.023093093378976404
0.3763358362286533,0.4775596816976127,0.02298891382348817
0.37982153061907364,0.48074270557029186,0.02364041976060245
0.3833395101766601,0.4838992042440318,0.02306287704626964
0.38689007393279756,0.4871352785145889,0.02353936017509394
0.390473523688556,0.4905570291777188,0.024014446269955112
0.39409016404034475,0.4937400530503978,0.024811799576214398
0.39774030240580366,0.4977453580901857,0.025266402626163895
0.4014242490499322,0.5011140583554378,0.02495023624462598
0.40514231711146476,0.5053050397877983,0.024940270402764173
0.408894822629486,0.5091777188328912,0.02441413662598947
0.4126820845702952,0.5129442970822281,0.024046522932566608
0.4165044248545185,0.5157824933687003,0.02412262318110855
0.4203621683844714,0.5203978779840849,0.0248295163250047
0.4242556430717777,0.5246684350132627,0.024357650470056662
0.42818517986524113,0.5285411140583555,0.02480990904295564
0.4321511127789762,0.5327851458885942,0.024661049951602832
0.4361537789208006,0.5374005305039787,0.024950925558166453
0.44019351852088745,0.5413793103448276,0.025248063553443653
0.4442706749606883,0.5456498673740053,0.025475685709948376
0.4483855948021186,0.5504509283819627,0.025270285396786673
0.45253862781701665,0.5541909814323607,0.025163096727051786
0.4567301270168747,0.5570026525198939,0.02481786406486779
0.46096044868284336,0.5612997347480106,0.024606226763798224
0.46522995239601894,0.5653846153846153,0.024396534800909357
0.4695390010680058,0.5706896551724138,0.023991664052870728
0.4738879609717651,0.5747745358090185,0.024485199634740565
0.4782772017727485,0.5794164456233422,0.024031368304160937
0.4827070965603183,0.583236074270557,0.023522266980921684
0.4871780218794631,0.5877188328912467,0.023004840146631955
0.4916903577628026,0.5924668435013263,0.022885643502280967
0.4962444877628913,0.5966047745358091,0.022958492275742093
0.5008407989848213,0.6011671087533157,0.022809683324522042
0.5054796821191241,0.6050663129973475,0.02310568313318667
0.5101615314749833,0.6092838196286471,0.022932667000271054
0.5148867450137492,0.6142705570291777,0.02270546011415187
0.5196557243827657,0.6182758620689656,0.02297028795929534
0.5244688749495119,0.6227320954907162,0.022394924541646717
0.5293266058360562,0.6277984084880637,0.022829758626017042
0.5342293299538352,0.6322811671087534,0.023036422210813156
0.53917746403875,0.637002652519894,0.02312015963793205
0.5441714286865893,0.6411936339522546,0.02321053427238297
0.5492116483887789,0.6469761273209549,0.022647767222682247
0.5542985515684669,0.653023872679045,0.022475904363520045
0.5594325706169377,0.6579840848806366,0.022510920199673892
0.5646141419303667,0.6622015915119362,0.021838990968362275
0.5698437059469142,0.6665782493368699,0.021128597038010746
0.5751217071841613,0.6722281167108752,0.019728381094256613
0.5804485942768978,0.6775596816976128,0.019156670969635768
0.5858248200152536,0.683103448275862,0.018161982755478357
0.5912508413831875,0.6889655172413793,0.01835940664666673
0.5967271195973316,0.6935013262599471,0.01864547283815085
0.6022541201461928,0.6993103448275861,0.01935762099549348
0.6078323128297229,0.7039257294429708,0.019935235569385763
0.6134621717992506,0.7092307692307692,0.019786447212811555
0.6191441755977841,0.7155702917771883,0.019248617183938308
0.6248788072006894,0.7201591511936339,0.01855584653507763
0.6306665540567405,0.7256763925729443,0.0179845282659103
0.6365079081295572,0.7314854111405835,0.01838955055916256
0.642403365939419,0.7370557029177719,0.01811155138428331
0.6483534286054721,0.7428381962864722,0.01802510390849025
0.6543586018883236,0.7484880636604775,0.017828669980190694
0.6604193962330305,0.7541644562334218,0.017318424966738643
0.6665363268124913,0.7605835543766578,0.017462008523444903
0.6727099135712337,0.7658355437665781,0.017432704793760728
0.6789406812696106,0.7716445623342175,0.017745007853659185
0.6852291595284065,0.7780636604774535,0.017503080849951523
0.6915758828738525,0.7835278514588859,0.017190043504589324
0.697981390783066,0.7894164456233422,0.01637724296707082
0.7044462277299037,0.7948806366047745,0.015598606271832776
0.7109709432312431,0.8015649867374007,0.014933605861602499
0.7175560918936928,0.8070822281167107,0.014894607129678938
0.7242022334607315,0.8120159151193634,0.015051761734791062
0.730909932860291,0.8185411140583556,0.015715642521148928
0.737679760252773,0.8245092838196285,0.015275075750143752
0.7445122910795136,0.8294694960212201,0.014833281888445713
0.751408106111697,0.8353580901856764,0.015323031920496038
0.7583677914997191,0.8409814323607427,0.015472401149166995
0.7653919388230148,0.8458885941644564,0.015450027106070182
0.77248114514034,0.8526790450928381,0.017021748307979763
0.7796360130405229,0.8571618037135277,0.016709822711153136
0.7868571506936851,0.8631830238726792,0.016494418166456613
0.794145171902934,0.8694164456233422,0.015932817549213975
0.8015006961565405,0.8755702917771883,0.014945118249611013
0.8089243486805938,0.8811671087533156,0.014331791878570397
0.8164167604921464,0.8866578249336869,0.013926810057296912
0.823978568452852,0.8932891246684351,0.013508507172672442
0.8316104153230962,0.8989124668435015,0.012736055234530155
0.8393129498166364,0.9059151193633953,0.01267057664455183
0.8470868266557402,0.9112732095490716,0.012794112883936509
0.8549327066268376,0.9177453580901858,0.011721517124487081
0.8628512566366896,0.923368700265252,0.011086736384786411
0.8708431497690724,0.9292572944297083,0.010534693874261872
0.8789090653419954,0.9348275862068964,0.010347509986476289
0.8870496889654403,0.9412201591511936,0.010121525313713103
0.8952657125996392,0.9467374005305039,0.009580783705155423
0.9035578346138929,0.9523607427055703,0.009187066887925782
0.9119267598459299,0.957002652519894,0.008014776126489005
0.9203731996618221,0.9623076923076923,0.00750709472137543
0.9288978720164498,0.9668169761273209,0.006755049277527309
0.9375015015145289,0.9711936339522547,0.006171757625899732
0.9461848194722002,0.976949602122016,0.005964664786042979
0.9549485639791966,0.9812466843501326,0.004795855730048506
0.9637934799615786,0.9853580901856762,0.003912004748246206
0.9727203192450538,0.9893633952254642,0.0030047585923404915
0.9817298406188841,0.9937931034482761,0.002319838896354745
0.9908228099003797,0.996710875331565,0.0019818108896370403
1.0,1.0,0.0


==> data_2/github/graphsage-128/roc_g-base-MIA_mean.csv <==
fpr,tpr_mean,tpr_std
0.0001,0.0,0.0
0.00010092621909870473,0.0016710875331564987,0.0012126397295132583
0.00010186101701559753,0.0016710875331564987,0.0012126397295132583
0.00010280447320933097,0.0016710875331564987,0.0012126397295132583
0.00010375666787451859,0.0016710875331564987,0.0012126397295132583
0.00010471768194855202,0.0016710875331564987,0.0012126397295132583
0.0001056875971184804,0.0016710875331564987,0.0012126397295132583
0.00010666649582795387,0.0016710875331564987,0.0012126397295132583
0.00010765446128423159,0.0016710875331564987,0.0012126397295132583
0.00010865157746525384,0.0016710875331564987,0.0012126397295132583
0.00010965792912678099,0.0016710875331564987,0.0012126397295132583
0.00011067360180959734,0.0016710875331564987,0.0012126397295132583
0.00011169868184678226,0.0016710875331564987,0.0012126397295132583
0.00011273325637104872,0.0016710875331564987,0.0012126397295132583
0.00011377741332214914,0.0016710875331564987,0.0012126397295132583
0.00011483124145435111,0.0016710875331564987,0.0012126397295132583
0.00011589483034398106,0.0016710875331564987,0.0012126397295132583
0.00011696827039703847,0.0016710875331564987,0.0012126397295132583
0.00011805165285688056,0.0016710875331564987,0.0012126397295132583
0.0001191450698119776,0.0016710875331564987,0.0012126397295132583
0.00012024861420374123,0.0016710875331564987,0.0012126397295132583
0.00012136237983442405,0.0016710875331564987,0.0012126397295132583
0.00012248646137509307,0.0016710875331564987,0.0012126397295132583
0.00012362095437367691,0.0016710875331564987,0.0012126397295132583
0.00012476595526308696,0.0016710875331564987,0.0012126397295132583
0.0001259215613694151,0.0016710875331564987,0.0012126397295132583
0.0001270878709202058,0.0016710875331564987,0.0012126397295132583
0.000128264983052806,0.0016710875331564987,0.0012126397295132583
0.0001294529978227916,0.0016710875331564987,0.0012126397295132583
0.00013065201621247213,0.0016710875331564987,0.0012126397295132583
0.00013186214013947485,0.0016710875331564987,0.0012126397295132583
0.00013308347246540747,0.0016710875331564987,0.0012126397295132583
0.00013431611700460153,0.0016710875331564987,0.0012126397295132583
0.0001355601785329369,0.0016710875331564987,0.0012126397295132583
0.0001368157627967472,0.0016710875331564987,0.0012126397295132583
0.00013808297652180923,0.0016710875331564987,0.0012126397295132583
0.0001393619274224142,0.0016710875331564987,0.0012126397295132583
0.00014065272421052364,0.0016710875331564987,0.0012126397295132583
0.00014195547660501016,0.0016710875331564987,0.0012126397295132583
0.0001432702953409831,0.0016710875331564987,0.0012126397295132583
0.00014459729217920195,0.0016710875331564987,0.0012126397295132583
0.00014593657991557562,0.0016710875331564987,0.0012126397295132583
0.00014728827239075018,0.0016710875331564987,0.0012126397295132583
0.0001486524844997857,0.0016710875331564987,0.0012126397295132583
0.00015002933220192182,0.0016710875331564987,0.0012126397295132583
0.0001514189325304352,0.0016710875331564987,0.0012126397295132583
0.00015282140360258693,0.0016710875331564987,0.0012126397295132583
0.0001542368646296629,0.0016710875331564987,0.0012126397295132583
0.00015566543592710622,0.0016710875331564987,0.0012126397295132583
0.00015710723892474503,0.0016710875331564987,0.0012126397295132583
0.00015856239617711372,0.0016710875331564987,0.0012126397295132583
0.00016003103137387001,0.0016710875331564987,0.0012126397295132583
0.00016151326935030913,0.0016710875331564987,0.0012126397295132583
0.0001630092360979741,0.0016710875331564987,0.0012126397295132583
0.00016451905877536624,0.0016710875331564987,0.0012126397295132583
0.00016604286571875296,0.0016710875331564987,0.0012126397295132583
0.0001675807864530767,0.0016710875331564987,0.0012126397295132583
0.00016913295170296487,0.0016710875331564987,0.0012126397295132583
0.0001706994934038408,0.0016710875331564987,0.0012126397295132583
0.0001722805447131394,0.0016710875331564987,0.0012126397295132583
0.00017387624002162505,0.0016710875331564987,0.0012126397295132583
0.00017548671496481503,0.0016710875331564987,0.0012126397295132583
0.00017711210643450888,0.0016710875331564987,0.0012126397295132583
0.00017875255259042355,0.0016710875331564987,0.0012126397295132583
0.00018040819287193827,0.0016710875331564987,0.0012126397295132583
0.00018207916800994624,0.0016710875331564987,0.0012126397295132583
0.00018376562003881704,0.0016710875331564987,0.0012126397295132583
0.00018546769230846994,0.0016710875331564987,0.0012126397295132583
0.00018718552949655793,0.0016710875331564987,0.0012126397295132583
0.00018891927762076664,0.0016710875331564987,0.0012126397295132583
0.0001906690840512252,0.0016710875331564987,0.0012126397295132583
0.00019243509752303302,0.0016710875331564987,0.0012126397295132583
0.00019421746814890265,0.0016710875331564987,0.0012126397295132583
0.00019601634743191858,0.0016710875331564987,0.0012126397295132583
0.00019783188827841644,0.0016710875331564987,0.0012126397295132583
0.00019966424501097934,0.0016710875331564987,0.0012126397295132583
0.00020151357338155586,0.0016710875331564987,0.0012126397295132583
0.0002033800305846982,0.0016710875331564987,0.0012126397295132583
0.00020526377527092522,0.0016710875331564987,0.0012126397295132583
0.0002071649675602069,0.0016710875331564987,0.0012126397295132583
0.000209083769055575,0.0016710875331564987,0.0012126397295132583
0.00021102034285685965,0.0016710875331564987,0.0012126397295132583
0.0002129748535745521,0.0016710875331564987,0.0012126397295132583
0.00021494746734379805,0.0016710875331564987,0.0012126397295132583
0.00021693835183851843,0.0016710875331564987,0.0012126397295132583
0.00021894767628566206,0.0016710875331564987,0.0012126397295132583
0.00022097561147959031,0.0016710875331564987,0.0012126397295132583
0.00022302232979659386,0.0016710875331564987,0.0012126397295132583
0.00022508800520954617,0.0016710875331564987,0.0012126397295132583
0.0002271728133026905,0.0016710875331564987,0.0012126397295132583
0.00022927693128656486,0.0016710875331564987,0.0012126397295132583
0.0002314005380130654,0.0016710875331564987,0.0012126397295132583
0.00023354381399064793,0.0016710875331564987,0.0012126397295132583
0.00023570694139967278,0.0016710875331564987,0.0012126397295132583
0.00023789010410788934,0.0016710875331564987,0.0012126397295132583
0.00024009348768606518,0.0016710875331564987,0.0012126397295132583
0.00024231727942376007,0.0016710875331564987,0.0012126397295132583
0.00024456166834524467,0.0016710875331564987,0.0012126397295132583
0.00024682684522556923,0.0016710875331564987,0.0012126397295132583
0.00024911300260677886,0.0016710875331564987,0.0012126397295132583
0.0002514203348142797,0.0016710875331564987,0.0012126397295132583
0.00025374903797335715,0.0016710875331564987,0.0012126397295132583
0.00025609931002584595,0.0016710875331564987,0.0012126397295132583
0.00025847135074695635,0.0016710875331564987,0.0012126397295132583
0.0002608653617622548,0.0016710875331564987,0.0012126397295132583
0.000263281546564802,0.0016710875331564987,0.0012126397295132583
0.00026572011053245065,0.003076923076923077,0.0012763984037219161
0.00026818126094530154,0.003076923076923077,0.0012763984037219161
0.0002706652070033241,0.003076923076923077,0.0012763984037219161
0.0002731721598441376,0.003076923076923077,0.0012763984037219161
0.0002757023325609583,0.003076923076923077,0.0012763984037219161
0.0002782559402207126,0.003076923076923077,0.0012763984037219161
0.00028083319988231727,0.003076923076923077,0.0012763984037219161
0.0002834343306151309,0.003076923076923077,0.0012763984037219161
0.0002860595535175742,0.003076923076923077,0.0012763984037219161
0.00028870909173592344,0.003076923076923077,0.0012763984037219161
0.00029138317048327885,0.003076923076923077,0.0012763984037219161
0.00029408201705870637,0.003076923076923077,0.0012763984037219161
0.00029680586086656025,0.003076923076923077,0.0012763984037219161
0.00029955493343598134,0.003076923076923077,0.0012763984037219161
0.0003023294684405776,0.003076923076923077,0.0012763984037219161
0.00030512970171828706,0.003076923076923077,0.0012763984037219161
0.00030795587129142264,0.003076923076923077,0.0012763984037219161
0.00031080821738690636,0.003076923076923077,0.0012763984037219161
0.00031368698245668765,0.003076923076923077,0.0012763984037219161
0.00031659241119835204,0.003076923076923077,0.0012763984037219161
0.00031952475057592136,0.003076923076923077,0.0012763984037219161
0.0003224842498408442,0.003076923076923077,0.0012763984037219161
0.0003254711605531848,0.003076923076923077,0.0012763984037219161
0.00032848573660300434,0.003076923076923077,0.0012763984037219161
0.0003315282342319423,0.003076923076923077,0.0012763984037219161
0.00033459891205499747,0.003076923076923077,0.0012763984037219161
0.0003376980310825091,0.003076923076923077,0.0012763984037219161
0.0003408258547423452,0.003076923076923077,0.0012763984037219161
0.00034398264890229247,0.003076923076923077,0.0012763984037219161
0.00034716868189265597,0.003076923076923077,0.0012763984037219161
0.00035038422452906756,0.003076923076923077,0.0012763984037219161
0.00035362955013550426,0.003076923076923077,0.0012763984037219161
0.000356904934567523,0.003076923076923077,0.0012763984037219161
0.000360210656235707,0.003076923076923077,0.0012763984037219161
0.00036354699612933176,0.003076923076923077,0.0012763984037219161
0.00036691423784024937,0.003076923076923077,0.0012763984037219161
0.0003703126675869927,0.003076923076923077,0.0012763984037219161
0.0003737425742391064,0.003076923076923077,0.0012763984037219161
0.00037720424934169976,0.003076923076923077,0.0012763984037219161
0.0003806979871402284,0.003076923076923077,0.0012763984037219161
0.0003842240846055061,0.003076923076923077,0.0012763984037219161
0.00038778284145894574,0.003076923076923077,0.0012763984037219161
0.0003913745601980384,0.003076923076923077,0.0012763984037219161
0.0003949995461220643,0.003076923076923077,0.0012763984037219161
0.00039865810735804387,0.003076923076923077,0.0012763984037219161
0.0004023505548869293,0.003076923076923077,0.0012763984037219161
0.00040607720257003656,0.003076923076923077,0.0012763984037219161
0.0004098383671757261,0.003076923076923077,0.0012763984037219161
0.0004136343684063274,0.003076923076923077,0.0012763984037219161
0.0004174655289253135,0.003076923076923077,0.0012763984037219161
0.0004213321743847289,0.003076923076923077,0.0012763984037219161
0.0004252346334528682,0.003076923076923077,0.0012763984037219161
0.00042917323784221574,0.003076923076923077,0.0012763984037219161
0.0004331483223376398,0.003076923076923077,0.0012763984037219161
0.0004371602248248502,0.003076923076923077,0.0012763984037219161
0.000441209286319119,0.003076923076923077,0.0012763984037219161
0.0004452958509942655,0.003076923076923077,0.0012763984037219161
0.00044942026621191424,0.003076923076923077,0.0012763984037219161
0.0004535828825510186,0.003076923076923077,0.0012763984037219161
0.00045778405383766163,0.003076923076923077,0.0012763984037219161
0.0004620241371751313,0.003076923076923077,0.0012763984037219161
0.0004663034929742731,0.003076923076923077,0.0012763984037219161
0.00047062248498412813,0.003076923076923077,0.0012763984037219161
0.00047498148032285,0.003076923076923077,0.0012763984037219161
0.0004793808495089107,0.003076923076923077,0.0012763984037219161
0.00048382096649259574,0.003076923076923077,0.0012763984037219161
0.000488302208687788,0.003076923076923077,0.0012763984037219161
0.0004928249570040513,0.003076923076923077,0.0012763984037219161
0.0004973895958790063,0.003076923076923077,0.0012763984037219161
0.000501996513311008,0.003076923076923077,0.0012763984037219161
0.0005066461008921268,0.003076923076923077,0.0012763984037219161
0.0005113387538414326,0.003076923076923077,0.0012763984037219161
0.0005160748710385908,0.003076923076923077,0.0012763984037219161
0.000520854855057766,0.003076923076923077,0.0012763984037219161
0.0005256791122018419,0.003076923076923077,0.0012763984037219161
0.0005305480525369575,0.004084880636604775,0.0009120280783892221
0.0005354620899273607,0.004084880636604775,0.0009120280783892221
0.0005404216420705915,0.004084880636604775,0.0009120280783892221
0.0005454271305329836,0.004084880636604775,0.0009120280783892221
0.0005504789807854967,0.004084880636604775,0.0009120280783892221
0.0005555776222398878,0.004084880636604775,0.0009120280783892221
0.0005607234882852032,0.004084880636604775,0.0009120280783892221
0.0005659170163246243,0.004084880636604775,0.0009120280783892221
0.0005711586478126435,0.004084880636604775,0.0009120280783892221
0.0005764488282925873,0.004084880636604775,0.0009120280783892221
0.0005817880074344935,0.004084880636604775,0.0009120280783892221
0.0005871766390733255,0.004084880636604775,0.0009120280783892221
0.0005926151812475553,0.004084880636604775,0.0009120280783892221
0.0005981040962380944,0.004084880636604775,0.0009120280783892221
0.0006036438506075864,0.004084880636604775,0.0009120280783892221
0.0006092349152400712,0.004084880636604775,0.0009120280783892221
0.0006148777653810023,0.004084880636604775,0.0009120280783892221
0.0006205728806776501,0.004084880636604775,0.0009120280783892221
0.0006263207452198692,0.004084880636604775,0.0009120280783892221
0.0006321218475812448,0.004084880636604775,0.0009120280783892221
0.0006379766808606282,0.004084880636604775,0.0009120280783892221
0.000643885742724042,0.004084880636604775,0.0009120280783892221
0.0006498495354469888,0.004084880636604775,0.0009120280783892221
0.0006558685659571436,0.004084880636604775,0.0009120280783892221
0.0006619433458774394,0.004084880636604775,0.0009120280783892221
0.0006680743915695614,0.004084880636604775,0.0009120280783892221
0.0006742622241778342,0.004084880636604775,0.0009120280783892221
0.0006805073696735206,0.004084880636604775,0.0009120280783892221
0.0006868103588995307,0.004084880636604775,0.0009120280783892221
0.0006931717276155408,0.004084880636604775,0.0009120280783892221
0.0006995920165435374,0.004084880636604775,0.0009120280783892221
0.0007060717714137773,0.004084880636604775,0.0009120280783892221
0.0007126115430111746,0.004084880636604775,0.0009120280783892221
0.0007192118872221193,0.004084880636604775,0.0009120280783892221
0.0007258733650817253,0.004084880636604775,0.0009120280783892221
0.000732596542821523,0.004084880636604775,0.0009120280783892221
0.0007393819919175866,0.004084880636604775,0.0009120280783892221
0.0007462302891391107,0.004084880636604775,0.0009120280783892221
0.0007531420165974376,0.004084880636604775,0.0009120280783892221
0.0007601177617955331,0.004084880636604775,0.0009120280783892221
0.0007671581176779302,0.004084880636604775,0.0009120280783892221
0.000774263682681127,0.004084880636604775,0.0009120280783892221
0.0007814350607844542,0.004084880636604775,0.0009120280783892221
0.0007886728615614156,0.004084880636604775,0.0009120280783892221
0.0007959777002314986,0.005145888594164457,0.0014592877832557212
0.0008033501977124734,0.005145888594164457,0.0014592877832557212
0.0008107909806731687,0.005145888594164457,0.0014592877832557212
0.000818300681586739,0.005145888594164457,0.0014592877832557212
0.0008258799387844272,0.005145888594164457,0.0014592877832557212
0.0008335293965098195,0.005145888594164457,0.0014592877832557212
0.0008412497049736118,0.005145888594164457,0.0014592877832557212
0.0008490415204088747,0.005145888594164457,0.0014592877832557212
0.0008569055051268347,0.005145888594164457,0.0014592877832557212
0.0008648423275731727,0.005145888594164457,0.0014592877832557212
0.000872852662384838,0.005145888594164457,0.0014592877832557212
0.0008809371904473991,0.005145888594164457,0.0014592877832557212
0.0008890965989529158,0.005145888594164457,0.0014592877832557212
0.000897331581458352,0.005145888594164457,0.0014592877832557212
0.0009056428379445294,0.005145888594164457,0.0014592877832557212
0.0009140310748756232,0.005145888594164457,0.0014592877832557212
0.0009224970052592174,0.005145888594164457,0.0014592877832557212
0.0009310413487069075,0.005145888594164457,0.0014592877832557212
0.000939664831495469,0.005145888594164457,0.0014592877832557212
0.0009483681866285928,0.005145888594164457,0.0014592877832557212
0.0009571521538991865,0.005145888594164457,0.0014592877832557212
0.0009660174799522646,0.005145888594164457,0.0014592877832557212
0.0009749649183484086,0.005145888594164457,0.0014592877832557212
0.0009839952296278227,0.005145888594164457,0.0014592877832557212
0.00099310918137498,0.005145888594164457,0.0014592877832557212
0.0010023075482838654,0.005145888594164457,0.0014592877832557212
0.0010115911122238297,0.005145888594164457,0.0014592877832557212
0.0010209606623060466,0.005145888594164457,0.0014592877832557212
0.0010304169949505876,0.005145888594164457,0.0014592877832557212
0.0010399609139541202,0.005145888594164457,0.0014592877832557212
0.0010495932305582276,0.005145888594164457,0.0014592877832557212
0.00105931476351837,0.005145888594164457,0.0014592877832557212
0.001069126339173476,0.0061273209549071615,0.001898194668003451
0.0010790287915161836,0.0061273209549071615,0.001898194668003451
0.0010890229622637305,0.0061273209549071615,0.001898194668003451
0.0010991097009294972,0.0061273209549071615,0.001898194668003451
0.0011092898648952228,0.0061273209549071615,0.001898194668003451
0.0011195643194838783,0.0061273209549071615,0.001898194668003451
0.0011299339380332217,0.0061273209549071615,0.001898194668003451
0.0011403996019700331,0.0061273209549071615,0.001898194668003451
0.0011509622008850323,0.0061273209549071615,0.001898194668003451
0.0011616226326085018,0.0061273209549071615,0.001898194668003451
0.0011723818032865986,0.0061273209549071615,0.001898194668003451
0.001183240627458378,0.0061273209549071615,0.001898194668003451
0.0011942000281335325,0.0061273209549071615,0.001898194668003451
0.0012052609368708425,0.0061273209549071615,0.001898194668003451
0.001216424293857368,0.0061273209549071615,0.001898194668003451
0.001227691047988359,0.0061273209549071615,0.001898194668003451
0.0012390621569479156,0.0061273209549071615,0.001898194668003451
0.0012505385872903913,0.0061273209549071615,0.001898194668003451
0.0012621213145225473,0.0061273209549071615,0.001898194668003451
0.0012738113231864786,0.0061273209549071615,0.001898194668003451
0.0012856096069432965,0.0061273209549071615,0.001898194668003451
0.0012975171686575868,0.0061273209549071615,0.001898194668003451
0.0013095350204826678,0.0061273209549071615,0.001898194668003451
0.001321664183946605,0.0061273209549071615,0.001898194668003451
0.0013339056900390587,0.007347480106100796,0.0025749033168483734
0.001346260579298911,0.007347480106100796,0.0025749033168483734
0.0013587299019027091,0.007347480106100796,0.0025749033168483734
0.0013713147177539457,0.007347480106100796,0.0025749033168483734
0.0013840160965731315,0.007347480106100796,0.0025749033168483734
0.0013968351179887398,0.007347480106100796,0.0025749033168483734
0.0014097728716289677,0.007347480106100796,0.0025749033168483734
0.001422830457214352,0.007347480106100796,0.0025749033168483734
0.0014360089846512606,0.007347480106100796,0.0025749033168483734
0.0014493095741262166,0.007347480106100796,0.0025749033168483734
0.00146273335620113,0.007347480106100796,0.0025749033168483734
0.001476281471909391,0.007347480106100796,0.0025749033168483734
0.0014899550728528536,0.007347480106100796,0.0025749033168483734
0.0015037553212997384,0.007347480106100796,0.0025749033168483734
0.0015176833902834053,0.007347480106100796,0.0025749033168483734
0.0015317404637020797,0.007347480106100796,0.0025749033168483734
0.0015459277364194785,0.007347480106100796,0.0025749033168483734
0.001560246414366368,0.007347480106100796,0.0025749033168483734
0.0015746977146430868,0.007347480106100796,0.0025749033168483734
0.001589282865622978,0.007347480106100796,0.0025749033168483734
0.00160400310705682,0.008143236074270558,0.0022474356500301524
0.0016188596901781992,0.008143236074270558,0.0022474356500301524
0.0016338538778098604,0.008143236074270558,0.0022474356500301524
0.001648986944471065,0.008143236074270558,0.0022474356500301524
0.0016642601764859037,0.008143236074270558,0.0022474356500301524
0.0016796748720926532,0.008143236074270558,0.0022474356500301524
0.0016952323415541214,0.008143236074270558,0.0022474356500301524
0.0017109339072690134,0.008143236074270558,0.0022474356500301524
0.001726780903884356,0.008143236074270558,0.0022474356500301524
0.0017427746784089192,0.008143236074270558,0.0022474356500301524
0.0017589165903277326,0.008143236074270558,0.0022474356500301524
0.001775208011717636,0.008143236074270558,0.0022474356500301524
0.0017916503273638995,0.008143236074270558,0.0022474356500301524
0.0018082449348779518,0.008143236074270558,0.0022474356500301524
0.0018249932448161524,0.008143236074270558,0.0022474356500301524
0.0018418966807997109,0.008143236074270558,0.0022474356500301524
0.0018589566796356884,0.009416445623342175,0.0023667124340095796
0.0018761746914391195,0.009416445623342175,0.0023667124340095796
0.0018935521797562953,0.009416445623342175,0.0023667124340095796
0.001911090621689138,0.009416445623342175,0.0023667124340095796
0.0019287915080207778,0.009416445623342175,0.0023667124340095796
0.0019466563433422632,0.009416445623342175,0.0023667124340095796
0.0019646866461804444,0.009416445623342175,0.0023667124340095796
0.0019828839491270716,0.009416445623342175,0.0023667124340095796
0.002001249798969037,0.009416445623342175,0.0023667124340095796
0.0020197857568198785,0.009416445623342175,0.0023667124340095796
0.002038493398252464,0.009416445623342175,0.0023667124340095796
0.0020573743134329114,0.009416445623342175,0.0023667124340095796
0.0020764301072557748,0.009416445623342175,0.0023667124340095796
0.002095662399480433,0.009416445623342175,0.0023667124340095796
0.0021150728248687948,0.009416445623342175,0.0023667124340095796
0.0021346630333242455,0.01015915119363395,0.0024215697220391383
0.002154434690031882,0.01015915119363395,0.0024215697220391383
0.00217438947560008,0.01015915119363395,0.0024215697220391383
0.0021945290862033138,0.01015915119363395,0.0024215697220391383
0.0022148552337263594,0.01015915119363395,0.0024215697220391383
0.0022353696459097966,0.01015915119363395,0.0024215697220391383
0.002256074066496859,0.01015915119363395,0.0024215697220391383
0.00227697025538168,0.01015915119363395,0.0024215697220391383
0.002298059988758851,0.01015915119363395,0.0024215697220391383
0.0023193450592744274,0.01015915119363395,0.0024215697220391383
0.0023408272761782944,0.01015915119363395,0.0024215697220391383
0.002362508465477945,0.01015915119363395,0.0024215697220391383
0.0023843904700937206,0.01015915119363395,0.0024215697220391383
0.002406475150015424,0.01076923076923077,0.0024413432156211944
0.0024287643824604504,0.01076923076923077,0.0024413432156211944
0.0024512600620333396,0.01076923076923077,0.0024413432156211944
0.0024739641008868114,0.01076923076923077,0.0024413432156211944
0.0024968784288843266,0.01076923076923077,0.0024413432156211944
0.002520004993764092,0.01076923076923077,0.0024413432156211944
0.002543345761304648,0.01076923076923077,0.0024413432156211944
0.002566902715491952,0.01076923076923077,0.0024413432156211944
0.002590677858688006,0.01076923076923077,0.0024413432156211944
0.002614673211801092,0.01076923076923077,0.0024413432156211944
0.00263889081445751,0.01076923076923077,0.0024413432156211944
0.002663332725174981,0.011352785145888594,0.0025095573438877867
0.0026880010215376074,0.011352785145888594,0.0025095573438877867
0.0027128978003724646,0.011352785145888594,0.0025095573438877867
0.0027380251779278576,0.011352785145888594,0.0025095573438877867
0.00276338529005317,0.011352785145888594,0.0025095573438877867
0.0027889802923804397,0.011352785145888594,0.0025095573438877867
0.002814812360507581,0.011352785145888594,0.0025095573438877867
0.0028408836901833013,0.011352785145888594,0.0025095573438877867
0.00286719649749377,0.011352785145888594,0.0025095573438877867
0.0028937530190509503,0.011352785145888594,0.0025095573438877867
0.002920555512182745,0.011777188328912468,0.0023232063518889468
0.0029476062551248585,0.011777188328912468,0.0023232063518889468
0.0029749075472144406,0.011777188328912468,0.0023232063518889468
0.003002461709085549,0.011777188328912468,0.0023232063518889468
0.003030271082866396,0.011777188328912468,0.0023232063518889468
0.003058338032378432,0.011777188328912468,0.0023232063518889468
0.0030866649433372744,0.011777188328912468,0.0023232063518889468
0.003115254223555488,0.011777188328912468,0.0023232063518889468
0.0031441083031472647,0.011777188328912468,0.0023232063518889468
0.0031732296347349765,0.011777188328912468,0.0023232063518889468
0.00320262069365765,0.012519893899204243,0.0022604422537612434
0.003232283978181381,0.012519893899204243,0.0022604422537612434
0.00326222200971167,0.012519893899204243,0.0022604422537612434
0.003292437333007769,0.012519893899204243,0.0022604422537612434
0.0033229325163989716,0.012519893899204243,0.0022604422537612434
0.0033537101520029287,0.012519893899204243,0.0022604422537612434
0.0033847728559459832,0.012519893899204243,0.0022604422537612434
0.0034161232685855285,0.012519893899204243,0.0022604422537612434
0.0034477640547344642,0.012519893899204243,0.0022604422537612434
0.0034796979038876916,0.012970822281167107,0.002576117464418781
0.003511927530450728,0.012970822281167107,0.002576117464418781
0.0035444556739704356,0.012970822281167107,0.002576117464418781
0.0035772850993678732,0.012970822281167107,0.002576117464418781
0.0036104185971733375,0.012970822281167107,0.002576117464418781
0.0036438589837635444,0.012970822281167107,0.002576117464418781
0.0036776091016010306,0.012970822281167107,0.002576117464418781
0.003711671819475767,0.012970822281167107,0.002576117464418781
0.003746050032748993,0.01350132625994695,0.002898821184822303
0.0037807466635993493,0.01350132625994695,0.002898821184822303
0.0038157646612712484,0.01350132625994695,0.002898821184822303
0.003851107002325569,0.01350132625994695,0.002898821184822303
0.0038867766908926675,0.01350132625994695,0.002898821184822303
0.0039227767589277195,0.01350132625994695,0.002898821184822303
0.0039591102664684585,0.01350132625994695,0.002898821184822303
0.003995780301895269,0.014270557029177715,0.0030160549611797207
0.004032789982193705,0.014270557029177715,0.0030160549611797207
0.004070142453219439,0.014270557029177715,0.0030160549611797207
0.004107840889965647,0.014270557029177715,0.0030160549611797207
0.004145888496832911,0.014270557029177715,0.0030160549611797207
0.004184288507901585,0.014270557029177715,0.0030160549611797207
0.0042230441872066725,0.014270557029177715,0.0030160549611797207
0.0042621588290153245,0.015119363395225465,0.003180566887463298
0.004301635758106795,0.015119363395225465,0.003180566887463298
0.004341478330055093,0.015119363395225465,0.003180566887463298
0.004381689931514195,0.015119363395225465,0.003180566887463298
0.004422273980505897,0.015119363395225465,0.003180566887463298
0.004463233926710397,0.015119363395225465,0.003180566887463298
0.004504573251759458,0.015119363395225465,0.003180566887463298
0.0045462954695324,0.01610079575596817,0.0035257345693806394
0.0045884041264547615,0.01610079575596817,0.0035257345693806394
0.004630902801799737,0.01610079575596817,0.0035257345693806394
0.004673795107992464,0.01610079575596817,0.0035257345693806394
0.004717084690917017,0.01610079575596817,0.0035257345693806394
0.004760775230226368,0.01610079575596817,0.0035257345693806394
0.004804870439655134,0.016657824933687004,0.003773669866053844
0.004849374067335233,0.016657824933687004,0.003773669866053844
0.004894289896114532,0.016657824933687004,0.003773669866053844
0.004939621743878321,0.016657824933687004,0.003773669866053844
0.004985373463873894,0.016657824933687004,0.003773669866053844
0.005031548945038057,0.016657824933687004,0.003773669866053844
0.0050781521123276704,0.01742705570291777,0.003792783978269477
0.005125186927053333,0.01742705570291777,0.003792783978269477
0.0051726573872160194,0.01742705570291777,0.003792783978269477
0.005220567527846975,0.01742705570291777,0.003792783978269477
0.005268921421350677,0.01742705570291777,0.003792783978269477
0.0053177231778509665,0.01830238726790451,0.0038983921635806543
0.0053669769455404765,0.01830238726790451,0.0038983921635806543
0.005416686911033152,0.01830238726790451,0.0038983921635806543
0.00546685729972018,0.01830238726790451,0.0038983921635806543
0.005517492376129128,0.01830238726790451,0.0038983921635806543
0.005568596444286409,0.01830238726790451,0.0038983921635806543
0.005620173848083188,0.01885941644562334,0.004233796233567056
0.005672228971644543,0.01885941644562334,0.004233796233567056
0.005724766239702178,0.01885941644562334,0.004233796233567056
0.005777790117970507,0.01885941644562334,0.004233796233567056
0.005831305113526219,0.01885941644562334,0.004233796233567056
0.00588531577519145,0.019575596816976126,0.004217793931495685
0.0059398266939203566,0.019575596816976126,0.004217793931495685
0.005994842503189409,0.019575596816976126,0.004217793931495685
0.006050367879391224,0.019575596816976126,0.004217793931495685
0.0061064075422320365,0.02015915119363395,0.004691953726409054
0.006162966255132942,0.02015915119363395,0.004691953726409054
0.006220048825634711,0.02015915119363395,0.004691953726409054
0.0062776601058065,0.02015915119363395,0.004691953726409054
0.006335804992658254,0.02015915119363395,0.004691953726409054
0.006394488428556937,0.020981432360742704,0.004578020176911992
0.006453715401646702,0.020981432360742704,0.004578020176911992
0.0065134909462728026,0.020981432360742704,0.004578020176911992
0.006573820143409586,0.020981432360742704,0.004578020176911992
0.006634708121092351,0.02169761273209549,0.004671582145277939
0.006696160054853215,0.02169761273209549,0.004671582145277939
0.00675818116816111,0.02169761273209549,0.004671582145277939
0.006820776732865685,0.02169761273209549,0.004671582145277939
0.0068839520696454964,0.02169761273209549,0.004671582145277939
0.00694771254846024,0.02220159151193634,0.005025107755605736
0.007012063589007177,0.02220159151193634,0.005025107755605736
0.0070770106611818895,0.02220159151193634,0.005025107755605736
0.007142559285543126,0.02220159151193634,0.005025107755605736
0.007208715033782135,0.02283819628647215,0.0051182103278216064
0.007275483529196233,0.02283819628647215,0.0051182103278216064
0.007342870447166758,0.02283819628647215,0.0051182103278216064
0.00741088151564157,0.02283819628647215,0.0051182103278216064
0.007479522515621821,0.023819628647214857,0.005393891939394199
0.007548799281653432,0.023819628647214857,0.005393891939394199
0.007618717702322999,0.023819628647214857,0.005393891939394199
0.007689283720758305,0.023819628647214857,0.005393891939394199
0.007760503335133571,0.02450928381962865,0.0055978714594765045
0.007832382599179196,0.02450928381962865,0.0055978714594765045
0.00790492762269642,0.02450928381962865,0.0055978714594765045
0.007978144572076629,0.025066312997347483,0.005810370912759053
0.00805203967082547,0.025066312997347483,0.005810370912759053
0.008126619200091946,0.025066312997347483,0.005810370912759053
0.008201889499202203,0.025066312997347483,0.005810370912759053
0.008277856966198472,0.025676392572944302,0.005440073363769762
0.008354528058382871,0.025676392572944302,0.005440073363769762
0.008431909292866252,0.025676392572944302,0.005440073363769762
0.008510007247122246,0.02639257294429708,0.005475096348648711
0.00858882855954625,0.02639257294429708,0.005475096348648711
0.008668379930019773,0.02639257294429708,0.005475096348648711
0.008748668120479914,0.02639257294429708,0.005475096348648711
0.008829699955494083,0.026763925729442972,0.00561356049415252
0.008911482322840203,0.026763925729442972,0.00561356049415252
0.008994022174092044,0.026763925729442972,0.00561356049415252
0.009077326525210224,0.02726790450928382,0.005396789856080668
0.00916140245713852,0.02726790450928382,0.005396789856080668
0.009246257116405733,0.02726790450928382,0.005396789856080668
0.009331897715733239,0.027984084880636605,0.005467952430746154
0.009418331534647951,0.027984084880636605,0.005467952430746154
0.009505565920101192,0.027984084880636605,0.005467952430746154
0.009593608287093146,0.028779840848806366,0.005795551950526574
0.009682466119303124,0.028779840848806366,0.005795551950526574
0.009772146969725724,0.028779840848806366,0.005795551950526574
0.009862658461312821,0.029575596816976128,0.005567133119844922
0.009954008287621519,0.029575596816976128,0.005567133119844922
0.010046204213468132,0.029575596816976128,0.005567133119844922
0.010139254075588154,0.02984084880636605,0.005519182251738498
0.01023316578330245,0.02984084880636605,0.005519182251738498
0.010327947319189514,0.02984084880636605,0.005519182251738498
0.010423606739764012,0.030159151193633955,0.005496187924694181
0.01052015217616159,0.030159151193633955,0.005496187924694181
0.010617591834830001,0.030689655172413795,0.005735620666609034
0.010715933998226712,0.030689655172413795,0.005735620666609034
0.010815187025522881,0.030689655172413795,0.005735620666609034
0.01091535935331391,0.031644562334217516,0.006243352950566133
0.01101645949633657,0.031644562334217516,0.006243352950566133
0.01111849604819271,0.031644562334217516,0.006243352950566133
0.011221477682079803,0.03214854111405836,0.006570068023158041
0.011325413151528114,0.03214854111405836,0.006570068023158041
0.011430311291144786,0.03281167108753315,0.006479307351974907
0.011536181017364784,0.03281167108753315,0.006479307351974907
0.011643031329208768,0.03281167108753315,0.006479307351974907
0.011750871309048075,0.03307692307692307,0.006447860676419812
0.011859710123376693,0.03307692307692307,0.006447860676419812
0.011969557023590429,0.03360742705570292,0.006290754764348932
0.01208042134677329,0.03360742705570292,0.006290754764348932
0.012192312516491107,0.03360742705570292,0.006290754764348932
0.012305240043592616,0.034058355437665784,0.006229752292027449
0.012419213527017834,0.034058355437665784,0.006229752292027449
0.012534242654613994,0.03450928381962865,0.006243853791106061
0.012650337203959038,0.03450928381962865,0.006243853791106061
0.012767507043192657,0.03509283819628648,0.006088674384338606
0.01288576213185518,0.03509283819628648,0.006088674384338606
0.013005112521734086,0.03588859416445623,0.006326690897243528
0.013125568357718428,0.03588859416445623,0.006326690897243528
0.013247139878661175,0.03588859416445623,0.006326690897243528
0.013369837418249465,0.036631299734748005,0.0068000342227135056
0.013493671405883065,0.036631299734748005,0.0068000342227135056
0.013618652367560814,0.03687002652519893,0.006882935616632561
0.013744790926775366,0.03687002652519893,0.006882935616632561
0.01387209780541621,0.037453580901856756,0.006835980578376414
0.014000583824680975,0.037453580901856756,0.006835980578376414
0.014130259905995337,0.03811671087533157,0.007116414222361401
0.014261137071941283,0.03811671087533157,0.007116414222361401
0.014393226447194065,0.03838196286472149,0.006999001003861455
0.014526539259467812,0.03838196286472149,0.006999001003861455
0.014661086840469845,0.03872679045092839,0.007155797549177119
0.014796880626863964,0.03872679045092839,0.007155797549177119
0.014933932161242518,0.039204244031830246,0.007174127873003827
0.015072253093107555,0.039204244031830246,0.007174127873003827
0.015211855179861048,0.03957559681697613,0.007301579969526133
0.015352750287804227,0.03957559681697613,0.007301579969526133
0.015494950393146316,0.04018567639257294,0.007537026357264834
0.015638467583022463,0.04018567639257294,0.007537026357264834
0.01578331405652118,0.040716180371352786,0.00724941230312863
0.01592950212572123,0.041352785145888596,0.007257172488604169
0.016077044216738237,0.041352785145888596,0.007257172488604169
0.016225952870780873,0.04175066312997348,0.007334056285798058
0.016376240745216875,0.04175066312997348,0.007334056285798058
0.016527920614648955,0.04217506631299735,0.00725991889850127
0.016681005372000592,0.04217506631299735,0.00725991889850127
0.016835508029612024,0.042838196286472154,0.007659462179010767
0.01699144172034626,0.04315649867374006,0.00765415296292995
0.01714881969870539,0.04315649867374006,0.00765415296292995
0.01730765534195726,0.04374005305039787,0.007945220810030983
0.017467962151272456,0.04374005305039787,0.007945220810030983
0.017629753752872058,0.04442970822281167,0.007806053541458901
0.017793043899185772,0.04509283819628647,0.008305583424097172
0.01795784647002095,0.04509283819628647,0.008305583424097172
0.018124175473742378,0.045464190981432354,0.008516750815593941
0.01829204504846294,0.045464190981432354,0.008516750815593941
0.018461469463245474,0.0456763925729443,0.008414803208020521
0.018632463119315597,0.046047745358090184,0.008384462053782989
0.018805040551285814,0.046047745358090184,0.008384462053782989
0.018979216428391014,0.04631299734748011,0.00836485885801879
0.01915500555573528,0.047055702917771884,0.00856069719000289
0.019332422875550453,0.047055702917771884,0.00856069719000289
0.019511483468466165,0.04758620689655173,0.008641589754669733
0.019692202554791715,0.04782493368700265,0.008690168675880468
0.01987459549580984,0.04782493368700265,0.008690168675880468
0.02005867779508234,0.04822281167108753,0.008974946952118366
0.020244465099768037,0.04862068965517241,0.008893790165204401
0.020431973201952704,0.04901856763925729,0.009029656330314743
0.020621218039991424,0.04901856763925729,0.009029656330314743
0.02081221569986339,0.049628647214854105,0.00943579039332055
0.021004982416539152,0.05031830238726791,0.009928010262964197
0.02119953457536071,0.05031830238726791,0.009928010262964197
0.021395888713434216,0.05063660477453581,0.009899938026972019
0.021594061521035653,0.05103448275862069,0.01000109049911765
0.02179406984302956,0.051432360742705574,0.009857203940437822
0.021995930680300747,0.051432360742705574,0.009857203940437822
0.022199661191199548,0.05188328912466844,0.009878396247292906
0.022405278693000182,0.05246684350132626,0.010241765208117015
0.022612800663372772,0.05270557029177718,0.01030966539221278
0.022822244741868985,0.05326259946949602,0.010742469060427522
0.023033628731421313,0.05326259946949602,0.010742469060427522
0.02324697059985648,0.05355437665782492,0.01084289946034837
0.023462288481422625,0.05368700265251989,0.01078488479408936
0.02367960067833076,0.05408488063660477,0.010988997196479626
0.023898925662310503,0.05445623342175067,0.010926643522720707
0.02412028207618007,0.05445623342175067,0.010926643522720707
0.024343688735431104,0.055225464190981434,0.010579679407511705
0.024569164629827903,0.05559681697612732,0.010521439342607637
0.024796728925021577,0.055941644562334226,0.01066845860877786
0.025026400964179192,0.05649867374005304,0.010843295997705319
0.025258200269627846,0.05694960212201592,0.011131492508421813
0.025492146544514233,0.05740053050397879,0.011080917510130128
0.025728259674479323,0.05740053050397879,0.011080917510130128
0.025966559729348696,0.05777188328912467,0.011183167039608463
0.026207066964838526,0.058063660477453594,0.01113317789587731
0.0264498018242772,0.05872679045092838,0.011579092461121104
0.02669478494034321,0.05920424403183024,0.01174440439029407
0.026942037136818822,0.06007957559681698,0.011828936845442688
0.02719157943036019,0.060344827586206906,0.011816373266512598
0.027443433032283655,0.060875331564986736,0.012035966325690683
0.02769761935036891,0.06114058355437665,0.012212638677179703
0.027954159990678566,0.06137931034482759,0.012074194933299967
0.028213076759394707,0.061989389920424395,0.012054658043576435
0.02847439166467248,0.06262599469496022,0.011551547335755917
0.028738126918510663,0.06286472148541114,0.011545150183201233
0.029004304938639917,0.06334217506631301,0.011564635225854445
0.02927294835042816,0.06371352785145888,0.011845810545949112
0.0295440799888038,0.0640053050397878,0.011821532561863716
0.029817722900196734,0.06427055702917772,0.011903908524652567
0.030093900344497212,0.06456233421750664,0.011965579668437787
0.030372635797033115,0.0650397877984085,0.012103683349093773
0.030653952950565267,0.06546419098143236,0.012177733951070469
0.030937875717301368,0.06586206896551725,0.012225306596482436
0.03122442823092858,0.06655172413793103,0.012126042716928291
0.03151363484866479,0.0670291777188329,0.012160549382651537
0.0318055201533292,0.06740053050397879,0.012402055254562295
0.032100108955431715,0.06809018567639258,0.012619262533400021
0.03239742629528195,0.06846153846153846,0.012832672059506839
0.03269749744511768,0.06875331564986738,0.01299391860073954
0.03300034791125285,0.0689920424403183,0.012866741860245145
0.03330600343624589,0.0693368700265252,0.012925996736457912
0.03361449000108765,0.06984084880636605,0.01297118691465485
0.03392583382740992,0.070026525198939,0.01288529017668271
0.034240061379714255,0.07106100795755968,0.013618823465377098
0.034557199367621395,0.07145888594164457,0.01351148724469253
0.03487727474814178,0.07188328912466843,0.013654109349245597
0.03520031472796679,0.07214854111405836,0.013731185697433973
0.0355263467657814,0.0723342175066313,0.013636950774681073
0.03585539857459817,0.07312997347480106,0.013647838515713493
0.0361874981241128,0.07347480106100794,0.0134394341290893
0.03652267364308175,0.07371352785145888,0.013549187707116645
0.03686095362172158,0.0739787798408488,0.013509317354401223
0.03720236681413066,0.07488063660477454,0.013569136564936617
0.03754694224073337,0.07525198938992042,0.013186963814819347
0.037894709190746674,0.07538461538461538,0.013272498516167833
0.03824569722466999,0.07594164456233422,0.013312637701301703
0.038599936176797675,0.07636604774535809,0.013401833248657812
0.03895745615775501,0.07676392572944297,0.013409851568550644
0.0393182875570577,0.07750663129973474,0.013440481135632029
0.03968246104569482,0.07771883289124668,0.01333490458321823
0.04005000757873611,0.07795755968169762,0.013630299246511081
0.04042095839796306,0.07915119363395226,0.013555965538890158
0.04079534503452449,0.07938992042440318,0.013464452723912352
0.04117319931161679,0.0806366047745358,0.013217133976781328
0.04155455334718875,0.08076923076923076,0.013286891987423787
0.04193943955667186,0.08156498673740052,0.01289090101525765
0.04232789065573549,0.08220159151193634,0.012985282237512778
0.042719939663067766,0.08262599469496021,0.013081134029007548
0.04311561990318229,0.08307692307692309,0.013207548581619391
0.0435149650092505,0.08408488063660477,0.013903748107058026
0.04391800892596086,0.08440318302387269,0.013959189588514555
0.044324785912403956,0.08509283819628648,0.013643112011251488
0.04473533054498463,0.08535809018567639,0.013593168826263383
0.04514967772036102,0.08602122015915122,0.013565679327899488
0.04556786265841064,0.08639257294429707,0.01348070006009107
0.045989920905224385,0.08716180371352786,0.01356115477853299
0.046415888336127774,0.08745358090185676,0.013646692846772775
0.04684580115873045,0.08814323607427056,0.013892526343995385
0.04727969591600391,0.08883289124668434,0.014279029211260145
0.047717609489387455,0.08912466843501325,0.014245895003446741
0.048159579101923505,0.09026525198938992,0.013867180753125442
0.04860564232142134,0.09132625994694958,0.014335636956619484
0.04905583706365046,0.09201591511936338,0.014262046925848398
0.04951020159556351,0.09241379310344829,0.01420313705215882
0.04996877453854884,0.09312997347480105,0.01481904517419526
0.050431594871713586,0.09389920424403182,0.0147537767523368
0.0508987019351968,0.09413793103448276,0.014733335998046358
0.05137013543351344,0.0947745358090186,0.01509688040401647
0.05184593543892913,0.09517241379310346,0.015152057969188972
0.05232614239486662,0.09562334217506632,0.015002964541030906
0.05281079711934331,0.09628647214854111,0.015202639313493775
0.05329994080844088,0.09657824933687002,0.015291060809690496
0.05379361503980703,0.09716180371352787,0.015376508326674733
0.05429186177618943,0.09777188328912466,0.015114036734710927
0.05479472336900287,0.09872679045092839,0.015371804782537496
0.055302242561929005,0.09962864721485411,0.015765680167075892
0.055814462494549605,0.10010610079575595,0.01595103521829297
0.05633142670601358,0.1006366047745358,0.01568663974955341
0.05685317913873753,0.1010610079575597,0.015592064572461936
0.05737976414214134,0.10177718832891247,0.015718925296981802
0.05791122647641758,0.10228116710875332,0.015672180589445226
0.058447611316336315,0.103315649867374,0.015385250553470535
0.05898896425508499,0.10419098143236076,0.015421057076895414
0.0595353313081437,0.1046949602122016,0.015425745603267312
0.06008675891719687,0.10575596816976127,0.015400892839192819
0.060643293954080614,0.10599469496021222,0.015461256096875013
0.061204983724766966,0.106737400530504,0.015335857776277828
0.061771875973384946,0.10745358090185678,0.015531001680083884
0.06234401888627864,0.10891246684350131,0.015478942915707795
0.06292146109610344,0.10957559681697612,0.015453290424067984
0.06350425168595962,0.10984084880636605,0.015541065541175203
0.0640924401935645,0.11053050397877984,0.01598718823404537
0.06468607661546327,0.1112732095490716,0.015689156275490838
0.06528521141127848,0.11204244031830239,0.01582507190949028
0.0658898955079995,0.11278514588859416,0.01591551232445412
0.06650018030431118,0.11342175066312996,0.015442536576020653
0.0671161176749628,0.11429708222811671,0.015769770509743257
0.06773775997517752,0.11522546419098142,0.01618988670460173
0.06836516004510239,0.11580901856763925,0.016219315079905833
0.06899837121430018,0.11687002652519893,0.016006320864155935
0.06963744730628223,0.1179575596816976,0.01620815306135814
0.07028244264308345,0.11893899204244032,0.016021942315326484
0.07093341204987996,0.11981432360742705,0.015523751660264585
0.07159041085964889,0.12061007957559682,0.015484421727435032
0.07225349491787214,0.12177718832891246,0.015578245297142475
0.07292272058728312,0.12283819628647215,0.016407764719825246
0.07359814475265763,0.12374005305039788,0.016304428919574086
0.07427982482564918,0.12469496021220157,0.01683483141179436
0.07496781874966876,0.12538461538461537,0.016793730755954698
0.07566218500481055,0.1262864721485411,0.017143137551298794
0.07636298261282241,0.12708222811671088,0.017075970941222953
0.07707027114212295,0.12822281167108754,0.017037815269417538
0.0777841107128649,0.1289920424403183,0.016751782602039477
0.07850456200204509,0.12976127320954908,0.01646453187915404
0.07923168624866253,0.13095490716180375,0.016249580210708596
0.07996554525892346,0.13225464190981434,0.01592994691934983
0.080706201411495,0.13320954907161803,0.015901261281601714
0.08145371766280746,0.1339522546419098,0.015937698885920996
0.0822081575524054,0.1349336870026525,0.016045760107916574
0.08296958520834907,0.1359416445623342,0.016502212896650836
0.0837380653526649,0.13687002652519892,0.016710641421648027
0.08451366330684713,0.1384350132625995,0.01687286694766809
0.08529644499741025,0.13957559681697612,0.016890163278135455
0.08608647696149245,0.14068965517241377,0.01689034841740816
0.08688382635251184,0.14164456233421746,0.016850867826208128
0.08768856094587427,0.1430238726790451,0.01684706317015874
0.08850074914473438,0.14413793103448275,0.016872751115974128
0.08932045998580969,0.14551724137931035,0.01717673614728611
0.09014776314524918,0.14647214854111407,0.01691375219256002
0.09098272894455559,0.14801061007957558,0.01655365107013281
0.09182542835656282,0.14912466843501326,0.016963136054748827
0.09267593301146883,0.15007957559681698,0.0168066436520521
0.09353431520292387,0.15082228116710877,0.017329886861671716
0.09440064789417603,0.1516445623342175,0.01755036112369524
0.0952750047242729,0.15273209549071617,0.017454664809122736
0.09615746001432096,0.15355437665782495,0.017788129695706267
0.09704808877380307,0.15493368700265253,0.017213221469525343
0.09794696670695395,0.15620689655172412,0.017242716853965213
0.09885417021919574,0.15689655172413794,0.017349296126433555
0.09976977642363201,0.15824933687002654,0.017623328334900885
0.1006938631476027,0.15925729442970823,0.017222188871196326
0.10162650893929952,0.16082228116710875,0.01677603210725536
0.10256779307444219,0.16185676392572948,0.017015133495891555
0.10351779556301763,0.16366047745358092,0.016760623744463975
0.10447659715608042,0.16450928381962868,0.01705597563882231
0.10544427935261684,0.16572944297082226,0.01741071708040733
0.10642092440647247,0.16748010610079575,0.01735648173723377
0.10740661533334334,0.1683554376657825,0.01719713655132667
0.10840143591783309,0.1697612732095491,0.017059275447119694
0.10940547072057424,0.17103448275862068,0.017149224345990532
0.11041880508541602,0.17251989389920425,0.017244870307891427
0.11144152514667881,0.17368700265251988,0.017344135968341307
0.1124737178364752,0.17506631299734748,0.01752626858162309
0.1135154708920999,0.17596816976127322,0.017573130584179628
0.11456687286348714,0.1773209549071618,0.017661901086077826
0.11562801312073753,0.17888594164456234,0.017825337174218765
0.11669898186171475,0.179920424403183,0.017376221221485504
0.11777987011971193,0.1809549071618037,0.017518594810155885
0.11887076977119033,0.18283819628647213,0.018232866850801444
0.11997177354358843,0.18411140583554378,0.01760790665346789
0.12108297502320395,0.18525198938992044,0.0179093442948255
0.12220446866314887,0.18649867374005305,0.018266023153015808
0.1233363497913776,0.18740053050397878,0.018229522173150995
0.12447871461879062,0.1889389920424403,0.018351676562617016
0.125631660247412,0.18994694960212205,0.01809574655695317
0.1267952846786434,0.19177718832891247,0.018206242512797524
0.12796968682159415,0.19310344827586204,0.01866632023101913
0.1291549665014884,0.19419098143236074,0.018823320648425297
0.1303512244681509,0.19533156498673737,0.01900466693936721
0.1315585624045704,0.19625994694960214,0.018914882768167843
0.1327770829355429,0.19774535809018567,0.019048651364841775
0.13400688963639507,0.19931034482758622,0.01892800066754976
0.13524808704178753,0.2003713527851459,0.018864702920083413
0.1365007806546014,0.2014058355437666,0.018492987059468783
0.13776507695490536,0.2024403183023873,0.018879449968329038
0.13904108340900698,0.20403183023872679,0.01911279197184254
0.1403289084785873,0.20580901856763925,0.0191571810739317
0.14162866162991988,0.2070822281167109,0.019282297298620694
0.1429404533431761,0.2090716180371353,0.019511122504894392
0.14426439512181574,0.21071618037135273,0.01963907928070251
0.14560059950206486,0.21222811671087533,0.019926861384904706
0.14694918006248173,0.21358090185676396,0.019996708509360514
0.14831025143361043,0.21535809018567637,0.019649923549802287
0.14968392930772556,0.21644562334217507,0.019488350861243384
0.1510703304486654,0.2179310344827586,0.019771585873796467
0.1524695727017573,0.21994694960212202,0.019613028571520107
0.15388177500383463,0.2215649867374005,0.019543250243663147
0.155307057393346,0.22299734748010608,0.019604756013340663
0.1567455410205595,0.2248806366047746,0.019100926541789617
0.15819734815786,0.22615384615384615,0.01951288539642536
0.1596626022101425,0.22755968169761273,0.019702765885847105
0.161141427725302,0.22973474801061008,0.020147688583484674
0.16263395040481923,0.23151193633952252,0.020322064969632694
0.16414029711444664,0.23376657824933686,0.02009975038657081
0.16566059589499135,0.23575596816976127,0.02014976436180106
0.16719497597319902,0.23832891246684346,0.0203514530039364
0.16874356777273758,0.24018567639257293,0.02026831087469838
0.17030650292528443,0.24254641909814328,0.020440358001798647
0.17188391428171457,0.24445623342175068,0.020469404342124017
0.17347593592339308,0.2463129973474801,0.021697115514030366
0.17508270317357252,0.2478249336870027,0.021245582324454237
0.17670435260889467,0.24946949602122018,0.021700736298009927
0.1783410220710008,0.2510079575596817,0.021477240990242587
0.17999285067824763,0.253023872679045,0.021883762464850142
0.18165997883753268,0.2547745358090186,0.022208507831865478
0.18334254825622906,0.2569761273209549,0.02247985180172747
0.18504070195423022,0.25840848806366046,0.0225693958961942
0.1867545842761076,0.260106100795756,0.022741721003003822
0.18848434090337954,0.26183023872679045,0.022795369743515474
0.1902301188668944,0.2642705570291778,0.022734449381378277
0.1919920665593285,0.26647214854111406,0.02285419514354323
0.1937703337477989,0.26864721485411136,0.02328308841316751
0.19556507158659492,0.2702652519893899,0.023558017285285705
0.19737643263002555,0.2729708222811671,0.023108051406168874
0.19920457084538692,0.27498673740053053,0.02307372153772959
0.2010496416260499,0.27724137931034487,0.02378271682701843
0.2029118018046678,0.27970822281167107,0.023803235934170188
0.20479120966650854,0.28193633952254643,0.024045433809026098
0.2066880249629082,0.2844031830238727,0.024381966455793515
0.20860240892485027,0.28687002652519894,0.02469021282476542
0.2105345242766706,0.2885676392572944,0.02468235918974269
0.21248453524988828,0.29021220159151195,0.024602096197723522
0.21445260759716675,0.29230769230769227,0.024166900284454017
0.21643890860640203,0.2943236074270557,0.024135566645761674
0.21844360711494262,0.2962599469496021,0.024674122855993096
0.22046687352394098,0.2990716180371352,0.024477152467004777
0.22250887981283693,0.30156498673740056,0.025296150153039317
0.2245697995539774,0.3038461538461538,0.02594449822989436
0.22664980792736927,0.3061803713527852,0.026086573823567237
0.22874908173557018,0.3087533156498674,0.02571318241288894
0.23086779941871696,0.31106100795755964,0.025372554070749252
0.23300614106969247,0.31251989389920426,0.025253264845800257
0.23516428844943485,0.31506631299734755,0.02553433702246077
0.23734242500238661,0.3171352785145889,0.025584009293296617
0.23954073587208768,0.320026525198939,0.025799155682164114
0.24175940791691308,0.3227055702917772,0.02611148032491217
0.243998629725955,0.32533156498673743,0.026242600110805394
0.24625859163505467,0.3282228116710876,0.02662586262943065
0.24853948574297985,0.33039787798408493,0.02699385567612066
0.25084150592775384,0.33262599469496024,0.026630207705496386
0.25316484786313553,0.3359681697612732,0.025631023385258446
0.2555097090352507,0.33838196286472144,0.025900709456130364
0.25787628875938007,0.34047745358090187,0.025744235707953943
0.26026478819690047,0.34275862068965524,0.02578204460742818
0.26267541037238357,0.3451458885941644,0.025691221941799746
0.2651083601908539,0.3477718832891247,0.02535819192089363
0.26756384445520454,0.34954907161803717,0.025558512315890614
0.27004207188377727,0.35294429708222813,0.025818223656951585
0.2725432531281028,0.3549071618037135,0.025943820248607443
0.27506760079080644,0.3576657824933687,0.025905281784693923
0.2776153294436801,0.35994694960212203,0.0256921956566142
0.28018665564591955,0.3619893899204244,0.02551695645701032
0.2827817979625341,0.3647214854111406,0.025470944187525314
0.28540097698292377,0.3677188328912467,0.025215236636386664
0.28804441533962977,0.36992042440318307,0.025123345127289188
0.29071233772725785,0.3729973474801061,0.02518630921183402
0.2934049709215787,0.37580901856763926,0.02468405363287208
0.29612254379880343,0.3787267904509284,0.023786332365598732
0.29886528735503826,0.38161803713527853,0.023669122666091287
0.30163343472591975,0.38445623342175067,0.023483483003088924
0.3044272212064303,0.3870557029177718,0.02317472019389203
0.30724688427090036,0.389973474801061,0.02348434852411815
0.31009266359319265,0.39360742705570295,0.024256807380205345
0.312964801067075,0.3961007957559682,0.023979539461480664
0.3158635408267819,0.39986737400530503,0.023190721174697445
0.3187891292677646,0.4029177718832891,0.023101470390614495
0.32174181506763716,0.4051193633952255,0.02316940657208601
0.3247218492073129,0.4081167108753315,0.022730374193592
0.3277294849923382,0.4113793103448276,0.02242680777398647
0.33076497807442423,0.41442970822281167,0.02248033866238259
0.3338285864731761,0.4181697612732096,0.022107603648311686
0.3369205705980267,0.4217771883289124,0.02154897395679014
0.34004119327037063,0.4249071618037136,0.02101747068824894
0.34319071974590426,0.42835543766578243,0.020406769518792653
0.34636941773717345,0.43153846153846154,0.020563996803657125
0.3495775574363275,0.43493368700265245,0.020357137349047864
0.3528154115380883,0.4389124668435014,0.019965506258221872
0.3560832552629278,0.4418567639257295,0.019134866614989306
0.3593813663804626,0.44477453580901855,0.019459366751136527
0.36271002523306484,0.44909814323607433,0.01989938032361899
0.36606951475969024,0.4522281167108753,0.020084731639072692
0.36946012051993027,0.45525198938992045,0.02085601574404869
0.37288213071828336,0.4589389920424404,0.020840172827268005
0.3763358362286533,0.4633421750663129,0.020616145757897105
0.37982153061907364,0.46732095490716186,0.021343877484392183
0.3833395101766601,0.4706631299734748,0.020829816864631756
0.38689007393279756,0.4748275862068965,0.020584895025327194
0.390473523688556,0.47816976127320954,0.020395120265427617
0.39409016404034475,0.48167108753315657,0.020562856289814642
0.39774030240580366,0.4861007957559681,0.02062577516653965
0.4014242490499322,0.48989389920424403,0.020399872737878133
0.40514231711146476,0.4953315649867373,0.019914990293459847
0.408894822629486,0.49970822281167104,0.01995156197653358
0.4126820845702952,0.503554376657825,0.020100197664155755
0.4165044248545185,0.5080106100795756,0.02033167985780787
0.4203621683844714,0.5114323607427057,0.020296910137898794
0.4242556430717777,0.5153315649867374,0.020327834448268786
0.42818517986524113,0.5182228116710875,0.020121130789927645
0.4321511127789762,0.5219893899204244,0.019920975777480244
0.4361537789208006,0.5260477453580903,0.01965324527495025
0.44019351852088745,0.5302917771883289,0.020147436371548807
0.4442706749606883,0.5346153846153847,0.020427752049757254
0.4483855948021186,0.5385941644562334,0.02128829688282242
0.45253862781701665,0.5433156498673741,0.020308307770443942
0.4567301270168747,0.5473209549071617,0.020898385609284767
0.46096044868284336,0.5519893899204245,0.020584344344514262
0.46522995239601894,0.5549602122015915,0.020675594306144768
0.4695390010680058,0.5600265251989389,0.020449095350846595
0.4738879609717651,0.5638461538461538,0.021200643103413647
0.4782772017727485,0.5685941644562335,0.021019237416266615
0.4827070965603183,0.5728116710875332,0.02092382612547521
0.4871780218794631,0.576949602122016,0.021205583706352102
0.4916903577628026,0.5807427055702917,0.02134805255522606
0.4962444877628913,0.5846949602122017,0.021652337184198837
0.5008407989848213,0.5893368700265252,0.022211869276141757
0.5054796821191241,0.5937135278514589,0.02136593386177753
0.5101615314749833,0.5981167108753316,0.021171639933476226
0.5148867450137492,0.6032360742705569,0.021694809426203995
0.5196557243827657,0.6083554376657825,0.021586960245122362
0.5244688749495119,0.6136870026525199,0.02117930048130516
0.5293266058360562,0.6176127320954907,0.021684501099508625
0.5342293299538352,0.6230238726790451,0.02170129467360902
0.53917746403875,0.6272679045092838,0.022034123690013018
0.5441714286865893,0.6312466843501326,0.022125471766231586
0.5492116483887789,0.6366312997347481,0.02184121024706259
0.5542985515684669,0.6415915119363395,0.022067449334664074
0.5594325706169377,0.6465782493368699,0.0215379969432121
0.5646141419303667,0.6515119363395225,0.020626760600407603
0.5698437059469142,0.656737400530504,0.019376693631599294
0.5751217071841613,0.6619628647214855,0.01980200803183849
0.5804485942768978,0.6670103766690689,0.02044490762806378
0.5858248200152536,0.6722015915119363,0.020670300105089235
0.5912508413831875,0.6772944297082228,0.020951810461102248
0.5967271195973316,0.6828647214854111,0.020370247538540873
0.6022541201461928,0.6884350132625995,0.020053081585624372
0.6078323128297229,0.6944562334217507,0.02059210948212103
0.6134621717992506,0.6995490716180371,0.0198181286197971
0.6191441755977841,0.7045623342175066,0.019475028345126755
0.6248788072006894,0.7094429708222811,0.01904288432929825
0.6306665540567405,0.7150928381962866,0.019726558201001634
0.6365079081295572,0.7200530503978779,0.019476393118031562
0.642403365939419,0.7259946949602122,0.01895639507822716
0.6483534286054721,0.7323342175066312,0.019184095316040106
0.6543586018883236,0.7379310344827587,0.01870606478034715
0.6604193962330305,0.743342175066313,0.018368346486127216
0.6665363268124913,0.749522546419098,0.01755837720416138
0.6727099135712337,0.7560477453580902,0.01736587035608693
0.6789406812696106,0.7618037135278515,0.016892569930411497
0.6852291595284065,0.7681962864721485,0.016722075784623393
0.6915758828738525,0.7742175066312998,0.01713189295522473
0.697981390783066,0.7807957559681697,0.016526331909810517
0.7044462277299037,0.7862334217506631,0.01601767233813961
0.7109709432312431,0.7928381962864722,0.016436113352747337
0.7175560918936928,0.7991777188328911,0.015603316601247913
0.7242022334607315,0.8056763925729443,0.015435447593895714
0.730909932860291,0.8122421869199814,0.016099535804422402
0.737679760252773,0.8190716180371354,0.015206983920071328
0.7445122910795136,0.8241644562334219,0.015049372384860565
0.751408106111697,0.8296551724137933,0.014163230921545946
0.7583677914997191,0.8361538461538462,0.013926810057296903
0.7653919388230148,0.8421220159151194,0.014106263840936464
0.77248114514034,0.8485941644562335,0.013108923994693775
0.7796360130405229,0.8560477453580901,0.012730898116405735
0.7868571506936851,0.8629442970822281,0.013183999332951701
0.794145171902934,0.8680901856763926,0.01322071192535064
0.8015006961565405,0.8739257294429708,0.011269689643089768
0.8089243486805938,0.8810610079575596,0.011385735447165398
0.8164167604921464,0.8867374005305038,0.01129252345965667
0.823978568452852,0.8928381962864723,0.013125730543631116
0.8316104153230962,0.8985941644562334,0.013760219478231053
0.8393129498166364,0.9050928381962864,0.013500836973781327
0.8470868266557402,0.9113527851458887,0.012893660045365978
0.8549327066268376,0.9176127320954907,0.012556630602356875
0.8628512566366896,0.9224668435013262,0.01170723577039114
0.8708431497690724,0.9284350132625996,0.010681164760794441
0.8789090653419954,0.9333421750663129,0.01055248885270258
0.8870496889654403,0.939787798408488,0.009721886477385297
0.8952657125996392,0.9446419098143236,0.008556906572938287
0.9035578346138929,0.9489124668435013,0.007683867845771225
0.9119267598459299,0.9541114058355438,0.007296438916278605
0.9203731996618221,0.9598408488063661,0.006886569210981796
0.9288978720164498,0.9646419098143235,0.006265851142250685
0.9375015015145289,0.969336870026525,0.0045673349381897405
0.9461848194722002,0.9749867374005307,0.0042844560219085556
0.9549485639791966,0.9789389920424403,0.004524341634668016
0.9637934799615786,0.9831830238726791,0.0034019422214475905
0.9727203192450538,0.9882228116710877,0.0037139488624971873
0.9817298406188841,0.9916710875331566,0.0024477392004241556
0.9908228099003797,0.9958885941644564,0.0015680059992014342
1.0,1.0,0.0


==> data_2/github/graphsage-128/roc_lira-offline_mean.csv <==
fpr,tpr_mean,tpr_std
0.0001,0.0,0.0
0.00010092621909870473,0.000689655172413793,0.0009539242411502159
0.00010186101701559753,0.000689655172413793,0.0009539242411502159
0.00010280447320933097,0.000689655172413793,0.0009539242411502159
0.00010375666787451859,0.000689655172413793,0.0009539242411502159
0.00010471768194855202,0.000689655172413793,0.0009539242411502159
0.0001056875971184804,0.000689655172413793,0.0009539242411502159
0.00010666649582795387,0.000689655172413793,0.0009539242411502159
0.00010765446128423159,0.000689655172413793,0.0009539242411502159
0.00010865157746525384,0.000689655172413793,0.0009539242411502159
0.00010965792912678099,0.000689655172413793,0.0009539242411502159
0.00011067360180959734,0.000689655172413793,0.0009539242411502159
0.00011169868184678226,0.000689655172413793,0.0009539242411502159
0.00011273325637104872,0.000689655172413793,0.0009539242411502159
0.00011377741332214914,0.000689655172413793,0.0009539242411502159
0.00011483124145435111,0.000689655172413793,0.0009539242411502159
0.00011589483034398106,0.000689655172413793,0.0009539242411502159
0.00011696827039703847,0.000689655172413793,0.0009539242411502159
0.00011805165285688056,0.000689655172413793,0.0009539242411502159
0.0001191450698119776,0.000689655172413793,0.0009539242411502159
0.00012024861420374123,0.000689655172413793,0.0009539242411502159
0.00012136237983442405,0.000689655172413793,0.0009539242411502159
0.00012248646137509307,0.000689655172413793,0.0009539242411502159
0.00012362095437367691,0.000689655172413793,0.0009539242411502159
0.00012476595526308696,0.000689655172413793,0.0009539242411502159
0.0001259215613694151,0.000689655172413793,0.0009539242411502159
0.0001270878709202058,0.000689655172413793,0.0009539242411502159
0.000128264983052806,0.000689655172413793,0.0009539242411502159
0.0001294529978227916,0.000689655172413793,0.0009539242411502159
0.00013065201621247213,0.000689655172413793,0.0009539242411502159
0.00013186214013947485,0.000689655172413793,0.0009539242411502159
0.00013308347246540747,0.000689655172413793,0.0009539242411502159
0.00013431611700460153,0.000689655172413793,0.0009539242411502159
0.0001355601785329369,0.000689655172413793,0.0009539242411502159
0.0001368157627967472,0.000689655172413793,0.0009539242411502159
0.00013808297652180923,0.000689655172413793,0.0009539242411502159
0.0001393619274224142,0.000689655172413793,0.0009539242411502159
0.00014065272421052364,0.000689655172413793,0.0009539242411502159
0.00014195547660501016,0.000689655172413793,0.0009539242411502159
0.0001432702953409831,0.000689655172413793,0.0009539242411502159
0.00014459729217920195,0.000689655172413793,0.0009539242411502159
0.00014593657991557562,0.000689655172413793,0.0009539242411502159
0.00014728827239075018,0.000689655172413793,0.0009539242411502159
0.0001486524844997857,0.000689655172413793,0.0009539242411502159
0.00015002933220192182,0.000689655172413793,0.0009539242411502159
0.0001514189325304352,0.000689655172413793,0.0009539242411502159
0.00015282140360258693,0.000689655172413793,0.0009539242411502159
0.0001542368646296629,0.000689655172413793,0.0009539242411502159
0.00015566543592710622,0.000689655172413793,0.0009539242411502159
0.00015710723892474503,0.000689655172413793,0.0009539242411502159
0.00015856239617711372,0.000689655172413793,0.0009539242411502159
0.00016003103137387001,0.000689655172413793,0.0009539242411502159
0.00016151326935030913,0.000689655172413793,0.0009539242411502159
0.0001630092360979741,0.000689655172413793,0.0009539242411502159
0.00016451905877536624,0.000689655172413793,0.0009539242411502159
0.00016604286571875296,0.000689655172413793,0.0009539242411502159
0.0001675807864530767,0.000689655172413793,0.0009539242411502159
0.00016913295170296487,0.000689655172413793,0.0009539242411502159
0.0001706994934038408,0.000689655172413793,0.0009539242411502159
0.0001722805447131394,0.000689655172413793,0.0009539242411502159
0.00017387624002162505,0.000689655172413793,0.0009539242411502159
0.00017548671496481503,0.000689655172413793,0.0009539242411502159
0.00017711210643450888,0.000689655172413793,0.0009539242411502159
0.00017875255259042355,0.000689655172413793,0.0009539242411502159
0.00018040819287193827,0.000689655172413793,0.0009539242411502159
0.00018207916800994624,0.000689655172413793,0.0009539242411502159
0.00018376562003881704,0.000689655172413793,0.0009539242411502159
0.00018546769230846994,0.000689655172413793,0.0009539242411502159
0.00018718552949655793,0.000689655172413793,0.0009539242411502159
0.00018891927762076664,0.000689655172413793,0.0009539242411502159
0.0001906690840512252,0.000689655172413793,0.0009539242411502159
0.00019243509752303302,0.000689655172413793,0.0009539242411502159
0.00019421746814890265,0.000689655172413793,0.0009539242411502159
0.00019601634743191858,0.000689655172413793,0.0009539242411502159
0.00019783188827841644,0.000689655172413793,0.0009539242411502159
0.00019966424501097934,0.000689655172413793,0.0009539242411502159
0.00020151357338155586,0.000689655172413793,0.0009539242411502159
0.0002033800305846982,0.000689655172413793,0.0009539242411502159
0.00020526377527092522,0.000689655172413793,0.0009539242411502159
0.0002071649675602069,0.000689655172413793,0.0009539242411502159
0.000209083769055575,0.000689655172413793,0.0009539242411502159
0.00021102034285685965,0.000689655172413793,0.0009539242411502159
0.0002129748535745521,0.000689655172413793,0.0009539242411502159
0.00021494746734379805,0.000689655172413793,0.0009539242411502159
0.00021693835183851843,0.000689655172413793,0.0009539242411502159
0.00021894767628566206,0.000689655172413793,0.0009539242411502159
0.00022097561147959031,0.000689655172413793,0.0009539242411502159
0.00022302232979659386,0.000689655172413793,0.0009539242411502159
0.00022508800520954617,0.000689655172413793,0.0009539242411502159
0.0002271728133026905,0.000689655172413793,0.0009539242411502159
0.00022927693128656486,0.000689655172413793,0.0009539242411502159
0.0002314005380130654,0.000689655172413793,0.0009539242411502159
0.00023354381399064793,0.000689655172413793,0.0009539242411502159
0.00023570694139967278,0.000689655172413793,0.0009539242411502159
0.00023789010410788934,0.000689655172413793,0.0009539242411502159
0.00024009348768606518,0.000689655172413793,0.0009539242411502159
0.00024231727942376007,0.000689655172413793,0.0009539242411502159
0.00024456166834524467,0.000689655172413793,0.0009539242411502159
0.00024682684522556923,0.000689655172413793,0.0009539242411502159
0.00024911300260677886,0.000689655172413793,0.0009539242411502159
0.0002514203348142797,0.000689655172413793,0.0009539242411502159
0.00025374903797335715,0.000689655172413793,0.0009539242411502159
0.00025609931002584595,0.000689655172413793,0.0009539242411502159
0.00025847135074695635,0.000689655172413793,0.0009539242411502159
0.0002608653617622548,0.000689655172413793,0.0009539242411502159
0.000263281546564802,0.000689655172413793,0.0009539242411502159
0.00026572011053245065,0.0010344827586206897,0.001064318442850869
0.00026818126094530154,0.0010344827586206897,0.001064318442850869
0.0002706652070033241,0.0010344827586206897,0.001064318442850869
0.0002731721598441376,0.0010344827586206897,0.001064318442850869
0.0002757023325609583,0.0010344827586206897,0.001064318442850869
0.0002782559402207126,0.0010344827586206897,0.001064318442850869
0.00028083319988231727,0.0010344827586206897,0.001064318442850869
0.0002834343306151309,0.0010344827586206897,0.001064318442850869
0.0002860595535175742,0.0010344827586206897,0.001064318442850869
0.00028870909173592344,0.0010344827586206897,0.001064318442850869
0.00029138317048327885,0.0010344827586206897,0.001064318442850869
0.00029408201705870637,0.0010344827586206897,0.001064318442850869
0.00029680586086656025,0.0010344827586206897,0.001064318442850869
0.00029955493343598134,0.0010344827586206897,0.001064318442850869
0.0003023294684405776,0.0010344827586206897,0.001064318442850869
0.00030512970171828706,0.0010344827586206897,0.001064318442850869
0.00030795587129142264,0.0010344827586206897,0.001064318442850869
0.00031080821738690636,0.0010344827586206897,0.001064318442850869
0.00031368698245668765,0.0010344827586206897,0.001064318442850869
0.00031659241119835204,0.0010344827586206897,0.001064318442850869
0.00031952475057592136,0.0010344827586206897,0.001064318442850869
0.0003224842498408442,0.0010344827586206897,0.001064318442850869
0.0003254711605531848,0.0010344827586206897,0.001064318442850869
0.00032848573660300434,0.0010344827586206897,0.001064318442850869
0.0003315282342319423,0.0010344827586206897,0.001064318442850869
0.00033459891205499747,0.0010344827586206897,0.001064318442850869
0.0003376980310825091,0.0010344827586206897,0.001064318442850869
0.0003408258547423452,0.0010344827586206897,0.001064318442850869
0.00034398264890229247,0.0010344827586206897,0.001064318442850869
0.00034716868189265597,0.0010344827586206897,0.001064318442850869
0.00035038422452906756,0.0010344827586206897,0.001064318442850869
0.00035362955013550426,0.0010344827586206897,0.001064318442850869
0.000356904934567523,0.0010344827586206897,0.001064318442850869
0.000360210656235707,0.0010344827586206897,0.001064318442850869
0.00036354699612933176,0.0010344827586206897,0.001064318442850869
0.00036691423784024937,0.0010344827586206897,0.001064318442850869
0.0003703126675869927,0.0010344827586206897,0.001064318442850869
0.0003737425742391064,0.0010344827586206897,0.001064318442850869
0.00037720424934169976,0.0010344827586206897,0.001064318442850869
0.0003806979871402284,0.0010344827586206897,0.001064318442850869
0.0003842240846055061,0.0010344827586206897,0.001064318442850869
0.00038778284145894574,0.0010344827586206897,0.001064318442850869
0.0003913745601980384,0.0010344827586206897,0.001064318442850869
0.0003949995461220643,0.0010344827586206897,0.001064318442850869
0.00039865810735804387,0.0010344827586206897,0.001064318442850869
0.0004023505548869293,0.0010344827586206897,0.001064318442850869
0.00040607720257003656,0.0010344827586206897,0.001064318442850869
0.0004098383671757261,0.0010344827586206897,0.001064318442850869
0.0004136343684063274,0.0010344827586206897,0.001064318442850869
0.0004174655289253135,0.0010344827586206897,0.001064318442850869
0.0004213321743847289,0.0010344827586206897,0.001064318442850869
0.0004252346334528682,0.0010344827586206897,0.001064318442850869
0.00042917323784221574,0.0010344827586206897,0.001064318442850869
0.0004331483223376398,0.0010344827586206897,0.001064318442850869
0.0004371602248248502,0.0010344827586206897,0.001064318442850869
0.000441209286319119,0.0010344827586206897,0.001064318442850869
0.0004452958509942655,0.0010344827586206897,0.001064318442850869
0.00044942026621191424,0.0010344827586206897,0.001064318442850869
0.0004535828825510186,0.0010344827586206897,0.001064318442850869
0.00045778405383766163,0.0010344827586206897,0.001064318442850869
0.0004620241371751313,0.0010344827586206897,0.001064318442850869
0.0004663034929742731,0.0010344827586206897,0.001064318442850869
0.00047062248498412813,0.0010344827586206897,0.001064318442850869
0.00047498148032285,0.0010344827586206897,0.001064318442850869
0.0004793808495089107,0.0010344827586206897,0.001064318442850869
0.00048382096649259574,0.0010344827586206897,0.001064318442850869
0.000488302208687788,0.0010344827586206897,0.001064318442850869
0.0004928249570040513,0.0010344827586206897,0.001064318442850869
0.0004973895958790063,0.0010344827586206897,0.001064318442850869
0.000501996513311008,0.0010344827586206897,0.001064318442850869
0.0005066461008921268,0.0010344827586206897,0.001064318442850869
0.0005113387538414326,0.0010344827586206897,0.001064318442850869
0.0005160748710385908,0.0010344827586206897,0.001064318442850869
0.000520854855057766,0.0010344827586206897,0.001064318442850869
0.0005256791122018419,0.0010344827586206897,0.001064318442850869
0.0005305480525369575,0.001352785145888594,0.0011693170973023242
0.0005354620899273607,0.001352785145888594,0.0011693170973023242
0.0005404216420705915,0.001352785145888594,0.0011693170973023242
0.0005454271305329836,0.001352785145888594,0.0011693170973023242
0.0005504789807854967,0.001352785145888594,0.0011693170973023242
0.0005555776222398878,0.001352785145888594,0.0011693170973023242
0.0005607234882852032,0.001352785145888594,0.0011693170973023242
0.0005659170163246243,0.001352785145888594,0.0011693170973023242
0.0005711586478126435,0.001352785145888594,0.0011693170973023242
0.0005764488282925873,0.001352785145888594,0.0011693170973023242
0.0005817880074344935,0.001352785145888594,0.0011693170973023242
0.0005871766390733255,0.001352785145888594,0.0011693170973023242
0.0005926151812475553,0.001352785145888594,0.0011693170973023242
0.0005981040962380944,0.001352785145888594,0.0011693170973023242
0.0006036438506075864,0.001352785145888594,0.0011693170973023242
0.0006092349152400712,0.001352785145888594,0.0011693170973023242
0.0006148777653810023,0.001352785145888594,0.0011693170973023242
0.0006205728806776501,0.001352785145888594,0.0011693170973023242
0.0006263207452198692,0.001352785145888594,0.0011693170973023242
0.0006321218475812448,0.001352785145888594,0.0011693170973023242
0.0006379766808606282,0.001352785145888594,0.0011693170973023242
0.000643885742724042,0.001352785145888594,0.0011693170973023242
0.0006498495354469888,0.001352785145888594,0.0011693170973023242
0.0006558685659571436,0.001352785145888594,0.0011693170973023242
0.0006619433458774394,0.001352785145888594,0.0011693170973023242
0.0006680743915695614,0.001352785145888594,0.0011693170973023242
0.0006742622241778342,0.001352785145888594,0.0011693170973023242
0.0006805073696735206,0.001352785145888594,0.0011693170973023242
0.0006868103588995307,0.001352785145888594,0.0011693170973023242
0.0006931717276155408,0.001352785145888594,0.0011693170973023242
0.0006995920165435374,0.001352785145888594,0.0011693170973023242
0.0007060717714137773,0.001352785145888594,0.0011693170973023242
0.0007126115430111746,0.001352785145888594,0.0011693170973023242
0.0007192118872221193,0.001352785145888594,0.0011693170973023242
0.0007258733650817253,0.001352785145888594,0.0011693170973023242
0.000732596542821523,0.001352785145888594,0.0011693170973023242
0.0007393819919175866,0.001352785145888594,0.0011693170973023242
0.0007462302891391107,0.001352785145888594,0.0011693170973023242
0.0007531420165974376,0.001352785145888594,0.0011693170973023242
0.0007601177617955331,0.001352785145888594,0.0011693170973023242
0.0007671581176779302,0.001352785145888594,0.0011693170973023242
0.000774263682681127,0.001352785145888594,0.0011693170973023242
0.0007814350607844542,0.001352785145888594,0.0011693170973023242
0.0007886728615614156,0.001352785145888594,0.0011693170973023242
0.0007959777002314986,0.0016710875331564987,0.0010832476142027781
0.0008033501977124734,0.0016710875331564987,0.0010832476142027781
0.0008107909806731687,0.0016710875331564987,0.0010832476142027781
0.000818300681586739,0.0016710875331564987,0.0010832476142027781
0.0008258799387844272,0.0016710875331564987,0.0010832476142027781
0.0008335293965098195,0.0016710875331564987,0.0010832476142027781
0.0008412497049736118,0.0016710875331564987,0.0010832476142027781
0.0008490415204088747,0.0016710875331564987,0.0010832476142027781
0.0008569055051268347,0.0016710875331564987,0.0010832476142027781
0.0008648423275731727,0.0016710875331564987,0.0010832476142027781
0.000872852662384838,0.0016710875331564987,0.0010832476142027781
0.0008809371904473991,0.0016710875331564987,0.0010832476142027781
0.0008890965989529158,0.0016710875331564987,0.0010832476142027781
0.000897331581458352,0.0016710875331564987,0.0010832476142027781
0.0009056428379445294,0.0016710875331564987,0.0010832476142027781
0.0009140310748756232,0.0016710875331564987,0.0010832476142027781
0.0009224970052592174,0.0016710875331564987,0.0010832476142027781
0.0009310413487069075,0.0016710875331564987,0.0010832476142027781
0.000939664831495469,0.0016710875331564987,0.0010832476142027781
0.0009483681866285928,0.0016710875331564987,0.0010832476142027781
0.0009571521538991865,0.0016710875331564987,0.0010832476142027781
0.0009660174799522646,0.0016710875331564987,0.0010832476142027781
0.0009749649183484086,0.0016710875331564987,0.0010832476142027781
0.0009839952296278227,0.0016710875331564987,0.0010832476142027781
0.00099310918137498,0.0016710875331564987,0.0010832476142027781
0.0010023075482838654,0.0016710875331564987,0.0010832476142027781
0.0010115911122238297,0.0016710875331564987,0.0010832476142027781
0.0010209606623060466,0.0016710875331564987,0.0010832476142027781
0.0010304169949505876,0.0016710875331564987,0.0010832476142027781
0.0010399609139541202,0.0016710875331564987,0.0010832476142027781
0.0010495932305582276,0.0016710875331564987,0.0010832476142027781
0.00105931476351837,0.0016710875331564987,0.0010832476142027781
0.001069126339173476,0.002281167108753315,0.001133674300606515
0.0010790287915161836,0.002281167108753315,0.001133674300606515
0.0010890229622637305,0.002281167108753315,0.001133674300606515
0.0010991097009294972,0.002281167108753315,0.001133674300606515
0.0011092898648952228,0.002281167108753315,0.001133674300606515
0.0011195643194838783,0.002281167108753315,0.001133674300606515
0.0011299339380332217,0.002281167108753315,0.001133674300606515
0.0011403996019700331,0.002281167108753315,0.001133674300606515
0.0011509622008850323,0.002281167108753315,0.001133674300606515
0.0011616226326085018,0.002281167108753315,0.001133674300606515
0.0011723818032865986,0.002281167108753315,0.001133674300606515
0.001183240627458378,0.002281167108753315,0.001133674300606515
0.0011942000281335325,0.002281167108753315,0.001133674300606515
0.0012052609368708425,0.002281167108753315,0.001133674300606515
0.001216424293857368,0.002281167108753315,0.001133674300606515
0.001227691047988359,0.002281167108753315,0.001133674300606515
0.0012390621569479156,0.002281167108753315,0.001133674300606515
0.0012505385872903913,0.002281167108753315,0.001133674300606515
0.0012621213145225473,0.002281167108753315,0.001133674300606515
0.0012738113231864786,0.002281167108753315,0.001133674300606515
0.0012856096069432965,0.002281167108753315,0.001133674300606515
0.0012975171686575868,0.002281167108753315,0.001133674300606515
0.0013095350204826678,0.002281167108753315,0.001133674300606515
0.001321664183946605,0.002281167108753315,0.001133674300606515
0.0013339056900390587,0.0024933687002652517,0.0013878986292023756
0.001346260579298911,0.0024933687002652517,0.0013878986292023756
0.0013587299019027091,0.0024933687002652517,0.0013878986292023756
0.0013713147177539457,0.0024933687002652517,0.0013878986292023756
0.0013840160965731315,0.0024933687002652517,0.0013878986292023756
0.0013968351179887398,0.0024933687002652517,0.0013878986292023756
0.0014097728716289677,0.0024933687002652517,0.0013878986292023756
0.001422830457214352,0.0024933687002652517,0.0013878986292023756
0.0014360089846512606,0.0024933687002652517,0.0013878986292023756
0.0014493095741262166,0.0024933687002652517,0.0013878986292023756
0.00146273335620113,0.0024933687002652517,0.0013878986292023756
0.001476281471909391,0.0024933687002652517,0.0013878986292023756
0.0014899550728528536,0.0024933687002652517,0.0013878986292023756
0.0015037553212997384,0.0024933687002652517,0.0013878986292023756
0.0015176833902834053,0.0024933687002652517,0.0013878986292023756
0.0015317404637020797,0.0024933687002652517,0.0013878986292023756
0.0015459277364194785,0.0024933687002652517,0.0013878986292023756
0.001560246414366368,0.0024933687002652517,0.0013878986292023756
0.0015746977146430868,0.0024933687002652517,0.0013878986292023756
0.001589282865622978,0.0024933687002652517,0.0013878986292023756
0.00160400310705682,0.0028381962864721484,0.0016401355096757615
0.0016188596901781992,0.0028381962864721484,0.0016401355096757615
0.0016338538778098604,0.0028381962864721484,0.0016401355096757615
0.001648986944471065,0.0028381962864721484,0.0016401355096757615
0.0016642601764859037,0.0028381962864721484,0.0016401355096757615
0.0016796748720926532,0.0028381962864721484,0.0016401355096757615
0.0016952323415541214,0.0028381962864721484,0.0016401355096757615
0.0017109339072690134,0.0028381962864721484,0.0016401355096757615
0.001726780903884356,0.0028381962864721484,0.0016401355096757615
0.0017427746784089192,0.0028381962864721484,0.0016401355096757615
0.0017589165903277326,0.0028381962864721484,0.0016401355096757615
0.001775208011717636,0.0028381962864721484,0.0016401355096757615
0.0017916503273638995,0.0028381962864721484,0.0016401355096757615
0.0018082449348779518,0.0028381962864721484,0.0016401355096757615
0.0018249932448161524,0.0028381962864721484,0.0016401355096757615
0.0018418966807997109,0.0028381962864721484,0.0016401355096757615
0.0018589566796356884,0.0031564986737400527,0.0017525822524114868
0.0018761746914391195,0.0031564986737400527,0.0017525822524114868
0.0018935521797562953,0.0031564986737400527,0.0017525822524114868
0.001911090621689138,0.0031564986737400527,0.0017525822524114868
0.0019287915080207778,0.0031564986737400527,0.0017525822524114868
0.0019466563433422632,0.0031564986737400527,0.0017525822524114868
0.0019646866461804444,0.0031564986737400527,0.0017525822524114868
0.0019828839491270716,0.0031564986737400527,0.0017525822524114868
0.002001249798969037,0.0031564986737400527,0.0017525822524114868
0.0020197857568198785,0.0031564986737400527,0.0017525822524114868
0.002038493398252464,0.0031564986737400527,0.0017525822524114868
0.0020573743134329114,0.0031564986737400527,0.0017525822524114868
0.0020764301072557748,0.0031564986737400527,0.0017525822524114868
0.002095662399480433,0.0031564986737400527,0.0017525822524114868
0.0021150728248687948,0.0031564986737400527,0.0017525822524114868
0.0021346630333242455,0.003660477453580902,0.001968353260384704
0.002154434690031882,0.003660477453580902,0.001968353260384704
0.00217438947560008,0.003660477453580902,0.001968353260384704
0.0021945290862033138,0.003660477453580902,0.001968353260384704
0.0022148552337263594,0.003660477453580902,0.001968353260384704
0.0022353696459097966,0.003660477453580902,0.001968353260384704
0.002256074066496859,0.003660477453580902,0.001968353260384704
0.00227697025538168,0.003660477453580902,0.001968353260384704
0.002298059988758851,0.003660477453580902,0.001968353260384704
0.0023193450592744274,0.003660477453580902,0.001968353260384704
0.0023408272761782944,0.003660477453580902,0.001968353260384704
0.002362508465477945,0.003660477453580902,0.001968353260384704
0.0023843904700937206,0.003660477453580902,0.001968353260384704
0.002406475150015424,0.004297082228116711,0.0017718797594872288
0.0024287643824604504,0.004297082228116711,0.0017718797594872288
0.0024512600620333396,0.004297082228116711,0.0017718797594872288
0.0024739641008868114,0.004297082228116711,0.0017718797594872288
0.0024968784288843266,0.004297082228116711,0.0017718797594872288
0.002520004993764092,0.004297082228116711,0.0017718797594872288
0.002543345761304648,0.004297082228116711,0.0017718797594872288
0.002566902715491952,0.004297082228116711,0.0017718797594872288
0.002590677858688006,0.004297082228116711,0.0017718797594872288
0.002614673211801092,0.004297082228116711,0.0017718797594872288
0.00263889081445751,0.004297082228116711,0.0017718797594872288
0.002663332725174981,0.004694960212201592,0.0017773862671353797
0.0026880010215376074,0.004694960212201592,0.0017773862671353797
0.0027128978003724646,0.004694960212201592,0.0017773862671353797
0.0027380251779278576,0.004694960212201592,0.0017773862671353797
0.00276338529005317,0.004694960212201592,0.0017773862671353797
0.0027889802923804397,0.004694960212201592,0.0017773862671353797
0.002814812360507581,0.004694960212201592,0.0017773862671353797
0.0028408836901833013,0.004694960212201592,0.0017773862671353797
0.00286719649749377,0.004694960212201592,0.0017773862671353797
0.0028937530190509503,0.004694960212201592,0.0017773862671353797
0.002920555512182745,0.005251989389920424,0.0023619179992309816
0.0029476062551248585,0.005251989389920424,0.0023619179992309816
0.0029749075472144406,0.005251989389920424,0.0023619179992309816
0.003002461709085549,0.005251989389920424,0.0023619179992309816
0.003030271082866396,0.005251989389920424,0.0023619179992309816
0.003058338032378432,0.005251989389920424,0.0023619179992309816
0.0030866649433372744,0.005251989389920424,0.0023619179992309816
0.003115254223555488,0.005251989389920424,0.0023619179992309816
0.0031441083031472647,0.005251989389920424,0.0023619179992309816
0.0031732296347349765,0.005251989389920424,0.0023619179992309816
0.00320262069365765,0.0054641909814323614,0.002608536009136803
0.003232283978181381,0.0054641909814323614,0.002608536009136803
0.00326222200971167,0.0054641909814323614,0.002608536009136803
0.003292437333007769,0.0054641909814323614,0.002608536009136803
0.0033229325163989716,0.0054641909814323614,0.002608536009136803
0.0033537101520029287,0.0054641909814323614,0.002608536009136803
0.0033847728559459832,0.0054641909814323614,0.002608536009136803
0.0034161232685855285,0.0054641909814323614,0.002608536009136803
0.0034477640547344642,0.0054641909814323614,0.002608536009136803
0.0034796979038876916,0.005676392572944296,0.0025844492882680973
0.003511927530450728,0.005676392572944296,0.0025844492882680973
0.0035444556739704356,0.005676392572944296,0.0025844492882680973
0.0035772850993678732,0.005676392572944296,0.0025844492882680973
0.0036104185971733375,0.005676392572944296,0.0025844492882680973
0.0036438589837635444,0.005676392572944296,0.0025844492882680973
0.0036776091016010306,0.005676392572944296,0.0025844492882680973
0.003711671819475767,0.005676392572944296,0.0025844492882680973
0.003746050032748993,0.005941644562334217,0.0025509587199806626
0.0037807466635993493,0.005941644562334217,0.0025509587199806626
0.0038157646612712484,0.005941644562334217,0.0025509587199806626
0.003851107002325569,0.005941644562334217,0.0025509587199806626
0.0038867766908926675,0.005941644562334217,0.0025509587199806626
0.0039227767589277195,0.005941644562334217,0.0025509587199806626
0.0039591102664684585,0.005941644562334217,0.0025509587199806626
0.003995780301895269,0.006206896551724137,0.0024983176675436765
0.004032789982193705,0.006206896551724137,0.0024983176675436765
0.004070142453219439,0.006206896551724137,0.0024983176675436765
0.004107840889965647,0.006206896551724137,0.0024983176675436765
0.004145888496832911,0.006206896551724137,0.0024983176675436765
0.004184288507901585,0.006206896551724137,0.0024983176675436765
0.0042230441872066725,0.006206896551724137,0.0024983176675436765
0.0042621588290153245,0.006525198938992042,0.002714282419713513
0.004301635758106795,0.006525198938992042,0.002714282419713513
0.004341478330055093,0.006525198938992042,0.002714282419713513
0.004381689931514195,0.006525198938992042,0.002714282419713513
0.004422273980505897,0.006525198938992042,0.002714282419713513
0.004463233926710397,0.006525198938992042,0.002714282419713513
0.004504573251759458,0.006525198938992042,0.002714282419713513
0.0045462954695324,0.006790450928381963,0.0027486273001203106
0.0045884041264547615,0.006790450928381963,0.0027486273001203106
0.004630902801799737,0.006790450928381963,0.0027486273001203106
0.004673795107992464,0.006790450928381963,0.0027486273001203106
0.004717084690917017,0.006790450928381963,0.0027486273001203106
0.004760775230226368,0.006790450928381963,0.0027486273001203106
0.004804870439655134,0.007055702917771883,0.0027257787965337143
0.004849374067335233,0.007055702917771883,0.0027257787965337143
0.004894289896114532,0.007055702917771883,0.0027257787965337143
0.004939621743878321,0.007055702917771883,0.0027257787965337143
0.004985373463873894,0.007055702917771883,0.0027257787965337143
0.005031548945038057,0.007055702917771883,0.0027257787965337143
0.0050781521123276704,0.007241379310344828,0.0026702911901986077
0.005125186927053333,0.007241379310344828,0.0026702911901986077
0.0051726573872160194,0.007241379310344828,0.0026702911901986077
0.005220567527846975,0.007241379310344828,0.0026702911901986077
0.005268921421350677,0.007241379310344828,0.0026702911901986077
0.0053177231778509665,0.007851458885941645,0.0026324023435442467
0.0053669769455404765,0.007851458885941645,0.0026324023435442467
0.005416686911033152,0.007851458885941645,0.0026324023435442467
0.00546685729972018,0.007851458885941645,0.0026324023435442467
0.005517492376129128,0.007851458885941645,0.0026324023435442467
0.005568596444286409,0.007851458885941645,0.0026324023435442467
0.005620173848083188,0.008116710875331565,0.002685326157061463
0.005672228971644543,0.008116710875331565,0.002685326157061463
0.005724766239702178,0.008116710875331565,0.002685326157061463
0.005777790117970507,0.008116710875331565,0.002685326157061463
0.005831305113526219,0.008116710875331565,0.002685326157061463
0.00588531577519145,0.008302387267904509,0.0026170633482877435
0.0059398266939203566,0.008302387267904509,0.0026170633482877435
0.005994842503189409,0.008302387267904509,0.0026170633482877435
0.006050367879391224,0.008302387267904509,0.0026170633482877435
0.0061064075422320365,0.008673740053050397,0.0022474356500301524
0.006162966255132942,0.008673740053050397,0.0022474356500301524
0.006220048825634711,0.008673740053050397,0.0022474356500301524
0.0062776601058065,0.008673740053050397,0.0022474356500301524
0.006335804992658254,0.008673740053050397,0.0022474356500301524
0.006394488428556937,0.008938992042440318,0.0022819551891292283
0.006453715401646702,0.008938992042440318,0.0022819551891292283
0.0065134909462728026,0.008938992042440318,0.0022819551891292283
0.006573820143409586,0.008938992042440318,0.0022819551891292283
0.006634708121092351,0.00920424403183024,0.0022404679208131908
0.006696160054853215,0.00920424403183024,0.0022404679208131908
0.00675818116816111,0.00920424403183024,0.0022404679208131908
0.006820776732865685,0.00920424403183024,0.0022404679208131908
0.0068839520696454964,0.00920424403183024,0.0022404679208131908
0.00694771254846024,0.009920424403183022,0.0026175113860714277
0.007012063589007177,0.009920424403183022,0.0026175113860714277
0.0070770106611818895,0.009920424403183022,0.0026175113860714277
0.007142559285543126,0.009920424403183022,0.0026175113860714277
0.007208715033782135,0.010238726790450927,0.0026383351938543964
0.007275483529196233,0.010238726790450927,0.0026383351938543964
0.007342870447166758,0.010238726790450927,0.0026383351938543964
0.00741088151564157,0.010238726790450927,0.0026383351938543964
0.007479522515621821,0.010503978779840847,0.0028077201163431726
0.007548799281653432,0.010503978779840847,0.0028077201163431726
0.007618717702322999,0.010503978779840847,0.0028077201163431726
0.007689283720758305,0.010503978779840847,0.0028077201163431726
0.007760503335133571,0.010848806366047743,0.0030970055119819355
0.007832382599179196,0.010848806366047743,0.0030970055119819355
0.00790492762269642,0.010848806366047743,0.0030970055119819355
0.007978144572076629,0.011034482758620689,0.003153909485500056
0.00805203967082547,0.011034482758620689,0.003153909485500056
0.008126619200091946,0.011034482758620689,0.003153909485500056
0.008201889499202203,0.011034482758620689,0.003153909485500056
0.008277856966198472,0.011538461538461539,0.003114123123847272
0.008354528058382871,0.011538461538461539,0.003114123123847272
0.008431909292866252,0.011538461538461539,0.003114123123847272
0.008510007247122246,0.012228116710875332,0.0031865831362525242
0.00858882855954625,0.012228116710875332,0.0031865831362525242
0.008668379930019773,0.012228116710875332,0.0031865831362525242
0.008748668120479914,0.012228116710875332,0.0031865831362525242
0.008829699955494083,0.012572944297082228,0.003081188543182954
0.008911482322840203,0.012572944297082228,0.003081188543182954
0.008994022174092044,0.012572944297082228,0.003081188543182954
0.009077326525210224,0.013050397877984085,0.0029078415265916136
0.00916140245713852,0.013050397877984085,0.0029078415265916136
0.009246257116405733,0.013050397877984085,0.0029078415265916136
0.009331897715733239,0.013342175066313,0.002945903025170572
0.009418331534647951,0.013342175066313,0.002945903025170572
0.009505565920101192,0.013342175066313,0.002945903025170572
0.009593608287093146,0.01360742705570292,0.003113621007893694
0.009682466119303124,0.01360742705570292,0.003113621007893694
0.009772146969725724,0.01360742705570292,0.003113621007893694
0.009862658461312821,0.013899204244031831,0.0030786502870941935
0.009954008287621519,0.013899204244031831,0.0030786502870941935
0.010046204213468132,0.013899204244031831,0.0030786502870941935
0.010139254075588154,0.01413793103448276,0.003073185937448168
0.01023316578330245,0.01413793103448276,0.003073185937448168
0.010327947319189514,0.01413793103448276,0.003073185937448168
0.010423606739764012,0.014456233421750665,0.0029990292849065656
0.01052015217616159,0.014456233421750665,0.0029990292849065656
0.010617591834830001,0.015198938992042443,0.0034472555111479527
0.010715933998226712,0.015198938992042443,0.0034472555111479527
0.010815187025522881,0.015198938992042443,0.0034472555111479527
0.01091535935331391,0.015251989389920428,0.0034748123100138964
0.01101645949633657,0.015251989389920428,0.0034748123100138964
0.01111849604819271,0.015251989389920428,0.0034748123100138964
0.011221477682079803,0.015782493368700266,0.0035985961847866885
0.011325413151528114,0.015782493368700266,0.0035985961847866885
0.011430311291144786,0.016021220159151195,0.003716053202210772
0.011536181017364784,0.016021220159151195,0.003716053202210772
0.011643031329208768,0.016021220159151195,0.003716053202210772
0.011750871309048075,0.016286472148541117,0.0035832479679507702
0.011859710123376693,0.016286472148541117,0.0035832479679507702
0.011969557023590429,0.016976127320954906,0.0037366130166428717
0.01208042134677329,0.016976127320954906,0.0037366130166428717
0.012192312516491107,0.016976127320954906,0.0037366130166428717
0.012305240043592616,0.01726790450928382,0.00368913295834503
0.012419213527017834,0.01726790450928382,0.00368913295834503
0.012534242654613994,0.017877984084880637,0.003928755176516022
0.012650337203959038,0.017877984084880637,0.003928755176516022
0.012767507043192657,0.018275862068965518,0.003951077546909162
0.01288576213185518,0.018275862068965518,0.003951077546909162
0.013005112521734086,0.018488063660477456,0.004034485762057248
0.013125568357718428,0.018488063660477456,0.004034485762057248
0.013247139878661175,0.018488063660477456,0.004034485762057248
0.013369837418249465,0.019071618037135276,0.004031384249457731
0.013493671405883065,0.019071618037135276,0.004031384249457731
0.013618652367560814,0.019336870026525198,0.004056515400709511
0.013744790926775366,0.019336870026525198,0.004056515400709511
0.01387209780541621,0.019999999999999997,0.003780706825790614
0.014000583824680975,0.019999999999999997,0.003780706825790614
0.014130259905995337,0.020450928381962864,0.003951077546909161
0.014261137071941283,0.020450928381962864,0.003951077546909161
0.014393226447194065,0.02071618037135279,0.0040545877654549175
0.014526539259467812,0.02071618037135279,0.0040545877654549175
0.014661086840469845,0.021246684350132626,0.004467394413026707
0.014796880626863964,0.021246684350132626,0.004467394413026707
0.014933932161242518,0.02148541114058355,0.004651793612012699
0.015072253093107555,0.02148541114058355,0.004651793612012699
0.015211855179861048,0.0216710875331565,0.004568789598872215
0.015352750287804227,0.0216710875331565,0.004568789598872215
0.015494950393146316,0.022148541114058354,0.004407140495342741
0.015638467583022463,0.022148541114058354,0.004407140495342741
0.01578331405652118,0.022387267904509282,0.004362479154431645
0.01592950212572123,0.022652519893899204,0.004293842676789019
0.016077044216738237,0.022652519893899204,0.004293842676789019
0.016225952870780873,0.022997347480106102,0.004240438354895263
0.016376240745216875,0.022997347480106102,0.004240438354895263
0.016527920614648955,0.023236074270557027,0.004156931145710288
0.016681005372000592,0.023236074270557027,0.004156931145710288
0.016835508029612024,0.023580901856763925,0.004142330669435571
0.01699144172034626,0.024164456233421748,0.003836639756601574
0.01714881969870539,0.024164456233421748,0.003836639756601574
0.01730765534195726,0.024694960212201595,0.0036806468168897443
0.017467962151272456,0.024694960212201595,0.0036806468168897443
0.017629753752872058,0.025145888594164455,0.004176818188932054
0.017793043899185772,0.025517241379310347,0.004340201296309091
0.01795784647002095,0.025517241379310347,0.004340201296309091
0.018124175473742378,0.026021220159151193,0.004325135023118166
0.01829204504846294,0.026021220159151193,0.004325135023118166
0.018461469463245474,0.026339522546419098,0.004324411967983241
0.018632463119315597,0.026445623342175067,0.004378309756211722
0.018805040551285814,0.026445623342175067,0.004378309756211722
0.018979216428391014,0.02697612732095491,0.00451023723905893
0.01915500555573528,0.02737400530503979,0.004372502917550126
0.019332422875550453,0.02737400530503979,0.004372502917550126
0.019511483468466165,0.027586206896551724,0.004578959284252539
0.019692202554791715,0.027957559681697615,0.0045052946068604915
0.01987459549580984,0.027957559681697615,0.0045052946068604915
0.02005867779508234,0.028249336870026526,0.004587913815780586
0.020244465099768037,0.02891246684350133,0.00533736101601647
0.020431973201952704,0.029151193633952254,0.005265769773229726
0.020621218039991424,0.029151193633952254,0.005265769773229726
0.02081221569986339,0.029655172413793108,0.005301796827831802
0.021004982416539152,0.029787798408488064,0.005327171635943041
0.02119953457536071,0.029787798408488064,0.005327171635943041
0.021395888713434216,0.030265251989389917,0.005673127629749706
0.021594061521035653,0.030610079575596815,0.005928841833824302
0.02179406984302956,0.03122015915119364,0.005867674051621543
0.021995930680300747,0.03122015915119364,0.005867674051621543
0.022199661191199548,0.03159151193633952,0.005774199986688022
0.022405278693000182,0.03204244031830239,0.005839293600018509
0.022612800663372772,0.03259946949602122,0.005929171468477639
0.022822244741868985,0.03305039787798408,0.0057303707318836035
0.023033628731421313,0.03305039787798408,0.0057303707318836035
0.02324697059985648,0.03339522546419098,0.0058735333377028165
0.023462288481422625,0.033740053050397886,0.006120369936271442
0.02367960067833076,0.03405835543766579,0.006110654651414044
0.023898925662310503,0.034270557029177716,0.006035478585937551
0.02412028207618007,0.034270557029177716,0.006035478585937551
0.024343688735431104,0.03458885941644563,0.006048934480124973
0.024569164629827903,0.03509283819628647,0.006157617978813301
0.024796728925021577,0.035278514588859416,0.006215681687293342
0.025026400964179192,0.0360212201591512,0.006596193545833232
0.025258200269627846,0.03631299734748011,0.0067723865415430335
0.025492146544514233,0.036578249336870025,0.006771232104990678
0.025728259674479323,0.036578249336870025,0.006771232104990678
0.025966559729348696,0.036816976127320954,0.006574825839715511
0.026207066964838526,0.037161803713527855,0.006420401131417159
0.0264498018242772,0.03750663129973475,0.0064371216668657775
0.02669478494034321,0.03774535809018568,0.006481720007697768
0.026942037136818822,0.03809018567639257,0.006528768201866623
0.02719157943036019,0.03830238726790451,0.006415224149048231
0.027443433032283655,0.03875331564986737,0.006626523478867426
0.02769761935036891,0.03912466843501326,0.006667452291609116
0.027954159990678566,0.03941644562334218,0.006732734378378522
0.028213076759394707,0.03962864721485411,0.006629766990560625
0.02847439166467248,0.039920424403183025,0.006594356273287488
0.028738126918510663,0.04015915119363395,0.006705975059319494
0.029004304938639917,0.040610079575596814,0.006502672341479367
0.02927294835042816,0.040928381962864725,0.006592933517103442
0.0295440799888038,0.041405835543766575,0.006808076980248681
0.029817722900196734,0.0419628647214854,0.006992016500942276
0.030093900344497212,0.04257294429708223,0.006952155181541484
0.030372635797033115,0.042891246684350126,0.006975505346231353
0.030653952950565267,0.04323607427055702,0.007257764939427456
0.030937875717301368,0.04355437665782493,0.007361293633779489
0.03122442823092858,0.04363395225464191,0.007411513779255662
0.03151363484866479,0.044164456233421745,0.0073522080077184524
0.0318055201533292,0.04448275862068966,0.0074544251713662925
0.032100108955431715,0.04503978779840849,0.007696676503616873
0.03239742629528195,0.045384615384615384,0.007520620279280186
0.03269749744511768,0.04586206896551724,0.007325790635011644
0.03300034791125285,0.04620689655172414,0.007491823193749148
0.03330600343624589,0.04671087533156499,0.007608464069741208
0.03361449000108765,0.04761273209549072,0.007436785761476406
0.03392583382740992,0.04801061007957559,0.007448077697136229
0.034240061379714255,0.04893899204244033,0.007599005278002442
0.034557199367621395,0.049204244031830234,0.007684936049318482
0.03487727474814178,0.049522546419098146,0.007956626332924243
0.03520031472796679,0.049999999999999996,0.008150955731373713
0.0355263467657814,0.05037135278514589,0.00802842013322496
0.03585539857459817,0.05098143236074271,0.007795581026849003
0.0361874981241128,0.05114058355437666,0.007774493123632995
0.03652267364308175,0.05180371352785146,0.007935966380034134
0.03686095362172158,0.05206896551724138,0.007825857768371108
0.03720236681413066,0.052891246684350135,0.0077779112346460745
0.03754694224073337,0.05363395225464192,0.007737198403685761
0.037894709190746674,0.05389920424403183,0.007806604337274449
0.03824569722466999,0.05448275862068965,0.007865863273329022
0.038599936176797675,0.05485411140583555,0.007819611851503233
0.03895745615775501,0.055198938992042444,0.007740885465805484
0.0393182875570577,0.0562864721485411,0.00830915940144497
0.03968246104569482,0.056684350132626,0.008270731139726362
0.04005000757873611,0.05724137931034483,0.007959327831854242
0.04042095839796306,0.05809018567639258,0.008045491187322599
0.04079534503452449,0.05846153846153847,0.007990109281806792
0.04117319931161679,0.05893899204244033,0.008242088771727291
0.04155455334718875,0.05952254641909814,0.007910460872380285
0.04193943955667186,0.059920424403183015,0.00812328653812064
0.04232789065573549,0.0602917771883289,0.008067857269516572
0.042719939663067766,0.06137931034482759,0.007953825629456294
0.04311561990318229,0.061697612732095494,0.00773153812296517
0.0435149650092505,0.062281167108753324,0.007991674588763096
0.04391800892596086,0.06259946949602122,0.00804354759720188
0.044324785912403956,0.06347480106100797,0.007737450998235895
0.04473533054498463,0.06360742705570291,0.007810608956567932
0.04514967772036102,0.06424403183023873,0.007825608027410409
0.04556786265841064,0.06448275862068967,0.007540344760356675
0.045989920905224385,0.06522546419098144,0.007725721912447247
0.046415888336127774,0.06546419098143237,0.007545889456125627
0.04684580115873045,0.06604774535809019,0.007689766544706951
0.04727969591600391,0.06665782493368701,0.007546148454421773
0.047717609489387455,0.06692307692307693,0.00765006644325802
0.048159579101923505,0.06729442970822282,0.007683715233141756
0.04860564232142134,0.06793103448275863,0.007829253454537752
0.04905583706365046,0.06816976127320955,0.007888490901218553
0.04951020159556351,0.06896551724137931,0.007794778723442685
0.04996877453854884,0.06976127320954907,0.0076244248054147135
0.050431594871713586,0.07047745358090186,0.007537856094994001
0.0508987019351968,0.07087533156498674,0.007508500432247803
0.05137013543351344,0.0716445623342175,0.00709374832277287
0.05184593543892913,0.07249336870026526,0.0071054203886934285
0.05232614239486662,0.07286472148541115,0.0072200207744727105
0.05281079711934331,0.07366047745358091,0.007034653012152709
0.05329994080844088,0.07371352785145888,0.007059502288824904
0.05379361503980703,0.07442970822281167,0.006710636518981043
0.05429186177618943,0.07543766578249336,0.0062058636707635825
0.05479472336900287,0.07649867374005306,0.00711767742454706
0.055302242561929005,0.07705570291777188,0.007302061757693698
0.055814462494549605,0.07777188328912464,0.007540707622099152
0.05633142670601358,0.07851458885941645,0.007867652031060888
0.05685317913873753,0.07909814323607427,0.007873413041538817
0.05737976414214134,0.07973474801061006,0.007580413246069564
0.05791122647641758,0.08047745358090183,0.008135547529068058
0.058447611316336315,0.08116710875331565,0.008774278500481188
0.05898896425508499,0.08201591511936339,0.009133814017266727
0.0595353313081437,0.08273209549071618,0.009133514447630345
0.06008675891719687,0.08352785145888594,0.009293035718613086
0.060643293954080614,0.08416445623342175,0.009066161408733035
0.061204983724766966,0.08474801061007955,0.009098181902462862
0.061771875973384946,0.0853050397877984,0.008997044409311527
0.06234401888627864,0.08618037135278515,0.008908194069322972
0.06292146109610344,0.08705570291777188,0.00953251995793265
0.06350425168595962,0.08771883289124668,0.009946104689530838
0.0640924401935645,0.0883289124668435,0.01010126878998955
0.06468607661546327,0.08880636604774536,0.010126621712875712
0.06528521141127848,0.08986737400530503,0.010010153847627693
0.0658898955079995,0.0903448275862069,0.009774174894892062
0.06650018030431118,0.09074270557029177,0.009865924044708992
0.0671161176749628,0.09185676392572943,0.009686480656629193
0.06773775997517752,0.09238726790450928,0.009408077542705595
0.06836516004510239,0.09294429708222811,0.009525464482743108
0.06899837121430018,0.09360742705570294,0.009840535011198904
0.06963744730628223,0.09427055702917772,0.009788561147964467
0.07028244264308345,0.09514588859416444,0.009644421941909287
0.07093341204987996,0.09644562334217506,0.009799735854872507
0.07159041085964889,0.09692307692307692,0.009713198031352307
0.07225349491787214,0.09782493368700265,0.009637732295210486
0.07292272058728312,0.09822281167108753,0.009649284226515543
0.07359814475265763,0.09917771883289125,0.009420865452556845
0.07427982482564918,0.10023872679045094,0.00929135309686297
0.07496781874966876,0.10111405835543767,0.009478238779060153
0.07566218500481055,0.10198938992042442,0.009694709229528352
0.07636298261282241,0.10254641909814324,0.009534487995932681
0.07707027114212295,0.10379310344827586,0.009836244149327582
0.0777841107128649,0.10503978779840847,0.00982347969041991
0.07850456200204509,0.10557029177718832,0.009683211489746763
0.07923168624866253,0.10652519893899204,0.009233749870239224
0.07996554525892346,0.1073474801061008,0.009271643735478275
0.080706201411495,0.10824933687002654,0.009309845210085575
0.08145371766280746,0.10952254641909813,0.00969325763600411
0.0822081575524054,0.11013262599469498,0.009667698174103408
0.08296958520834907,0.11098143236074269,0.009508213996079859
0.0837380653526649,0.11169761273209548,0.009724660317265831
0.08451366330684713,0.11267904509283821,0.009897845196282989
0.08529644499741025,0.11336870026525196,0.009859384689549796
0.08608647696149245,0.11387267904509284,0.009798020567501266
0.08688382635251184,0.1143766578249337,0.009776254217327912
0.08768856094587427,0.11519893899204244,0.009705830900713919
0.08850074914473438,0.11620689655172414,0.00989124790940468
0.08932045998580969,0.11750663129973478,0.009599695524767436
0.09014776314524918,0.11838196286472147,0.009480094390976143
0.09098272894455559,0.119946949602122,0.009407038800230411
0.09182542835656282,0.12132625994694961,0.009882352384964536
0.09267593301146883,0.12206896551724138,0.009900214405498122
0.09353431520292387,0.12320954907161803,0.009877644402008742
0.09440064789417603,0.1240318302387268,0.00976297093092589
0.0952750047242729,0.12530503978779844,0.009612065852051493
0.09615746001432096,0.1263660477453581,0.009909212234420218
0.09704808877380307,0.12726790450928382,0.009481537393616435
0.09794696670695395,0.12824933687002654,0.009715652500163712
0.09885417021919574,0.12888594164456232,0.009393441471443085
0.09976977642363201,0.13082228116710876,0.009822524671895327
0.1006938631476027,0.13175066312997347,0.010019716155973704
0.10162650893929952,0.13278514588859414,0.009678527796847343
0.10256779307444219,0.13371352785145887,0.009739922381935223
0.10351779556301763,0.13564986737400533,0.009762170155743403
0.10447659715608042,0.13668435013262598,0.009690515143857686
0.10544427935261684,0.13819628647214854,0.009709011932452206
0.10642092440647247,0.1396286472148541,0.00945957999800528
0.10740661533334334,0.14053050397877984,0.009390403293826401
0.10840143591783309,0.14220159151193634,0.009088037081734715
0.10940547072057424,0.143289124668435,0.009280703447374746
0.11041880508541602,0.14461538461538462,0.009306779742694688
0.11144152514667881,0.1459681697612732,0.009131459991089705
0.1124737178364752,0.14758620689655172,0.008408669359069953
0.1135154708920999,0.1482228116710875,0.008404577639425334
0.11456687286348714,0.14941644562334216,0.008404810176870899
0.11562801312073753,0.15066312997347478,0.008055202103575859
0.11669898186171475,0.15177718832891246,0.008130356895996324
0.11777987011971193,0.15347480106100797,0.008007701343501535
0.11887076977119033,0.15461538461538465,0.007778162507053817
0.11997177354358843,0.15564986737400532,0.007625245032925599
0.12108297502320395,0.15724137931034482,0.007192628863030191
0.12220446866314887,0.15846153846153846,0.007188714980230803
0.1233363497913776,0.15944297082228115,0.007471604426730168
0.12447871461879062,0.1609018567639257,0.007040373891402035
0.125631660247412,0.16244031830238728,0.007170203891376463
0.1267952846786434,0.16389920424403184,0.0071661141256853765
0.12796968682159415,0.1649336870026525,0.00687702693109036
0.1291549665014884,0.1659416445623342,0.006566973593904599
0.1303512244681509,0.16710875331564987,0.006506938812722935
0.1315585624045704,0.16803713527851458,0.006958898846709476
0.1327770829355429,0.1693899204244032,0.006601406243151956
0.13400688963639507,0.1705570291777188,0.007106465534008886
0.13524808704178753,0.1719628647214854,0.007476415909528494
0.1365007806546014,0.17352785145888594,0.007775498606381036
0.13776507695490536,0.17474801061007958,0.0077965837900060364
0.13904108340900698,0.17625994694960212,0.007870880702895378
0.1403289084785873,0.17806366047745356,0.007372171000390185
0.14162866162991988,0.1793899204244032,0.007247039477899642
0.1429404533431761,0.18098143236074268,0.007560638198856394
0.14426439512181574,0.18244031830238727,0.007898196891258914
0.14560059950206486,0.18453580901856761,0.008303747785200679
0.14694918006248173,0.18655172413793103,0.008917491531251284
0.14831025143361043,0.18859416445623342,0.009258100875478995
0.14968392930772556,0.189946949602122,0.009429989056608882
0.1510703304486654,0.1914588859416446,0.010095694992372561
0.1524695727017573,0.19281167108753314,0.01019942859077556
0.15388177500383463,0.19527851458885942,0.01052485667279554
0.155307057393346,0.19710875331564987,0.01084506221524216
0.1567455410205595,0.19856763925729445,0.010895942743882111
0.15819734815786,0.19973474801061009,0.010973014538278954
0.1596626022101425,0.20161803713527854,0.011141601008932779
0.161141427725302,0.20339522546419095,0.011073577844706488
0.16263395040481923,0.20519893899204247,0.010813117714610923
0.16414029711444664,0.206657824933687,0.0106288148762081
0.16566059589499135,0.2080636604774536,0.01079140663942984
0.16719497597319902,0.20960212201591513,0.010734461038247729
0.16874356777273758,0.21116710875331565,0.01046873879771044
0.17030650292528443,0.2135809018567639,0.010158993441733715
0.17188391428171457,0.21562334217506632,0.010252179071742971
0.17347593592339308,0.21734748010610078,0.009970558484021277
0.17508270317357252,0.21822281167108754,0.009935881453886707
0.17670435260889467,0.22005305039787798,0.010334015373318732
0.1783410220710008,0.22161803713527856,0.010239055105150897
0.17999285067824763,0.22328912466843504,0.010080196050210613
0.18165997883753268,0.22506631299734745,0.00988080967968727
0.18334254825622906,0.22705570291777186,0.010007185723728322
0.18504070195423022,0.22901856763925732,0.009519717793773258
0.1867545842761076,0.2308222811671088,0.010168992377743538
0.18848434090337954,0.23236074270557028,0.01005005993873232
0.1902301188668944,0.23429708222811674,0.009657382594070146
0.1919920665593285,0.23588859416445626,0.009631443849128415
0.1937703337477989,0.23777188328912469,0.009439724984164517
0.19556507158659492,0.23925729442970822,0.009157064882316454
0.19737643263002555,0.24116710875331568,0.00931433660626364
0.19920457084538692,0.2431830238726791,0.009107242491616185
0.2010496416260499,0.24453580901856764,0.009098353751090686
0.2029118018046678,0.24684350132625998,0.008787810818397305
0.20479120966650854,0.24909814323607424,0.00909233711655419
0.2066880249629082,0.2517771883289125,0.008752690454501486
0.20860240892485027,0.253448275862069,0.008785186110556297
0.2105345242766706,0.25583554376657824,0.009324780172077583
0.21248453524988828,0.25840848806366046,0.009822524671895322
0.21445260759716675,0.2607427055702918,0.009806753438898166
0.21643890860640203,0.2627055702917772,0.00972204730130698
0.21844360711494262,0.2649336870026525,0.009425303944924461
0.22046687352394098,0.2670557029177719,0.009521031628481771
0.22250887981283693,0.2687267904509284,0.009426672404093414
0.2245697995539774,0.2711936339522546,0.00985779873803961
0.22664980792736927,0.27336870026525195,0.009689022579381487
0.22874908173557018,0.2754641909814324,0.010059584313738682
0.23086779941871696,0.27848806366047746,0.009847682292924676
0.23300614106969247,0.2815915119363396,0.009553327800204984
0.23516428844943485,0.2842175066312997,0.01029995482124342
0.23734242500238661,0.28607427055702916,0.010202340786423162
0.23954073587208768,0.28867374005305035,0.009653334259527408
0.24175940791691308,0.2908753315649867,0.009697087760143856
0.243998629725955,0.29291777188328905,0.009253920106683544
0.24625859163505467,0.29527851458885945,0.008950524333114246
0.24853948574297985,0.29702917771883286,0.00846297500571653
0.25084150592775384,0.29965517241379314,0.008806339415979246
0.25316484786313553,0.3016445623342175,0.00929248889996365
0.2555097090352507,0.3038461538461538,0.00924732839274303
0.25787628875938007,0.30647214854111404,0.009467014892478627
0.26026478819690047,0.3083819628647214,0.00933311823450864
0.26267541037238357,0.31119363395225463,0.009565267726783904
0.2651083601908539,0.31297082228116707,0.009599247615392093
0.26756384445520454,0.31554376657824934,0.009105868953791974
0.27004207188377727,0.31854111405835545,0.00978716341248629
0.2725432531281028,0.3213262599469496,0.010096004728524208
0.27506760079080644,0.3238992042440318,0.010215511920363135
0.2776153294436801,0.3263129973474801,0.01055822874168021
0.28018665564591955,0.3292307692307692,0.010599611694443295
0.2827817979625341,0.33283819628647215,0.011075695555044134
0.28540097698292377,0.33482758620689657,0.010885785663555038
0.28804441533962977,0.3380901856763926,0.01064626896253331
0.29071233772725785,0.3408753315649868,0.010568330771816823
0.2934049709215787,0.34358090185676393,0.009791635463692674
0.29612254379880343,0.34620689655172415,0.009987480055003375
0.29886528735503826,0.34941644562334223,0.009874319768428822
0.30163343472591975,0.3526790450928382,0.009546779041689163
0.3044272212064303,0.35604774535809014,0.009343038781523707
0.30724688427090036,0.35867374005305036,0.009698377566655062
0.31009266359319265,0.3627851458885941,0.010618218216607802
0.312964801067075,0.3650663129973475,0.010877883147941811
0.3158635408267819,0.36803713527851456,0.011144267000850059
0.3187891292677646,0.37095490716180374,0.010993833684091774
0.32174181506763716,0.3746419098143236,0.011374056991669865
0.3247218492073129,0.3777984084880636,0.010892964793711025
0.3277294849923382,0.38039787798408486,0.011070506445152433
0.33076497807442423,0.38387267904509287,0.010759193846558745
0.3338285864731761,0.38726790450928383,0.010873534316281666
0.3369205705980267,0.39031830238726795,0.010824715259401563
0.34004119327037063,0.3930238726790451,0.0103626091255321
0.34319071974590426,0.39657824933687,0.009953490334059937
0.34636941773717345,0.40042440318302386,0.00937657340913982
0.3495775574363275,0.40344827586206894,0.009655722982200488
0.3528154115380883,0.40785145888594165,0.010133104331959993
0.3560832552629278,0.4111936339522547,0.009889943733177397
0.3593813663804626,0.41464190981432364,0.010213483753684482
0.36271002523306484,0.4181432360742705,0.010089808198922762
0.36606951475969024,0.42198938992042445,0.010316790772062163
0.36946012051993027,0.4250397877984085,0.010172374406776416
0.37288213071828336,0.4295755968169761,0.010019091957235807
0.3763358362286533,0.43339522546419096,0.009596804105344681
0.37982153061907364,0.43692307692307686,0.009930962690650144
0.3833395101766601,0.44145888594164456,0.010694513730452746
0.38689007393279756,0.4448010610079575,0.010681640490051502
0.390473523688556,0.4484350132625995,0.010735480572822155
0.39409016404034475,0.4519628647214854,0.011430449318903909
0.39774030240580366,0.4549071618037136,0.011132861905164515
0.4014242490499322,0.4590185676392573,0.01169333811263736
0.40514231711146476,0.46278514588859415,0.012203545506607004
0.408894822629486,0.466445623342175,0.011714044942605285
0.4126820845702952,0.47015915119363394,0.011781256682012608
0.4165044248545185,0.4734217506631301,0.011488674426773485
0.4203621683844714,0.4775066312997347,0.01123825652228616
0.4242556430717777,0.4814058355437666,0.012056862792292986
0.42818517986524113,0.4855172413793104,0.011940726835578135
0.4321511127789762,0.4903183023872679,0.011806445207906668
0.4361537789208006,0.4946684350132625,0.010911895002941957
0.44019351852088745,0.49931034482758624,0.010683652956355967
0.4442706749606883,0.50315649867374,0.010755305837064704
0.4483855948021186,0.5074270557029178,0.01073533493095387
0.45253862781701665,0.5116976127320956,0.010493352906123016
0.4567301270168747,0.5156233421750662,0.011267885915542522
0.46096044868284336,0.520053050397878,0.0112406214020989
0.46522995239601894,0.52315649867374,0.010887221868304802
0.4695390010680058,0.5276392572944297,0.01100630626882537
0.4738879609717651,0.5306896551724136,0.010974474944913578
0.4782772017727485,0.5348010610079575,0.011295153829447357
0.4827070965603183,0.5395225464190981,0.011814884589559723
0.4871780218794631,0.5442970822281167,0.012081832610106945
0.4916903577628026,0.5487798408488063,0.012265781513120879
0.4962444877628913,0.553448275862069,0.011930279759907082
0.5008407989848213,0.5578514588859416,0.011552224075849046
0.5054796821191241,0.5624137931034483,0.0120299892397178
0.5101615314749833,0.5669230769230769,0.012344940181318946
0.5148867450137492,0.5711671087533157,0.012404954521477815
0.5196557243827657,0.5754907161803713,0.012412609111230256
0.5244688749495119,0.5792572944297083,0.011705733213882335
0.5293266058360562,0.5846949602122015,0.01220738851771043
0.5342293299538352,0.5895755968169761,0.01215733461930791
0.53917746403875,0.5941909814323607,0.011748164692253567
0.5441714286865893,0.5984350132625995,0.011706835107512008
0.5492116483887789,0.6028116710875332,0.0111974186357163
0.5542985515684669,0.6080371352785147,0.011814917673307602
0.5594325706169377,0.6122811671087534,0.012308791123444646
0.5646141419303667,0.6171618037135279,0.012379720786159258
0.5698437059469142,0.6222811671087534,0.012991030421419414
0.5751217071841613,0.6271087533156499,0.013043159547165614
0.5804485942768978,0.6323872679045094,0.012402055254562283
0.5858248200152536,0.6367639257294428,0.012105233381117856
0.5912508413831875,0.6418037135278514,0.012282182370179542
0.5967271195973316,0.6474005305039788,0.011812932484433608
0.6022541201461928,0.6525198938992043,0.011531599532776752
0.6078323128297229,0.6574535809018568,0.01162961847415669
0.6134621717992506,0.6623872679045093,0.01117617432539498
0.6191441755977841,0.6679045092838197,0.011110368411989242
0.6248788072006894,0.6740318302387268,0.011688791063545612
0.6306665540567405,0.6792572944297082,0.011565987134866923
0.6365079081295572,0.6845092838196287,0.012865982358050377
0.642403365939419,0.689787798408488,0.013021834659202322
0.6483534286054721,0.6953580901856763,0.01272365006273693
0.6543586018883236,0.7018037135278514,0.01258747315411302
0.6604193962330305,0.7084350132625995,0.013046156032138389
0.6665363268124913,0.7138461538461538,0.01258560982472704
0.6727099135712337,0.7197082228116711,0.012960333927156823
0.6789406812696106,0.7258355437665782,0.011867173612078879
0.6852291595284065,0.7323607427055703,0.01157287941429262
0.6915758828738525,0.7391246684350132,0.011336225807086524
0.697981390783066,0.7447480106100797,0.013063073259485075
0.7044462277299037,0.7504509283819629,0.01319748234750676
0.7109709432312431,0.7555437665782494,0.013713639013995516
0.7175560918936928,0.7617771883289125,0.013640619194924462
0.7242022334607315,0.7693899204244032,0.013766552695171587
0.730909932860291,0.7755437665782494,0.01371056033372558
0.737679760252773,0.7825198938992043,0.013776912440475981
0.7445122910795136,0.7887798408488064,0.014051986835226389
0.751408106111697,0.7954376657824934,0.01440947507456694
0.7583677914997191,0.8020954907161801,0.01467112352775241
0.7653919388230148,0.8084350132625995,0.015019395364227497
0.77248114514034,0.8141644562334216,0.015286330973709725
0.7796360130405229,0.8199734748010611,0.014652248215636333
0.7868571506936851,0.826233421750663,0.014203825054643817
0.794145171902934,0.8316180371352786,0.013852374409064786
0.8015006961565405,0.8378249336870027,0.013695384881661575
0.8089243486805938,0.8444297082228116,0.014171756232911779
0.8164167604921464,0.8518832891246685,0.013681106894050145
0.823978568452852,0.8585941644562334,0.01317711916655673
0.8316104153230962,0.8656498673740053,0.01312826157988106
0.8393129498166364,0.8720159151193634,0.013369594934485718
0.8470868266557402,0.8775596816976128,0.012721161431366935
0.8549327066268376,0.8850663129973475,0.012013081396914437
0.8628512566366896,0.8926259946949602,0.011540951183177568
0.8708431497690724,0.9003183023872678,0.011982945982087089
0.8789090653419954,0.9060477453580902,0.012007711432635817
0.8870496889654403,0.9128647214854112,0.011396750300411401
0.8952657125996392,0.9203183023872679,0.010910282913210454
0.9035578346138929,0.9277984084880637,0.009295012409953948
0.9119267598459299,0.9348806366047746,0.00851496069988038
0.9203731996618221,0.9413527851458887,0.007781177143041267
0.9288978720164498,0.9476392572944297,0.007356406855252454
0.9375015015145289,0.9534217506631301,0.00782101137040174
0.9461848194722002,0.9606631299734747,0.006334100504394007
0.9549485639791966,0.9681962864721486,0.0050085900533215245
0.9637934799615786,0.9752254641909813,0.004098217154965978
0.9727203192450538,0.9815915119363396,0.0027257787965337156
0.9817298406188841,0.9880371352785146,0.0029628382040834305
0.9908228099003797,0.9943236074270556,0.0018214828338557827
1.0,1.0,0.0


==> data_2/github/graphsage-128/roc_lira_mean.csv <==
fpr,tpr_mean,tpr_std
0.0001,0.0,0.0
0.00010092621909870473,0.0010079575596816976,0.0008645026745591736
0.00010186101701559753,0.0010079575596816976,0.0008645026745591736
0.00010280447320933097,0.0010079575596816976,0.0008645026745591736
0.00010375666787451859,0.0010079575596816976,0.0008645026745591736
0.00010471768194855202,0.0010079575596816976,0.0008645026745591736
0.0001056875971184804,0.0010079575596816976,0.0008645026745591736
0.00010666649582795387,0.0010079575596816976,0.0008645026745591736
0.00010765446128423159,0.0010079575596816976,0.0008645026745591736
0.00010865157746525384,0.0010079575596816976,0.0008645026745591736
0.00010965792912678099,0.0010079575596816976,0.0008645026745591736
0.00011067360180959734,0.0010079575596816976,0.0008645026745591736
0.00011169868184678226,0.0010079575596816976,0.0008645026745591736
0.00011273325637104872,0.0010079575596816976,0.0008645026745591736
0.00011377741332214914,0.0010079575596816976,0.0008645026745591736
0.00011483124145435111,0.0010079575596816976,0.0008645026745591736
0.00011589483034398106,0.0010079575596816976,0.0008645026745591736
0.00011696827039703847,0.0010079575596816976,0.0008645026745591736
0.00011805165285688056,0.0010079575596816976,0.0008645026745591736
0.0001191450698119776,0.0010079575596816976,0.0008645026745591736
0.00012024861420374123,0.0010079575596816976,0.0008645026745591736
0.00012136237983442405,0.0010079575596816976,0.0008645026745591736
0.00012248646137509307,0.0010079575596816976,0.0008645026745591736
0.00012362095437367691,0.0010079575596816976,0.0008645026745591736
0.00012476595526308696,0.0010079575596816976,0.0008645026745591736
0.0001259215613694151,0.0010079575596816976,0.0008645026745591736
0.0001270878709202058,0.0010079575596816976,0.0008645026745591736
0.000128264983052806,0.0010079575596816976,0.0008645026745591736
0.0001294529978227916,0.0010079575596816976,0.0008645026745591736
0.00013065201621247213,0.0010079575596816976,0.0008645026745591736
0.00013186214013947485,0.0010079575596816976,0.0008645026745591736
0.00013308347246540747,0.0010079575596816976,0.0008645026745591736
0.00013431611700460153,0.0010079575596816976,0.0008645026745591736
0.0001355601785329369,0.0010079575596816976,0.0008645026745591736
0.0001368157627967472,0.0010079575596816976,0.0008645026745591736
0.00013808297652180923,0.0010079575596816976,0.0008645026745591736
0.0001393619274224142,0.0010079575596816976,0.0008645026745591736
0.00014065272421052364,0.0010079575596816976,0.0008645026745591736
0.00014195547660501016,0.0010079575596816976,0.0008645026745591736
0.0001432702953409831,0.0010079575596816976,0.0008645026745591736
0.00014459729217920195,0.0010079575596816976,0.0008645026745591736
0.00014593657991557562,0.0010079575596816976,0.0008645026745591736
0.00014728827239075018,0.0010079575596816976,0.0008645026745591736
0.0001486524844997857,0.0010079575596816976,0.0008645026745591736
0.00015002933220192182,0.0010079575596816976,0.0008645026745591736
0.0001514189325304352,0.0010079575596816976,0.0008645026745591736
0.00015282140360258693,0.0010079575596816976,0.0008645026745591736
0.0001542368646296629,0.0010079575596816976,0.0008645026745591736
0.00015566543592710622,0.0010079575596816976,0.0008645026745591736
0.00015710723892474503,0.0010079575596816976,0.0008645026745591736
0.00015856239617711372,0.0010079575596816976,0.0008645026745591736
0.00016003103137387001,0.0010079575596816976,0.0008645026745591736
0.00016151326935030913,0.0010079575596816976,0.0008645026745591736
0.0001630092360979741,0.0010079575596816976,0.0008645026745591736
0.00016451905877536624,0.0010079575596816976,0.0008645026745591736
0.00016604286571875296,0.0010079575596816976,0.0008645026745591736
0.0001675807864530767,0.0010079575596816976,0.0008645026745591736
0.00016913295170296487,0.0010079575596816976,0.0008645026745591736
0.0001706994934038408,0.0010079575596816976,0.0008645026745591736
0.0001722805447131394,0.0010079575596816976,0.0008645026745591736
0.00017387624002162505,0.0010079575596816976,0.0008645026745591736
0.00017548671496481503,0.0010079575596816976,0.0008645026745591736
0.00017711210643450888,0.0010079575596816976,0.0008645026745591736
0.00017875255259042355,0.0010079575596816976,0.0008645026745591736
0.00018040819287193827,0.0010079575596816976,0.0008645026745591736
0.00018207916800994624,0.0010079575596816976,0.0008645026745591736
0.00018376562003881704,0.0010079575596816976,0.0008645026745591736
0.00018546769230846994,0.0010079575596816976,0.0008645026745591736
0.00018718552949655793,0.0010079575596816976,0.0008645026745591736
0.00018891927762076664,0.0010079575596816976,0.0008645026745591736
0.0001906690840512252,0.0010079575596816976,0.0008645026745591736
0.00019243509752303302,0.0010079575596816976,0.0008645026745591736
0.00019421746814890265,0.0010079575596816976,0.0008645026745591736
0.00019601634743191858,0.0010079575596816976,0.0008645026745591736
0.00019783188827841644,0.0010079575596816976,0.0008645026745591736
0.00019966424501097934,0.0010079575596816976,0.0008645026745591736
0.00020151357338155586,0.0010079575596816976,0.0008645026745591736
0.0002033800305846982,0.0010079575596816976,0.0008645026745591736
0.00020526377527092522,0.0010079575596816976,0.0008645026745591736
0.0002071649675602069,0.0010079575596816976,0.0008645026745591736
0.000209083769055575,0.0010079575596816976,0.0008645026745591736
0.00021102034285685965,0.0010079575596816976,0.0008645026745591736
0.0002129748535745521,0.0010079575596816976,0.0008645026745591736
0.00021494746734379805,0.0010079575596816976,0.0008645026745591736
0.00021693835183851843,0.0010079575596816976,0.0008645026745591736
0.00021894767628566206,0.0010079575596816976,0.0008645026745591736
0.00022097561147959031,0.0010079575596816976,0.0008645026745591736
0.00022302232979659386,0.0010079575596816976,0.0008645026745591736
0.00022508800520954617,0.0010079575596816976,0.0008645026745591736
0.0002271728133026905,0.0010079575596816976,0.0008645026745591736
0.00022927693128656486,0.0010079575596816976,0.0008645026745591736
0.0002314005380130654,0.0010079575596816976,0.0008645026745591736
0.00023354381399064793,0.0010079575596816976,0.0008645026745591736
0.00023570694139967278,0.0010079575596816976,0.0008645026745591736
0.00023789010410788934,0.0010079575596816976,0.0008645026745591736
0.00024009348768606518,0.0010079575596816976,0.0008645026745591736
0.00024231727942376007,0.0010079575596816976,0.0008645026745591736
0.00024456166834524467,0.0010079575596816976,0.0008645026745591736
0.00024682684522556923,0.0010079575596816976,0.0008645026745591736
0.00024911300260677886,0.0010079575596816976,0.0008645026745591736
0.0002514203348142797,0.0010079575596816976,0.0008645026745591736
0.00025374903797335715,0.0010079575596816976,0.0008645026745591736
0.00025609931002584595,0.0010079575596816976,0.0008645026745591736
0.00025847135074695635,0.0010079575596816976,0.0008645026745591736
0.0002608653617622548,0.0010079575596816976,0.0008645026745591736
0.000263281546564802,0.0010079575596816976,0.0008645026745591736
0.00026572011053245065,0.0017506631299734749,0.001009662417232198
0.00026818126094530154,0.0017506631299734749,0.001009662417232198
0.0002706652070033241,0.0017506631299734749,0.001009662417232198
0.0002731721598441376,0.0017506631299734749,0.001009662417232198
0.0002757023325609583,0.0017506631299734749,0.001009662417232198
0.0002782559402207126,0.0017506631299734749,0.001009662417232198
0.00028083319988231727,0.0017506631299734749,0.001009662417232198
0.0002834343306151309,0.0017506631299734749,0.001009662417232198
0.0002860595535175742,0.0017506631299734749,0.001009662417232198
0.00028870909173592344,0.0017506631299734749,0.001009662417232198
0.00029138317048327885,0.0017506631299734749,0.001009662417232198
0.00029408201705870637,0.0017506631299734749,0.001009662417232198
0.00029680586086656025,0.0017506631299734749,0.001009662417232198
0.00029955493343598134,0.0017506631299734749,0.001009662417232198
0.0003023294684405776,0.0017506631299734749,0.001009662417232198
0.00030512970171828706,0.0017506631299734749,0.001009662417232198
0.00030795587129142264,0.0017506631299734749,0.001009662417232198
0.00031080821738690636,0.0017506631299734749,0.001009662417232198
0.00031368698245668765,0.0017506631299734749,0.001009662417232198
0.00031659241119835204,0.0017506631299734749,0.001009662417232198
0.00031952475057592136,0.0017506631299734749,0.001009662417232198
0.0003224842498408442,0.0017506631299734749,0.001009662417232198
0.0003254711605531848,0.0017506631299734749,0.001009662417232198
0.00032848573660300434,0.0017506631299734749,0.001009662417232198
0.0003315282342319423,0.0017506631299734749,0.001009662417232198
0.00033459891205499747,0.0017506631299734749,0.001009662417232198
0.0003376980310825091,0.0017506631299734749,0.001009662417232198
0.0003408258547423452,0.0017506631299734749,0.001009662417232198
0.00034398264890229247,0.0017506631299734749,0.001009662417232198
0.00034716868189265597,0.0017506631299734749,0.001009662417232198
0.00035038422452906756,0.0017506631299734749,0.001009662417232198
0.00035362955013550426,0.0017506631299734749,0.001009662417232198
0.000356904934567523,0.0017506631299734749,0.001009662417232198
0.000360210656235707,0.0017506631299734749,0.001009662417232198
0.00036354699612933176,0.0017506631299734749,0.001009662417232198
0.00036691423784024937,0.0017506631299734749,0.001009662417232198
0.0003703126675869927,0.0017506631299734749,0.001009662417232198
0.0003737425742391064,0.0017506631299734749,0.001009662417232198
0.00037720424934169976,0.0017506631299734749,0.001009662417232198
0.0003806979871402284,0.0017506631299734749,0.001009662417232198
0.0003842240846055061,0.0017506631299734749,0.001009662417232198
0.00038778284145894574,0.0017506631299734749,0.001009662417232198
0.0003913745601980384,0.0017506631299734749,0.001009662417232198
0.0003949995461220643,0.0017506631299734749,0.001009662417232198
0.00039865810735804387,0.0017506631299734749,0.001009662417232198
0.0004023505548869293,0.0017506631299734749,0.001009662417232198
0.00040607720257003656,0.0017506631299734749,0.001009662417232198
0.0004098383671757261,0.0017506631299734749,0.001009662417232198
0.0004136343684063274,0.0017506631299734749,0.001009662417232198
0.0004174655289253135,0.0017506631299734749,0.001009662417232198
0.0004213321743847289,0.0017506631299734749,0.001009662417232198
0.0004252346334528682,0.0017506631299734749,0.001009662417232198
0.00042917323784221574,0.0017506631299734749,0.001009662417232198
0.0004331483223376398,0.0017506631299734749,0.001009662417232198
0.0004371602248248502,0.0017506631299734749,0.001009662417232198
0.000441209286319119,0.0017506631299734749,0.001009662417232198
0.0004452958509942655,0.0017506631299734749,0.001009662417232198
0.00044942026621191424,0.0017506631299734749,0.001009662417232198
0.0004535828825510186,0.0017506631299734749,0.001009662417232198
0.00045778405383766163,0.0017506631299734749,0.001009662417232198
0.0004620241371751313,0.0017506631299734749,0.001009662417232198
0.0004663034929742731,0.0017506631299734749,0.001009662417232198
0.00047062248498412813,0.0017506631299734749,0.001009662417232198
0.00047498148032285,0.0017506631299734749,0.001009662417232198
0.0004793808495089107,0.0017506631299734749,0.001009662417232198
0.00048382096649259574,0.0017506631299734749,0.001009662417232198
0.000488302208687788,0.0017506631299734749,0.001009662417232198
0.0004928249570040513,0.0017506631299734749,0.001009662417232198
0.0004973895958790063,0.0017506631299734749,0.001009662417232198
0.000501996513311008,0.0017506631299734749,0.001009662417232198
0.0005066461008921268,0.0017506631299734749,0.001009662417232198
0.0005113387538414326,0.0017506631299734749,0.001009662417232198
0.0005160748710385908,0.0017506631299734749,0.001009662417232198
0.000520854855057766,0.0017506631299734749,0.001009662417232198
0.0005256791122018419,0.0017506631299734749,0.001009662417232198
0.0005305480525369575,0.002068965517241379,0.0011099808895826855
0.0005354620899273607,0.002068965517241379,0.0011099808895826855
0.0005404216420705915,0.002068965517241379,0.0011099808895826855
0.0005454271305329836,0.002068965517241379,0.0011099808895826855
0.0005504789807854967,0.002068965517241379,0.0011099808895826855
0.0005555776222398878,0.002068965517241379,0.0011099808895826855
0.0005607234882852032,0.002068965517241379,0.0011099808895826855
0.0005659170163246243,0.002068965517241379,0.0011099808895826855
0.0005711586478126435,0.002068965517241379,0.0011099808895826855
0.0005764488282925873,0.002068965517241379,0.0011099808895826855
0.0005817880074344935,0.002068965517241379,0.0011099808895826855
0.0005871766390733255,0.002068965517241379,0.0011099808895826855
0.0005926151812475553,0.002068965517241379,0.0011099808895826855
0.0005981040962380944,0.002068965517241379,0.0011099808895826855
0.0006036438506075864,0.002068965517241379,0.0011099808895826855
0.0006092349152400712,0.002068965517241379,0.0011099808895826855
0.0006148777653810023,0.002068965517241379,0.0011099808895826855
0.0006205728806776501,0.002068965517241379,0.0011099808895826855
0.0006263207452198692,0.002068965517241379,0.0011099808895826855
0.0006321218475812448,0.002068965517241379,0.0011099808895826855
0.0006379766808606282,0.002068965517241379,0.0011099808895826855
0.000643885742724042,0.002068965517241379,0.0011099808895826855
0.0006498495354469888,0.002068965517241379,0.0011099808895826855
0.0006558685659571436,0.002068965517241379,0.0011099808895826855
0.0006619433458774394,0.002068965517241379,0.0011099808895826855
0.0006680743915695614,0.002068965517241379,0.0011099808895826855
0.0006742622241778342,0.002068965517241379,0.0011099808895826855
0.0006805073696735206,0.002068965517241379,0.0011099808895826855
0.0006868103588995307,0.002068965517241379,0.0011099808895826855
0.0006931717276155408,0.002068965517241379,0.0011099808895826855
0.0006995920165435374,0.002068965517241379,0.0011099808895826855
0.0007060717714137773,0.002068965517241379,0.0011099808895826855
0.0007126115430111746,0.002068965517241379,0.0011099808895826855
0.0007192118872221193,0.002068965517241379,0.0011099808895826855
0.0007258733650817253,0.002068965517241379,0.0011099808895826855
0.000732596542821523,0.002068965517241379,0.0011099808895826855
0.0007393819919175866,0.002068965517241379,0.0011099808895826855
0.0007462302891391107,0.002068965517241379,0.0011099808895826855
0.0007531420165974376,0.002068965517241379,0.0011099808895826855
0.0007601177617955331,0.002068965517241379,0.0011099808895826855
0.0007671581176779302,0.002068965517241379,0.0011099808895826855
0.000774263682681127,0.002068965517241379,0.0011099808895826855
0.0007814350607844542,0.002068965517241379,0.0011099808895826855
0.0007886728615614156,0.002068965517241379,0.0011099808895826855
0.0007959777002314986,0.0027851458885941646,0.0015927394814015756
0.0008033501977124734,0.0027851458885941646,0.0015927394814015756
0.0008107909806731687,0.0027851458885941646,0.0015927394814015756
0.000818300681586739,0.0027851458885941646,0.0015927394814015756
0.0008258799387844272,0.0027851458885941646,0.0015927394814015756
0.0008335293965098195,0.0027851458885941646,0.0015927394814015756
0.0008412497049736118,0.0027851458885941646,0.0015927394814015756
0.0008490415204088747,0.0027851458885941646,0.0015927394814015756
0.0008569055051268347,0.0027851458885941646,0.0015927394814015756
0.0008648423275731727,0.0027851458885941646,0.0015927394814015756
0.000872852662384838,0.0027851458885941646,0.0015927394814015756
0.0008809371904473991,0.0027851458885941646,0.0015927394814015756
0.0008890965989529158,0.0027851458885941646,0.0015927394814015756
0.000897331581458352,0.0027851458885941646,0.0015927394814015756
0.0009056428379445294,0.0027851458885941646,0.0015927394814015756
0.0009140310748756232,0.0027851458885941646,0.0015927394814015756
0.0009224970052592174,0.0027851458885941646,0.0015927394814015756
0.0009310413487069075,0.0027851458885941646,0.0015927394814015756
0.000939664831495469,0.0027851458885941646,0.0015927394814015756
0.0009483681866285928,0.0027851458885941646,0.0015927394814015756
0.0009571521538991865,0.0027851458885941646,0.0015927394814015756
0.0009660174799522646,0.0027851458885941646,0.0015927394814015756
0.0009749649183484086,0.0027851458885941646,0.0015927394814015756
0.0009839952296278227,0.0027851458885941646,0.0015927394814015756
0.00099310918137498,0.0027851458885941646,0.0015927394814015756
0.0010023075482838654,0.0027851458885941646,0.0015927394814015756
0.0010115911122238297,0.0027851458885941646,0.0015927394814015756
0.0010209606623060466,0.0027851458885941646,0.0015927394814015756
0.0010304169949505876,0.0027851458885941646,0.0015927394814015756
0.0010399609139541202,0.0027851458885941646,0.0015927394814015756
0.0010495932305582276,0.0027851458885941646,0.0015927394814015756
0.00105931476351837,0.0027851458885941646,0.0015927394814015756
0.001069126339173476,0.0033421750663129974,0.0018639077762053207
0.0010790287915161836,0.0033421750663129974,0.0018639077762053207
0.0010890229622637305,0.0033421750663129974,0.0018639077762053207
0.0010991097009294972,0.0033421750663129974,0.0018639077762053207
0.0011092898648952228,0.0033421750663129974,0.0018639077762053207
0.0011195643194838783,0.0033421750663129974,0.0018639077762053207
0.0011299339380332217,0.0033421750663129974,0.0018639077762053207
0.0011403996019700331,0.0033421750663129974,0.0018639077762053207
0.0011509622008850323,0.0033421750663129974,0.0018639077762053207
0.0011616226326085018,0.0033421750663129974,0.0018639077762053207
0.0011723818032865986,0.0033421750663129974,0.0018639077762053207
0.001183240627458378,0.0033421750663129974,0.0018639077762053207
0.0011942000281335325,0.0033421750663129974,0.0018639077762053207
0.0012052609368708425,0.0033421750663129974,0.0018639077762053207
0.001216424293857368,0.0033421750663129974,0.0018639077762053207
0.001227691047988359,0.0033421750663129974,0.0018639077762053207
0.0012390621569479156,0.0033421750663129974,0.0018639077762053207
0.0012505385872903913,0.0033421750663129974,0.0018639077762053207
0.0012621213145225473,0.0033421750663129974,0.0018639077762053207
0.0012738113231864786,0.0033421750663129974,0.0018639077762053207
0.0012856096069432965,0.0033421750663129974,0.0018639077762053207
0.0012975171686575868,0.0033421750663129974,0.0018639077762053207
0.0013095350204826678,0.0033421750663129974,0.0018639077762053207
0.001321664183946605,0.0033421750663129974,0.0018639077762053207
0.0013339056900390587,0.003607427055702918,0.0020780894140297206
0.001346260579298911,0.003607427055702918,0.0020780894140297206
0.0013587299019027091,0.003607427055702918,0.0020780894140297206
0.0013713147177539457,0.003607427055702918,0.0020780894140297206
0.0013840160965731315,0.003607427055702918,0.0020780894140297206
0.0013968351179887398,0.003607427055702918,0.0020780894140297206
0.0014097728716289677,0.003607427055702918,0.0020780894140297206
0.001422830457214352,0.003607427055702918,0.0020780894140297206
0.0014360089846512606,0.003607427055702918,0.0020780894140297206
0.0014493095741262166,0.003607427055702918,0.0020780894140297206
0.00146273335620113,0.003607427055702918,0.0020780894140297206
0.001476281471909391,0.003607427055702918,0.0020780894140297206
0.0014899550728528536,0.003607427055702918,0.0020780894140297206
0.0015037553212997384,0.003607427055702918,0.0020780894140297206
0.0015176833902834053,0.003607427055702918,0.0020780894140297206
0.0015317404637020797,0.003607427055702918,0.0020780894140297206
0.0015459277364194785,0.003607427055702918,0.0020780894140297206
0.001560246414366368,0.003607427055702918,0.0020780894140297206
0.0015746977146430868,0.003607427055702918,0.0020780894140297206
0.001589282865622978,0.003607427055702918,0.0020780894140297206
0.00160400310705682,0.00456233421750663,0.002365225546012054
0.0016188596901781992,0.00456233421750663,0.002365225546012054
0.0016338538778098604,0.00456233421750663,0.002365225546012054
0.001648986944471065,0.00456233421750663,0.002365225546012054
0.0016642601764859037,0.00456233421750663,0.002365225546012054
0.0016796748720926532,0.00456233421750663,0.002365225546012054
0.0016952323415541214,0.00456233421750663,0.002365225546012054
0.0017109339072690134,0.00456233421750663,0.002365225546012054
0.001726780903884356,0.00456233421750663,0.002365225546012054
0.0017427746784089192,0.00456233421750663,0.002365225546012054
0.0017589165903277326,0.00456233421750663,0.002365225546012054
0.001775208011717636,0.00456233421750663,0.002365225546012054
0.0017916503273638995,0.00456233421750663,0.002365225546012054
0.0018082449348779518,0.00456233421750663,0.002365225546012054
0.0018249932448161524,0.00456233421750663,0.002365225546012054
0.0018418966807997109,0.00456233421750663,0.002365225546012054
0.0018589566796356884,0.005145888594164456,0.002292721203658772
0.0018761746914391195,0.005145888594164456,0.002292721203658772
0.0018935521797562953,0.005145888594164456,0.002292721203658772
0.001911090621689138,0.005145888594164456,0.002292721203658772
0.0019287915080207778,0.005145888594164456,0.002292721203658772
0.0019466563433422632,0.005145888594164456,0.002292721203658772
0.0019646866461804444,0.005145888594164456,0.002292721203658772
0.0019828839491270716,0.005145888594164456,0.002292721203658772
0.002001249798969037,0.005145888594164456,0.002292721203658772
0.0020197857568198785,0.005145888594164456,0.002292721203658772
0.002038493398252464,0.005145888594164456,0.002292721203658772
0.0020573743134329114,0.005145888594164456,0.002292721203658772
0.0020764301072557748,0.005145888594164456,0.002292721203658772
0.002095662399480433,0.005145888594164456,0.002292721203658772
0.0021150728248687948,0.005145888594164456,0.002292721203658772
0.0021346630333242455,0.0057294429708222815,0.002523226734816901
0.002154434690031882,0.0057294429708222815,0.002523226734816901
0.00217438947560008,0.0057294429708222815,0.002523226734816901
0.0021945290862033138,0.0057294429708222815,0.002523226734816901
0.0022148552337263594,0.0057294429708222815,0.002523226734816901
0.0022353696459097966,0.0057294429708222815,0.002523226734816901
0.002256074066496859,0.0057294429708222815,0.002523226734816901
0.00227697025538168,0.0057294429708222815,0.002523226734816901
0.002298059988758851,0.0057294429708222815,0.002523226734816901
0.0023193450592744274,0.0057294429708222815,0.002523226734816901
0.0023408272761782944,0.0057294429708222815,0.002523226734816901
0.002362508465477945,0.0057294429708222815,0.002523226734816901
0.0023843904700937206,0.0057294429708222815,0.002523226734816901
0.002406475150015424,0.006286472148541114,0.002408621789536449
0.0024287643824604504,0.006286472148541114,0.002408621789536449
0.0024512600620333396,0.006286472148541114,0.002408621789536449
0.0024739641008868114,0.006286472148541114,0.002408621789536449
0.0024968784288843266,0.006286472148541114,0.002408621789536449
0.002520004993764092,0.006286472148541114,0.002408621789536449
0.002543345761304648,0.006286472148541114,0.002408621789536449
0.002566902715491952,0.006286472148541114,0.002408621789536449
0.002590677858688006,0.006286472148541114,0.002408621789536449
0.002614673211801092,0.006286472148541114,0.002408621789536449
0.00263889081445751,0.006286472148541114,0.002408621789536449
0.002663332725174981,0.006816976127320955,0.0024758431173604713
0.0026880010215376074,0.006816976127320955,0.0024758431173604713
0.0027128978003724646,0.006816976127320955,0.0024758431173604713
0.0027380251779278576,0.006816976127320955,0.0024758431173604713
0.00276338529005317,0.006816976127320955,0.0024758431173604713
0.0027889802923804397,0.006816976127320955,0.0024758431173604713
0.002814812360507581,0.006816976127320955,0.0024758431173604713
0.0028408836901833013,0.006816976127320955,0.0024758431173604713
0.00286719649749377,0.006816976127320955,0.0024758431173604713
0.0028937530190509503,0.006816976127320955,0.0024758431173604713
0.002920555512182745,0.007453580901856764,0.00267730828196016
0.0029476062551248585,0.007453580901856764,0.00267730828196016
0.0029749075472144406,0.007453580901856764,0.00267730828196016
0.003002461709085549,0.007453580901856764,0.00267730828196016
0.003030271082866396,0.007453580901856764,0.00267730828196016
0.003058338032378432,0.007453580901856764,0.00267730828196016
0.0030866649433372744,0.007453580901856764,0.00267730828196016
0.003115254223555488,0.007453580901856764,0.00267730828196016
0.0031441083031472647,0.007453580901856764,0.00267730828196016
0.0031732296347349765,0.007453580901856764,0.00267730828196016
0.00320262069365765,0.007904509283819628,0.002809390218671689
0.003232283978181381,0.007904509283819628,0.002809390218671689
0.00326222200971167,0.007904509283819628,0.002809390218671689
0.003292437333007769,0.007904509283819628,0.002809390218671689
0.0033229325163989716,0.007904509283819628,0.002809390218671689
0.0033537101520029287,0.007904509283819628,0.002809390218671689
0.0033847728559459832,0.007904509283819628,0.002809390218671689
0.0034161232685855285,0.007904509283819628,0.002809390218671689
0.0034477640547344642,0.007904509283819628,0.002809390218671689
0.0034796979038876916,0.00883289124668435,0.002884221544910205
0.003511927530450728,0.00883289124668435,0.002884221544910205
0.0035444556739704356,0.00883289124668435,0.002884221544910205
0.0035772850993678732,0.00883289124668435,0.002884221544910205
0.0036104185971733375,0.00883289124668435,0.002884221544910205
0.0036438589837635444,0.00883289124668435,0.002884221544910205
0.0036776091016010306,0.00883289124668435,0.002884221544910205
0.003711671819475767,0.00883289124668435,0.002884221544910205
0.003746050032748993,0.009257294429708223,0.0027121214238402546
0.0037807466635993493,0.009257294429708223,0.0027121214238402546
0.0038157646612712484,0.009257294429708223,0.0027121214238402546
0.003851107002325569,0.009257294429708223,0.0027121214238402546
0.0038867766908926675,0.009257294429708223,0.0027121214238402546
0.0039227767589277195,0.009257294429708223,0.0027121214238402546
0.0039591102664684585,0.009257294429708223,0.0027121214238402546
0.003995780301895269,0.009893899204244033,0.002895043162681888
0.004032789982193705,0.009893899204244033,0.002895043162681888
0.004070142453219439,0.009893899204244033,0.002895043162681888
0.004107840889965647,0.009893899204244033,0.002895043162681888
0.004145888496832911,0.009893899204244033,0.002895043162681888
0.004184288507901585,0.009893899204244033,0.002895043162681888
0.0042230441872066725,0.009893899204244033,0.002895043162681888
0.0042621588290153245,0.010212201591511936,0.0030660549751369936
0.004301635758106795,0.010212201591511936,0.0030660549751369936
0.004341478330055093,0.010212201591511936,0.0030660549751369936
0.004381689931514195,0.010212201591511936,0.0030660549751369936
0.004422273980505897,0.010212201591511936,0.0030660549751369936
0.004463233926710397,0.010212201591511936,0.0030660549751369936
0.004504573251759458,0.010212201591511936,0.0030660549751369936
0.0045462954695324,0.010716180371352784,0.002988453428721854
0.0045884041264547615,0.010716180371352784,0.002988453428721854
0.004630902801799737,0.010716180371352784,0.002988453428721854
0.004673795107992464,0.010716180371352784,0.002988453428721854
0.004717084690917017,0.010716180371352784,0.002988453428721854
0.004760775230226368,0.010716180371352784,0.002988453428721854
0.004804870439655134,0.011167108753315651,0.0031045690339396048
0.004849374067335233,0.011167108753315651,0.0031045690339396048
0.004894289896114532,0.011167108753315651,0.0031045690339396048
0.004939621743878321,0.011167108753315651,0.0031045690339396048
0.004985373463873894,0.011167108753315651,0.0031045690339396048
0.005031548945038057,0.011167108753315651,0.0031045690339396048
0.0050781521123276704,0.01143236074270557,0.0031495687574647326
0.005125186927053333,0.01143236074270557,0.0031495687574647326
0.0051726573872160194,0.01143236074270557,0.0031495687574647326
0.005220567527846975,0.01143236074270557,0.0031495687574647326
0.005268921421350677,0.01143236074270557,0.0031495687574647326
0.0053177231778509665,0.011909814323607429,0.003232859694475922
0.0053669769455404765,0.011909814323607429,0.003232859694475922
0.005416686911033152,0.011909814323607429,0.003232859694475922
0.00546685729972018,0.011909814323607429,0.003232859694475922
0.005517492376129128,0.011909814323607429,0.003232859694475922
0.005568596444286409,0.011909814323607429,0.003232859694475922
0.005620173848083188,0.012122015915119364,0.0031584917685975036
0.005672228971644543,0.012122015915119364,0.0031584917685975036
0.005724766239702178,0.012122015915119364,0.0031584917685975036
0.005777790117970507,0.012122015915119364,0.0031584917685975036
0.005831305113526219,0.012122015915119364,0.0031584917685975036
0.00588531577519145,0.012785145888594165,0.0033640441144600452
0.0059398266939203566,0.012785145888594165,0.0033640441144600452
0.005994842503189409,0.012785145888594165,0.0033640441144600452
0.006050367879391224,0.012785145888594165,0.0033640441144600452
0.0061064075422320365,0.013342175066312998,0.003210048359300781
0.006162966255132942,0.013342175066312998,0.003210048359300781
0.006220048825634711,0.013342175066312998,0.003210048359300781
0.0062776601058065,0.013342175066312998,0.003210048359300781
0.006335804992658254,0.013342175066312998,0.003210048359300781
0.006394488428556937,0.01363395225464191,0.003161336867209414
0.006453715401646702,0.01363395225464191,0.003161336867209414
0.0065134909462728026,0.01363395225464191,0.003161336867209414
0.006573820143409586,0.01363395225464191,0.003161336867209414
0.006634708121092351,0.014164456233421751,0.003146464571146006
0.006696160054853215,0.014164456233421751,0.003146464571146006
0.00675818116816111,0.014164456233421751,0.003146464571146006
0.006820776732865685,0.014164456233421751,0.003146464571146006
0.0068839520696454964,0.014164456233421751,0.003146464571146006
0.00694771254846024,0.014350132625994697,0.0031988260856652792
0.007012063589007177,0.014350132625994697,0.0031988260856652792
0.0070770106611818895,0.014350132625994697,0.0031988260856652792
0.007142559285543126,0.014350132625994697,0.0031988260856652792
0.007208715033782135,0.015119363395225465,0.0031657849319130255
0.007275483529196233,0.015119363395225465,0.0031657849319130255
0.007342870447166758,0.015119363395225465,0.0031657849319130255
0.00741088151564157,0.015119363395225465,0.0031657849319130255
0.007479522515621821,0.015649867374005304,0.0038540220544126206
0.007548799281653432,0.015649867374005304,0.0038540220544126206
0.007618717702322999,0.015649867374005304,0.0038540220544126206
0.007689283720758305,0.015649867374005304,0.0038540220544126206
0.007760503335133571,0.016047745358090185,0.0038747577075438433
0.007832382599179196,0.016047745358090185,0.0038747577075438433
0.00790492762269642,0.016047745358090185,0.0038747577075438433
0.007978144572076629,0.016604774535809018,0.004048316611929249
0.00805203967082547,0.016604774535809018,0.004048316611929249
0.008126619200091946,0.016604774535809018,0.004048316611929249
0.008201889499202203,0.016604774535809018,0.004048316611929249
0.008277856966198472,0.017055702917771885,0.0038153896312698833
0.008354528058382871,0.017055702917771885,0.0038153896312698833
0.008431909292866252,0.017055702917771885,0.0038153896312698833
0.008510007247122246,0.01753315649867374,0.00370815577074348
0.00858882855954625,0.01753315649867374,0.00370815577074348
0.008668379930019773,0.01753315649867374,0.00370815577074348
0.008748668120479914,0.01753315649867374,0.00370815577074348
0.008829699955494083,0.01822281167108753,0.004152885835907396
0.008911482322840203,0.01822281167108753,0.004152885835907396
0.008994022174092044,0.01822281167108753,0.004152885835907396
0.009077326525210224,0.018328912466843504,0.00426140343943373
0.00916140245713852,0.018328912466843504,0.00426140343943373
0.009246257116405733,0.018328912466843504,0.00426140343943373
0.009331897715733239,0.018992042440318303,0.004218535260955931
0.009418331534647951,0.018992042440318303,0.004218535260955931
0.009505565920101192,0.018992042440318303,0.004218535260955931
0.009593608287093146,0.019761273209549072,0.004410686776741615
0.009682466119303124,0.019761273209549072,0.004410686776741615
0.009772146969725724,0.019761273209549072,0.004410686776741615
0.009862658461312821,0.02007957559681698,0.004313551596809324
0.009954008287621519,0.02007957559681698,0.004313551596809324
0.010046204213468132,0.02007957559681698,0.004313551596809324
0.010139254075588154,0.020610079575596817,0.004221962216493592
0.01023316578330245,0.020610079575596817,0.004221962216493592
0.010327947319189514,0.020610079575596817,0.004221962216493592
0.010423606739764012,0.020954907161803715,0.004135814522909461
0.01052015217616159,0.020954907161803715,0.004135814522909461
0.010617591834830001,0.021618037135278514,0.0039368058109448606
0.010715933998226712,0.021618037135278514,0.0039368058109448606
0.010815187025522881,0.021618037135278514,0.0039368058109448606
0.01091535935331391,0.022015915119363395,0.003995445986806367
0.01101645949633657,0.022015915119363395,0.003995445986806367
0.01111849604819271,0.022015915119363395,0.003995445986806367
0.011221477682079803,0.022466843501326255,0.004197821664635353
0.011325413151528114,0.022466843501326255,0.004197821664635353
0.011430311291144786,0.022811671087533153,0.004300755616981541
0.011536181017364784,0.022811671087533153,0.004300755616981541
0.011643031329208768,0.022811671087533153,0.004300755616981541
0.011750871309048075,0.023633952254641908,0.00439150283611688
0.011859710123376693,0.023633952254641908,0.00439150283611688
0.011969557023590429,0.023978779840848806,0.00439639557965029
0.01208042134677329,0.023978779840848806,0.00439639557965029
0.012192312516491107,0.023978779840848806,0.00439639557965029
0.012305240043592616,0.02427055702917772,0.004351803608249235
0.012419213527017834,0.02427055702917772,0.004351803608249235
0.012534242654613994,0.024774535809018568,0.0043047527714742346
0.012650337203959038,0.024774535809018568,0.0043047527714742346
0.012767507043192657,0.025251989389920425,0.004495914718180924
0.01288576213185518,0.025251989389920425,0.004495914718180924
0.013005112521734086,0.02583554376657825,0.004391057770915615
0.013125568357718428,0.02583554376657825,0.004391057770915615
0.013247139878661175,0.02583554376657825,0.004391057770915615
0.013369837418249465,0.026312997347480105,0.004521921923187848
0.013493671405883065,0.026312997347480105,0.004521921923187848
0.013618652367560814,0.026684350132625996,0.004218535260955931
0.013744790926775366,0.026684350132625996,0.004218535260955931
0.01387209780541621,0.02710875331564987,0.00447325283476558
0.014000583824680975,0.02710875331564987,0.00447325283476558
0.014130259905995337,0.027480106100795754,0.004510497227563324
0.014261137071941283,0.027480106100795754,0.004510497227563324
0.014393226447194065,0.027824933687002652,0.004956814614697552
0.014526539259467812,0.027824933687002652,0.004956814614697552
0.014661086840469845,0.028010610079575594,0.00507179560858021
0.014796880626863964,0.028010610079575594,0.00507179560858021
0.014933932161242518,0.02838196286472149,0.004839586979099561
0.015072253093107555,0.02838196286472149,0.004839586979099561
0.015211855179861048,0.028885941644562336,0.004870904198398438
0.015352750287804227,0.028885941644562336,0.004870904198398438
0.015494950393146316,0.029310344827586203,0.004854505966226102
0.015638467583022463,0.029310344827586203,0.004854505966226102
0.01578331405652118,0.029708222811671087,0.005094557132055857
0.01592950212572123,0.030265251989389917,0.005101381109781514
0.016077044216738237,0.030265251989389917,0.005101381109781514
0.016225952870780873,0.030875331564986737,0.005190631953020642
0.016376240745216875,0.030875331564986737,0.005190631953020642
0.016527920614648955,0.031246684350132625,0.0052737064654462314
0.016681005372000592,0.031246684350132625,0.0052737064654462314
0.016835508029612024,0.031697612732095495,0.00522373595229582
0.01699144172034626,0.03230769230769231,0.004823082271164293
0.01714881969870539,0.03230769230769231,0.004823082271164293
0.01730765534195726,0.032785145888594165,0.0049295337598286686
0.017467962151272456,0.032785145888594165,0.0049295337598286686
0.017629753752872058,0.033209549071618036,0.005214074217636335
0.017793043899185772,0.03358090185676393,0.005190631953020643
0.01795784647002095,0.03358090185676393,0.005190631953020643
0.018124175473742378,0.03371352785145889,0.005240470597339074
0.01829204504846294,0.03371352785145889,0.005240470597339074
0.018461469463245474,0.03413793103448276,0.005353521468183097
0.018632463119315597,0.03450928381962866,0.00520904903651558
0.018805040551285814,0.03450928381962866,0.00520904903651558
0.018979216428391014,0.03477453580901857,0.005168369197103863
0.01915500555573528,0.03559681697612732,0.005138560841926771
0.019332422875550453,0.03559681697612732,0.005138560841926771
0.019511483468466165,0.03583554376657825,0.005163829432922995
0.019692202554791715,0.03647214854111406,0.00501919256568876
0.01987459549580984,0.03647214854111406,0.00501919256568876
0.02005867779508234,0.036684350132626,0.004940385059987246
0.020244465099768037,0.03708222811671088,0.0050680949181140375
0.020431973201952704,0.037771883289124675,0.005516277772977982
0.020621218039991424,0.037771883289124675,0.005516277772977982
0.02081221569986339,0.0383554376657825,0.005656221822941929
0.021004982416539152,0.03896551724137931,0.005753855816756006
0.02119953457536071,0.03896551724137931,0.005753855816756006
0.021395888713434216,0.0393368700265252,0.005824883760791902
0.021594061521035653,0.03957559681697613,0.005659814215697192
0.02179406984302956,0.039893899204244035,0.005819714350406966
0.021995930680300747,0.039893899204244035,0.005819714350406966
0.022199661191199548,0.04026525198938992,0.006126753169411916
0.022405278693000182,0.040769230769230766,0.006003334853479067
0.022612800663372772,0.041326259946949606,0.00571753245637582
0.022822244741868985,0.04159151193633952,0.0057270956102223455
0.023033628731421313,0.04159151193633952,0.0057270956102223455
0.02324697059985648,0.042015915119363395,0.005849192301976485
0.023462288481422625,0.04249336870026525,0.005597312817545122
0.02367960067833076,0.04297082228116711,0.00546330387472163
0.023898925662310503,0.04312997347480106,0.005377053223860406
0.02412028207618007,0.04312997347480106,0.005377053223860406
0.024343688735431104,0.043501326259946946,0.005312402788965448
0.024569164629827903,0.0436604774535809,0.005260942572135289
0.024796728925021577,0.043899204244031834,0.005238680156630605
0.025026400964179192,0.04419098143236074,0.005427700716400394
0.025258200269627846,0.044721485411140585,0.005202666821837888
0.025492146544514233,0.044907161803713534,0.0052144490369668145
0.025728259674479323,0.044907161803713534,0.0052144490369668145
0.025966559729348696,0.045358090185676395,0.005227849867053751
0.026207066964838526,0.04575596816976127,0.005553072905149625
0.0264498018242772,0.0459946949602122,0.005635451763973628
0.02669478494034321,0.04647214854111406,0.005759763023825695
0.026942037136818822,0.04716180371352785,0.006231759784963475
0.02719157943036019,0.04777188328912467,0.0065517778324457035
0.027443433032283655,0.047851458885941646,0.006648606946104955
0.02769761935036891,0.04827586206896552,0.006831633517977666
0.027954159990678566,0.04856763925729443,0.0068925264273581475
0.028213076759394707,0.048859416445623347,0.006554581268052616
0.02847439166467248,0.049177718832891244,0.006707140727957915
0.028738126918510663,0.049389920424403176,0.006808478868729628
0.029004304938639917,0.049655172413793094,0.006736913173264169
0.02927294835042816,0.049946949602122016,0.006877311118674668
0.0295440799888038,0.0503448275862069,0.0066410773774989214
0.029817722900196734,0.050583554376657826,0.0066882903258382535
0.030093900344497212,0.050875331564986734,0.006810774919403179
0.030372635797033115,0.051405835543766584,0.006696175431506743
0.030653952950565267,0.051724137931034475,0.006710403522903724
0.030937875717301368,0.05214854111405835,0.006813529158884661
0.03122442823092858,0.052758620689655165,0.006748101899891683
0.03151363484866479,0.05294429708222812,0.006729250067024541
0.0318055201533292,0.053156498673740046,0.006619145950451362
0.032100108955431715,0.05400530503978779,0.006853569383434975
0.03239742629528195,0.054217506631299726,0.006909235881483373
0.03269749744511768,0.05448275862068965,0.006844437983225751
0.03300034791125285,0.05477453580901857,0.006693197705585262
0.03330600343624589,0.055066312997347475,0.006499966790046168
0.03361449000108765,0.05551724137931034,0.006397957652050752
0.03392583382740992,0.05631299734748011,0.006966533775699958
0.034240061379714255,0.056816976127320964,0.006888385289391801
0.034557199367621395,0.057320954907161804,0.007142073662262189
0.03487727474814178,0.05753315649867373,0.007121246132332547
0.03520031472796679,0.0579575596816976,0.007338372051030239
0.0355263467657814,0.05816976127320954,0.007389118298800049
0.03585539857459817,0.05893899204244032,0.007231651187958212
0.0361874981241128,0.0593103448275862,0.007154923505256774
0.03652267364308175,0.059734748010610086,0.007161039572381206
0.03686095362172158,0.060053050397877984,0.007225594889914857
0.03720236681413066,0.06082228116710875,0.007334962274232105
0.03754694224073337,0.06151193633952255,0.0077570272507827605
0.037894709190746674,0.06180371352785145,0.007688749850507395
0.03824569722466999,0.06265251989389921,0.007357044445227682
0.038599936176797675,0.06312997347480107,0.0074763636274481704
0.03895745615775501,0.06339522546419099,0.0075781440626759055
0.0393182875570577,0.06379310344827585,0.007904578514087886
0.03968246104569482,0.0639787798408488,0.007863477630063313
0.04005000757873611,0.06421750663129974,0.007776152100448158
0.04042095839796306,0.06493368700265252,0.007714937697274639
0.04079534503452449,0.06503978779840848,0.007696676503616873
0.04117319931161679,0.06541114058355438,0.007879765130544225
0.04155455334718875,0.06572944297082228,0.008022916594482168
0.04193943955667186,0.06660477453580901,0.00810112174126689
0.04232789065573549,0.06681697612732096,0.0080827658475864
0.042719939663067766,0.06729442970822282,0.00785576904340221
0.04311561990318229,0.06769230769230769,0.007992652749938444
0.0435149650092505,0.06822281167108754,0.008117847314827833
0.04391800892596086,0.06840848806366048,0.008084700009508243
0.044324785912403956,0.0686737400530504,0.007942268440118302
0.04473533054498463,0.06915119363395225,0.007831849162316322
0.04514967772036102,0.06976127320954909,0.007881550733180035
0.04556786265841064,0.07007957559681698,0.007981886384089568
0.045989920905224385,0.07042440318302387,0.0078030485162449694
0.046415888336127774,0.07066312997347479,0.007988152216775889
0.04684580115873045,0.07137931034482758,0.0075889166407745534
0.04727969591600391,0.07193633952254642,0.007484515216597568
0.047717609489387455,0.07217506631299735,0.007403281810281575
0.048159579101923505,0.07289124668435012,0.007474062853850851
0.04860564232142134,0.07342175066312998,0.00729943830404448
0.04905583706365046,0.07374005305039788,0.007580206984740162
0.04951020159556351,0.07421750663129974,0.007497038815991373
0.04996877453854884,0.07477453580901856,0.007447500385763593
0.050431594871713586,0.07562334217506632,0.0074148883535108
0.0508987019351968,0.07604774535809018,0.007449179712788229
0.05137013543351344,0.07673740053050399,0.007143824787510262
0.05184593543892913,0.0769761273209549,0.007170858037429009
0.05232614239486662,0.07803713527851458,0.007880360376378142
0.05281079711934331,0.07875331564986737,0.007575513022311254
0.05329994080844088,0.07928381962864721,0.008031340833311841
0.05379361503980703,0.08007957559681697,0.008198007901735482
0.05429186177618943,0.08058355437665783,0.008257250831584375
0.05479472336900287,0.08137931034482758,0.00860042052517742
0.055302242561929005,0.08225464190981432,0.008458955763968145
0.055814462494549605,0.08281167108753315,0.008385021471670594
0.05633142670601358,0.08347480106100795,0.00806204126947952
0.05685317913873753,0.08411140583554376,0.008385627465601352
0.05737976414214134,0.08474801061007958,0.008424506001877344
0.05791122647641758,0.08525198938992043,0.008391917892750185
0.058447611316336315,0.08578249336870027,0.008557043612443284
0.05898896425508499,0.08641909814323609,0.008902356270940277
0.0595353313081437,0.08689655172413793,0.008877205589037075
0.06008675891719687,0.0876657824933687,0.008772719163365318
0.060643293954080614,0.08824933687002653,0.00875112727067731
0.061204983724766966,0.08872679045092839,0.008725361502722398
0.061771875973384946,0.08954907161803714,0.008668686805999793
0.06234401888627864,0.09029177718832891,0.008763758741127513
0.06292146109610344,0.0909814323607427,0.008957683566340545
0.06350425168595962,0.09132625994694961,0.008951616049529333
0.0640924401935645,0.09159151193633952,0.008998651749717557
0.06468607661546327,0.09246684350132625,0.009361554060383708
0.06528521141127848,0.0937135278514589,0.009015142984590581
0.0658898955079995,0.09419098143236074,0.00888622756665069
0.06650018030431118,0.09477453580901858,0.009195444807083956
0.0671161176749628,0.09543766578249337,0.00892866197295271
0.06773775997517752,0.0960477453580902,0.008910826410719221
0.06836516004510239,0.09657824933687004,0.009050972451458774
0.06899837121430018,0.09716180371352785,0.008975164711883728
0.06963744730628223,0.09745358090185678,0.008915869559407394
0.07028244264308345,0.09782493368700267,0.009029656330314741
0.07093341204987996,0.09872679045092839,0.009210522833125397
0.07159041085964889,0.0993368700265252,0.008917666861888357
0.07225349491787214,0.09997347480106102,0.008745229320494784
0.07292272058728312,0.1006366047745358,0.009240520475247961
0.07359814475265763,0.10148541114058354,0.00919642244222211
0.07427982482564918,0.10225464190981433,0.009063746686312085
0.07496781874966876,0.10297082228116712,0.009019261081851011
0.07566218500481055,0.10395225464190982,0.008936232401076894
0.07636298261282241,0.10488063660477454,0.008825094867107301
0.07707027114212295,0.10572944297082228,0.00900486120597505
0.0777841107128649,0.10652519893899207,0.009146985368285872
0.07850456200204509,0.10721485411140586,0.009621495664698318
0.07923168624866253,0.10824933687002651,0.009662561987284539
0.07996554525892346,0.10907161803713528,0.009946694171000733
0.080706201411495,0.10973474801061009,0.010175332760064626
0.08145371766280746,0.11055702917771884,0.010245581038685895
0.0822081575524054,0.11129973474801062,0.00970836775703135
0.08296958520834907,0.11222811671087533,0.009786364616868383
0.0837380653526649,0.1129708222811671,0.009719835739131828
0.08451366330684713,0.11389920424403184,0.009696281543948424
0.08529644499741025,0.11453580901856766,0.009545632547036996
0.08608647696149245,0.11551724137931033,0.009389945401016802
0.08688382635251184,0.11625994694960214,0.00942468185234367
0.08768856094587427,0.11708222811671087,0.009553327800204982
0.08850074914473438,0.11785145888594165,0.009622511256752545
0.08932045998580969,0.11877984084880637,0.00939290049803339
0.09014776314524918,0.11917771883289123,0.009388113606447236
0.09098272894455559,0.12007957559681696,0.009298586210116517
0.09182542835656282,0.12124668435013261,0.009487842799969587
0.09267593301146883,0.12251989389920423,0.009485370591162185
0.09353431520292387,0.12360742705570293,0.009409697751998947
0.09440064789417603,0.12464190981432363,0.009635014567292939
0.0952750047242729,0.1256763925729443,0.010319328947015075
0.09615746001432096,0.12631299734748008,0.010205060639417727
0.09704808877380307,0.1272679045092838,0.010463771672428466
0.09794696670695395,0.1286472148541114,0.010308869166332084
0.09885417021919574,0.12954907161803714,0.010764569339556098
0.09976977642363201,0.13087533156498674,0.011216950167454394
0.1006938631476027,0.1317241379310345,0.010763116768356545
0.10162650893929952,0.13305039787798406,0.010724551944169545
0.10256779307444219,0.1336604774535809,0.010642780435234988
0.10351779556301763,0.13503978779840847,0.010540183862850517
0.10447659715608042,0.13607427055702917,0.01060049670397945
0.10544427935261684,0.1372944297082228,0.010827567579025648
0.10642092440647247,0.13872679045092837,0.010753524877461196
0.10740661533334334,0.1396286472148541,0.010670473561203944
0.10840143591783309,0.1410079575596817,0.010729653356101864
0.10940547072057424,0.14222811671087532,0.010811382433057874
0.11041880508541602,0.14376657824933686,0.010738975385102725
0.11144152514667881,0.1452785145888594,0.010185315655759615
0.1124737178364752,0.1469761273209549,0.01015333583967977
0.1135154708920999,0.14787798408488062,0.010517760757904171
0.11456687286348714,0.14862068965517242,0.010535435931788836
0.11562801312073753,0.14941644562334216,0.010554711115500146
0.11669898186171475,0.1510875331564987,0.01066680972823031
0.11777987011971193,0.1523607427055703,0.01111402670241057
0.11887076977119033,0.15326259946949602,0.011197837525725075
0.11997177354358843,0.1546153846153846,0.011007478178178333
0.12108297502320395,0.15575596816976128,0.011427268603078024
0.12220446866314887,0.156684350132626,0.011307086630342418
0.1233363497913776,0.15809018567639258,0.011159514041359488
0.12447871461879062,0.15923076923076923,0.011581016478754327
0.125631660247412,0.16034482758620688,0.011579801346915641
0.1267952846786434,0.16193633952254644,0.011243437742141501
0.12796968682159415,0.163262599469496,0.011630996436836408
0.1291549665014884,0.1643236074270557,0.011415940800722287
0.1303512244681509,0.16625994694960214,0.011548399973376042
0.1315585624045704,0.1676392572944297,0.011290446419059163
0.1327770829355429,0.1690450928381963,0.011248164825901415
0.13400688963639507,0.17061007957559682,0.011724417982580478
0.13524808704178753,0.17153846153846156,0.011858507748555097
0.1365007806546014,0.17294429708222808,0.011720550012240876
0.13776507695490536,0.17464190981432362,0.011909259651124101
0.13904108340900698,0.17551724137931035,0.012339239475939862
0.1403289084785873,0.17665782493368704,0.012450214970172895
0.14162866162991988,0.17771883289124668,0.012372109036047255
0.1429404533431761,0.1794164456233422,0.012852607773230133
0.14426439512181574,0.18026525198938992,0.012743879015210268
0.14560059950206486,0.1816976127320955,0.01319760081842284
0.14694918006248173,0.18307692307692308,0.013351192461706183
0.14831025143361043,0.18511936339522547,0.01343213189864142
0.14968392930772556,0.18596816976127323,0.013367957585834093
0.1510703304486654,0.18710875331564986,0.013366641713898137
0.1524695727017573,0.1887002652519894,0.013857114160445312
0.15388177500383463,0.1903713527851459,0.013730075452196268
0.155307057393346,0.19177718832891247,0.013880112787402582
0.1567455410205595,0.19358090185676394,0.014546625898208047
0.15819734815786,0.1953846153846154,0.014646991860983375
0.1596626022101425,0.196790450928382,0.015262915908263796
0.161141427725302,0.19856763925729443,0.01552181271318409
0.16263395040481923,0.20061007957559682,0.015255538484286
0.16414029711444664,0.2024137931034483,0.014932558840763187
0.16566059589499135,0.20403183023872679,0.015026160365722055
0.16719497597319902,0.2055437665782493,0.015188465722458784
0.16874356777273758,0.2070557029177719,0.015335348006674139
0.17030650292528443,0.20827586206896553,0.015346355262784906
0.17188391428171457,0.20970822281167106,0.01514400709278631
0.17347593592339308,0.21175066312997348,0.01576610164535559
0.17508270317357252,0.21305039787798408,0.016010032338951753
0.17670435260889467,0.21480106100795754,0.01600075203777507
0.1783410220710008,0.2163925729442971,0.015707357924438
0.17999285067824763,0.21809018567639255,0.015844128929336076
0.18165997883753268,0.21973474801061008,0.015476417464828765
0.18334254825622906,0.2216710875331565,0.015645146075585804
0.18504070195423022,0.22358090185676388,0.01560281556996562
0.1867545842761076,0.22572944297082226,0.015257562507713252
0.18848434090337954,0.2273740053050398,0.015054228600326881
0.1902301188668944,0.22877984084880634,0.015051865610966763
0.1919920665593285,0.23031830238726786,0.014921875031816656
0.1937703337477989,0.23172413793103447,0.014785111942899339
0.19556507158659492,0.23389920424403182,0.015047995739296953
0.19737643263002555,0.23549071618037137,0.015207163847419207
0.19920457084538692,0.23742705570291775,0.015558661634269479
0.2010496416260499,0.23923076923076922,0.015071692833259416
0.2029118018046678,0.24188328912466842,0.015076878899304416
0.20479120966650854,0.2442175066312997,0.014714540490187797
0.2066880249629082,0.24689655172413788,0.01466491441920189
0.20860240892485027,0.24872679045092835,0.014768102854715859
0.2105345242766706,0.25103448275862067,0.014401009063578328
0.21248453524988828,0.25381962864721486,0.013560145915239958
0.21445260759716675,0.25559681697612735,0.013075126509455689
0.21643890860640203,0.25758620689655165,0.013370296593955054
0.21844360711494262,0.26007957559681694,0.013026636552807346
0.22046687352394098,0.26236074270557025,0.01358088458774322
0.22250887981283693,0.2637135278514589,0.013738471233625286
0.2245697995539774,0.26562334217506633,0.013934750702367204
0.22664980792736927,0.2674801061007958,0.013438387040972595
0.22874908173557018,0.2690981432360743,0.012839858570800727
0.23086779941871696,0.27177718832891246,0.01297790518515063
0.23300614106969247,0.27395225464190986,0.013414864226929182
0.23516428844943485,0.2758090185676393,0.012919100193085042
0.23734242500238661,0.27819628647214856,0.013457919252610437
0.23954073587208768,0.2809018567639257,0.01354027041586106
0.24175940791691308,0.28366047745358086,0.013352597677819855
0.243998629725955,0.28519893899204246,0.013597194029586245
0.24625859163505467,0.28758620689655173,0.012971036240902609
0.24853948574297985,0.28992042440318305,0.013545465668274118
0.25084150592775384,0.2919098143236074,0.014025926150934646
0.25316484786313553,0.29384615384615387,0.014258401316877377
0.2555097090352507,0.29615384615384616,0.01461495937158671
0.25787628875938007,0.2981697612732096,0.015241901352444388
0.26026478819690047,0.3012201591511937,0.014914617201744787
0.26267541037238357,0.3037400530503979,0.01571265758431856
0.2651083601908539,0.30676392572944294,0.015462798181468519
0.26756384445520454,0.3092042440318302,0.015003902441251101
0.27004207188377727,0.3121485411140584,0.014989175851220357
0.2725432531281028,0.3141379310344828,0.01528523139679938
0.27506760079080644,0.3168700265251989,0.015741860728850525
0.2776153294436801,0.3186472148541114,0.01584819902477448
0.28018665564591955,0.3220689655172414,0.01586188168132731
0.2827817979625341,0.3244562334217506,0.01600124060886468
0.28540097698292377,0.32708222811671084,0.016012302751304035
0.28804441533962977,0.3298408488063661,0.015355241936761467
0.29071233772725785,0.3325994694960212,0.015524456671888745
0.2934049709215787,0.33559681697612725,0.016134551716393164
0.29612254379880343,0.33851458885941643,0.016023210889254774
0.29886528735503826,0.3408753315649867,0.01637628824568123
0.30163343472591975,0.343474801061008,0.016158106755571323
0.3044272212064303,0.34602122015915115,0.016063874024714882
0.30724688427090036,0.3496816976127321,0.015965168381575107
0.31009266359319265,0.3524403183023873,0.016207670727528878
0.312964801067075,0.35578249336870027,0.01626016089986261
0.3158635408267819,0.35893899204244034,0.0165436361325216
0.3187891292677646,0.36151193633952255,0.015828653022021792
0.32174181506763716,0.3644297082228117,0.016044006062904192
0.3247218492073129,0.3677453580901857,0.015941720572614
0.3277294849923382,0.37031830238726793,0.015427975321141608
0.33076497807442423,0.37360742705570293,0.015297603468039909
0.3338285864731761,0.376657824933687,0.015752186907651747
0.3369205705980267,0.379946949602122,0.016227506921408025
0.34004119327037063,0.3828381962864722,0.01560862654406197
0.34319071974590426,0.38562334217506633,0.015484295509352635
0.34636941773717345,0.39021220159151193,0.015453796303142078
0.3495775574363275,0.39355437665782494,0.015614635620884545
0.3528154115380883,0.39636604774535805,0.015515692109438742
0.3560832552629278,0.3990716180371353,0.014933501162821971
0.3593813663804626,0.4028647214854111,0.016224905255282532
0.36271002523306484,0.40599469496021223,0.016347501123674196
0.36606951475969024,0.4095490716180371,0.016374163790868326
0.36946012051993027,0.41249336870026526,0.016110622569584312
0.37288213071828336,0.41607427055702917,0.016123597690179042
0.3763358362286533,0.4192307692307692,0.01571305560865795
0.37982153061907364,0.42350132625994696,0.015226378117367233
0.3833395101766601,0.4267374005305039,0.015082244599707414
0.38689007393279756,0.4302387267904509,0.01473415841730958
0.390473523688556,0.4342705570291777,0.015285614979123804
0.39409016404034475,0.43782493368700265,0.015011794112633394
0.39774030240580366,0.4414588859416445,0.015025249869857966
0.4014242490499322,0.4451724137931035,0.014604150280489168
0.40514231711146476,0.44840848806366046,0.014591940301111784
0.408894822629486,0.45143236074270554,0.014901638630575737
0.4126820845702952,0.4544031830238726,0.015538550186971093
0.4165044248545185,0.4583554376657825,0.014525220897990885
0.4203621683844714,0.4617241379310344,0.01414237884902337
0.4242556430717777,0.4662599469496021,0.014025675332392549
0.42818517986524113,0.470079575596817,0.014029576446514772
0.4321511127789762,0.4745623342175066,0.013434459733691088
0.4361537789208006,0.47954907161803717,0.012883136178952571
0.44019351852088745,0.48358090185676395,0.012401424889455224
0.4442706749606883,0.48755968169761277,0.012755682297954055
0.4483855948021186,0.49283819628647213,0.013007268088168879
0.45253862781701665,0.4979310344827586,0.012692614885686898
0.4567301270168747,0.5019628647214855,0.011690630156684003
0.46096044868284336,0.5061007957559682,0.012239334748291848
0.46522995239601894,0.5105835543766578,0.011681431795573677
0.4695390010680058,0.5144562334217506,0.012312728270402685
0.4738879609717651,0.5182758620689656,0.013461781643294972
0.4782772017727485,0.5227055702917771,0.013175784235509436
0.4827070965603183,0.5274801061007957,0.01341160038309412
0.4871780218794631,0.5331034482758621,0.013501995018864957
0.4916903577628026,0.536790450928382,0.012327195996035547
0.4962444877628913,0.5405835543766578,0.012767658359812343
0.5008407989848213,0.5448275862068964,0.012730253329744272
0.5054796821191241,0.5495755968169761,0.01294669451594476
0.5101615314749833,0.5547745358090186,0.013863910617103504
0.5148867450137492,0.5597082228116711,0.012789957185138484
0.5196557243827657,0.5644297082228117,0.013413494674884872
0.5244688749495119,0.5686206896551724,0.013011504587050447
0.5293266058360562,0.573501326259947,0.012893447833241537
0.5342293299538352,0.5781697612732096,0.012730284034611534
0.53917746403875,0.5824403183023873,0.013038963311318121
0.5441714286865893,0.586896551724138,0.012554139998039645
0.5492116483887789,0.5928381962864722,0.01220479461794587
0.5542985515684669,0.5972148541114058,0.01302363557678317
0.5594325706169377,0.6024403183023872,0.013725377267075936
0.5646141419303667,0.6078514588859416,0.013451760367199701
0.5698437059469142,0.6128647214854112,0.013670274243369385
0.5751217071841613,0.6180371352785146,0.014610010656576395
0.5804485942768978,0.6247214854111406,0.013991075124087033
0.5858248200152536,0.6296021220159151,0.013517850246843
0.5912508413831875,0.6354907161803713,0.012630872804152819
0.5967271195973316,0.639867374005305,0.012597561398631402
0.6022541201461928,0.6447480106100796,0.012511630146019278
0.6078323128297229,0.6496816976127321,0.011592486441840842
0.6134621717992506,0.6542705570291776,0.01119881487481243
0.6191441755977841,0.659681697612732,0.009607835690331487
0.6248788072006894,0.6657824933687002,0.009127135561848942
0.6306665540567405,0.6719628647214855,0.009598107388117073
0.6365079081295572,0.6779045092838196,0.009807590428957486
0.642403365939419,0.6843501326259946,0.009953136890872011
0.6483534286054721,0.6906631299734747,0.010211952795129028
0.6543586018883236,0.6957294429708224,0.010931936677043924
0.6604193962330305,0.7018567639257294,0.011153207449139852
0.6665363268124913,0.7079575596816976,0.011012129072990479
0.6727099135712337,0.7149336870026526,0.011648995783811997
0.6789406812696106,0.7207427055702919,0.012110140507000605
0.6852291595284065,0.726259946949602,0.012053977083797896
0.6915758828738525,0.7329708222811672,0.011300862393212199
0.697981390783066,0.7384084880636606,0.01096075370512965
0.7044462277299037,0.7445092838196288,0.010015619141725225
0.7109709432312431,0.7505570291777188,0.0094181681508574
0.7175560918936928,0.7572148541114058,0.009587513087574384
0.7242022334607315,0.7629442970822281,0.009787642658564934
0.730909932860291,0.769761273209549,0.011213325455340553
0.737679760252773,0.776366047745358,0.010984016234753102
0.7445122910795136,0.78368700265252,0.010371808806531555
0.751408106111697,0.7897082228116712,0.01057672328143551
0.7583677914997191,0.797002652519894,0.010262544279931377
0.7653919388230148,0.803819628647215,0.010319631970960499
0.77248114514034,0.8101061007957557,0.010344034066915557
0.7796360130405229,0.8173209549071618,0.010504224380663448
0.7868571506936851,0.8246684350132627,0.01029521000354296
0.794145171902934,0.8322015915119364,0.009750150635935645
0.8015006961565405,0.8392572944297083,0.009477578918381333
0.8089243486805938,0.8464721485411142,0.008913764939921135
0.8164167604921464,0.8537931034482759,0.009219854586277844
0.823978568452852,0.8610610079575597,0.00915262443057652
0.8316104153230962,0.8694429708222812,0.00847958609950296
0.8393129498166364,0.876870026525199,0.009228329809682552
0.8470868266557402,0.8840848806366047,0.010357289191058812
0.8549327066268376,0.8915119363395225,0.01038969465716595
0.8628512566366896,0.8988594164456234,0.010757922222394889
0.8708431497690724,0.9063129973474802,0.009561180389626073
0.8789090653419954,0.9146684350132626,0.00948504091463593
0.8870496889654403,0.9228647214854112,0.008895328278788561
0.8952657125996392,0.9289389920424403,0.008889745854633264
0.9035578346138929,0.9358620689655173,0.007392027202791374
0.9119267598459299,0.9423607427055704,0.007686766910038629
0.9203731996618221,0.9491511936339523,0.006582253043236432
0.9288978720164498,0.9561273209549072,0.00627601129790574
0.9375015015145289,0.963129973474801,0.006425938925059806
0.9461848194722002,0.9694694960212201,0.005641344377880569
0.9549485639791966,0.9764721485411142,0.005293311527315499
0.9637934799615786,0.9829177718832891,0.004948527666921881
0.9727203192450538,0.9882493368700264,0.0038581781004968117
0.9817298406188841,0.9932891246684349,0.002562730203796293
0.9908228099003797,0.9975331564986736,0.0005736915366050611
1.0,1.0,0.0


==> data_2/github/graphsage-128/roc_rmia-offline_mean.csv <==
fpr,tpr_mean,tpr_std
0.0001,0.0,0.0
0.00010092621909870473,0.0017771883289124668,0.001812231753925343
0.00010186101701559753,0.0017771883289124668,0.001812231753925343
0.00010280447320933097,0.0017771883289124668,0.001812231753925343
0.00010375666787451859,0.0017771883289124668,0.001812231753925343
0.00010471768194855202,0.0017771883289124668,0.001812231753925343
0.0001056875971184804,0.0017771883289124668,0.001812231753925343
0.00010666649582795387,0.0017771883289124668,0.001812231753925343
0.00010765446128423159,0.0017771883289124668,0.001812231753925343
0.00010865157746525384,0.0017771883289124668,0.001812231753925343
0.00010965792912678099,0.0017771883289124668,0.001812231753925343
0.00011067360180959734,0.0017771883289124668,0.001812231753925343
0.00011169868184678226,0.0017771883289124668,0.001812231753925343
0.00011273325637104872,0.0017771883289124668,0.001812231753925343
0.00011377741332214914,0.0017771883289124668,0.001812231753925343
0.00011483124145435111,0.0017771883289124668,0.001812231753925343
0.00011589483034398106,0.0017771883289124668,0.001812231753925343
0.00011696827039703847,0.0017771883289124668,0.001812231753925343
0.00011805165285688056,0.0017771883289124668,0.001812231753925343
0.0001191450698119776,0.0017771883289124668,0.001812231753925343
0.00012024861420374123,0.0017771883289124668,0.001812231753925343
0.00012136237983442405,0.0017771883289124668,0.001812231753925343
0.00012248646137509307,0.0017771883289124668,0.001812231753925343
0.00012362095437367691,0.0017771883289124668,0.001812231753925343
0.00012476595526308696,0.0017771883289124668,0.001812231753925343
0.0001259215613694151,0.0017771883289124668,0.001812231753925343
0.0001270878709202058,0.0017771883289124668,0.001812231753925343
0.000128264983052806,0.0017771883289124668,0.001812231753925343
0.0001294529978227916,0.0017771883289124668,0.001812231753925343
0.00013065201621247213,0.0017771883289124668,0.001812231753925343
0.00013186214013947485,0.0017771883289124668,0.001812231753925343
0.00013308347246540747,0.0017771883289124668,0.001812231753925343
0.00013431611700460153,0.0017771883289124668,0.001812231753925343
0.0001355601785329369,0.0017771883289124668,0.001812231753925343
0.0001368157627967472,0.0017771883289124668,0.001812231753925343
0.00013808297652180923,0.0017771883289124668,0.001812231753925343
0.0001393619274224142,0.0017771883289124668,0.001812231753925343
0.00014065272421052364,0.0017771883289124668,0.001812231753925343
0.00014195547660501016,0.0017771883289124668,0.001812231753925343
0.0001432702953409831,0.0017771883289124668,0.001812231753925343
0.00014459729217920195,0.0017771883289124668,0.001812231753925343
0.00014593657991557562,0.0017771883289124668,0.001812231753925343
0.00014728827239075018,0.0017771883289124668,0.001812231753925343
0.0001486524844997857,0.0017771883289124668,0.001812231753925343
0.00015002933220192182,0.0017771883289124668,0.001812231753925343
0.0001514189325304352,0.0017771883289124668,0.001812231753925343
0.00015282140360258693,0.0017771883289124668,0.001812231753925343
0.0001542368646296629,0.0017771883289124668,0.001812231753925343
0.00015566543592710622,0.0017771883289124668,0.001812231753925343
0.00015710723892474503,0.0017771883289124668,0.001812231753925343
0.00015856239617711372,0.0017771883289124668,0.001812231753925343
0.00016003103137387001,0.0017771883289124668,0.001812231753925343
0.00016151326935030913,0.0017771883289124668,0.001812231753925343
0.0001630092360979741,0.0017771883289124668,0.001812231753925343
0.00016451905877536624,0.0017771883289124668,0.001812231753925343
0.00016604286571875296,0.0017771883289124668,0.001812231753925343
0.0001675807864530767,0.0017771883289124668,0.001812231753925343
0.00016913295170296487,0.0017771883289124668,0.001812231753925343
0.0001706994934038408,0.0017771883289124668,0.001812231753925343
0.0001722805447131394,0.0017771883289124668,0.001812231753925343
0.00017387624002162505,0.0017771883289124668,0.001812231753925343
0.00017548671496481503,0.0017771883289124668,0.001812231753925343
0.00017711210643450888,0.0017771883289124668,0.001812231753925343
0.00017875255259042355,0.0017771883289124668,0.001812231753925343
0.00018040819287193827,0.0017771883289124668,0.001812231753925343
0.00018207916800994624,0.0017771883289124668,0.001812231753925343
0.00018376562003881704,0.0017771883289124668,0.001812231753925343
0.00018546769230846994,0.0017771883289124668,0.001812231753925343
0.00018718552949655793,0.0017771883289124668,0.001812231753925343
0.00018891927762076664,0.0017771883289124668,0.001812231753925343
0.0001906690840512252,0.0017771883289124668,0.001812231753925343
0.00019243509752303302,0.0017771883289124668,0.001812231753925343
0.00019421746814890265,0.0017771883289124668,0.001812231753925343
0.00019601634743191858,0.0017771883289124668,0.001812231753925343
0.00019783188827841644,0.0017771883289124668,0.001812231753925343
0.00019966424501097934,0.0017771883289124668,0.001812231753925343
0.00020151357338155586,0.0017771883289124668,0.001812231753925343
0.0002033800305846982,0.0017771883289124668,0.001812231753925343
0.00020526377527092522,0.0017771883289124668,0.001812231753925343
0.0002071649675602069,0.0017771883289124668,0.001812231753925343
0.000209083769055575,0.0017771883289124668,0.001812231753925343
0.00021102034285685965,0.0017771883289124668,0.001812231753925343
0.0002129748535745521,0.0017771883289124668,0.001812231753925343
0.00021494746734379805,0.0017771883289124668,0.001812231753925343
0.00021693835183851843,0.0017771883289124668,0.001812231753925343
0.00021894767628566206,0.0017771883289124668,0.001812231753925343
0.00022097561147959031,0.0017771883289124668,0.001812231753925343
0.00022302232979659386,0.0017771883289124668,0.001812231753925343
0.00022508800520954617,0.0017771883289124668,0.001812231753925343
0.0002271728133026905,0.0017771883289124668,0.001812231753925343
0.00022927693128656486,0.0017771883289124668,0.001812231753925343
0.0002314005380130654,0.0017771883289124668,0.001812231753925343
0.00023354381399064793,0.0017771883289124668,0.001812231753925343
0.00023570694139967278,0.0017771883289124668,0.001812231753925343
0.00023789010410788934,0.0017771883289124668,0.001812231753925343
0.00024009348768606518,0.0017771883289124668,0.001812231753925343
0.00024231727942376007,0.0017771883289124668,0.001812231753925343
0.00024456166834524467,0.0017771883289124668,0.001812231753925343
0.00024682684522556923,0.0017771883289124668,0.001812231753925343
0.00024911300260677886,0.0017771883289124668,0.001812231753925343
0.0002514203348142797,0.0017771883289124668,0.001812231753925343
0.00025374903797335715,0.0017771883289124668,0.001812231753925343
0.00025609931002584595,0.0017771883289124668,0.001812231753925343
0.00025847135074695635,0.0017771883289124668,0.001812231753925343
0.0002608653617622548,0.0017771883289124668,0.001812231753925343
0.000263281546564802,0.0017771883289124668,0.001812231753925343
0.00026572011053245065,0.002891246684350133,0.0018523377837350937
0.00026818126094530154,0.002891246684350133,0.0018523377837350937
0.0002706652070033241,0.002891246684350133,0.0018523377837350937
0.0002731721598441376,0.002891246684350133,0.0018523377837350937
0.0002757023325609583,0.002891246684350133,0.0018523377837350937
0.0002782559402207126,0.002891246684350133,0.0018523377837350937
0.00028083319988231727,0.002891246684350133,0.0018523377837350937
0.0002834343306151309,0.002891246684350133,0.0018523377837350937
0.0002860595535175742,0.002891246684350133,0.0018523377837350937
0.00028870909173592344,0.002891246684350133,0.0018523377837350937
0.00029138317048327885,0.002891246684350133,0.0018523377837350937
0.00029408201705870637,0.002891246684350133,0.0018523377837350937
0.00029680586086656025,0.002891246684350133,0.0018523377837350937
0.00029955493343598134,0.002891246684350133,0.0018523377837350937
0.0003023294684405776,0.002891246684350133,0.0018523377837350937
0.00030512970171828706,0.002891246684350133,0.0018523377837350937
0.00030795587129142264,0.002891246684350133,0.0018523377837350937
0.00031080821738690636,0.002891246684350133,0.0018523377837350937
0.00031368698245668765,0.002891246684350133,0.0018523377837350937
0.00031659241119835204,0.002891246684350133,0.0018523377837350937
0.00031952475057592136,0.002891246684350133,0.0018523377837350937
0.0003224842498408442,0.002891246684350133,0.0018523377837350937
0.0003254711605531848,0.002891246684350133,0.0018523377837350937
0.00032848573660300434,0.002891246684350133,0.0018523377837350937
0.0003315282342319423,0.002891246684350133,0.0018523377837350937
0.00033459891205499747,0.002891246684350133,0.0018523377837350937
0.0003376980310825091,0.002891246684350133,0.0018523377837350937
0.0003408258547423452,0.002891246684350133,0.0018523377837350937
0.00034398264890229247,0.002891246684350133,0.0018523377837350937
0.00034716868189265597,0.002891246684350133,0.0018523377837350937
0.00035038422452906756,0.002891246684350133,0.0018523377837350937
0.00035362955013550426,0.002891246684350133,0.0018523377837350937
0.000356904934567523,0.002891246684350133,0.0018523377837350937
0.000360210656235707,0.002891246684350133,0.0018523377837350937
0.00036354699612933176,0.002891246684350133,0.0018523377837350937
0.00036691423784024937,0.002891246684350133,0.0018523377837350937
0.0003703126675869927,0.002891246684350133,0.0018523377837350937
0.0003737425742391064,0.002891246684350133,0.0018523377837350937
0.00037720424934169976,0.002891246684350133,0.0018523377837350937
0.0003806979871402284,0.002891246684350133,0.0018523377837350937
0.0003842240846055061,0.002891246684350133,0.0018523377837350937
0.00038778284145894574,0.002891246684350133,0.0018523377837350937
0.0003913745601980384,0.002891246684350133,0.0018523377837350937
0.0003949995461220643,0.002891246684350133,0.0018523377837350937
0.00039865810735804387,0.002891246684350133,0.0018523377837350937
0.0004023505548869293,0.002891246684350133,0.0018523377837350937
0.00040607720257003656,0.002891246684350133,0.0018523377837350937
0.0004098383671757261,0.002891246684350133,0.0018523377837350937
0.0004136343684063274,0.002891246684350133,0.0018523377837350937
0.0004174655289253135,0.002891246684350133,0.0018523377837350937
0.0004213321743847289,0.002891246684350133,0.0018523377837350937
0.0004252346334528682,0.002891246684350133,0.0018523377837350937
0.00042917323784221574,0.002891246684350133,0.0018523377837350937
0.0004331483223376398,0.002891246684350133,0.0018523377837350937
0.0004371602248248502,0.002891246684350133,0.0018523377837350937
0.000441209286319119,0.002891246684350133,0.0018523377837350937
0.0004452958509942655,0.002891246684350133,0.0018523377837350937
0.00044942026621191424,0.002891246684350133,0.0018523377837350937
0.0004535828825510186,0.002891246684350133,0.0018523377837350937
0.00045778405383766163,0.002891246684350133,0.0018523377837350937
0.0004620241371751313,0.002891246684350133,0.0018523377837350937
0.0004663034929742731,0.002891246684350133,0.0018523377837350937
0.00047062248498412813,0.002891246684350133,0.0018523377837350937
0.00047498148032285,0.002891246684350133,0.0018523377837350937
0.0004793808495089107,0.002891246684350133,0.0018523377837350937
0.00048382096649259574,0.002891246684350133,0.0018523377837350937
0.000488302208687788,0.002891246684350133,0.0018523377837350937
0.0004928249570040513,0.002891246684350133,0.0018523377837350937
0.0004973895958790063,0.002891246684350133,0.0018523377837350937
0.000501996513311008,0.002891246684350133,0.0018523377837350937
0.0005066461008921268,0.002891246684350133,0.0018523377837350937
0.0005113387538414326,0.002891246684350133,0.0018523377837350937
0.0005160748710385908,0.002891246684350133,0.0018523377837350937
0.000520854855057766,0.002891246684350133,0.0018523377837350937
0.0005256791122018419,0.002891246684350133,0.0018523377837350937
0.0005305480525369575,0.00403183023872679,0.002061470475090233
0.0005354620899273607,0.00403183023872679,0.002061470475090233
0.0005404216420705915,0.00403183023872679,0.002061470475090233
0.0005454271305329836,0.00403183023872679,0.002061470475090233
0.0005504789807854967,0.00403183023872679,0.002061470475090233
0.0005555776222398878,0.00403183023872679,0.002061470475090233
0.0005607234882852032,0.00403183023872679,0.002061470475090233
0.0005659170163246243,0.00403183023872679,0.002061470475090233
0.0005711586478126435,0.00403183023872679,0.002061470475090233
0.0005764488282925873,0.00403183023872679,0.002061470475090233
0.0005817880074344935,0.00403183023872679,0.002061470475090233
0.0005871766390733255,0.00403183023872679,0.002061470475090233
0.0005926151812475553,0.00403183023872679,0.002061470475090233
0.0005981040962380944,0.00403183023872679,0.002061470475090233
0.0006036438506075864,0.00403183023872679,0.002061470475090233
0.0006092349152400712,0.00403183023872679,0.002061470475090233
0.0006148777653810023,0.00403183023872679,0.002061470475090233
0.0006205728806776501,0.00403183023872679,0.002061470475090233
0.0006263207452198692,0.00403183023872679,0.002061470475090233
0.0006321218475812448,0.00403183023872679,0.002061470475090233
0.0006379766808606282,0.00403183023872679,0.002061470475090233
0.000643885742724042,0.00403183023872679,0.002061470475090233
0.0006498495354469888,0.00403183023872679,0.002061470475090233
0.0006558685659571436,0.00403183023872679,0.002061470475090233
0.0006619433458774394,0.00403183023872679,0.002061470475090233
0.0006680743915695614,0.00403183023872679,0.002061470475090233
0.0006742622241778342,0.00403183023872679,0.002061470475090233
0.0006805073696735206,0.00403183023872679,0.002061470475090233
0.0006868103588995307,0.00403183023872679,0.002061470475090233
0.0006931717276155408,0.00403183023872679,0.002061470475090233
0.0006995920165435374,0.00403183023872679,0.002061470475090233
0.0007060717714137773,0.00403183023872679,0.002061470475090233
0.0007126115430111746,0.00403183023872679,0.002061470475090233
0.0007192118872221193,0.00403183023872679,0.002061470475090233
0.0007258733650817253,0.00403183023872679,0.002061470475090233
0.000732596542821523,0.00403183023872679,0.002061470475090233
0.0007393819919175866,0.00403183023872679,0.002061470475090233
0.0007462302891391107,0.00403183023872679,0.002061470475090233
0.0007531420165974376,0.00403183023872679,0.002061470475090233
0.0007601177617955331,0.00403183023872679,0.002061470475090233
0.0007671581176779302,0.00403183023872679,0.002061470475090233
0.000774263682681127,0.00403183023872679,0.002061470475090233
0.0007814350607844542,0.00403183023872679,0.002061470475090233
0.0007886728615614156,0.00403183023872679,0.002061470475090233
0.0007959777002314986,0.0048541114058355435,0.0021368842505170116
0.0008033501977124734,0.0048541114058355435,0.0021368842505170116
0.0008107909806731687,0.0048541114058355435,0.0021368842505170116
0.000818300681586739,0.0048541114058355435,0.0021368842505170116
0.0008258799387844272,0.0048541114058355435,0.0021368842505170116
0.0008335293965098195,0.0048541114058355435,0.0021368842505170116
0.0008412497049736118,0.0048541114058355435,0.0021368842505170116
0.0008490415204088747,0.0048541114058355435,0.0021368842505170116
0.0008569055051268347,0.0048541114058355435,0.0021368842505170116
0.0008648423275731727,0.0048541114058355435,0.0021368842505170116
0.000872852662384838,0.0048541114058355435,0.0021368842505170116
0.0008809371904473991,0.0048541114058355435,0.0021368842505170116
0.0008890965989529158,0.0048541114058355435,0.0021368842505170116
0.000897331581458352,0.0048541114058355435,0.0021368842505170116
0.0009056428379445294,0.0048541114058355435,0.0021368842505170116
0.0009140310748756232,0.0048541114058355435,0.0021368842505170116
0.0009224970052592174,0.0048541114058355435,0.0021368842505170116
0.0009310413487069075,0.0048541114058355435,0.0021368842505170116
0.000939664831495469,0.0048541114058355435,0.0021368842505170116
0.0009483681866285928,0.0048541114058355435,0.0021368842505170116
0.0009571521538991865,0.0048541114058355435,0.0021368842505170116
0.0009660174799522646,0.0048541114058355435,0.0021368842505170116
0.0009749649183484086,0.0048541114058355435,0.0021368842505170116
0.0009839952296278227,0.0048541114058355435,0.0021368842505170116
0.00099310918137498,0.0048541114058355435,0.0021368842505170116
0.0010023075482838654,0.0048541114058355435,0.0021368842505170116
0.0010115911122238297,0.0048541114058355435,0.0021368842505170116
0.0010209606623060466,0.0048541114058355435,0.0021368842505170116
0.0010304169949505876,0.0048541114058355435,0.0021368842505170116
0.0010399609139541202,0.0048541114058355435,0.0021368842505170116
0.0010495932305582276,0.0048541114058355435,0.0021368842505170116
0.00105931476351837,0.0048541114058355435,0.0021368842505170116
0.001069126339173476,0.0058620689655172415,0.0024001681772630543
0.0010790287915161836,0.0058620689655172415,0.0024001681772630543
0.0010890229622637305,0.0058620689655172415,0.0024001681772630543
0.0010991097009294972,0.0058620689655172415,0.0024001681772630543
0.0011092898648952228,0.0058620689655172415,0.0024001681772630543
0.0011195643194838783,0.0058620689655172415,0.0024001681772630543
0.0011299339380332217,0.0058620689655172415,0.0024001681772630543
0.0011403996019700331,0.0058620689655172415,0.0024001681772630543
0.0011509622008850323,0.0058620689655172415,0.0024001681772630543
0.0011616226326085018,0.0058620689655172415,0.0024001681772630543
0.0011723818032865986,0.0058620689655172415,0.0024001681772630543
0.001183240627458378,0.0058620689655172415,0.0024001681772630543
0.0011942000281335325,0.0058620689655172415,0.0024001681772630543
0.0012052609368708425,0.0058620689655172415,0.0024001681772630543
0.001216424293857368,0.0058620689655172415,0.0024001681772630543
0.001227691047988359,0.0058620689655172415,0.0024001681772630543
0.0012390621569479156,0.0058620689655172415,0.0024001681772630543
0.0012505385872903913,0.0058620689655172415,0.0024001681772630543
0.0012621213145225473,0.0058620689655172415,0.0024001681772630543
0.0012738113231864786,0.0058620689655172415,0.0024001681772630543
0.0012856096069432965,0.0058620689655172415,0.0024001681772630543
0.0012975171686575868,0.0058620689655172415,0.0024001681772630543
0.0013095350204826678,0.0058620689655172415,0.0024001681772630543
0.001321664183946605,0.0058620689655172415,0.0024001681772630543
0.0013339056900390587,0.006790450928381962,0.0036416778697566294
0.001346260579298911,0.006790450928381962,0.0036416778697566294
0.0013587299019027091,0.006790450928381962,0.0036416778697566294
0.0013713147177539457,0.006790450928381962,0.0036416778697566294
0.0013840160965731315,0.006790450928381962,0.0036416778697566294
0.0013968351179887398,0.006790450928381962,0.0036416778697566294
0.0014097728716289677,0.006790450928381962,0.0036416778697566294
0.001422830457214352,0.006790450928381962,0.0036416778697566294
0.0014360089846512606,0.006790450928381962,0.0036416778697566294
0.0014493095741262166,0.006790450928381962,0.0036416778697566294
0.00146273335620113,0.006790450928381962,0.0036416778697566294
0.001476281471909391,0.006790450928381962,0.0036416778697566294
0.0014899550728528536,0.006790450928381962,0.0036416778697566294
0.0015037553212997384,0.006790450928381962,0.0036416778697566294
0.0015176833902834053,0.006790450928381962,0.0036416778697566294
0.0015317404637020797,0.006790450928381962,0.0036416778697566294
0.0015459277364194785,0.006790450928381962,0.0036416778697566294
0.001560246414366368,0.006790450928381962,0.0036416778697566294
0.0015746977146430868,0.006790450928381962,0.0036416778697566294
0.001589282865622978,0.006790450928381962,0.0036416778697566294
0.00160400310705682,0.007904509283819628,0.0035051645048229736
0.0016188596901781992,0.007904509283819628,0.0035051645048229736
0.0016338538778098604,0.007904509283819628,0.0035051645048229736
0.001648986944471065,0.007904509283819628,0.0035051645048229736
0.0016642601764859037,0.007904509283819628,0.0035051645048229736
0.0016796748720926532,0.007904509283819628,0.0035051645048229736
0.0016952323415541214,0.007904509283819628,0.0035051645048229736
0.0017109339072690134,0.007904509283819628,0.0035051645048229736
0.001726780903884356,0.007904509283819628,0.0035051645048229736
0.0017427746784089192,0.007904509283819628,0.0035051645048229736
0.0017589165903277326,0.007904509283819628,0.0035051645048229736
0.001775208011717636,0.007904509283819628,0.0035051645048229736
0.0017916503273638995,0.007904509283819628,0.0035051645048229736
0.0018082449348779518,0.007904509283819628,0.0035051645048229736
0.0018249932448161524,0.007904509283819628,0.0035051645048229736
0.0018418966807997109,0.007904509283819628,0.0035051645048229736
0.0018589566796356884,0.00870026525198939,0.003917995264870936
0.0018761746914391195,0.00870026525198939,0.003917995264870936
0.0018935521797562953,0.00870026525198939,0.003917995264870936
0.001911090621689138,0.00870026525198939,0.003917995264870936
0.0019287915080207778,0.00870026525198939,0.003917995264870936
0.0019466563433422632,0.00870026525198939,0.003917995264870936
0.0019646866461804444,0.00870026525198939,0.003917995264870936
0.0019828839491270716,0.00870026525198939,0.003917995264870936
0.002001249798969037,0.00870026525198939,0.003917995264870936
0.0020197857568198785,0.00870026525198939,0.003917995264870936
0.002038493398252464,0.00870026525198939,0.003917995264870936
0.0020573743134329114,0.00870026525198939,0.003917995264870936
0.0020764301072557748,0.00870026525198939,0.003917995264870936
0.002095662399480433,0.00870026525198939,0.003917995264870936
0.0021150728248687948,0.00870026525198939,0.003917995264870936
0.0021346630333242455,0.009416445623342175,0.0037098419668271
0.002154434690031882,0.009416445623342175,0.0037098419668271
0.00217438947560008,0.009416445623342175,0.0037098419668271
0.0021945290862033138,0.009416445623342175,0.0037098419668271
0.0022148552337263594,0.009416445623342175,0.0037098419668271
0.0022353696459097966,0.009416445623342175,0.0037098419668271
0.002256074066496859,0.009416445623342175,0.0037098419668271
0.00227697025538168,0.009416445623342175,0.0037098419668271
0.002298059988758851,0.009416445623342175,0.0037098419668271
0.0023193450592744274,0.009416445623342175,0.0037098419668271
0.0023408272761782944,0.009416445623342175,0.0037098419668271
0.002362508465477945,0.009416445623342175,0.0037098419668271
0.0023843904700937206,0.009416445623342175,0.0037098419668271
0.002406475150015424,0.009630567939404725,0.0035944614483937407
0.0024287643824604504,0.009632796862649229,0.0036002690202151092
0.0024512600620333396,0.009635046430606519,0.003606134868407803
0.0024739641008868114,0.009637316834491866,0.0036120595939548167
0.0024968784288843266,0.009639608267291617,0.003618043804052218
0.002520004993764092,0.009641920923779593,0.0036240881121690433
0.002543345761304648,0.009644255000533649,0.003630193138107636
0.002566902715491952,0.009646610695952379,0.0036363595080644356
0.002590677858688006,0.009648988210271985,0.003642587854691211
0.002614673211801092,0.009651387745583294,0.0036488788171567576
0.00263889081445751,0.009653809505848935,0.0036552330412090205
0.002663332725174981,0.010610079575596818,0.0034221047710634176
0.0026880010215376074,0.010610079575596818,0.0034221047710634176
0.0027128978003724646,0.010610079575596818,0.0034221047710634176
0.0027380251779278576,0.010610079575596818,0.0034221047710634176
0.00276338529005317,0.010610079575596818,0.0034221047710634176
0.0027889802923804397,0.010610079575596818,0.0034221047710634176
0.002814812360507581,0.010610079575596818,0.0034221047710634176
0.0028408836901833013,0.010610079575596818,0.0034221047710634176
0.00286719649749377,0.010610079575596818,0.0034221047710634176
0.0028937530190509503,0.010610079575596818,0.0034221047710634176
0.002920555512182745,0.011114058355437667,0.003601202132519277
0.0029476062551248585,0.011114058355437667,0.003601202132519277
0.0029749075472144406,0.011114058355437667,0.003601202132519277
0.003002461709085549,0.011114058355437667,0.003601202132519277
0.003030271082866396,0.011114058355437667,0.003601202132519277
0.003058338032378432,0.011114058355437667,0.003601202132519277
0.0030866649433372744,0.011114058355437667,0.003601202132519277
0.003115254223555488,0.011114058355437667,0.003601202132519277
0.0031441083031472647,0.011114058355437667,0.003601202132519277
0.0031732296347349765,0.011114058355437667,0.003601202132519277
0.00320262069365765,0.012307692307692308,0.00386253207614502
0.003232283978181381,0.012307692307692308,0.00386253207614502
0.00326222200971167,0.012307692307692308,0.00386253207614502
0.003292437333007769,0.012307692307692308,0.00386253207614502
0.0033229325163989716,0.012307692307692308,0.00386253207614502
0.0033537101520029287,0.012307692307692308,0.00386253207614502
0.0033847728559459832,0.012307692307692308,0.00386253207614502
0.0034161232685855285,0.012307692307692308,0.00386253207614502
0.0034477640547344642,0.012307692307692308,0.00386253207614502
0.0034796979038876916,0.012917771883289126,0.004214549081910488
0.003511927530450728,0.012917771883289126,0.004214549081910488
0.0035444556739704356,0.012917771883289126,0.004214549081910488
0.0035772850993678732,0.012917771883289126,0.004214549081910488
0.0036104185971733375,0.012917771883289126,0.004214549081910488
0.0036438589837635444,0.012917771883289126,0.004214549081910488
0.0036776091016010306,0.012917771883289126,0.004214549081910488
0.003711671819475767,0.012917771883289126,0.004214549081910488
0.003746050032748993,0.013345427284442008,0.004102264144363557
0.0037807466635993493,0.013348896947527042,0.004096743763500057
0.0038157646612712484,0.013352398747294231,0.004091194534861348
0.003851107002325569,0.013355932981399666,0.004085616698432623
0.0038867766908926675,0.013359499950256376,0.004080010508583894
0.0039227767589277195,0.013363099957059879,0.0040743762345062
0.0039591102664684585,0.013366733307813955,0.004068714160659336
0.003995780301895269,0.013925729442970821,0.003995935115287946
0.004032789982193705,0.013925729442970821,0.003995935115287946
0.004070142453219439,0.013925729442970821,0.003995935115287946
0.004107840889965647,0.013925729442970821,0.003995935115287946
0.004145888496832911,0.013925729442970821,0.003995935115287946
0.004184288507901585,0.013925729442970821,0.003995935115287946
0.0042230441872066725,0.013925729442970821,0.003995935115287946
0.0042621588290153245,0.014509283819628646,0.004147234623315886
0.004301635758106795,0.014509283819628646,0.004147234623315886
0.004341478330055093,0.014509283819628646,0.004147234623315886
0.004381689931514195,0.014509283819628646,0.004147234623315886
0.004422273980505897,0.014509283819628646,0.004147234623315886
0.004463233926710397,0.014509283819628646,0.004147234623315886
0.004504573251759458,0.014509283819628646,0.004147234623315886
0.0045462954695324,0.01519893899204244,0.0046653025152198725
0.0045884041264547615,0.01519893899204244,0.0046653025152198725
0.004630902801799737,0.01519893899204244,0.0046653025152198725
0.004673795107992464,0.01519893899204244,0.0046653025152198725
0.004717084690917017,0.01519893899204244,0.0046653025152198725
0.004760775230226368,0.01519893899204244,0.0046653025152198725
0.004804870439655134,0.015517241379310343,0.0045502722683222144
0.004849374067335233,0.015517241379310343,0.0045502722683222144
0.004894289896114532,0.015517241379310343,0.0045502722683222144
0.004939621743878321,0.015517241379310343,0.0045502722683222144
0.004985373463873894,0.015517241379310343,0.0045502722683222144
0.005031548945038057,0.015517241379310343,0.0045502722683222144
0.0050781521123276704,0.015782493368700263,0.004515780414006805
0.005125186927053333,0.015782493368700263,0.004515780414006805
0.0051726573872160194,0.015782493368700263,0.004515780414006805
0.005220567527846975,0.015782493368700263,0.004515780414006805
0.005268921421350677,0.015782493368700263,0.004515780414006805
0.0053177231778509665,0.016419098143236076,0.004771997229311292
0.0053669769455404765,0.016419098143236076,0.004771997229311292
0.005416686911033152,0.016419098143236076,0.004771997229311292
0.00546685729972018,0.016419098143236076,0.004771997229311292
0.005517492376129128,0.016419098143236076,0.004771997229311292
0.005568596444286409,0.016419098143236076,0.004771997229311292
0.005620173848083188,0.016848489533349432,0.004477604663734806
0.005672228971644543,0.016853695045705566,0.0044740938520072045
0.005724766239702178,0.01685894877251133,0.004470609184291212
0.005777790117970507,0.016864251160338163,0.0044671521342720295
0.005831305113526219,0.016869602659893734,0.0044637242141159685
0.00588531577519145,0.017320954907161804,0.004529263481536266
0.0059398266939203566,0.017320954907161804,0.004529263481536266
0.005994842503189409,0.017320954907161804,0.004529263481536266
0.006050367879391224,0.017320954907161804,0.004529263481536266
0.0061064075422320365,0.017745358090185678,0.004507463095259588
0.006162966255132942,0.017745358090185678,0.004507463095259588
0.006220048825634711,0.017745358090185678,0.004507463095259588
0.0062776601058065,0.017745358090185678,0.004507463095259588
0.006335804992658254,0.017745358090185678,0.004507463095259588
0.006394488428556937,0.018275862068965514,0.004526500998311084
0.006453715401646702,0.018275862068965514,0.004526500998311084
0.0065134909462728026,0.018275862068965514,0.004526500998311084
0.006573820143409586,0.018275862068965514,0.004526500998311084
0.006634708121092351,0.018779840848806368,0.004425815090634315
0.006696160054853215,0.018779840848806368,0.004425815090634315
0.00675818116816111,0.018779840848806368,0.004425815090634315
0.006820776732865685,0.018779840848806368,0.004425815090634315
0.0068839520696454964,0.018779840848806368,0.004425815090634315
0.00694771254846024,0.019389920424403188,0.004547178715281826
0.007012063589007177,0.019389920424403188,0.004547178715281826
0.0070770106611818895,0.019389920424403188,0.004547178715281826
0.007142559285543126,0.019389920424403188,0.004547178715281826
0.007208715033782135,0.01997347480106101,0.004875075317967819
0.007275483529196233,0.01997347480106101,0.004875075317967819
0.007342870447166758,0.01997347480106101,0.004875075317967819
0.00741088151564157,0.01997347480106101,0.004875075317967819
0.007479522515621821,0.020212201591511936,0.00470327008154939
0.007548799281653432,0.020212201591511936,0.00470327008154939
0.007618717702322999,0.020212201591511936,0.00470327008154939
0.007689283720758305,0.020212201591511936,0.00470327008154939
0.007760503335133571,0.020503978779840847,0.00485257311928679
0.007832382599179196,0.020503978779840847,0.00485257311928679
0.00790492762269642,0.020503978779840847,0.00485257311928679
0.007978144572076629,0.021114058355437663,0.004512230101432459
0.00805203967082547,0.021114058355437663,0.004512230101432459
0.008126619200091946,0.021114058355437663,0.004512230101432459
0.008201889499202203,0.021114058355437663,0.004512230101432459
0.008277856966198472,0.021777188328912463,0.0044533729749717055
0.008354528058382871,0.021777188328912463,0.0044533729749717055
0.008431909292866252,0.021777188328912463,0.0044533729749717055
0.008510007247122246,0.022254641909814323,0.0044163549039289065
0.00858882855954625,0.022254641909814323,0.0044163549039289065
0.008668379930019773,0.022254641909814323,0.0044163549039289065
0.008748668120479914,0.022254641909814323,0.0044163549039289065
0.008829699955494083,0.022864721485411143,0.004141103773569997
0.008911482322840203,0.022864721485411143,0.004141103773569997
0.008994022174092044,0.022864721485411143,0.004141103773569997
0.009077326525210224,0.023209549071618034,0.004286645040327993
0.00916140245713852,0.023209549071618034,0.004286645040327993
0.009246257116405733,0.023209549071618034,0.004286645040327993
0.009331897715733239,0.02376657824933687,0.00431019746285078
0.009418331534647951,0.02376657824933687,0.00431019746285078
0.009505565920101192,0.02376657824933687,0.00431019746285078
0.009593608287093146,0.024190981432360738,0.004239977432671388
0.009682466119303124,0.024190981432360738,0.004239977432671388
0.009772146969725724,0.024190981432360738,0.004239977432671388
0.009862658461312821,0.024721485411140585,0.004271206837961276
0.009954008287621519,0.024721485411140585,0.004271206837961276
0.010046204213468132,0.024721485411140585,0.004271206837961276
0.010139254075588154,0.024880636604774534,0.004263879320405331
0.01023316578330245,0.024880636604774534,0.004263879320405331
0.010327947319189514,0.024880636604774534,0.004263879320405331
0.010423606739764012,0.025225464190981428,0.00426140343943373
0.01052015217616159,0.025225464190981428,0.00426140343943373
0.010617591834830001,0.025782493368700265,0.004313098487889198
0.010715933998226712,0.025782493368700265,0.004313098487889198
0.010815187025522881,0.025782493368700265,0.004313098487889198
0.01091535935331391,0.02604774535809019,0.004336597375321999
0.01101645949633657,0.02604774535809019,0.004336597375321999
0.01111849604819271,0.02604774535809019,0.004336597375321999
0.011221477682079803,0.026445623342175067,0.004088381381416276
0.011325413151528114,0.026445623342175067,0.004088381381416276
0.011430311291144786,0.026684350132625996,0.004117248636337718
0.011536181017364784,0.026684350132625996,0.004117248636337718
0.011643031329208768,0.026684350132625996,0.004117248636337718
0.011750871309048075,0.026949602122015914,0.004185045433018294
0.011859710123376693,0.026949602122015914,0.004185045433018294
0.011969557023590429,0.027453580901856768,0.004061907912762217
0.01208042134677329,0.027453580901856768,0.004061907912762217
0.012192312516491107,0.027453580901856768,0.004061907912762217
0.012305240043592616,0.02790450928381963,0.00419362938504874
0.012419213527017834,0.02790450928381963,0.00419362938504874
0.012534242654613994,0.02848806366047745,0.004069503056026178
0.012650337203959038,0.02848806366047745,0.004069503056026178
0.012767507043192657,0.02912820959026091,0.004082995544471989
0.01288576213185518,0.029140035099127166,0.0040859997879268825
0.013005112521734086,0.029576373321138928,0.0038506794626401433
0.013125568357718428,0.029588418904737356,0.003854117440906721
0.013247139878661175,0.029600576056831633,0.00385796551066352
0.013369837418249465,0.03018567639257294,0.003887950381537814
0.013493671405883065,0.03018567639257294,0.003887950381537814
0.013618652367560814,0.03047745358090186,0.003943155181833804
0.013744790926775366,0.03047745358090186,0.003943155181833804
0.01387209780541621,0.0306631299734748,0.003928755176516022
0.014000583824680975,0.0306631299734748,0.003928755176516022
0.014130259905995337,0.03092838196286472,0.0040752620612982205
0.014261137071941283,0.03092838196286472,0.0040752620612982205
0.014393226447194065,0.031352785145888594,0.0036877552891802184
0.014526539259467812,0.031352785145888594,0.0036877552891802184
0.014661086840469845,0.0319893899204244,0.003980154983896552
0.014796880626863964,0.0319893899204244,0.003980154983896552
0.014933932161242518,0.03262599469496021,0.004044066003900715
0.015072253093107555,0.03262599469496021,0.004044066003900715
0.015211855179861048,0.03307692307692308,0.004179157121228462
0.015352750287804227,0.03307692307692308,0.004179157121228462
0.015494950393146316,0.03328912466843501,0.004071519634466224
0.015638467583022463,0.03328912466843501,0.004071519634466224
0.01578331405652118,0.033846153846153845,0.004216681692932464
0.01592950212572123,0.03445623342175066,0.004344971887226368
0.016077044216738237,0.03445623342175066,0.004344971887226368
0.016225952870780873,0.0346684350132626,0.004546490973195193
0.016376240745216875,0.0346684350132626,0.004546490973195193
0.016527920614648955,0.03503978779840848,0.004502256968441155
0.016681005372000592,0.03503978779840848,0.004502256968441155
0.016835508029612024,0.03538461538461538,0.004615011960252899
0.01699144172034626,0.03564986737400531,0.004621782814774431
0.01714881969870539,0.03564986737400531,0.004621782814774431
0.01730765534195726,0.03620689655172414,0.0048189472616907356
0.017467962151272456,0.03620689655172414,0.0048189472616907356
0.017629753752872058,0.03644562334217507,0.004743653604698172
0.017793043899185772,0.037002652519893896,0.0047305337221557695
0.01795784647002095,0.037002652519893896,0.0047305337221557695
0.018124175473742378,0.03742705570291777,0.004840313831773467
0.01829204504846294,0.03742705570291777,0.004840313831773467
0.018461469463245474,0.037612732095490715,0.004848946954657998
0.018632463119315597,0.0383554376657825,0.004923186173163027
0.018805040551285814,0.0383554376657825,0.004923186173163027
0.018979216428391014,0.038885941644562334,0.0050779574327558565
0.01915500555573528,0.03944297082228117,0.0047811625100689014
0.019332422875550453,0.03944297082228117,0.0047811625100689014
0.019511483468466165,0.03986737400530503,0.004973504273416948
0.019692202554791715,0.040291777188328916,0.004750652515932635
0.01987459549580984,0.040291777188328916,0.004750652515932635
0.02005867779508234,0.04090185676392573,0.004823082271164292
0.020244465099768037,0.04111405835543766,0.0046786053246058185
0.020431973201952704,0.04156498673740054,0.004807252741676491
0.020621218039991424,0.04156498673740054,0.004807252741676491
0.02081221569986339,0.04228116710875331,0.0049690224692296335
0.021004982416539152,0.04257294429708223,0.004910545984990933
0.02119953457536071,0.04257294429708223,0.004910545984990933
0.021395888713434216,0.043023872679045096,0.005214074217636334
0.021594061521035653,0.04352785145888595,0.005191008465011695
0.02179406984302956,0.04416445623342176,0.0051589826145654214
0.021995930680300747,0.04416445623342176,0.0051589826145654214
0.022199661191199548,0.04485411140583554,0.005287992060405432
0.022405278693000182,0.04525198938992043,0.005551594516809503
0.022612800663372772,0.04588859416445624,0.00532416241107855
0.022822244741868985,0.046180371352785146,0.005357024986547801
0.023033628731421313,0.046180371352785146,0.005357024986547801
0.02324697059985648,0.0463129973474801,0.00540171274646404
0.023462288481422625,0.04665782493368701,0.0055603886538329265
0.02367960067833076,0.04694960212201592,0.005665612499947231
0.023898925662310503,0.047639257294429714,0.0061259875326227144
0.02412028207618007,0.047639257294429714,0.0061259875326227144
0.024343688735431104,0.04793103448275863,0.00614490900574105
0.024569164629827903,0.04830238726790451,0.006243853791106062
0.024796728925021577,0.048488063660477455,0.006436635864694083
0.025026400964179192,0.04880636604774535,0.006354985968546918
0.025258200269627846,0.04923076923076923,0.006528768201866624
0.025492146544514233,0.049655172413793094,0.00669967694405967
0.025728259674479323,0.049655172413793094,0.00669967694405967
0.025966559729348696,0.050424403183023866,0.006454404515055694
0.026207066964838526,0.05076923076923077,0.006303355715538243
0.0264498018242772,0.05124668435013262,0.006606851483864504
0.02669478494034321,0.05153846153846155,0.0067337212721461995
0.026942037136818822,0.051830238726790455,0.006784784328816439
0.02719157943036019,0.05233421750663131,0.006691795964309712
0.027443433032283655,0.05257294429708222,0.00672878535585607
0.02769761935036891,0.05294429708222812,0.006757074250483819
0.027954159990678566,0.05350132625994695,0.006783459136227908
0.028213076759394707,0.053740053050397876,0.00686496655328521
0.02847439166467248,0.05397877984084881,0.006948780894731385
0.028738126918510663,0.0543236074270557,0.006888385289391801
0.029004304938639917,0.05458885941644561,0.007043260337132151
0.02927294835042816,0.05496021220159151,0.006897458508932347
0.0295440799888038,0.055198938992042444,0.007023976410594538
0.029817722900196734,0.055702917771883284,0.006848776916370322
0.030093900344497212,0.05586206896551724,0.006925058407249113
0.030372635797033115,0.056472148541114056,0.006880038722219982
0.030653952950565267,0.057082228116710876,0.00698977998599495
0.030937875717301368,0.057320954907161804,0.006915173571224743
0.03122442823092858,0.057798408488063654,0.006673546534838181
0.03151363484866479,0.05824933687002652,0.006639193651073989
0.0318055201533292,0.058435013262599464,0.006723264455248179
0.032100108955431715,0.059151193633952256,0.006874980433702477
0.03239742629528195,0.059787798408488066,0.0067501289569941595
0.03269749744511768,0.06029177718832892,0.0066836132809308035
0.03300034791125285,0.06053050397877985,0.006673956524401141
0.03330600343624589,0.06071618037135279,0.006548197234390296
0.03361449000108765,0.061352785145888586,0.006452708601524471
0.03392583382740992,0.06169761273209549,0.006587180079982997
0.034240061379714255,0.06209549071618038,0.006593407803276896
0.034557199367621395,0.062413793103448266,0.006778847753062974
0.03487727474814178,0.06278514588859416,0.006626051563081483
0.03520031472796679,0.06320954907161803,0.006784611492288309
0.0355263467657814,0.06358090185676393,0.007039096816712789
0.03585539857459817,0.06432824542775159,0.006623641170278981
0.0361874981241128,0.06456233421750662,0.006655658180397746
0.03652267364308175,0.06496021220159151,0.006760833305436973
0.03686095362172158,0.0653315649867374,0.006607147292284832
0.03720236681413066,0.06599469496021221,0.006402538113826231
0.03754694224073337,0.06628647214854111,0.006443494425249448
0.037894709190746674,0.06644562334217506,0.0064262430611285665
0.03824569722466999,0.06734748010610081,0.006341994543488005
0.038599936176797675,0.0675862068965517,0.006342425965399792
0.03895745615775501,0.06779840848806366,0.006123434718604865
0.0393182875570577,0.06814323607427056,0.006082765293498024
0.03968246104569482,0.0683819628647215,0.006121647115379328
0.04005000757873611,0.06883289124668436,0.006325702293858819
0.04042095839796306,0.06957559681697614,0.006035802396816425
0.04079534503452449,0.070026525198939,0.006121902519226793
0.04117319931161679,0.07047745358090186,0.005996820250842345
0.04155455334718875,0.07074270557029178,0.006137270989481973
0.04193943955667186,0.071514898862829,0.006192074418331212
0.04232789065573549,0.07190981432360742,0.005866874604678601
0.042719939663067766,0.07275862068965516,0.005975925798254619
0.04311561990318229,0.07314445323700257,0.005966208463665076
0.0435149650092505,0.07379310344827586,0.005718899600283928
0.04391800892596086,0.0740318302387268,0.005722520952030846
0.044324785912403956,0.0746684350132626,0.006086362814633299
0.04473533054498463,0.07506631299734748,0.006009777353834281
0.04514967772036102,0.07639257294429709,0.005105287368082069
0.04556786265841064,0.076657824933687,0.005212874614671504
0.045989920905224385,0.07732095490716182,0.0051907072576037015
0.046415888336127774,0.07755968169761274,0.005068711887489763
0.04684580115873045,0.07832891246684351,0.004984495109498433
0.04727969591600391,0.07917771883289125,0.004779854260221222
0.047717609489387455,0.07952254641909814,0.004805219543562523
0.048159579101923505,0.0803183023872679,0.005077341586845791
0.04860564232142134,0.0809814323607427,0.00512675670877344
0.04905583706365046,0.08127320954907162,0.005324456068860471
0.04951020159556351,0.08175066312997348,0.005447253844395446
0.04996877453854884,0.08246684350132627,0.005778260225320263
0.050431594871713586,0.08342175066312998,0.005970952621002906
0.0508987019351968,0.08379310344827587,0.0061096950687031465
0.05137013543351344,0.08442970822281168,0.006134722870798936
0.05184593543892913,0.08525198938992043,0.00616922375149564
0.05232614239486662,0.08551724137931034,0.00626229431429539
0.05281079711934331,0.08623342175066313,0.006155586306399906
0.05329994080844088,0.08660477453580902,0.005869272618832156
0.05379361503980703,0.08734222622546611,0.006231970005585675
0.05429186177618943,0.08851458885941645,0.00616269422952914
0.05479472336900287,0.08925729442970823,0.006126051339343295
0.055302242561929005,0.09031830238726792,0.006647489814794691
0.055814462494549605,0.09061007957559682,0.006600221900717344
0.05633142670601358,0.09127320954907162,0.006414310130186959
0.05685317913873753,0.09238726790450927,0.006304409824699127
0.05737976414214134,0.09291777188328912,0.0064768937975330865
0.05791122647641758,0.09384615384615383,0.006663405919936583
0.058447611316336315,0.09456233421750662,0.006749028630110792
0.05898896425508499,0.09511936339522546,0.006445617277883477
0.0595353313081437,0.09557029177718832,0.006604780453967667
0.06008675891719687,0.09610079575596818,0.006882992406296108
0.060643293954080614,0.09641909814323607,0.006859327321105311
0.061204983724766966,0.09753315649867375,0.006710461772681481
0.061771875973384946,0.09811671087533155,0.006651252034973016
0.06234401888627864,0.09915119363395225,0.006926864394607304
0.06292146109610344,0.09984084880636605,0.00708354707889967
0.06350425168595962,0.10047745358090185,0.007102944431087903
0.0640924401935645,0.1009549071618037,0.007250436692141281
0.06468607661546327,0.10143236074270559,0.007199581623341878
0.06528521141127848,0.10238726790450928,0.007467993780293078
0.0658898955079995,0.10315649867374006,0.007560017779407425
0.06650018030431118,0.10376657824933688,0.0076426540570171736
0.0671161176749628,0.10490716180371354,0.007729566159394145
0.06773775997517752,0.10527851458885942,0.007617705870949179
0.06836516004510239,0.10591511936339522,0.007654152962929949
0.06899837121430018,0.10684350132625994,0.007468831187088745
0.06963744730628223,0.10745358090185678,0.007306556915300329
0.07028244264308345,0.10824933687002654,0.007031763033230405
0.07093341204987996,0.10909814323607425,0.007069019430041765
0.07159041085964889,0.10944297082228116,0.006952098956848445
0.07225349491787214,0.11023872679045092,0.007008098338825594
0.07292272058728312,0.11103448275862068,0.0068169703933801664
0.07359814475265763,0.11220159151193632,0.006088610185919299
0.07427982482564918,0.11289124668435013,0.006108095429183685
0.07496781874966876,0.11318302387267902,0.00610021909395488
0.07566218500481055,0.11408488063660475,0.0062300660054389004
0.07636298261282241,0.11490716180371352,0.00616871685171651
0.07707027114212295,0.11610079575596817,0.006511802781765424
0.0777841107128649,0.11663129973474799,0.006879584196728729
0.07850456200204509,0.1173209549071618,0.006892072725418949
0.07923168624866253,0.11824933687002652,0.006920089511760523
0.07996554525892346,0.11917771883289123,0.007096613059250615
0.080706201411495,0.12013262599469496,0.007216121748523736
0.08145371766280746,0.12092838196286473,0.007041761753372255
0.0822081575524054,0.12151193633952254,0.00723991633616615
0.08296958520834907,0.12291777188328912,0.007671649241869464
0.0837380653526649,0.12381147231775987,0.007726140557568778
0.08451366330684713,0.12477453580901858,0.008031097482207395
0.08529644499741025,0.12588859416445625,0.00823867346280533
0.08608647696149245,0.126684350132626,0.008720835702424717
0.08688382635251184,0.12809018567639255,0.00866620643692319
0.08768856094587427,0.12890148208928237,0.00888451271608272
0.08850074914473438,0.12976127320954906,0.008764293948843737
0.08932045998580969,0.13045092838196287,0.008666522159685209
0.09014776314524918,0.13106100795755968,0.008754164057876055
0.09098272894455559,0.1323607427055703,0.008988177154978265
0.09182542835656282,0.13323607427055703,0.00924462274018242
0.09267593301146883,0.1340053050397878,0.0091115334627703
0.09353431520292387,0.1345888594164456,0.009227821515787228
0.09440064789417603,0.13527851458885942,0.009079904454422805
0.0952750047242729,0.13660477453580902,0.009533504027716376
0.09615746001432096,0.1373209549071618,0.00977805327408065
0.09704808877380307,0.13793103448275862,0.00964032761834766
0.09794696670695395,0.1392307692307692,0.00913950397472365
0.09885417021919574,0.14010610079575597,0.009387072654829022
0.09976977642363201,0.1415915119363395,0.009815359071080478
0.1006938631476027,0.14251989389920422,0.009809184498163544
0.10162650893929952,0.14320954907161804,0.009697289303719664
0.10256779307444219,0.14431513474510999,0.009699814160772285
0.10351779556301763,0.14519893899204245,0.009484340313968265
0.10447659715608042,0.1459946949602122,0.009516432413431846
0.10544427935261684,0.1472413793103448,0.009439932022465207
0.10642092440647247,0.1482493368700265,0.009313203467627039
0.10740661533334334,0.14928381962864717,0.00920033194393134
0.10840143591783309,0.1507427055702918,0.009915403360774318
0.10940547072057424,0.1518954542338611,0.010120706644914481
0.11041880508541602,0.15310344827586206,0.010236420655643211
0.11144152514667881,0.15493368700265253,0.010176408311670075
0.1124737178364752,0.15578249336870026,0.010167646939871437
0.1135154708920999,0.15655172413793103,0.010356383398132926
0.11456687286348714,0.1573209549071618,0.010714524242235905
0.11562801312073753,0.1583819628647215,0.01061630380356639
0.11669898186171475,0.15952254641909813,0.010815286425022812
0.11777987011971193,0.1609283819628647,0.01082095916059913
0.11887076977119033,0.16217506631299736,0.011305115992685816
0.11997177354358843,0.16310344827586207,0.011147914167143669
0.12108297502320395,0.16458885941644563,0.010936798398074822
0.12220446866314887,0.16554376657824937,0.010917624949711513
0.1233363497913776,0.16694960212201593,0.01093032754321482
0.12447871461879062,0.16877984084880635,0.01066669979379781
0.125631660247412,0.1697612732095491,0.010859145618280488
0.1267952846786434,0.17092838196286475,0.011197418635716296
0.12796968682159415,0.17209549071618035,0.011353143216655264
0.1291549665014884,0.17342175066312998,0.011438892732689531
0.1303512244681509,0.17525198938992045,0.011101956810920676
0.1315585624045704,0.17615384615384616,0.010989708578149546
0.1327770829355429,0.17766578249336867,0.010917159503785433
0.13400688963639507,0.1793103448275862,0.010665930221043483
0.13524808704178753,0.1805835543766578,0.01054489258789015
0.1365007806546014,0.18212201591511934,0.010644800248279282
0.13776507695490536,0.18307692307692308,0.010706020693675395
0.13904108340900698,0.18448275862068964,0.01045887693471851
0.1403289084785873,0.18588859416445622,0.010201229651963978
0.14162866162991988,0.18740053050397878,0.010275638246372829
0.1429404533431761,0.18861765276137332,0.009852851238113178
0.14426439512181574,0.18989389920424402,0.009643935578617856
0.14560059950206486,0.19132625994694963,0.009953176162957128
0.14694918006248173,0.19291777188328912,0.009550749762487584
0.14831025143361043,0.19488063660477456,0.009433801765485651
0.14968392930772556,0.196790450928382,0.009171950302079998
0.1510703304486654,0.19875331564986737,0.009183534816305374
0.1524695727017573,0.19997347480106098,0.009604132770433317
0.15388177500383463,0.2014323607427056,0.010229086442809952
0.155307057393346,0.20312997347480105,0.010371469618981588
0.1567455410205595,0.20456233421750664,0.0096296174020558
0.15819734815786,0.20618037135278516,0.009698579083427762
0.1596626022101425,0.2077984084880637,0.00976697382202838
0.161141427725302,0.20936339522546418,0.009475145284971467
0.16263395040481923,0.21151193633952253,0.010225264456843878
0.16414029711444664,0.21310344827586208,0.010467058455256188
0.16566059589499135,0.21441751847544074,0.010776854610531121
0.16719497597319902,0.21578249336870026,0.011128120967739817
0.16874356777273758,0.21755968169761272,0.011563283158784968
0.17030650292528443,0.21909814323607427,0.011571528310509558
0.17188391428171457,0.22076923076923077,0.010914473851245875
0.17347593592339308,0.22305039787798409,0.01101386821597311
0.17508270317357252,0.22485411140583556,0.011294634726035504
0.17670435260889467,0.22647214854111408,0.011855705639765611
0.1783410220710008,0.2285324357189346,0.011729357591598094
0.17999285067824763,0.2302917771883289,0.011375843884988832
0.18165997883753268,0.23220159151193637,0.01182097044028323
0.18334254825622906,0.23408488063660476,0.012150387827675392
0.18504070195423022,0.23519893899204244,0.012141891907104976
0.1867545842761076,0.23673740053050402,0.01218187389260545
0.18848434090337954,0.23837098050943614,0.011752587448529004
0.1902301188668944,0.24076923076923076,0.011643625757638205
0.1919920665593285,0.24251989389920423,0.01143496236423982
0.1937703337477989,0.24514588859416442,0.011279916868741156
0.19556507158659492,0.24767321803399106,0.011417286498213632
0.19737643263002555,0.24962864721485412,0.011281753320030343
0.19920457084538692,0.25153846153846154,0.01134229279005448
0.2010496416260499,0.2529973474801061,0.011142548210692852
0.2029118018046678,0.2551989389920425,0.011292142697480708
0.20479120966650854,0.2573209549071618,0.011634491024770616
0.2066880249629082,0.25949602122015925,0.011886821345694607
0.20860240892485027,0.26190981432360744,0.01187310097552329
0.2105345242766706,0.2635543766578249,0.01160404612256479
0.21248453524988828,0.26506631299734745,0.011633550277438297
0.21445260759716675,0.26681697612732097,0.011744171411632783
0.21643890860640203,0.2692572944297082,0.011914017835680538
0.21844360711494262,0.27151193633952253,0.011679256578964486
0.22046687352394098,0.2737135278514589,0.011913361647347792
0.22250887981283693,0.27559681697612726,0.012027357080906773
0.2245697995539774,0.2776657824933687,0.012926964377934492
0.22664980792736927,0.27965517241379306,0.013009701990191172
0.22874908173557018,0.2819893899204244,0.013368542376230707
0.23086779941871696,0.28387267904509284,0.013217015680950985
0.23300614106969247,0.2861007957559682,0.01280629718899353
0.23516428844943485,0.2883023872679045,0.012345193484903746
0.23734242500238661,0.29090185676392577,0.012335437542061171
0.23954073587208768,0.29350132625994696,0.012231827374184434
0.24175940791691308,0.2957824933687002,0.012889202857027408
0.243998629725955,0.2976923076923077,0.012273809525068768
0.24625859163505467,0.3005835543766578,0.01152061182229424
0.24853948574297985,0.3028381962864722,0.011548569208225576
0.25084150592775384,0.3047214854111406,0.011153067262142081
0.25316484786313553,0.30732095490716177,0.011335501688871867
0.2555097090352507,0.310079575596817,0.011145494545822747
0.25787628875938007,0.3122811671087533,0.011002221366832626
0.26026478819690047,0.31496021220159154,0.011634323039754563
0.26267541037238357,0.3177453580901857,0.011149316605731307
0.2651083601908539,0.3203978779840849,0.01112755894497608
0.26756384445520454,0.32302387267904514,0.011274371050235018
0.27004207188377727,0.32530503978779846,0.011610781149379145
0.2725432531281028,0.3275596816976127,0.01115702686684137
0.27506760079080644,0.3299204244031829,0.011258411604875378
0.2776153294436801,0.33251989389920417,0.011658487960982188
0.28018665564591955,0.33570291777188327,0.01205605226977961
0.2827817979625341,0.3384615384615385,0.011992858299235897
0.28540097698292377,0.3411405835543767,0.012149229642893911
0.28804441533962977,0.34379310344827585,0.01264179219609477
0.29071233772725785,0.34649867374005305,0.012572714235821094
0.2934049709215787,0.3494694960212202,0.01324269062744469
0.29612254379880343,0.3522811671087533,0.012464930781151167
0.29886528735503826,0.3547745358090186,0.012417048499926808
0.30163343472591975,0.35748010610079584,0.012633502982168417
0.3044272212064303,0.3606631299734748,0.012902903041712058
0.30724688427090036,0.3636074270557029,0.013162486872022495
0.31009266359319265,0.3674270557029177,0.013774841114721456
0.312964801067075,0.3705570291777188,0.013577747017886664
0.3158635408267819,0.3733156498673741,0.013417428118681234
0.3187891292677646,0.3761803713527852,0.013235338915623692
0.32174181506763716,0.3791777188328912,0.013008620312178932
0.3247218492073129,0.38236074270557024,0.012762299619161104
0.3277294849923382,0.38554376657824935,0.01305840449844557
0.33076497807442423,0.38877984084880635,0.012743786998653655
0.3338285864731761,0.39241379310344826,0.012882984475397468
0.3369205705980267,0.3958090185676392,0.012893660045365964
0.34004119327037063,0.3991500079212015,0.013378287907849576
0.34319071974590426,0.4019363395225464,0.012954904023869163
0.34636941773717345,0.4046949602122016,0.01301270617956418
0.3495775574363275,0.40809018567639255,0.013364916263295192
0.3528154115380883,0.41106100795755973,0.01329324487731897
0.3560832552629278,0.4137931034482759,0.013895311536567602
0.3593813663804626,0.4169496021220159,0.013285832877103202
0.36271002523306484,0.4209549071618038,0.013820847655164262
0.36606951475969024,0.4250132625994696,0.014457815113140706
0.36946012051993027,0.42814323607427046,0.01384879030606887
0.37288213071828336,0.4312732095490716,0.014293256860311979
0.3763358362286533,0.4347745358090186,0.014092762725993939
0.37982153061907364,0.43880636604774537,0.013039113200137665
0.3833395101766601,0.44188328912466834,0.012185210495806353
0.38689007393279756,0.44472148541114065,0.012830082711388751
0.390473523688556,0.44840848806366046,0.012708895504998988
0.39409016404034475,0.45204244031830243,0.012103037443828436
0.39774030240580366,0.4553846153846154,0.011950281669851143
0.4014242490499322,0.4587002652519894,0.012134807429507781
0.40514231711146476,0.4619893899204245,0.011522138519776765
0.408894822629486,0.4658090185676393,0.011912705422870172
0.4126820845702952,0.4687002652519894,0.01173987712003515
0.4165044248545185,0.4729973474801061,0.011698384603952965
0.4203621683844714,0.4776330338145745,0.011790839227756584
0.4242556430717777,0.4820424403183024,0.011828804666735694
0.42818517986524113,0.4863129973474801,0.01227199412482263
0.4321511127789762,0.4904509283819628,0.012687193639662545
0.4361537789208006,0.49458885941644565,0.011077389431821221
0.44019351852088745,0.49856763925729447,0.011356860976490633
0.4442706749606883,0.5025729442970823,0.010672561383207883
0.4483855948021186,0.5071087533156499,0.010496593187461
0.45253862781701665,0.5118567639257294,0.01022285587200963
0.4567301270168747,0.5156498673740052,0.010492272589970002
0.46096044868284336,0.5200795755968171,0.010407023952367403
0.46522995239601894,0.5238726790450927,0.01136429284743385
0.4695390010680058,0.5284880636604774,0.011299582541879424
0.4738879609717651,0.5322811671087533,0.010792746752662246
0.4782772017727485,0.5368169761273209,0.010568589671260585
0.4827070965603183,0.5410079575596817,0.010813117714610937
0.4871780218794631,0.5454641909814324,0.010028411881555668
0.4916903577628026,0.5495225464190981,0.009834654466139
0.4962444877628913,0.5539522546419098,0.01037403209471008
0.5008407989848213,0.5581697612732096,0.011735914325924735
0.5054796821191241,0.5625994694960212,0.011291138808378117
0.5101615314749833,0.5677718832891246,0.010709269627236954
0.5148867450137492,0.5724668435013263,0.010661384944742643
0.5196557243827657,0.5776392572944298,0.009277544087556279
0.5244688749495119,0.5828116710875332,0.009477413946033122
0.5293266058360562,0.5878398223873192,0.009563015996331983
0.5342293299538352,0.5928912466843501,0.009059044755920018
0.53917746403875,0.5976392572944296,0.009591100160953575
0.5441714286865893,0.6025994694960213,0.009716095043306559
0.5492116483887789,0.6083289124668435,0.009595785792515367
0.5542985515684669,0.613368700265252,0.009224432174045123
0.5594325706169377,0.6187267904509284,0.009950937406740638
0.5646141419303667,0.6242440318302387,0.010679261631842966
0.5698437059469142,0.6291777188328912,0.011336053402183254
0.5751217071841613,0.6341909814323607,0.012251751738524991
0.5804485942768978,0.6395755968169762,0.012023326486935909
0.5858248200152536,0.6444827586206896,0.012168261349465958
0.5912508413831875,0.6498408488063661,0.012096996560883056
0.5967271195973316,0.6555702917771884,0.01209104964461657
0.6022541201461928,0.6610875331564987,0.012815969193948173
0.6078323128297229,0.6661273209549072,0.013097140609401255
0.6134621717992506,0.6725994694960212,0.01157156209002676
0.6191441755977841,0.6772413793103448,0.011479824992349926
0.6248788072006894,0.6823342175066314,0.011551378144537786
0.6306665540567405,0.6877718832891248,0.011433184710556273
0.6365079081295572,0.6937931034482758,0.01146783333864103
0.642403365939419,0.6988063660477454,0.012012560778208671
0.6483534286054721,0.7037400530503979,0.012436047521287458
0.6543586018883236,0.7096551724137931,0.012278999451594797
0.6604193962330305,0.7153580901856763,0.012456147313718446
0.6665363268124913,0.7211140583554376,0.012427086370577031
0.6727099135712337,0.7272944297082228,0.012483105446281206
0.6789406812696106,0.733395225464191,0.012255579633495524
0.6852291595284065,0.7393899204244032,0.012743909687248178
0.6915758828738525,0.7450397877984085,0.013374593454987297
0.697981390783066,0.7514588859416446,0.013772684335010261
0.7044462277299037,0.7579840848806365,0.01412531529190225
0.7109709432312431,0.7643236074270556,0.01304163107472969
0.7175560918936928,0.7708222811671088,0.012590081351955822
0.7242022334607315,0.776525198938992,0.012420196040788496
0.730909932860291,0.7836339522546419,0.012724141586673688
0.737679760252773,0.7903183023872679,0.013045826452481726
0.7445122910795136,0.796896551724138,0.014124678812630324
0.751408106111697,0.8030769230769232,0.013440132142513734
0.7583677914997191,0.8105039787798407,0.012151642403285848
0.7653919388230148,0.8175331564986739,0.013078862853508153
0.77248114514034,0.8241114058355439,0.012488740481678924
0.7796360130405229,0.8301591511936339,0.011075166165422175
0.7868571506936851,0.8374270557029178,0.011274821749803765
0.794145171902934,0.8438196286472148,0.011100372323602947
0.8015006961565405,0.849761273209549,0.011257994968720798
0.8089243486805938,0.8558885941644562,0.012379089283741625
0.8164167604921464,0.8613262599469496,0.011928674226041538
0.823978568452852,0.8680371352785146,0.011609468125817193
0.8316104153230962,0.8750132625994693,0.01212755766040917
0.8393129498166364,0.8821485411140582,0.011633550277438311
0.8470868266557402,0.8891777188328913,0.011659560795065698
0.8549327066268376,0.8968435013262598,0.010120946015063165
0.8628512566366896,0.9038992042440318,0.010312698070488494
0.8708431497690724,0.9103448275862069,0.010394960404352675
0.8789090653419954,0.91710875331565,0.00992974246030779
0.8870496889654403,0.9243236074270558,0.00945366921954021
0.8952657125996392,0.9312732095490717,0.009380116134822574
0.9035578346138929,0.9378514588859416,0.008844429297097093
0.9119267598459299,0.9443236074270557,0.008046899996612972
0.9203731996618221,0.9510079575596817,0.007741491390150139
0.9288978720164498,0.9570822281167108,0.006958393298524252
0.9375015015145289,0.963103448275862,0.007146450670846762
0.9461848194722002,0.9696816976127319,0.006939549472838035
0.9549485639791966,0.9759151193633953,0.0062517992603854265
0.9637934799615786,0.9811671087533156,0.006260796098001947
0.9727203192450538,0.9870598303329935,0.004607894836374382
0.9817298406188841,0.9915915119363394,0.0032124827964467627
0.9908228099003797,0.9969496021220161,0.0017201659114362104
1.0,1.0,0.0


==> data_2/github/graphsage-128/roc_rmia_mean.csv <==
fpr,tpr_mean,tpr_std
0.0001,0.0,0.0
0.00010092621909870473,0.0011936339522546418,0.0013069624667634379
0.00010186101701559753,0.0011936339522546418,0.0013069624667634379
0.00010280447320933097,0.0011936339522546418,0.0013069624667634379
0.00010375666787451859,0.0011936339522546418,0.0013069624667634379
0.00010471768194855202,0.0011936339522546418,0.0013069624667634379
0.0001056875971184804,0.0011936339522546418,0.0013069624667634379
0.00010666649582795387,0.0011936339522546418,0.0013069624667634379
0.00010765446128423159,0.0011936339522546418,0.0013069624667634379
0.00010865157746525384,0.0011936339522546418,0.0013069624667634379
0.00010965792912678099,0.0011936339522546418,0.0013069624667634379
0.00011067360180959734,0.0011936339522546418,0.0013069624667634379
0.00011169868184678226,0.0011936339522546418,0.0013069624667634379
0.00011273325637104872,0.0011936339522546418,0.0013069624667634379
0.00011377741332214914,0.0011936339522546418,0.0013069624667634379
0.00011483124145435111,0.0011936339522546418,0.0013069624667634379
0.00011589483034398106,0.0011936339522546418,0.0013069624667634379
0.00011696827039703847,0.0011936339522546418,0.0013069624667634379
0.00011805165285688056,0.0011936339522546418,0.0013069624667634379
0.0001191450698119776,0.0011936339522546418,0.0013069624667634379
0.00012024861420374123,0.0011936339522546418,0.0013069624667634379
0.00012136237983442405,0.0011936339522546418,0.0013069624667634379
0.00012248646137509307,0.0011936339522546418,0.0013069624667634379
0.00012362095437367691,0.0011936339522546418,0.0013069624667634379
0.00012476595526308696,0.0011936339522546418,0.0013069624667634379
0.0001259215613694151,0.0011936339522546418,0.0013069624667634379
0.0001270878709202058,0.0011936339522546418,0.0013069624667634379
0.000128264983052806,0.0011936339522546418,0.0013069624667634379
0.0001294529978227916,0.0011936339522546418,0.0013069624667634379
0.00013065201621247213,0.0011936339522546418,0.0013069624667634379
0.00013186214013947485,0.0011936339522546418,0.0013069624667634379
0.00013308347246540747,0.0011936339522546418,0.0013069624667634379
0.00013431611700460153,0.0011936339522546418,0.0013069624667634379
0.0001355601785329369,0.0011936339522546418,0.0013069624667634379
0.0001368157627967472,0.0011936339522546418,0.0013069624667634379
0.00013808297652180923,0.0011936339522546418,0.0013069624667634379
0.0001393619274224142,0.0011936339522546418,0.0013069624667634379
0.00014065272421052364,0.0011936339522546418,0.0013069624667634379
0.00014195547660501016,0.0011936339522546418,0.0013069624667634379
0.0001432702953409831,0.0011936339522546418,0.0013069624667634379
0.00014459729217920195,0.0011936339522546418,0.0013069624667634379
0.00014593657991557562,0.0011936339522546418,0.0013069624667634379
0.00014728827239075018,0.0011936339522546418,0.0013069624667634379
0.0001486524844997857,0.0011936339522546418,0.0013069624667634379
0.00015002933220192182,0.0011936339522546418,0.0013069624667634379
0.0001514189325304352,0.0011936339522546418,0.0013069624667634379
0.00015282140360258693,0.0011936339522546418,0.0013069624667634379
0.0001542368646296629,0.0011936339522546418,0.0013069624667634379
0.00015566543592710622,0.0011936339522546418,0.0013069624667634379
0.00015710723892474503,0.0011936339522546418,0.0013069624667634379
0.00015856239617711372,0.0011936339522546418,0.0013069624667634379
0.00016003103137387001,0.0011936339522546418,0.0013069624667634379
0.00016151326935030913,0.0011936339522546418,0.0013069624667634379
0.0001630092360979741,0.0011936339522546418,0.0013069624667634379
0.00016451905877536624,0.0011936339522546418,0.0013069624667634379
0.00016604286571875296,0.0011936339522546418,0.0013069624667634379
0.0001675807864530767,0.0011936339522546418,0.0013069624667634379
0.00016913295170296487,0.0011936339522546418,0.0013069624667634379
0.0001706994934038408,0.0011936339522546418,0.0013069624667634379
0.0001722805447131394,0.0011936339522546418,0.0013069624667634379
0.00017387624002162505,0.0011936339522546418,0.0013069624667634379
0.00017548671496481503,0.0011936339522546418,0.0013069624667634379
0.00017711210643450888,0.0011936339522546418,0.0013069624667634379
0.00017875255259042355,0.0011936339522546418,0.0013069624667634379
0.00018040819287193827,0.0011936339522546418,0.0013069624667634379
0.00018207916800994624,0.0011936339522546418,0.0013069624667634379
0.00018376562003881704,0.0011936339522546418,0.0013069624667634379
0.00018546769230846994,0.0011936339522546418,0.0013069624667634379
0.00018718552949655793,0.0011936339522546418,0.0013069624667634379
0.00018891927762076664,0.0011936339522546418,0.0013069624667634379
0.0001906690840512252,0.0011936339522546418,0.0013069624667634379
0.00019243509752303302,0.0011936339522546418,0.0013069624667634379
0.00019421746814890265,0.0011936339522546418,0.0013069624667634379
0.00019601634743191858,0.0011936339522546418,0.0013069624667634379
0.00019783188827841644,0.0011936339522546418,0.0013069624667634379
0.00019966424501097934,0.0011936339522546418,0.0013069624667634379
0.00020151357338155586,0.0011936339522546418,0.0013069624667634379
0.0002033800305846982,0.0011936339522546418,0.0013069624667634379
0.00020526377527092522,0.0011936339522546418,0.0013069624667634379
0.0002071649675602069,0.0011936339522546418,0.0013069624667634379
0.000209083769055575,0.0011936339522546418,0.0013069624667634379
0.00021102034285685965,0.0011936339522546418,0.0013069624667634379
0.0002129748535745521,0.0011936339522546418,0.0013069624667634379
0.00021494746734379805,0.0011936339522546418,0.0013069624667634379
0.00021693835183851843,0.0011936339522546418,0.0013069624667634379
0.00021894767628566206,0.0011936339522546418,0.0013069624667634379
0.00022097561147959031,0.0011936339522546418,0.0013069624667634379
0.00022302232979659386,0.0011936339522546418,0.0013069624667634379
0.00022508800520954617,0.0011936339522546418,0.0013069624667634379
0.0002271728133026905,0.0011936339522546418,0.0013069624667634379
0.00022927693128656486,0.0011936339522546418,0.0013069624667634379
0.0002314005380130654,0.0011936339522546418,0.0013069624667634379
0.00023354381399064793,0.0011936339522546418,0.0013069624667634379
0.00023570694139967278,0.0011936339522546418,0.0013069624667634379
0.00023789010410788934,0.0011936339522546418,0.0013069624667634379
0.00024009348768606518,0.0011936339522546418,0.0013069624667634379
0.00024231727942376007,0.0011936339522546418,0.0013069624667634379
0.00024456166834524467,0.0011936339522546418,0.0013069624667634379
0.00024682684522556923,0.0011936339522546418,0.0013069624667634379
0.00024911300260677886,0.0011936339522546418,0.0013069624667634379
0.0002514203348142797,0.0011936339522546418,0.0013069624667634379
0.00025374903797335715,0.0011936339522546418,0.0013069624667634379
0.00025609931002584595,0.0011936339522546418,0.0013069624667634379
0.00025847135074695635,0.0011936339522546418,0.0013069624667634379
0.0002608653617622548,0.0011936339522546418,0.0013069624667634379
0.000263281546564802,0.0011936339522546418,0.0013069624667634379
0.00026572011053245065,0.001856763925729443,0.0014201926086833785
0.00026818126094530154,0.001856763925729443,0.0014201926086833785
0.0002706652070033241,0.001856763925729443,0.0014201926086833785
0.0002731721598441376,0.001856763925729443,0.0014201926086833785
0.0002757023325609583,0.001856763925729443,0.0014201926086833785
0.0002782559402207126,0.001856763925729443,0.0014201926086833785
0.00028083319988231727,0.001856763925729443,0.0014201926086833785
0.0002834343306151309,0.001856763925729443,0.0014201926086833785
0.0002860595535175742,0.001856763925729443,0.0014201926086833785
0.00028870909173592344,0.001856763925729443,0.0014201926086833785
0.00029138317048327885,0.001856763925729443,0.0014201926086833785
0.00029408201705870637,0.001856763925729443,0.0014201926086833785
0.00029680586086656025,0.001856763925729443,0.0014201926086833785
0.00029955493343598134,0.001856763925729443,0.0014201926086833785
0.0003023294684405776,0.001856763925729443,0.0014201926086833785
0.00030512970171828706,0.001856763925729443,0.0014201926086833785
0.00030795587129142264,0.001856763925729443,0.0014201926086833785
0.00031080821738690636,0.001856763925729443,0.0014201926086833785
0.00031368698245668765,0.001856763925729443,0.0014201926086833785
0.00031659241119835204,0.001856763925729443,0.0014201926086833785
0.00031952475057592136,0.001856763925729443,0.0014201926086833785
0.0003224842498408442,0.001856763925729443,0.0014201926086833785
0.0003254711605531848,0.001856763925729443,0.0014201926086833785
0.00032848573660300434,0.001856763925729443,0.0014201926086833785
0.0003315282342319423,0.001856763925729443,0.0014201926086833785
0.00033459891205499747,0.001856763925729443,0.0014201926086833785
0.0003376980310825091,0.001856763925729443,0.0014201926086833785
0.0003408258547423452,0.001856763925729443,0.0014201926086833785
0.00034398264890229247,0.001856763925729443,0.0014201926086833785
0.00034716868189265597,0.001856763925729443,0.0014201926086833785
0.00035038422452906756,0.001856763925729443,0.0014201926086833785
0.00035362955013550426,0.001856763925729443,0.0014201926086833785
0.000356904934567523,0.001856763925729443,0.0014201926086833785
0.000360210656235707,0.001856763925729443,0.0014201926086833785
0.00036354699612933176,0.001856763925729443,0.0014201926086833785
0.00036691423784024937,0.001856763925729443,0.0014201926086833785
0.0003703126675869927,0.001856763925729443,0.0014201926086833785
0.0003737425742391064,0.001856763925729443,0.0014201926086833785
0.00037720424934169976,0.001856763925729443,0.0014201926086833785
0.0003806979871402284,0.001856763925729443,0.0014201926086833785
0.0003842240846055061,0.001856763925729443,0.0014201926086833785
0.00038778284145894574,0.001856763925729443,0.0014201926086833785
0.0003913745601980384,0.001856763925729443,0.0014201926086833785
0.0003949995461220643,0.001856763925729443,0.0014201926086833785
0.00039865810735804387,0.001856763925729443,0.0014201926086833785
0.0004023505548869293,0.001856763925729443,0.0014201926086833785
0.00040607720257003656,0.001856763925729443,0.0014201926086833785
0.0004098383671757261,0.001856763925729443,0.0014201926086833785
0.0004136343684063274,0.001856763925729443,0.0014201926086833785
0.0004174655289253135,0.001856763925729443,0.0014201926086833785
0.0004213321743847289,0.001856763925729443,0.0014201926086833785
0.0004252346334528682,0.001856763925729443,0.0014201926086833785
0.00042917323784221574,0.001856763925729443,0.0014201926086833785
0.0004331483223376398,0.001856763925729443,0.0014201926086833785
0.0004371602248248502,0.001856763925729443,0.0014201926086833785
0.000441209286319119,0.001856763925729443,0.0014201926086833785
0.0004452958509942655,0.001856763925729443,0.0014201926086833785
0.00044942026621191424,0.001856763925729443,0.0014201926086833785
0.0004535828825510186,0.001856763925729443,0.0014201926086833785
0.00045778405383766163,0.001856763925729443,0.0014201926086833785
0.0004620241371751313,0.001856763925729443,0.0014201926086833785
0.0004663034929742731,0.001856763925729443,0.0014201926086833785
0.00047062248498412813,0.001856763925729443,0.0014201926086833785
0.00047498148032285,0.001856763925729443,0.0014201926086833785
0.0004793808495089107,0.001856763925729443,0.0014201926086833785
0.00048382096649259574,0.001856763925729443,0.0014201926086833785
0.000488302208687788,0.001856763925729443,0.0014201926086833785
0.0004928249570040513,0.001856763925729443,0.0014201926086833785
0.0004973895958790063,0.001856763925729443,0.0014201926086833785
0.000501996513311008,0.001856763925729443,0.0014201926086833785
0.0005066461008921268,0.001856763925729443,0.0014201926086833785
0.0005113387538414326,0.001856763925729443,0.0014201926086833785
0.0005160748710385908,0.001856763925729443,0.0014201926086833785
0.000520854855057766,0.001856763925729443,0.0014201926086833785
0.0005256791122018419,0.001856763925729443,0.0014201926086833785
0.0005305480525369575,0.0029973474801061007,0.0015819043931598843
0.0005354620899273607,0.0029973474801061007,0.0015819043931598843
0.0005404216420705915,0.0029973474801061007,0.0015819043931598843
0.0005454271305329836,0.0029973474801061007,0.0015819043931598843
0.0005504789807854967,0.0029973474801061007,0.0015819043931598843
0.0005555776222398878,0.0029973474801061007,0.0015819043931598843
0.0005607234882852032,0.0029973474801061007,0.0015819043931598843
0.0005659170163246243,0.0029973474801061007,0.0015819043931598843
0.0005711586478126435,0.0029973474801061007,0.0015819043931598843
0.0005764488282925873,0.0029973474801061007,0.0015819043931598843
0.0005817880074344935,0.0029973474801061007,0.0015819043931598843
0.0005871766390733255,0.0029973474801061007,0.0015819043931598843
0.0005926151812475553,0.0029973474801061007,0.0015819043931598843
0.0005981040962380944,0.0029973474801061007,0.0015819043931598843
0.0006036438506075864,0.0029973474801061007,0.0015819043931598843
0.0006092349152400712,0.0029973474801061007,0.0015819043931598843
0.0006148777653810023,0.0029973474801061007,0.0015819043931598843
0.0006205728806776501,0.0029973474801061007,0.0015819043931598843
0.0006263207452198692,0.0029973474801061007,0.0015819043931598843
0.0006321218475812448,0.0029973474801061007,0.0015819043931598843
0.0006379766808606282,0.0029973474801061007,0.0015819043931598843
0.000643885742724042,0.0029973474801061007,0.0015819043931598843
0.0006498495354469888,0.0029973474801061007,0.0015819043931598843
0.0006558685659571436,0.0029973474801061007,0.0015819043931598843
0.0006619433458774394,0.0029973474801061007,0.0015819043931598843
0.0006680743915695614,0.0029973474801061007,0.0015819043931598843
0.0006742622241778342,0.0029973474801061007,0.0015819043931598843
0.0006805073696735206,0.0029973474801061007,0.0015819043931598843
0.0006868103588995307,0.0029973474801061007,0.0015819043931598843
0.0006931717276155408,0.0029973474801061007,0.0015819043931598843
0.0006995920165435374,0.0029973474801061007,0.0015819043931598843
0.0007060717714137773,0.0029973474801061007,0.0015819043931598843
0.0007126115430111746,0.0029973474801061007,0.0015819043931598843
0.0007192118872221193,0.0029973474801061007,0.0015819043931598843
0.0007258733650817253,0.0029973474801061007,0.0015819043931598843
0.000732596542821523,0.0029973474801061007,0.0015819043931598843
0.0007393819919175866,0.0029973474801061007,0.0015819043931598843
0.0007462302891391107,0.0029973474801061007,0.0015819043931598843
0.0007531420165974376,0.0029973474801061007,0.0015819043931598843
0.0007601177617955331,0.0029973474801061007,0.0015819043931598843
0.0007671581176779302,0.0029973474801061007,0.0015819043931598843
0.000774263682681127,0.0029973474801061007,0.0015819043931598843
0.0007814350607844542,0.0029973474801061007,0.0015819043931598843
0.0007886728615614156,0.0029973474801061007,0.0015819043931598843
0.0007959777002314986,0.00376657824933687,0.0016766686212036864
0.0008033501977124734,0.00376657824933687,0.0016766686212036864
0.0008107909806731687,0.00376657824933687,0.0016766686212036864
0.000818300681586739,0.00376657824933687,0.0016766686212036864
0.0008258799387844272,0.00376657824933687,0.0016766686212036864
0.0008335293965098195,0.00376657824933687,0.0016766686212036864
0.0008412497049736118,0.00376657824933687,0.0016766686212036864
0.0008490415204088747,0.00376657824933687,0.0016766686212036864
0.0008569055051268347,0.00376657824933687,0.0016766686212036864
0.0008648423275731727,0.00376657824933687,0.0016766686212036864
0.000872852662384838,0.00376657824933687,0.0016766686212036864
0.0008809371904473991,0.00376657824933687,0.0016766686212036864
0.0008890965989529158,0.00376657824933687,0.0016766686212036864
0.000897331581458352,0.00376657824933687,0.0016766686212036864
0.0009056428379445294,0.00376657824933687,0.0016766686212036864
0.0009140310748756232,0.00376657824933687,0.0016766686212036864
0.0009224970052592174,0.00376657824933687,0.0016766686212036864
0.0009310413487069075,0.00376657824933687,0.0016766686212036864
0.000939664831495469,0.00376657824933687,0.0016766686212036864
0.0009483681866285928,0.00376657824933687,0.0016766686212036864
0.0009571521538991865,0.00376657824933687,0.0016766686212036864
0.0009660174799522646,0.00376657824933687,0.0016766686212036864
0.0009749649183484086,0.00376657824933687,0.0016766686212036864
0.0009839952296278227,0.00376657824933687,0.0016766686212036864
0.00099310918137498,0.00376657824933687,0.0016766686212036864
0.0010023075482838654,0.00376657824933687,0.0016766686212036864
0.0010115911122238297,0.00376657824933687,0.0016766686212036864
0.0010209606623060466,0.00376657824933687,0.0016766686212036864
0.0010304169949505876,0.00376657824933687,0.0016766686212036864
0.0010399609139541202,0.00376657824933687,0.0016766686212036864
0.0010495932305582276,0.00376657824933687,0.0016766686212036864
0.00105931476351837,0.00376657824933687,0.0016766686212036864
0.001069126339173476,0.005305039787798408,0.0038214293165294982
0.0010790287915161836,0.005305039787798408,0.0038214293165294982
0.0010890229622637305,0.005305039787798408,0.0038214293165294982
0.0010991097009294972,0.005305039787798408,0.0038214293165294982
0.0011092898648952228,0.005305039787798408,0.0038214293165294982
0.0011195643194838783,0.005305039787798408,0.0038214293165294982
0.0011299339380332217,0.005305039787798408,0.0038214293165294982
0.0011403996019700331,0.005305039787798408,0.0038214293165294982
0.0011509622008850323,0.005305039787798408,0.0038214293165294982
0.0011616226326085018,0.005305039787798408,0.0038214293165294982
0.0011723818032865986,0.005305039787798408,0.0038214293165294982
0.001183240627458378,0.005305039787798408,0.0038214293165294982
0.0011942000281335325,0.005305039787798408,0.0038214293165294982
0.0012052609368708425,0.005305039787798408,0.0038214293165294982
0.001216424293857368,0.005305039787798408,0.0038214293165294982
0.001227691047988359,0.005305039787798408,0.0038214293165294982
0.0012390621569479156,0.005305039787798408,0.0038214293165294982
0.0012505385872903913,0.005305039787798408,0.0038214293165294982
0.0012621213145225473,0.005305039787798408,0.0038214293165294982
0.0012738113231864786,0.005305039787798408,0.0038214293165294982
0.0012856096069432965,0.005305039787798408,0.0038214293165294982
0.0012975171686575868,0.005305039787798408,0.0038214293165294982
0.0013095350204826678,0.005305039787798408,0.0038214293165294982
0.001321664183946605,0.005305039787798408,0.0038214293165294982
0.0013339056900390587,0.005755968169761273,0.0037241438087250826
0.001346260579298911,0.005755968169761273,0.0037241438087250826
0.0013587299019027091,0.005755968169761273,0.0037241438087250826
0.0013713147177539457,0.005755968169761273,0.0037241438087250826
0.0013840160965731315,0.005755968169761273,0.0037241438087250826
0.0013968351179887398,0.005755968169761273,0.0037241438087250826
0.0014097728716289677,0.005755968169761273,0.0037241438087250826
0.001422830457214352,0.005755968169761273,0.0037241438087250826
0.0014360089846512606,0.005755968169761273,0.0037241438087250826
0.0014493095741262166,0.005755968169761273,0.0037241438087250826
0.00146273335620113,0.005755968169761273,0.0037241438087250826
0.001476281471909391,0.005755968169761273,0.0037241438087250826
0.0014899550728528536,0.005755968169761273,0.0037241438087250826
0.0015037553212997384,0.005755968169761273,0.0037241438087250826
0.0015176833902834053,0.005755968169761273,0.0037241438087250826
0.0015317404637020797,0.005755968169761273,0.0037241438087250826
0.0015459277364194785,0.005755968169761273,0.0037241438087250826
0.001560246414366368,0.005755968169761273,0.0037241438087250826
0.0015746977146430868,0.005755968169761273,0.0037241438087250826
0.001589282865622978,0.005755968169761273,0.0037241438087250826
0.00160400310705682,0.0064721485411140586,0.003650254607659872
0.0016188596901781992,0.0064721485411140586,0.003650254607659872
0.0016338538778098604,0.0064721485411140586,0.003650254607659872
0.001648986944471065,0.0064721485411140586,0.003650254607659872
0.0016642601764859037,0.0064721485411140586,0.003650254607659872
0.0016796748720926532,0.0064721485411140586,0.003650254607659872
0.0016952323415541214,0.0064721485411140586,0.003650254607659872
0.0017109339072690134,0.0064721485411140586,0.003650254607659872
0.001726780903884356,0.0064721485411140586,0.003650254607659872
0.0017427746784089192,0.0064721485411140586,0.003650254607659872
0.0017589165903277326,0.0064721485411140586,0.003650254607659872
0.001775208011717636,0.0064721485411140586,0.003650254607659872
0.0017916503273638995,0.0064721485411140586,0.003650254607659872
0.0018082449348779518,0.0064721485411140586,0.003650254607659872
0.0018249932448161524,0.0064721485411140586,0.003650254607659872
0.0018418966807997109,0.0064721485411140586,0.003650254607659872
0.0018589566796356884,0.006949602122015915,0.003608467109654383
0.0018761746914391195,0.006949602122015915,0.003608467109654383
0.0018935521797562953,0.006949602122015915,0.003608467109654383
0.001911090621689138,0.006949602122015915,0.003608467109654383
0.0019287915080207778,0.006949602122015915,0.003608467109654383
0.0019466563433422632,0.006949602122015915,0.003608467109654383
0.0019646866461804444,0.006949602122015915,0.003608467109654383
0.0019828839491270716,0.006949602122015915,0.003608467109654383
0.002001249798969037,0.006949602122015915,0.003608467109654383
0.0020197857568198785,0.006949602122015915,0.003608467109654383
0.002038493398252464,0.006949602122015915,0.003608467109654383
0.0020573743134329114,0.006949602122015915,0.003608467109654383
0.0020764301072557748,0.006949602122015915,0.003608467109654383
0.002095662399480433,0.006949602122015915,0.003608467109654383
0.0021150728248687948,0.006949602122015915,0.003608467109654383
0.0021346630333242455,0.007771883289124669,0.004032547596225731
0.002154434690031882,0.007771883289124669,0.004032547596225731
0.00217438947560008,0.007771883289124669,0.004032547596225731
0.0021945290862033138,0.007771883289124669,0.004032547596225731
0.0022148552337263594,0.007771883289124669,0.004032547596225731
0.0022353696459097966,0.007771883289124669,0.004032547596225731
0.002256074066496859,0.007771883289124669,0.004032547596225731
0.00227697025538168,0.007771883289124669,0.004032547596225731
0.002298059988758851,0.007771883289124669,0.004032547596225731
0.0023193450592744274,0.007771883289124669,0.004032547596225731
0.0023408272761782944,0.007771883289124669,0.004032547596225731
0.002362508465477945,0.007771883289124669,0.004032547596225731
0.0023843904700937206,0.007771883289124669,0.004032547596225731
0.002406475150015424,0.0083289124668435,0.004132410715400719
0.0024287643824604504,0.0083289124668435,0.004132410715400719
0.0024512600620333396,0.0083289124668435,0.004132410715400719
0.0024739641008868114,0.0083289124668435,0.004132410715400719
0.0024968784288843266,0.0083289124668435,0.004132410715400719
0.002520004993764092,0.0083289124668435,0.004132410715400719
0.002543345761304648,0.0083289124668435,0.004132410715400719
0.002566902715491952,0.0083289124668435,0.004132410715400719
0.002590677858688006,0.0083289124668435,0.004132410715400719
0.002614673211801092,0.0083289124668435,0.004132410715400719
0.00263889081445751,0.0083289124668435,0.004132410715400719
0.002663332725174981,0.008620689655172414,0.004211208913920374
0.0026880010215376074,0.008620689655172414,0.004211208913920374
0.0027128978003724646,0.008620689655172414,0.004211208913920374
0.0027380251779278576,0.008620689655172414,0.004211208913920374
0.00276338529005317,0.008620689655172414,0.004211208913920374
0.0027889802923804397,0.008620689655172414,0.004211208913920374
0.002814812360507581,0.008620689655172414,0.004211208913920374
0.0028408836901833013,0.008620689655172414,0.004211208913920374
0.00286719649749377,0.008620689655172414,0.004211208913920374
0.0028937530190509503,0.008620689655172414,0.004211208913920374
0.002920555512182745,0.009655450776682466,0.004175647975530063
0.0029476062551248585,0.009658155850976676,0.004175200287714074
0.0029749075472144406,0.009660885980185635,0.004174766176710754
0.003002461709085549,0.009663641396372746,0.00417434610373773
0.003030271082866396,0.00966642233375083,0.0041739405404491265
0.003058338032378432,0.009669229028702033,0.004173549969135501
0.0030866649433372744,0.009672061719797918,0.004173174882926885
0.003115254223555488,0.009674920647819739,0.004172815785998942
0.0031441083031472647,0.009677806055778917,0.004172473193782278
0.0031732296347349765,0.009680718188937688,0.004172147633174918
0.00320262069365765,0.010477453580901857,0.0047172944903958475
0.003232283978181381,0.010477453580901857,0.0047172944903958475
0.00326222200971167,0.010477453580901857,0.0047172944903958475
0.003292437333007769,0.010477453580901857,0.0047172944903958475
0.0033229325163989716,0.010477453580901857,0.0047172944903958475
0.0033537101520029287,0.010477453580901857,0.0047172944903958475
0.0033847728559459832,0.010477453580901857,0.0047172944903958475
0.0034161232685855285,0.010477453580901857,0.0047172944903958475
0.0034477640547344642,0.010477453580901857,0.0047172944903958475
0.0034796979038876916,0.01076923076923077,0.0045501863646933574
0.003511927530450728,0.01076923076923077,0.0045501863646933574
0.0035444556739704356,0.01076923076923077,0.0045501863646933574
0.0035772850993678732,0.01076923076923077,0.0045501863646933574
0.0036104185971733375,0.01076923076923077,0.0045501863646933574
0.0036438589837635444,0.01076923076923077,0.0045501863646933574
0.0036776091016010306,0.01076923076923077,0.0045501863646933574
0.003711671819475767,0.01076923076923077,0.0045501863646933574
0.003746050032748993,0.011007957559681697,0.004494958260821412
0.0037807466635993493,0.011007957559681697,0.004494958260821412
0.0038157646612712484,0.011007957559681697,0.004494958260821412
0.003851107002325569,0.011007957559681697,0.004494958260821412
0.0038867766908926675,0.011007957559681697,0.004494958260821412
0.0039227767589277195,0.011007957559681697,0.004494958260821412
0.0039591102664684585,0.011007957559681697,0.004494958260821412
0.003995780301895269,0.012042440318302388,0.004517424734682735
0.004032789982193705,0.012042440318302388,0.004517424734682735
0.004070142453219439,0.012042440318302388,0.004517424734682735
0.004107840889965647,0.012042440318302388,0.004517424734682735
0.004145888496832911,0.012042440318302388,0.004517424734682735
0.004184288507901585,0.012042440318302388,0.004517424734682735
0.0042230441872066725,0.012042440318302388,0.004517424734682735
0.0042621588290153245,0.012466843501326258,0.004508416899728369
0.004301635758106795,0.012466843501326258,0.004508416899728369
0.004341478330055093,0.012466843501326258,0.004508416899728369
0.004381689931514195,0.012466843501326258,0.004508416899728369
0.004422273980505897,0.012466843501326258,0.004508416899728369
0.004463233926710397,0.012466843501326258,0.004508416899728369
0.004504573251759458,0.012466843501326258,0.004508416899728369
0.0045462954695324,0.01310344827586207,0.004823730578482384
0.0045884041264547615,0.01310344827586207,0.004823730578482384
0.004630902801799737,0.01310344827586207,0.004823730578482384
0.004673795107992464,0.01310344827586207,0.004823730578482384
0.004717084690917017,0.01310344827586207,0.004823730578482384
0.004760775230226368,0.01310344827586207,0.004823730578482384
0.004804870439655134,0.013527851458885942,0.004426168350409842
0.004849374067335233,0.013527851458885942,0.004426168350409842
0.004894289896114532,0.013527851458885942,0.004426168350409842
0.004939621743878321,0.013527851458885942,0.004426168350409842
0.004985373463873894,0.013527851458885942,0.004426168350409842
0.005031548945038057,0.013527851458885942,0.004426168350409842
0.0050781521123276704,0.013978779840848807,0.004475436848427114
0.005125186927053333,0.013978779840848807,0.004475436848427114
0.0051726573872160194,0.013978779840848807,0.004475436848427114
0.005220567527846975,0.013978779840848807,0.004475436848427114
0.005268921421350677,0.013978779840848807,0.004475436848427114
0.0053177231778509665,0.014164456233421751,0.0045052946068604915
0.0053669769455404765,0.014164456233421751,0.0045052946068604915
0.005416686911033152,0.014164456233421751,0.0045052946068604915
0.00546685729972018,0.014164456233421751,0.0045052946068604915
0.005517492376129128,0.014164456233421751,0.0045052946068604915
0.005568596444286409,0.014164456233421751,0.0045052946068604915
0.005620173848083188,0.014668435013262596,0.004355035946111259
0.005672228971644543,0.014668435013262596,0.004355035946111259
0.005724766239702178,0.014668435013262596,0.004355035946111259
0.005777790117970507,0.014668435013262596,0.004355035946111259
0.005831305113526219,0.014668435013262596,0.004355035946111259
0.00588531577519145,0.015437665782493368,0.004045612196273747
0.0059398266939203566,0.015437665782493368,0.004045612196273747
0.005994842503189409,0.015437665782493368,0.004045612196273747
0.006050367879391224,0.015437665782493368,0.004045612196273747
0.0061064075422320365,0.015755968169761277,0.003934720191100207
0.006162966255132942,0.015755968169761277,0.003934720191100207
0.006220048825634711,0.015755968169761277,0.003934720191100207
0.0062776601058065,0.015755968169761277,0.003934720191100207
0.006335804992658254,0.015755968169761277,0.003934720191100207
0.006394488428556937,0.016206896551724137,0.003941172102256642
0.006453715401646702,0.016206896551724137,0.003941172102256642
0.0065134909462728026,0.016206896551724137,0.003941172102256642
0.006573820143409586,0.016206896551724137,0.003941172102256642
0.006634708121092351,0.016419098143236076,0.003939188024350869
0.006696160054853215,0.016419098143236076,0.003939188024350869
0.00675818116816111,0.016419098143236076,0.003939188024350869
0.006820776732865685,0.016419098143236076,0.003939188024350869
0.0068839520696454964,0.016419098143236076,0.003939188024350869
0.00694771254846024,0.01689655172413793,0.004034485762057248
0.007012063589007177,0.01689655172413793,0.004034485762057248
0.0070770106611818895,0.01689655172413793,0.004034485762057248
0.007142559285543126,0.01689655172413793,0.004034485762057248
0.007208715033782135,0.01726790450928382,0.004013893587406779
0.007275483529196233,0.01726790450928382,0.004013893587406779
0.007342870447166758,0.01726790450928382,0.004013893587406779
0.00741088151564157,0.01726790450928382,0.004013893587406779
0.007479522515621821,0.017824933687002654,0.003757060322995753
0.007548799281653432,0.017824933687002654,0.003757060322995753
0.007618717702322999,0.017824933687002654,0.003757060322995753
0.007689283720758305,0.017824933687002654,0.003757060322995753
0.007760503335133571,0.018408488063660477,0.003701297699826884
0.007832382599179196,0.018408488063660477,0.003701297699826884
0.00790492762269642,0.018408488063660477,0.003701297699826884
0.007978144572076629,0.018779840848806368,0.003955724537359628
0.00805203967082547,0.018779840848806368,0.003955724537359628
0.008126619200091946,0.018779840848806368,0.003955724537359628
0.008201889499202203,0.018779840848806368,0.003955724537359628
0.008277856966198472,0.019045092838196286,0.004026242113742234
0.008354528058382871,0.019045092838196286,0.004026242113742234
0.008431909292866252,0.019045092838196286,0.004026242113742234
0.008510007247122246,0.01957559681697613,0.003847525594582227
0.00858882855954625,0.01957559681697613,0.003847525594582227
0.008668379930019773,0.01957559681697613,0.003847525594582227
0.008748668120479914,0.01957559681697613,0.003847525594582227
0.008829699955494083,0.020079575596816977,0.004049957697504573
0.008911482322840203,0.020079575596816977,0.004049957697504573
0.008994022174092044,0.020079575596816977,0.004049957697504573
0.009077326525210224,0.02074270557029178,0.004429346420559121
0.00916140245713852,0.02074270557029178,0.004429346420559121
0.009246257116405733,0.02074270557029178,0.004429346420559121
0.009331897715733239,0.021220159151193633,0.004546404998119343
0.009418331534647951,0.021220159151193633,0.004546404998119343
0.009505565920101192,0.021220159151193633,0.004546404998119343
0.009593608287093146,0.02137931034482759,0.004426521581993375
0.009682466119303124,0.02137931034482759,0.004426521581993375
0.009772146969725724,0.02137931034482759,0.004426521581993375
0.009862658461312821,0.02183023872679045,0.0040979310099115785
0.009954008287621519,0.02183023872679045,0.0040979310099115785
0.010046204213468132,0.02183023872679045,0.0040979310099115785
0.010139254075588154,0.022360742705570293,0.0037700427813532234
0.01023316578330245,0.022360742705570293,0.0037700427813532234
0.010327947319189514,0.022360742705570293,0.0037700427813532234
0.010423606739764012,0.022599469496021218,0.0037403770242176206
0.01052015217616159,0.022599469496021218,0.0037403770242176206
0.010617591834830001,0.02336870026525199,0.003911305256989667
0.010715933998226712,0.02336870026525199,0.003911305256989667
0.010815187025522881,0.02336870026525199,0.003911305256989667
0.01091535935331391,0.023978779840848806,0.0038927731459077086
0.01101645949633657,0.023978779840848806,0.0038927731459077086
0.01111849604819271,0.023978779840848806,0.0038927731459077086
0.011221477682079803,0.02427055702917772,0.0038585833287408124
0.011325413151528114,0.02427055702917772,0.0038585833287408124
0.011430311291144786,0.024562334217506636,0.0038279700646902475
0.011536181017364784,0.024562334217506636,0.0038279700646902475
0.011643031329208768,0.024562334217506636,0.0038279700646902475
0.011750871309048075,0.02496021220159151,0.0037708721368670465
0.011859710123376693,0.02496021220159151,0.0037708721368670465
0.011969557023590429,0.025384615384615384,0.0038723358576020143
0.01208042134677329,0.025384615384615384,0.0038723358576020143
0.012192312516491107,0.025384615384615384,0.0038723358576020143
0.012305240043592616,0.025755968169761268,0.003925271398549679
0.012419213527017834,0.025755968169761268,0.003925271398549679
0.012534242654613994,0.02604774535809018,0.004084076763599528
0.012650337203959038,0.02604774535809018,0.004084076763599528
0.012767507043192657,0.02673740053050398,0.0043003920550706695
0.01288576213185518,0.02673740053050398,0.0043003920550706695
0.013005112521734086,0.027453580901856768,0.004575970546464785
0.013125568357718428,0.027453580901856768,0.004575970546464785
0.013247139878661175,0.027453580901856768,0.004575970546464785
0.013369837418249465,0.027639257294429714,0.0045803249148478435
0.013493671405883065,0.027639257294429714,0.0045803249148478435
0.013618652367560814,0.027692307692307693,0.004572466969028745
0.013744790926775366,0.027692307692307693,0.004572466969028745
0.01387209780541621,0.028196286472148547,0.00475657294923954
0.014000583824680975,0.028196286472148547,0.00475657294923954
0.014130259905995337,0.02846153846153846,0.004721932443892637
0.014261137071941283,0.02846153846153846,0.004721932443892637
0.014393226447194065,0.02883289124668435,0.004743406395629986
0.014526539259467812,0.02883289124668435,0.004743406395629986
0.014661086840469845,0.02912466843501326,0.0046932864785241045
0.014796880626863964,0.02912466843501326,0.0046932864785241045
0.014933932161242518,0.0296551724137931,0.0043076574632834805
0.015072253093107555,0.0296551724137931,0.0043076574632834805
0.015211855179861048,0.029973474801061013,0.00451188357990206
0.015352750287804227,0.029973474801061013,0.00451188357990206
0.015494950393146316,0.030265251989389917,0.004305206758753787
0.015638467583022463,0.030265251989389917,0.004305206758753787
0.01578331405652118,0.03037135278514589,0.004235273160741818
0.01592950212572123,0.030981432360742706,0.004411661504371402
0.016077044216738237,0.030981432360742706,0.004411661504371402
0.016225952870780873,0.03145888594164457,0.004282904790269598
0.016376240745216875,0.03145888594164457,0.004282904790269598
0.016527920614648955,0.031750663129973475,0.004158529368819038
0.016681005372000592,0.031750663129973475,0.004158529368819038
0.016835508029612024,0.03204244031830239,0.0040610417419638485
0.01699144172034626,0.03236227414550943,0.004082291464352169
0.01714881969870539,0.032378011943345344,0.004099659963792863
0.01730765534195726,0.0326790450928382,0.004135436460426574
0.017467962151272456,0.0326790450928382,0.004135436460426574
0.017629753752872058,0.03323607427055703,0.00438009492702561
0.017793043899185772,0.03352785145888594,0.004445906099822309
0.01795784647002095,0.03352785145888594,0.004445906099822309
0.018124175473742378,0.034403183023872685,0.004987630899880951
0.01829204504846294,0.034403183023872685,0.004987630899880951
0.018461469463245474,0.03493368700265252,0.005540105992169549
0.018632463119315597,0.03557029177718833,0.005782317612927222
0.018805040551285814,0.03557029177718833,0.005782317612927222
0.018979216428391014,0.03583554376657825,0.0056510364650001815
0.01915500555573528,0.036472148541114066,0.005495049909220184
0.019332422875550453,0.036472148541114066,0.005495049909220184
0.019511483468466165,0.036816976127320954,0.005684622364564709
0.019692202554791715,0.03697612732095491,0.00571123937924107
0.01987459549580984,0.03697612732095491,0.00571123937924107
0.02005867779508234,0.037214854111405835,0.005693211021059543
0.020244465099768037,0.03753315649867374,0.00591967064235915
0.020431973201952704,0.03782493368700265,0.0059196046110857724
0.020621218039991424,0.03782493368700265,0.0059196046110857724
0.02081221569986339,0.03814323607427056,0.005684622364564708
0.021004982416539152,0.03848806366047745,0.005775553716717099
0.02119953457536071,0.03848806366047745,0.005775553716717099
0.021395888713434216,0.03899204244031831,0.005467594989828579
0.021594061521035653,0.039230769230769236,0.005393384643886977
0.02179406984302956,0.03944297082228117,0.005477665878285801
0.021995930680300747,0.03944297082228117,0.005477665878285801
0.022199661191199548,0.040026525198939,0.0053832286945659944
0.022405278693000182,0.040716180371352786,0.005592352425015389
0.022612800663372772,0.04108753315649867,0.005485367245279656
0.022822244741868985,0.041405835543766575,0.005635798558871462
0.023033628731421313,0.041405835543766575,0.005635798558871462
0.02324697059985648,0.04159151193633952,0.005573518776712822
0.023462288481422625,0.04212201591511936,0.005580527555388835
0.02367960067833076,0.0427055702917772,0.005291760568503979
0.023898925662310503,0.04289124668435014,0.005236889103788163
0.02412028207618007,0.04289124668435014,0.005236889103788163
0.024343688735431104,0.04315649867374006,0.005278521993990721
0.024569164629827903,0.04352785145888595,0.005189502253145896
0.024796728925021577,0.04440318302387268,0.004761747290013409
0.025026400964179192,0.044774535809018565,0.004885887563449654
0.025258200269627846,0.045092838196286476,0.00471853724637536
0.025492146544514233,0.04570291777188328,0.004759858896886628
0.025728259674479323,0.04570291777188328,0.004759858896886628
0.025966559729348696,0.04586206896551724,0.004596765871000761
0.026207066964838526,0.046445623342175064,0.004991391247903477
0.0264498018242772,0.04673740053050398,0.005085034299943063
0.02669478494034321,0.04724137931034483,0.004963119192417828
0.026942037136818822,0.04745358090185677,0.0050844961888717715
0.02719157943036019,0.04779840848806366,0.005156784900224558
0.027443433032283655,0.04795755968169761,0.004996635335087352
0.02769761935036891,0.04827586206896552,0.00486857644489344
0.027954159990678566,0.04854111405835544,0.004962410327286394
0.028213076759394707,0.048912466843501326,0.005104062197109764
0.02847439166467248,0.04912466843501326,0.005243975106286705
0.028738126918510663,0.04973474801061008,0.005250604895705746
0.029004304938639917,0.05013262599469496,0.0050761096708779214
0.02927294835042816,0.05071618037135278,0.004850558918053035
0.0295440799888038,0.051220159151193635,0.00513193863910807
0.029817722900196734,0.051432360742705574,0.005095247612586528
0.030093900344497212,0.0516710875331565,0.0051688985765361945
0.030372635797033115,0.0520159151193634,0.005436695261776029
0.030653952950565267,0.05241379310344827,0.005237113018891009
0.030937875717301368,0.053103448275862074,0.00545872296719799
0.03122442823092858,0.05342175066312997,0.005490709061419091
0.03151363484866479,0.05384615384615384,0.0054028704217337535
0.0318055201533292,0.05482758620689655,0.005018881046785427
0.032100108955431715,0.05557029177718833,0.004923265568506787
0.03239742629528195,0.05607427055702917,0.004813996801337284
0.03269749744511768,0.05639257294429708,0.004635294853003218
0.03300034791125285,0.05689655172413792,0.00444071582806284
0.03330600343624589,0.05717675418977843,0.004491458337841985
0.03361449000108765,0.05748010610079576,0.004618144714368343
0.03392583382740992,0.057639257294429716,0.004640099011041234
0.034240061379714255,0.0583289124668435,0.004750652515932637
0.034557199367621395,0.05870026525198938,0.0047302031929685176
0.03487727474814178,0.0593103448275862,0.004983161801051575
0.03520031472796679,0.0596286472148541,0.00501225669294888
0.0355263467657814,0.059893899204244025,0.005101917439961324
0.03585539857459817,0.06034482758620689,0.005247626251361244
0.0361874981241128,0.06063660477453582,0.005328858993675411
0.03652267364308175,0.06122015915119363,0.005058831348099373
0.03686095362172158,0.06153846153846154,0.005242782344959715
0.03720236681413066,0.062466843501326266,0.005369851663925619
0.03754694224073337,0.06262599469496022,0.005396282833001744
0.037894709190746674,0.06275862068965518,0.005567062907104015
0.03824569722466999,0.06342175066312997,0.005469667821998227
0.038599936176797675,0.06379310344827586,0.005377125917685805
0.03895745615775501,0.06429708222811671,0.0054103892730387225
0.0393182875570577,0.06522546419098144,0.005426620369115639
0.03968246104569482,0.06559681697612732,0.005376835136487361
0.04005000757873611,0.06586206896551725,0.005389904759892859
0.04042095839796306,0.06644562334217506,0.005419124037954265
0.04079534503452449,0.06679045092838196,0.005393891939394199
0.04117319931161679,0.06755968169761274,0.005418835510425685
0.04155455334718875,0.06790450928381964,0.005350527062920343
0.04193943955667186,0.06848806366047747,0.0052065721645758725
0.04232789065573549,0.06907161803713528,0.005588087162697487
0.042719939663067766,0.06954907161803714,0.005658432796083317
0.04311561990318229,0.06994694960212201,0.00595758303915361
0.0435149650092505,0.07058355437665784,0.005711581572480437
0.04391800892596086,0.07082228116710874,0.005702746417894641
0.044324785912403956,0.07140583554376656,0.005684622364564708
0.04473533054498463,0.07177718832891247,0.005625732827388471
0.04514967772036102,0.07238726790450928,0.005884171637234951
0.04556786265841064,0.07259946949602122,0.005906184976798312
0.045989920905224385,0.07307692307692308,0.006114555403013297
0.046415888336127774,0.07392572944297084,0.006071959941327306
0.04684580115873045,0.07421750663129975,0.005862008953447753
0.04727969591600391,0.07525198938992042,0.005244347788568076
0.047717609489387455,0.07549071618037136,0.005529017788396195
0.048159579101923505,0.07620689655172413,0.0054202779944821245
0.04860564232142134,0.07641909814323608,0.005473953948313147
0.04905583706365046,0.07687002652519895,0.005455857946811057
0.04951020159556351,0.07766578249336871,0.005389542142762361
0.04996877453854884,0.07843501326259947,0.005576673817187811
0.050431594871713586,0.07949602122015915,0.00588098216799202
0.0508987019351968,0.08021220159151195,0.005825085073541822
0.05137013543351344,0.0806896551724138,0.005831255289962593
0.05184593543892913,0.08103448275862069,0.0059275890549623286
0.05232614239486662,0.08177718832891248,0.006217002159287978
0.05281079711934331,0.0826550850169741,0.006454113748178565
0.05329994080844088,0.08326259946949602,0.006822988377420085
0.05379361503980703,0.08374005305039789,0.006937296043065569
0.05429186177618943,0.08437665782493367,0.007047310468067941
0.05479472336900287,0.08525198938992042,0.0068398677116269175
0.055302242561929005,0.08586206896551726,0.006882992406296107
0.055814462494549605,0.08660477453580902,0.007125416508615119
0.05633142670601358,0.08737400530503978,0.007289149550513497
0.05685317913873753,0.08806366047745356,0.007281423444708501
0.05737976414214134,0.08885941644562334,0.0070112210792569445
0.05791122647641758,0.08923076923076922,0.007153830800183853
0.058447611316336315,0.08976127320954908,0.007261210967250295
0.05898896425508499,0.09068965517241379,0.007031763033230406
0.0595353313081437,0.0913262599469496,0.007090000382385459
0.06008675891719687,0.09201591511936338,0.007364107370959958
0.060643293954080614,0.09249336870026524,0.007404971165366738
0.061204983724766966,0.09312997347480108,0.007444350626528729
0.061771875973384946,0.09419098143236074,0.007507094721375428
0.06234401888627864,0.09488063660477453,0.00726965758553918
0.06292146109610344,0.09533156498673741,0.0072579803641003166
0.06350425168595962,0.09572944297082228,0.007307626783364061
0.0640924401935645,0.09639257294429708,0.007009213762974188
0.06468607661546327,0.09684350132625995,0.007117952004053627
0.06528521141127848,0.09750663129973473,0.007211516018407372
0.0658898955079995,0.09838196286472148,0.006940000070989432
0.06650018030431118,0.09917771883289124,0.007112458399873241
0.0671161176749628,0.099973474801061,0.007274387706468564
0.06773775997517752,0.1007161803713528,0.007464905030853821
0.06836516004510239,0.10172413793103449,0.007665583628282765
0.06899837121430018,0.1023076923076923,0.007671496386169642
0.06963744730628223,0.10294429708222812,0.007608464069741209
0.07028244264308345,0.10374005305039788,0.007288345129961845
0.07093341204987996,0.10442970822281165,0.007471185890483997
0.07159041085964889,0.10482758620689656,0.007394142050545232
0.07225349491787214,0.10551724137931036,0.007052134298490974
0.07292272058728312,0.10591511936339523,0.007323229057719289
0.07359814475265763,0.10657824933687003,0.007187192339099551
0.07427982482564918,0.10750663129973474,0.007355184653312669
0.07496781874966876,0.10803713527851459,0.007602913596713603
0.07566218500481055,0.1087267904509284,0.008000131725883429
0.07636298261282241,0.10941644562334218,0.00813367351590367
0.07707027114212295,0.11018567639257296,0.008156660411154407
0.0777841107128649,0.11119363395225464,0.008047240017076398
0.07850456200204509,0.11177718832891245,0.008266145572805875
0.07923168624866253,0.11259946949602122,0.008625335980640548
0.07996554525892346,0.11411140583554376,0.009133814017266727
0.080706201411495,0.11503978779840848,0.009323774072738522
0.08145371766280746,0.11623342175066313,0.008947029945406646
0.0822081575524054,0.11705570291777187,0.009091993188608441
0.08296958520834907,0.11835543766578249,0.009570987066335995
0.0837380653526649,0.11952254641909814,0.009659932173714353
0.08451366330684713,0.12005305039787799,0.009745338677179763
0.08529644499741025,0.1211405835543767,0.009621698791685005
0.08608647696149245,0.12196286472148543,0.00972574551752036
0.08688382635251184,0.12306504046018485,0.00973633194186551
0.08768856094587427,0.1237400530503979,0.009783808032630232
0.08850074914473438,0.12458885941644564,0.009996282028523326
0.08932045998580969,0.12572944297082228,0.010042278241910294
0.09014776314524918,0.1268965517241379,0.010115344417705284
0.09098272894455559,0.12856763925729445,0.01033541479310622
0.09182542835656282,0.1296551724137931,0.010741013500476062
0.09267593301146883,0.1304877524523405,0.011081376062738325
0.09353431520292387,0.13119363395225464,0.011291277281146981
0.09440064789417603,0.13212201591511935,0.01149863889656964
0.0952750047242729,0.13281167108753317,0.011494966991351208
0.09615746001432096,0.1336339522546419,0.011578822397974023
0.09704808877380307,0.13450928381962862,0.011286602886295457
0.09794696670695395,0.1355968169761273,0.011299997644681026
0.09885417021919574,0.136657824933687,0.011387520507938603
0.09976977642363201,0.1379840848806366,0.011689693927241479
0.1006938631476027,0.1387798408488064,0.011410837908098211
0.10162650893929952,0.14058355437665782,0.011239091242569723
0.10256779307444219,0.14180371352785145,0.011720016398909438
0.10351779556301763,0.14320954907161804,0.011585335915330479
0.10447659715608042,0.1437665782493369,0.011673766538708408
0.10544427935261684,0.1447088841686834,0.011630615771771666
0.10642092440647247,0.1456498673740053,0.011422923614357523
0.10740661533334334,0.14668230609566857,0.011239147942125082
0.10840143591783309,0.14777188328912466,0.011430449318903904
0.10940547072057424,0.14909814323607423,0.011838317761446901
0.11041880508541602,0.15002652519893897,0.011532413020805182
0.11144152514667881,0.15143236074270555,0.011726184820245707
0.1124737178364752,0.15278514588859418,0.011610646487129594
0.1135154708920999,0.15381962864721488,0.011604214545875777
0.11456687286348714,0.15506631299734747,0.011697983637916144
0.11562801312073753,0.15615384615384614,0.011318143489138845
0.11669898186171475,0.15761154274850567,0.01135203199435056
0.11777987011971193,0.159098941919133,0.011510375998899626
0.11887076977119033,0.16021220159151192,0.011848582005196628
0.11997177354358843,0.1616445623342175,0.01151002115048815
0.12108297502320395,0.16262599469496022,0.011950706878685087
0.12220446866314887,0.1635809018567639,0.012054009511326312
0.1233363497913776,0.16464190981432358,0.011832769385663217
0.12447871461879062,0.1659681697612732,0.011740576297795707
0.125631660247412,0.1670822281167109,0.011928444846419922
0.1267952846786434,0.1681167108753316,0.012101745529876239
0.12796968682159415,0.16946949602122016,0.011980760256654028
0.1291549665014884,0.17124668435013263,0.0121767067709454
0.1303512244681509,0.17273209549071616,0.012421171616504785
0.1315585624045704,0.17413793103448275,0.012248433261878144
0.1327770829355429,0.1759946949602122,0.012671317011406615
0.13400688963639507,0.17793103448275863,0.012598647343148276
0.13524808704178753,0.1789920424403183,0.012550154003059548
0.1365007806546014,0.18039787798408485,0.01235911718711649
0.13776507695490536,0.18180371352785146,0.012655852868563359
0.13904108340900698,0.18315649867374006,0.01265279484347473
0.1403289084785873,0.1845103444287606,0.012202115110496346
0.14162866162991988,0.18557029177718834,0.012232434524568014
0.1429404533431761,0.18713527851458883,0.012236939278233813
0.14426439512181574,0.18856763925729442,0.01199119594961606
0.14560059950206486,0.19002652519893898,0.012406309381279722
0.14694918006248173,0.19137931034482758,0.012582161937900528
0.14831025143361043,0.19347480106100795,0.012836783480049066
0.14968392930772556,0.1950663129973475,0.012930834219734408
0.1510703304486654,0.19641909814323608,0.013079341028492567
0.1524695727017573,0.19809018567639258,0.013356461259827413
0.15388177500383463,0.1993368700265252,0.013239148143430936
0.155307057393346,0.20088879592501102,0.012988304142834545
0.1567455410205595,0.20288756974257346,0.01331015123363143
0.15819734815786,0.20442970822281165,0.01330793900567573
0.1596626022101425,0.2055702917771883,0.013274383211908977
0.161141427725302,0.20734748010610077,0.013251424705697836
0.16263395040481923,0.20851458885941648,0.012774667259355823
0.16414029711444664,0.209946949602122,0.013059003150831996
0.16566059589499135,0.2113262599469496,0.01284521538566918
0.16719497597319902,0.21251989389920425,0.013215832664409411
0.16874356777273758,0.21392572944297084,0.013195971750094388
0.17030650292528443,0.2157029177718833,0.013230021881148656
0.17188391428171457,0.21673740053050397,0.013013547228309871
0.17347593592339308,0.2188328912466843,0.012793349069981199
0.17508270317357252,0.22095490716180372,0.012685344958062566
0.17670435260889467,0.2231034482758621,0.012483105446281197
0.1783410220710008,0.2252785145888594,0.012713077701572394
0.17999285067824763,0.22692307692307692,0.013289245263713565
0.18165997883753268,0.22917771883289123,0.013403320644836212
0.18334254825622906,0.23079575596816976,0.01358318693014523
0.18504070195423022,0.23286472148541115,0.013373804339111095
0.1867545842761076,0.23538461538461536,0.012854432399672336
0.18848434090337954,0.23673740053050393,0.012873302093133891
0.1902301188668944,0.23904509283819628,0.01283714887592687
0.1919920665593285,0.24031830238726792,0.012764596497766872
0.1937703337477989,0.2420424403183024,0.012833768567104423
0.19556507158659492,0.24368700265251989,0.01314718422360596
0.19737643263002555,0.24570291777188324,0.013091767447777139
0.19920457084538692,0.2477453580901857,0.013466165420686769
0.2010496416260499,0.24978666177533712,0.013612976410552162
0.2029118018046678,0.25238726790450927,0.013486034198220517
0.20479120966650854,0.25458885941644566,0.012977664231108507
0.2066880249629082,0.256604774535809,0.013085884292235367
0.20860240892485027,0.2585145888594164,0.013333849286548292
0.2105345242766706,0.2604244031830239,0.01325658572764592
0.21248453524988828,0.26249336870026524,0.013319183743231636
0.21445260759716675,0.26490716180371354,0.013178661585135292
0.21643890860640203,0.26737400530503985,0.013076202686002576
0.21844360711494262,0.26948361800592396,0.0132632417562368
0.22046687352394098,0.27167108753315655,0.012604850945615514
0.22250887981283693,0.2729708222811671,0.012749552086335096
0.2245697995539774,0.2747480106100796,0.012575667405175671
0.22664980792736927,0.2770026525198939,0.012833037572449382
0.22874908173557018,0.27999999999999997,0.013181716227595959
0.23086779941871696,0.28190981432360745,0.012859661560637186
0.23300614106969247,0.2841114058355438,0.012877673725082724
0.23516428844943485,0.286870026525199,0.012883014816251405
0.23734242500238661,0.2886206896551724,0.012734213646384019
0.23954073587208768,0.29151193633952255,0.013009071022280829
0.24175940791691308,0.2940848806366047,0.013386424611023968
0.243998629725955,0.2962334217506631,0.013156546209852987
0.24625859163505467,0.2984880636604775,0.012949471843743688
0.24853948574297985,0.30122015915119366,0.012986335760043878
0.25084150592775384,0.30350132625994697,0.012781611152620295
0.25316484786313553,0.306551724137931,0.012301802761709578
0.2555097090352507,0.30832891246684346,0.012906628672181786
0.25787628875938007,0.31034482758620685,0.012937361952931341
0.26026478819690047,0.3124403183023873,0.013625710093866915
0.26267541037238357,0.3150397877984085,0.013619741883698555
0.2651083601908539,0.31742705570291785,0.013114439154859547
0.26756384445520454,0.3194429708222811,0.013520076590111361
0.27004207188377727,0.32201591511936334,0.013895311536567596
0.2725432531281028,0.32546419098143237,0.013042680045684023
0.27506760079080644,0.32901856763925735,0.012305075079712091
0.2776153294436801,0.33148541114058355,0.0120611414481271
0.28018665564591955,0.33442970822281165,0.012581882338098914
0.2827817979625341,0.33692307692307694,0.012929383164793844
0.28540097698292377,0.3391777188328913,0.012877430895575373
0.28804441533962977,0.3416180371352785,0.013070491959488038
0.29071233772725785,0.3448806366047745,0.01295535660273286
0.2934049709215787,0.34827586206896555,0.013933516411538286
0.29612254379880343,0.35061007957559687,0.01404015972090488
0.29886528735503826,0.35358090185676394,0.014074750350895773
0.30163343472591975,0.3558355437665783,0.013593427625182923
0.3044272212064303,0.3584084880636605,0.013451527901216218
0.30724688427090036,0.36185676392572946,0.01334592158353139
0.31009266359319265,0.36522546419098145,0.013124807338356023
0.312964801067075,0.36777188328912463,0.013134215035317056
0.3158635408267819,0.3706631299734748,0.013012796294529875
0.3187891292677646,0.3737931034482759,0.0128310575861284
0.32174181506763716,0.376684350132626,0.012592223396045028
0.3247218492073129,0.37957559681697606,0.013334318317601313
0.3277294849923382,0.38281167108753317,0.014172611239998072
0.33076497807442423,0.38509283819628654,0.013649413653492178
0.3338285864731761,0.38912466843501325,0.013959861613432756
0.3369205705980267,0.3926259946949603,0.014152739678843708
0.34004119327037063,0.39535809018567636,0.013925238226919491
0.34319071974590426,0.39925729442970825,0.01322884002771365
0.34636941773717345,0.40241379310344827,0.013197275020844492
0.3495775574363275,0.40586206896551724,0.013201420935441875
0.3528154115380883,0.4092042440318302,0.012972392241670261
0.3560832552629278,0.4124137931034483,0.012834712706914926
0.3593813663804626,0.4156763925729443,0.013056728125738715
0.36271002523306484,0.41976127320954904,0.013381284455558104
0.36606951475969024,0.42344827586206896,0.013275678785023677
0.36946012051993027,0.426684350132626,0.013515536774483144
0.37288213071828336,0.4300530503978779,0.013803896341873127
0.3763358362286533,0.4341114058355438,0.012955597971662307
0.37982153061907364,0.43763925729442976,0.012649828779815964
0.3833395101766601,0.44127320954907157,0.012485453686772374
0.38689007393279756,0.44392572944297093,0.012861728316938855
0.390473523688556,0.44671087533156495,0.012549935982448903
0.39409016404034475,0.45039787798408487,0.012337306972630687
0.39774030240580366,0.45392572944297094,0.01289199257028644
0.4014242490499322,0.45758620689655166,0.013132548339845609
0.40514231711146476,0.4614058355437666,0.013386541409800796
0.408894822629486,0.46563749287302814,0.013427706053517681
0.4126820845702952,0.47010610079575593,0.013382920173718732
0.4165044248545185,0.47361330720693734,0.012835001750015656
0.4203621683844714,0.4774801061007958,0.013314634144832384
0.4242556430717777,0.4812732095490716,0.013183495304740589
0.42818517986524113,0.4845888594164456,0.013270525188532705
0.4321511127789762,0.4889920424403183,0.013009822171085506
0.4361537789208006,0.4925729442970822,0.012782345088241347
0.44019351852088745,0.4960477453580901,0.013595842844209269
0.4442706749606883,0.5006366047745358,0.013579013647104378
0.4483855948021186,0.5057824933687003,0.013130375365604019
0.45253862781701665,0.50973474801061,0.013092961674255013
0.4567301270168747,0.5135278514588859,0.012732709485146203
0.46096044868284336,0.51710875331565,0.012919977589344888
0.46522995239601894,0.5223076923076923,0.011621717243400395
0.4695390010680058,0.5268700265251989,0.011998756151523496
0.4738879609717651,0.5310079575596817,0.011716180337990252
0.4782772017727485,0.5355702917771883,0.01235405583836921
0.4827070965603183,0.540318302387268,0.012196464792587356
0.4871780218794631,0.5442705570291777,0.011680762541299383
0.4916903577628026,0.5496286472148542,0.012025699500161125
0.4962444877628913,0.5543236074270557,0.01132349527380859
0.5008407989848213,0.559920424403183,0.011718181917753309
0.5054796821191241,0.5641644562334218,0.011786696655317975
0.5101615314749833,0.5681432360742705,0.01189102969865637
0.5148867450137492,0.5730238726790451,0.011492926537092446
0.5196557243827657,0.5766312997347481,0.010854429173470652
0.5244688749495119,0.5809018567639258,0.010540591788382838
0.5293266058360562,0.5861538461538462,0.010085623389240695
0.5342293299538352,0.5919098143236073,0.009984700932787648
0.53917746403875,0.5969230769230769,0.010796476462089264
0.5441714286865893,0.6015649867374006,0.011203177000428256
0.5492116483887789,0.606392572944297,0.010860189439840578
0.5542985515684669,0.6115915119363395,0.011086454327979707
0.5594325706169377,0.6174005305039788,0.011336880921807822
0.5646141419303667,0.623448275862069,0.011171556736286468
0.5698437059469142,0.6277188328912466,0.010805198227698987
0.5751217071841613,0.633315649867374,0.010153143348797036
0.5804485942768978,0.6388063660477454,0.011018551888445836
0.5858248200152536,0.6446684350132625,0.010513262961972745
0.5912508413831875,0.6507957559681699,0.010662448126494632
0.5967271195973316,0.6554641909814324,0.010067507938862914
0.6022541201461928,0.6610875331564987,0.010370150450824173
0.6078323128297229,0.6653846153846155,0.01046261358254573
0.6134621717992506,0.6708488063660478,0.011447534793240377
0.6191441755977841,0.676259946949602,0.011891555638059364
0.6248788072006894,0.6816710875331565,0.011877215459760603
0.6306665540567405,0.6870822281167109,0.011818887050714096
0.6365079081295572,0.6923342175066314,0.012233233360741747
0.642403365939419,0.6989618220050825,0.011845778396637975
0.6483534286054721,0.7044031830238728,0.012028786967028525
0.6543586018883236,0.709787798408488,0.012891628728879485
0.6604193962330305,0.716392572944297,0.013127398104711255
0.6665363268124913,0.7225729442970822,0.011887084411403313
0.6727099135712337,0.7274270557029179,0.011718682259276116
0.6789406812696106,0.733819628647215,0.010182398590876243
0.6852291595284065,0.740291777188329,0.010145633355742674
0.6915758828738525,0.7463129973474801,0.010604330891802927
0.697981390783066,0.7527320954907161,0.011392325050560986
0.7044462277299037,0.7589389920424402,0.011120074310825396
0.7109709432312431,0.7648806366047747,0.01069973906023047
0.7175560918936928,0.7715119363395225,0.011279501026936494
0.7242022334607315,0.7778249336870027,0.0110943139754663
0.730909932860291,0.7843766578249337,0.012025049406125478
0.737679760252773,0.7907427055702919,0.012397011436224561
0.7445122910795136,0.797029177718833,0.012234096045222421
0.751408106111697,0.8036870026525198,0.012019847388067172
0.7583677914997191,0.8107957559681698,0.012681677608935018
0.7653919388230148,0.8173474801061008,0.01216321699094595
0.77248114514034,0.8238992042440317,0.011547486062330168
0.7796360130405229,0.8315649867374006,0.01201825381966134
0.7868571506936851,0.8370026525198939,0.01205997469253477
0.794145171902934,0.8428381962864722,0.012569107319726465
0.8015006961565405,0.8484084880636606,0.01231272827040266
0.8089243486805938,0.8550663129973476,0.012551026047630313
0.8164167604921464,0.8618832891246683,0.012740719399820815
0.823978568452852,0.8685941644562334,0.01215228572515277
0.8316104153230962,0.8756233421750663,0.010554266700373474
0.8393129498166364,0.8831034482758622,0.01082095916059912
0.8470868266557402,0.8905039787798408,0.011364155264363187
0.8549327066268376,0.8976127320954908,0.011134266239689867
0.8628512566366896,0.9040583554376658,0.010576168915810086
0.8708431497690724,0.9113527851458885,0.009575070217291069
0.8789090653419954,0.9181962864721486,0.008572560563118867
0.8870496889654403,0.9250444914429631,0.009116238947203712
0.8952657125996392,0.9319098143236072,0.009447051377289531
0.9035578346138929,0.9389655172413793,0.0089362324010769
0.9119267598459299,0.9450397877984085,0.0082827738712917
0.9203731996618221,0.9515119363395224,0.00822024431555706
0.9288978720164498,0.9589124668435012,0.007109160199677396
0.9375015015145289,0.9650498848994635,0.007187081937970375
0.9461848194722002,0.9716710875331565,0.00733576158287065
0.9549485639791966,0.9775862068965517,0.00596178064535624
0.9637934799615786,0.9830106477309059,0.00526005799381309
0.9727203192450538,0.9877718832891247,0.004591660998761469
0.9817298406188841,0.9929177718832889,0.002865185365941821
0.9908228099003797,0.9971352785145889,0.0018197652636163255
1.0,1.0,0.0


==> data_2/pubmed/gcn/roc_base-offline_mean.csv <==
fpr,tpr_mean,tpr_std
0.0001,0.0,0.0
0.00010092621909870473,0.002049097179955366,0.0015074899499735773
0.00010186101701559753,0.002049097179955366,0.0015074899499735773
0.00010280447320933097,0.002049097179955366,0.0015074899499735773
0.00010375666787451859,0.002049097179955366,0.0015074899499735773
0.00010471768194855202,0.002049097179955366,0.0015074899499735773
0.0001056875971184804,0.002049097179955366,0.0015074899499735773
0.00010666649582795387,0.002049097179955366,0.0015074899499735773
0.00010765446128423159,0.002049097179955366,0.0015074899499735773
0.00010865157746525384,0.002049097179955366,0.0015074899499735773
0.00010965792912678099,0.002049097179955366,0.0015074899499735773
0.00011067360180959734,0.002049097179955366,0.0015074899499735773
0.00011169868184678226,0.002049097179955366,0.0015074899499735773
0.00011273325637104872,0.002049097179955366,0.0015074899499735773
0.00011377741332214914,0.002049097179955366,0.0015074899499735773
0.00011483124145435111,0.002049097179955366,0.0015074899499735773
0.00011589483034398106,0.002049097179955366,0.0015074899499735773
0.00011696827039703847,0.002049097179955366,0.0015074899499735773
0.00011805165285688056,0.002049097179955366,0.0015074899499735773
0.0001191450698119776,0.002049097179955366,0.0015074899499735773
0.00012024861420374123,0.002049097179955366,0.0015074899499735773
0.00012136237983442405,0.002049097179955366,0.0015074899499735773
0.00012248646137509307,0.002049097179955366,0.0015074899499735773
0.00012362095437367691,0.002049097179955366,0.0015074899499735773
0.00012476595526308696,0.002049097179955366,0.0015074899499735773
0.0001259215613694151,0.002049097179955366,0.0015074899499735773
0.0001270878709202058,0.002049097179955366,0.0015074899499735773
0.000128264983052806,0.002049097179955366,0.0015074899499735773
0.0001294529978227916,0.002049097179955366,0.0015074899499735773
0.00013065201621247213,0.002049097179955366,0.0015074899499735773
0.00013186214013947485,0.002049097179955366,0.0015074899499735773
0.00013308347246540747,0.002049097179955366,0.0015074899499735773
0.00013431611700460153,0.002049097179955366,0.0015074899499735773
0.0001355601785329369,0.002049097179955366,0.0015074899499735773
0.0001368157627967472,0.002049097179955366,0.0015074899499735773
0.00013808297652180923,0.002049097179955366,0.0015074899499735773
0.0001393619274224142,0.002049097179955366,0.0015074899499735773
0.00014065272421052364,0.002049097179955366,0.0015074899499735773
0.00014195547660501016,0.002049097179955366,0.0015074899499735773
0.0001432702953409831,0.002049097179955366,0.0015074899499735773
0.00014459729217920195,0.002049097179955366,0.0015074899499735773
0.00014593657991557562,0.002049097179955366,0.0015074899499735773
0.00014728827239075018,0.002049097179955366,0.0015074899499735773
0.0001486524844997857,0.002049097179955366,0.0015074899499735773
0.00015002933220192182,0.002049097179955366,0.0015074899499735773
0.0001514189325304352,0.002049097179955366,0.0015074899499735773
0.00015282140360258693,0.002049097179955366,0.0015074899499735773
0.0001542368646296629,0.002049097179955366,0.0015074899499735773
0.00015566543592710622,0.002049097179955366,0.0015074899499735773
0.00015710723892474503,0.002049097179955366,0.0015074899499735773
0.00015856239617711372,0.002049097179955366,0.0015074899499735773
0.00016003103137387001,0.002049097179955366,0.0015074899499735773
0.00016151326935030913,0.002049097179955366,0.0015074899499735773
0.0001630092360979741,0.002049097179955366,0.0015074899499735773
0.00016451905877536624,0.002049097179955366,0.0015074899499735773
0.00016604286571875296,0.002049097179955366,0.0015074899499735773
0.0001675807864530767,0.002049097179955366,0.0015074899499735773
0.00016913295170296487,0.002049097179955366,0.0015074899499735773
0.0001706994934038408,0.002049097179955366,0.0015074899499735773
0.0001722805447131394,0.002049097179955366,0.0015074899499735773
0.00017387624002162505,0.002049097179955366,0.0015074899499735773
0.00017548671496481503,0.002049097179955366,0.0015074899499735773
0.00017711210643450888,0.002049097179955366,0.0015074899499735773
0.00017875255259042355,0.002049097179955366,0.0015074899499735773
0.00018040819287193827,0.002049097179955366,0.0015074899499735773
0.00018207916800994624,0.002049097179955366,0.0015074899499735773
0.00018376562003881704,0.002049097179955366,0.0015074899499735773
0.00018546769230846994,0.002049097179955366,0.0015074899499735773
0.00018718552949655793,0.002049097179955366,0.0015074899499735773
0.00018891927762076664,0.002049097179955366,0.0015074899499735773
0.0001906690840512252,0.002049097179955366,0.0015074899499735773
0.00019243509752303302,0.002049097179955366,0.0015074899499735773
0.00019421746814890265,0.002049097179955366,0.0015074899499735773
0.00019601634743191858,0.002049097179955366,0.0015074899499735773
0.00019783188827841644,0.002049097179955366,0.0015074899499735773
0.00019966424501097934,0.002049097179955366,0.0015074899499735773
0.00020151357338155586,0.002049097179955366,0.0015074899499735773
0.0002033800305846982,0.004443091905051734,0.0018825336919719288
0.00020526377527092522,0.004443091905051734,0.0018825336919719288
0.0002071649675602069,0.004443091905051734,0.0018825336919719288
0.000209083769055575,0.004443091905051734,0.0018825336919719288
0.00021102034285685965,0.004443091905051734,0.0018825336919719288
0.0002129748535745521,0.004443091905051734,0.0018825336919719288
0.00021494746734379805,0.004443091905051734,0.0018825336919719288
0.00021693835183851843,0.004443091905051734,0.0018825336919719288
0.00021894767628566206,0.004443091905051734,0.0018825336919719288
0.00022097561147959031,0.004443091905051734,0.0018825336919719288
0.00022302232979659386,0.004443091905051734,0.0018825336919719288
0.00022508800520954617,0.004443091905051734,0.0018825336919719288
0.0002271728133026905,0.004443091905051734,0.0018825336919719288
0.00022927693128656486,0.004443091905051734,0.0018825336919719288
0.0002314005380130654,0.004443091905051734,0.0018825336919719288
0.00023354381399064793,0.004443091905051734,0.0018825336919719288
0.00023570694139967278,0.004443091905051734,0.0018825336919719288
0.00023789010410788934,0.004443091905051734,0.0018825336919719288
0.00024009348768606518,0.004443091905051734,0.0018825336919719288
0.00024231727942376007,0.004443091905051734,0.0018825336919719288
0.00024456166834524467,0.004443091905051734,0.0018825336919719288
0.00024682684522556923,0.004443091905051734,0.0018825336919719288
0.00024911300260677886,0.004443091905051734,0.0018825336919719288
0.0002514203348142797,0.004443091905051734,0.0018825336919719288
0.00025374903797335715,0.004443091905051734,0.0018825336919719288
0.00025609931002584595,0.004443091905051734,0.0018825336919719288
0.00025847135074695635,0.004443091905051734,0.0018825336919719288
0.0002608653617622548,0.004443091905051734,0.0018825336919719288
0.000263281546564802,0.004443091905051734,0.0018825336919719288
0.00026572011053245065,0.004443091905051734,0.0018825336919719288
0.00026818126094530154,0.004443091905051734,0.0018825336919719288
0.0002706652070033241,0.004443091905051734,0.0018825336919719288
0.0002731721598441376,0.004443091905051734,0.0018825336919719288
0.0002757023325609583,0.004443091905051734,0.0018825336919719288
0.0002782559402207126,0.004443091905051734,0.0018825336919719288
0.00028083319988231727,0.004443091905051734,0.0018825336919719288
0.0002834343306151309,0.004443091905051734,0.0018825336919719288
0.0002860595535175742,0.004443091905051734,0.0018825336919719288
0.00028870909173592344,0.004443091905051734,0.0018825336919719288
0.00029138317048327885,0.004443091905051734,0.0018825336919719288
0.00029408201705870637,0.004443091905051734,0.0018825336919719288
0.00029680586086656025,0.004443091905051734,0.0018825336919719288
0.00029955493343598134,0.004443091905051734,0.0018825336919719288
0.0003023294684405776,0.004443091905051734,0.0018825336919719288
0.00030512970171828706,0.004443091905051734,0.0018825336919719288
0.00030795587129142264,0.004443091905051734,0.0018825336919719288
0.00031080821738690636,0.004443091905051734,0.0018825336919719288
0.00031368698245668765,0.004443091905051734,0.0018825336919719288
0.00031659241119835204,0.004443091905051734,0.0018825336919719288
0.00031952475057592136,0.004443091905051734,0.0018825336919719288
0.0003224842498408442,0.004443091905051734,0.0018825336919719288
0.0003254711605531848,0.004443091905051734,0.0018825336919719288
0.00032848573660300434,0.004443091905051734,0.0018825336919719288
0.0003315282342319423,0.004443091905051734,0.0018825336919719288
0.00033459891205499747,0.004443091905051734,0.0018825336919719288
0.0003376980310825091,0.004443091905051734,0.0018825336919719288
0.0003408258547423452,0.004443091905051734,0.0018825336919719288
0.00034398264890229247,0.004443091905051734,0.0018825336919719288
0.00034716868189265597,0.004443091905051734,0.0018825336919719288
0.00035038422452906756,0.004443091905051734,0.0018825336919719288
0.00035362955013550426,0.004443091905051734,0.0018825336919719288
0.000356904934567523,0.004443091905051734,0.0018825336919719288
0.000360210656235707,0.004443091905051734,0.0018825336919719288
0.00036354699612933176,0.004443091905051734,0.0018825336919719288
0.00036691423784024937,0.004443091905051734,0.0018825336919719288
0.0003703126675869927,0.004443091905051734,0.0018825336919719288
0.0003737425742391064,0.004443091905051734,0.0018825336919719288
0.00037720424934169976,0.004443091905051734,0.0018825336919719288
0.0003806979871402284,0.004443091905051734,0.0018825336919719288
0.0003842240846055061,0.004443091905051734,0.0018825336919719288
0.00038778284145894574,0.004443091905051734,0.0018825336919719288
0.0003913745601980384,0.004443091905051734,0.0018825336919719288
0.0003949995461220643,0.004443091905051734,0.0018825336919719288
0.00039865810735804387,0.004443091905051734,0.0018825336919719288
0.0004023505548869293,0.004443091905051734,0.0018825336919719288
0.00040607720257003656,0.005153175086224386,0.0019534714789889293
0.0004098383671757261,0.005153175086224386,0.0019534714789889293
0.0004136343684063274,0.005153175086224386,0.0019534714789889293
0.0004174655289253135,0.005153175086224386,0.0019534714789889293
0.0004213321743847289,0.005153175086224386,0.0019534714789889293
0.0004252346334528682,0.005153175086224386,0.0019534714789889293
0.00042917323784221574,0.005153175086224386,0.0019534714789889293
0.0004331483223376398,0.005153175086224386,0.0019534714789889293
0.0004371602248248502,0.005153175086224386,0.0019534714789889293
0.000441209286319119,0.005153175086224386,0.0019534714789889293
0.0004452958509942655,0.005153175086224386,0.0019534714789889293
0.00044942026621191424,0.005153175086224386,0.0019534714789889293
0.0004535828825510186,0.005153175086224386,0.0019534714789889293
0.00045778405383766163,0.005153175086224386,0.0019534714789889293
0.0004620241371751313,0.005153175086224386,0.0019534714789889293
0.0004663034929742731,0.005153175086224386,0.0019534714789889293
0.00047062248498412813,0.005153175086224386,0.0019534714789889293
0.00047498148032285,0.005153175086224386,0.0019534714789889293
0.0004793808495089107,0.005153175086224386,0.0019534714789889293
0.00048382096649259574,0.005153175086224386,0.0019534714789889293
0.000488302208687788,0.005153175086224386,0.0019534714789889293
0.0004928249570040513,0.005153175086224386,0.0019534714789889293
0.0004973895958790063,0.005153175086224386,0.0019534714789889293
0.000501996513311008,0.005153175086224386,0.0019534714789889293
0.0005066461008921268,0.005153175086224386,0.0019534714789889293
0.0005113387538414326,0.005153175086224386,0.0019534714789889293
0.0005160748710385908,0.005153175086224386,0.0019534714789889293
0.000520854855057766,0.005153175086224386,0.0019534714789889293
0.0005256791122018419,0.005153175086224386,0.0019534714789889293
0.0005305480525369575,0.005153175086224386,0.0019534714789889293
0.0005354620899273607,0.005153175086224386,0.0019534714789889293
0.0005404216420705915,0.005153175086224386,0.0019534714789889293
0.0005454271305329836,0.005153175086224386,0.0019534714789889293
0.0005504789807854967,0.005153175086224386,0.0019534714789889293
0.0005555776222398878,0.005153175086224386,0.0019534714789889293
0.0005607234882852032,0.005153175086224386,0.0019534714789889293
0.0005659170163246243,0.005153175086224386,0.0019534714789889293
0.0005711586478126435,0.005153175086224386,0.0019534714789889293
0.0005764488282925873,0.005153175086224386,0.0019534714789889293
0.0005817880074344935,0.005153175086224386,0.0019534714789889293
0.0005871766390733255,0.005153175086224386,0.0019534714789889293
0.0005926151812475553,0.005153175086224386,0.0019534714789889293
0.0005981040962380944,0.005153175086224386,0.0019534714789889293
0.0006036438506075864,0.005153175086224386,0.0019534714789889293
0.0006092349152400712,0.00620815581253804,0.0018426332714872684
0.0006148777653810023,0.00620815581253804,0.0018426332714872684
0.0006205728806776501,0.00620815581253804,0.0018426332714872684
0.0006263207452198692,0.00620815581253804,0.0018426332714872684
0.0006321218475812448,0.00620815581253804,0.0018426332714872684
0.0006379766808606282,0.00620815581253804,0.0018426332714872684
0.000643885742724042,0.00620815581253804,0.0018426332714872684
0.0006498495354469888,0.00620815581253804,0.0018426332714872684
0.0006558685659571436,0.00620815581253804,0.0018426332714872684
0.0006619433458774394,0.00620815581253804,0.0018426332714872684
0.0006680743915695614,0.00620815581253804,0.0018426332714872684
0.0006742622241778342,0.00620815581253804,0.0018426332714872684
0.0006805073696735206,0.00620815581253804,0.0018426332714872684
0.0006868103588995307,0.00620815581253804,0.0018426332714872684
0.0006931717276155408,0.00620815581253804,0.0018426332714872684
0.0006995920165435374,0.00620815581253804,0.0018426332714872684
0.0007060717714137773,0.00620815581253804,0.0018426332714872684
0.0007126115430111746,0.00620815581253804,0.0018426332714872684
0.0007192118872221193,0.00620815581253804,0.0018426332714872684
0.0007258733650817253,0.00620815581253804,0.0018426332714872684
0.000732596542821523,0.00620815581253804,0.0018426332714872684
0.0007393819919175866,0.00620815581253804,0.0018426332714872684
0.0007462302891391107,0.00620815581253804,0.0018426332714872684
0.0007531420165974376,0.00620815581253804,0.0018426332714872684
0.0007601177617955331,0.00620815581253804,0.0018426332714872684
0.0007671581176779302,0.00620815581253804,0.0018426332714872684
0.000774263682681127,0.00620815581253804,0.0018426332714872684
0.0007814350607844542,0.00620815581253804,0.0018426332714872684
0.0007886728615614156,0.00620815581253804,0.0018426332714872684
0.0007959777002314986,0.00620815581253804,0.0018426332714872684
0.0008033501977124734,0.00620815581253804,0.0018426332714872684
0.0008107909806731687,0.00620815581253804,0.0018426332714872684
0.000818300681586739,0.0075674579022114025,0.001891259271482478
0.0008258799387844272,0.0075674579022114025,0.001891259271482478
0.0008335293965098195,0.0075674579022114025,0.001891259271482478
0.0008412497049736118,0.0075674579022114025,0.001891259271482478
0.0008490415204088747,0.0075674579022114025,0.001891259271482478
0.0008569055051268347,0.0075674579022114025,0.001891259271482478
0.0008648423275731727,0.0075674579022114025,0.001891259271482478
0.000872852662384838,0.0075674579022114025,0.001891259271482478
0.0008809371904473991,0.0075674579022114025,0.001891259271482478
0.0008890965989529158,0.0075674579022114025,0.001891259271482478
0.000897331581458352,0.0075674579022114025,0.001891259271482478
0.0009056428379445294,0.0075674579022114025,0.001891259271482478
0.0009140310748756232,0.0075674579022114025,0.001891259271482478
0.0009224970052592174,0.0075674579022114025,0.001891259271482478
0.0009310413487069075,0.0075674579022114025,0.001891259271482478
0.000939664831495469,0.0075674579022114025,0.001891259271482478
0.0009483681866285928,0.0075674579022114025,0.001891259271482478
0.0009571521538991865,0.0075674579022114025,0.001891259271482478
0.0009660174799522646,0.0075674579022114025,0.001891259271482478
0.0009749649183484086,0.0075674579022114025,0.001891259271482478
0.0009839952296278227,0.0075674579022114025,0.001891259271482478
0.00099310918137498,0.0075674579022114025,0.001891259271482478
0.0010023075482838654,0.0075674579022114025,0.001891259271482478
0.0010115911122238297,0.0075674579022114025,0.001891259271482478
0.0010209606623060466,0.00817610062893082,0.002199800438690382
0.0010304169949505876,0.00817610062893082,0.002199800438690382
0.0010399609139541202,0.00817610062893082,0.002199800438690382
0.0010495932305582276,0.00817610062893082,0.002199800438690382
0.00105931476351837,0.00817610062893082,0.002199800438690382
0.001069126339173476,0.00817610062893082,0.002199800438690382
0.0010790287915161836,0.00817610062893082,0.002199800438690382
0.0010890229622637305,0.00817610062893082,0.002199800438690382
0.0010991097009294972,0.00817610062893082,0.002199800438690382
0.0011092898648952228,0.00817610062893082,0.002199800438690382
0.0011195643194838783,0.00817610062893082,0.002199800438690382
0.0011299339380332217,0.00817610062893082,0.002199800438690382
0.0011403996019700331,0.00817610062893082,0.002199800438690382
0.0011509622008850323,0.00817610062893082,0.002199800438690382
0.0011616226326085018,0.00817610062893082,0.002199800438690382
0.0011723818032865986,0.00817610062893082,0.002199800438690382
0.001183240627458378,0.00817610062893082,0.002199800438690382
0.0011942000281335325,0.00817610062893082,0.002199800438690382
0.0012052609368708425,0.00817610062893082,0.002199800438690382
0.001216424293857368,0.00817610062893082,0.002199800438690382
0.001227691047988359,0.009007912355447352,0.0024499264021144045
0.0012390621569479156,0.009007912355447352,0.0024499264021144045
0.0012505385872903913,0.009007912355447352,0.0024499264021144045
0.0012621213145225473,0.009007912355447352,0.0024499264021144045
0.0012738113231864786,0.009007912355447352,0.0024499264021144045
0.0012856096069432965,0.009007912355447352,0.0024499264021144045
0.0012975171686575868,0.009007912355447352,0.0024499264021144045
0.0013095350204826678,0.009007912355447352,0.0024499264021144045
0.001321664183946605,0.009007912355447352,0.0024499264021144045
0.0013339056900390587,0.009007912355447352,0.0024499264021144045
0.001346260579298911,0.009007912355447352,0.0024499264021144045
0.0013587299019027091,0.009007912355447352,0.0024499264021144045
0.0013713147177539457,0.009007912355447352,0.0024499264021144045
0.0013840160965731315,0.009007912355447352,0.0024499264021144045
0.0013968351179887398,0.009007912355447352,0.0024499264021144045
0.0014097728716289677,0.009007912355447352,0.0024499264021144045
0.001422830457214352,0.009839724081963885,0.0025072191670949652
0.0014360089846512606,0.009839724081963885,0.0025072191670949652
0.0014493095741262166,0.009839724081963885,0.0025072191670949652
0.00146273335620113,0.009839724081963885,0.0025072191670949652
0.001476281471909391,0.009839724081963885,0.0025072191670949652
0.0014899550728528536,0.009839724081963885,0.0025072191670949652
0.0015037553212997384,0.009839724081963885,0.0025072191670949652
0.0015176833902834053,0.009839724081963885,0.0025072191670949652
0.0015317404637020797,0.009839724081963885,0.0025072191670949652
0.0015459277364194785,0.009839724081963885,0.0025072191670949652
0.001560246414366368,0.009839724081963885,0.0025072191670949652
0.0015746977146430868,0.009839724081963885,0.0025072191670949652
0.001589282865622978,0.009839724081963885,0.0025072191670949652
0.00160400310705682,0.009839724081963885,0.0025072191670949652
0.0016188596901781992,0.009839724081963885,0.0025072191670949652
0.0016338538778098604,0.010691823899371069,0.002773612797749543
0.001648986944471065,0.010691823899371069,0.002773612797749543
0.0016642601764859037,0.010691823899371069,0.002773612797749543
0.0016796748720926532,0.010691823899371069,0.002773612797749543
0.0016952323415541214,0.010691823899371069,0.002773612797749543
0.0017109339072690134,0.010691823899371069,0.002773612797749543
0.001726780903884356,0.010691823899371069,0.002773612797749543
0.0017427746784089192,0.010691823899371069,0.002773612797749543
0.0017589165903277326,0.010691823899371069,0.002773612797749543
0.001775208011717636,0.010691823899371069,0.002773612797749543
0.0017916503273638995,0.010691823899371069,0.002773612797749543
0.0018082449348779518,0.010691823899371069,0.002773612797749543
0.0018249932448161524,0.010691823899371069,0.002773612797749543
0.0018418966807997109,0.011199026171637249,0.0026466261910245413
0.0018589566796356884,0.011199026171637249,0.0026466261910245413
0.0018761746914391195,0.011199026171637249,0.0026466261910245413
0.0018935521797562953,0.011199026171637249,0.0026466261910245413
0.001911090621689138,0.011199026171637249,0.0026466261910245413
0.0019287915080207778,0.011199026171637249,0.0026466261910245413
0.0019466563433422632,0.011199026171637249,0.0026466261910245413
0.0019646866461804444,0.011199026171637249,0.0026466261910245413
0.0019828839491270716,0.011199026171637249,0.0026466261910245413
0.002001249798969037,0.011199026171637249,0.0026466261910245413
0.0020197857568198785,0.011199026171637249,0.0026466261910245413
0.002038493398252464,0.011665652262122133,0.0029295047835653583
0.0020573743134329114,0.011665652262122133,0.0029295047835653583
0.0020764301072557748,0.011665652262122133,0.0029295047835653583
0.002095662399480433,0.011665652262122133,0.0029295047835653583
0.0021150728248687948,0.011665652262122133,0.0029295047835653583
0.0021346630333242455,0.011665652262122133,0.0029295047835653583
0.002154434690031882,0.011665652262122133,0.0029295047835653583
0.00217438947560008,0.011665652262122133,0.0029295047835653583
0.0021945290862033138,0.011665652262122133,0.0029295047835653583
0.0022148552337263594,0.011665652262122133,0.0029295047835653583
0.0022353696459097966,0.012335159261513491,0.002838399867900112
0.002256074066496859,0.012335159261513491,0.002838399867900112
0.00227697025538168,0.012335159261513491,0.002838399867900112
0.002298059988758851,0.012335159261513491,0.002838399867900112
0.0023193450592744274,0.012335159261513491,0.002838399867900112
0.0023408272761782944,0.012335159261513491,0.002838399867900112
0.002362508465477945,0.012335159261513491,0.002838399867900112
0.0023843904700937206,0.012335159261513491,0.002838399867900112
0.002406475150015424,0.012335159261513491,0.002838399867900112
0.0024287643824604504,0.012335159261513491,0.002838399867900112
0.0024512600620333396,0.01306553053357679,0.00310966425960827
0.0024739641008868114,0.01306553053357679,0.00310966425960827
0.0024968784288843266,0.01306553053357679,0.00310966425960827
0.002520004993764092,0.01306553053357679,0.00310966425960827
0.002543345761304648,0.01306553053357679,0.00310966425960827
0.002566902715491952,0.01306553053357679,0.00310966425960827
0.002590677858688006,0.01306553053357679,0.00310966425960827
0.002614673211801092,0.01306553053357679,0.00310966425960827
0.00263889081445751,0.013735037532968147,0.0031226528964609333
0.002663332725174981,0.013735037532968147,0.0031226528964609333
0.0026880010215376074,0.013735037532968147,0.0031226528964609333
0.0027128978003724646,0.013735037532968147,0.0031226528964609333
0.0027380251779278576,0.013735037532968147,0.0031226528964609333
0.00276338529005317,0.013735037532968147,0.0031226528964609333
0.0027889802923804397,0.013735037532968147,0.0031226528964609333
0.002814812360507581,0.013735037532968147,0.0031226528964609333
0.0028408836901833013,0.01414079935078109,0.002927630799824207
0.00286719649749377,0.01414079935078109,0.002927630799824207
0.0028937530190509503,0.01414079935078109,0.002927630799824207
0.002920555512182745,0.01414079935078109,0.002927630799824207
0.0029476062551248585,0.01414079935078109,0.002927630799824207
0.0029749075472144406,0.01414079935078109,0.002927630799824207
0.003002461709085549,0.01414079935078109,0.002927630799824207
0.003030271082866396,0.01414079935078109,0.002927630799824207
0.003058338032378432,0.014546561168594036,0.002989463942222032
0.0030866649433372744,0.014546561168594036,0.002989463942222032
0.003115254223555488,0.014546561168594036,0.002989463942222032
0.0031441083031472647,0.014546561168594036,0.002989463942222032
0.0031732296347349765,0.014546561168594036,0.002989463942222032
0.00320262069365765,0.014546561168594036,0.002989463942222032
0.003232283978181381,0.014546561168594036,0.002989463942222032
0.00326222200971167,0.015195780077094748,0.003110031914787385
0.003292437333007769,0.015195780077094748,0.003110031914787385
0.0033229325163989716,0.015195780077094748,0.003110031914787385
0.0033537101520029287,0.015195780077094748,0.003110031914787385
0.0033847728559459832,0.015195780077094748,0.003110031914787385
0.0034161232685855285,0.015195780077094748,0.003110031914787385
0.0034477640547344642,0.015195780077094748,0.003110031914787385
0.0034796979038876916,0.01574355853114222,0.0031549267888263243
0.003511927530450728,0.01574355853114222,0.0031549267888263243
0.0035444556739704356,0.01574355853114222,0.0031549267888263243
0.0035772850993678732,0.01574355853114222,0.0031549267888263243
0.0036104185971733375,0.01574355853114222,0.0031549267888263243
0.0036438589837635444,0.01574355853114222,0.0031549267888263243
0.0036776091016010306,0.016372489348752284,0.003449704684774228
0.003711671819475767,0.016372489348752284,0.003449704684774228
0.003746050032748993,0.016372489348752284,0.003449704684774228
0.0037807466635993493,0.016372489348752284,0.003449704684774228
0.0038157646612712484,0.016372489348752284,0.003449704684774228
0.003851107002325569,0.016372489348752284,0.003449704684774228
0.0038867766908926675,0.016859403530127815,0.0032424998693999555
0.0039227767589277195,0.016859403530127815,0.0032424998693999555
0.0039591102664684585,0.016859403530127815,0.0032424998693999555
0.003995780301895269,0.016859403530127815,0.0032424998693999555
0.004032789982193705,0.016859403530127815,0.0032424998693999555
0.004070142453219439,0.017265165347940755,0.003047643732646814
0.004107840889965647,0.017265165347940755,0.003047643732646814
0.004145888496832911,0.017265165347940755,0.003047643732646814
0.004184288507901585,0.017265165347940755,0.003047643732646814
0.0042230441872066725,0.017265165347940755,0.003047643732646814
0.0042621588290153245,0.017670927165753702,0.003121774018622963
0.004301635758106795,0.017670927165753702,0.003121774018622963
0.004341478330055093,0.017670927165753702,0.003121774018622963
0.004381689931514195,0.017670927165753702,0.003121774018622963
0.004422273980505897,0.017670927165753702,0.003121774018622963
0.004463233926710397,0.017670927165753702,0.003121774018622963
0.004504573251759458,0.018178129438019882,0.0031722743909352947
0.0045462954695324,0.018178129438019882,0.0031722743909352947
0.0045884041264547615,0.018178129438019882,0.0031722743909352947
0.004630902801799737,0.018178129438019882,0.0031722743909352947
0.004673795107992464,0.018401298437817005,0.003085820921679007
0.004717084690917017,0.018401298437817005,0.003085820921679007
0.004760775230226368,0.018401298437817005,0.003085820921679007
0.004804870439655134,0.018401298437817005,0.003085820921679007
0.004849374067335233,0.018401298437817005,0.003085820921679007
0.004894289896114532,0.01937512680056807,0.003347705767776791
0.004939621743878321,0.01937512680056807,0.003347705767776791
0.004985373463873894,0.01937512680056807,0.003347705767776791
0.005031548945038057,0.01937512680056807,0.003347705767776791
0.0050781521123276704,0.019882329072834246,0.0033171700732888953
0.005125186927053333,0.019882329072834246,0.0033171700732888953
0.0051726573872160194,0.019882329072834246,0.0033171700732888953
0.005220567527846975,0.019882329072834246,0.0033171700732888953
0.005268921421350677,0.019882329072834246,0.0033171700732888953
0.0053177231778509665,0.020064921890850067,0.0033425104359206107
0.0053669769455404765,0.020064921890850067,0.0033425104359206107
0.005416686911033152,0.020064921890850067,0.0033425104359206107
0.00546685729972018,0.020064921890850067,0.0033425104359206107
0.005517492376129128,0.02053154798133496,0.0034013071609386427
0.005568596444286409,0.02053154798133496,0.0034013071609386427
0.005620173848083188,0.02053154798133496,0.0034013071609386427
0.005672228971644543,0.02053154798133496,0.0034013071609386427
0.005724766239702178,0.020896733617366606,0.003379995671765686
0.005777790117970507,0.020896733617366606,0.003379995671765686
0.005831305113526219,0.020896733617366606,0.003379995671765686
0.00588531577519145,0.021708257252992493,0.003565679671728969
0.0059398266939203566,0.021708257252992493,0.003565679671728969
0.005994842503189409,0.021708257252992493,0.003565679671728969
0.006050367879391224,0.021708257252992493,0.003565679671728969
0.0061064075422320365,0.02243862852505579,0.0034299609653168786
0.006162966255132942,0.02243862852505579,0.0034299609653168786
0.006220048825634711,0.02243862852505579,0.0034299609653168786
0.0062776601058065,0.02243862852505579,0.0034299609653168786
0.006335804992658254,0.022844390342868733,0.0031491230186636637
0.006394488428556937,0.022844390342868733,0.0031491230186636637
0.006453715401646702,0.022844390342868733,0.0031491230186636637
0.0065134909462728026,0.023676202069385265,0.0032728239467488267
0.006573820143409586,0.023676202069385265,0.0032728239467488267
0.006634708121092351,0.023676202069385265,0.0032728239467488267
0.006696160054853215,0.024163116250760806,0.0032817550481861347
0.00675818116816111,0.024163116250760806,0.0032817550481861347
0.006820776732865685,0.024163116250760806,0.0032817550481861347
0.0068839520696454964,0.024163116250760806,0.0032817550481861347
0.00694771254846024,0.02442686143233922,0.0033667093672489785
0.007012063589007177,0.02442686143233922,0.0033667093672489785
0.0070770106611818895,0.02442686143233922,0.0033667093672489785
0.007142559285543126,0.02479204706837087,0.003362087565155296
0.007208715033782135,0.02479204706837087,0.003362087565155296
0.007275483529196233,0.02479204706837087,0.003362087565155296
0.007342870447166758,0.02529924934063705,0.0034430696103814776
0.00741088151564157,0.02529924934063705,0.0034430696103814776
0.007479522515621821,0.02529924934063705,0.0034430696103814776
0.007548799281653432,0.02586731588557517,0.0032800823190039293
0.007618717702322999,0.02586731588557517,0.0032800823190039293
0.007689283720758305,0.02586731588557517,0.0032800823190039293
0.007760503335133571,0.026090484885372283,0.003499916194416365
0.007832382599179196,0.026090484885372283,0.003499916194416365
0.00790492762269642,0.026090484885372283,0.003499916194416365
0.007978144572076629,0.026394806248731993,0.0035713827635633962
0.00805203967082547,0.026394806248731993,0.0035713827635633962
0.008126619200091946,0.02680056806654494,0.0036461537093878953
0.008201889499202203,0.02680056806654494,0.0036461537093878953
0.008277856966198472,0.02680056806654494,0.0036461537093878953
0.008354528058382871,0.027165753702576585,0.0036209806118784912
0.008431909292866252,0.027165753702576585,0.0036209806118784912
0.008510007247122246,0.027165753702576585,0.0036209806118784912
0.00858882855954625,0.027470075065936288,0.004037505664330445
0.008668379930019773,0.027470075065936288,0.004037505664330445
0.008748668120479914,0.028362751065124776,0.004040449691063513
0.008829699955494083,0.028362751065124776,0.004040449691063513
0.008911482322840203,0.028362751065124776,0.004040449691063513
0.008994022174092044,0.028585920064921895,0.00394961188113607
0.009077326525210224,0.028585920064921895,0.00394961188113607
0.00916140245713852,0.029194562791641305,0.004017349379904193
0.009246257116405733,0.029194562791641305,0.004017349379904193
0.009331897715733239,0.029194562791641305,0.004017349379904193
0.009418331534647951,0.029600324609454255,0.003940337485451968
0.009505565920101192,0.029600324609454255,0.003940337485451968
0.009593608287093146,0.02990464597281396,0.003924928561537501
0.009682466119303124,0.02990464597281396,0.003924928561537501
0.009772146969725724,0.030371272063298836,0.003705377878298661
0.009862658461312821,0.030371272063298836,0.003705377878298661
0.009954008287621519,0.031345100426049904,0.003747351899848121
0.010046204213468132,0.031345100426049904,0.003747351899848121
0.010139254075588154,0.031345100426049904,0.003747351899848121
0.01023316578330245,0.03199431933455062,0.00431336030335073
0.010327947319189514,0.03199431933455062,0.00431336030335073
0.010423606739764012,0.03276526678839521,0.004364166993075584
0.01052015217616159,0.03276526678839521,0.004364166993075584
0.010617591834830001,0.03300872387908298,0.004240647798570294
0.010715933998226712,0.03300872387908298,0.004240647798570294
0.010815187025522881,0.03331304524244268,0.004241456573165898
0.01091535935331391,0.03331304524244268,0.004241456573165898
0.01101645949633657,0.03373909515114627,0.00402485589964511
0.01111849604819271,0.03373909515114627,0.00402485589964511
0.011221477682079803,0.03408399269628727,0.004106911868719545
0.011325413151528114,0.03408399269628727,0.004106911868719545
0.011430311291144786,0.03467234733211604,0.003992225711460351
0.011536181017364784,0.03467234733211604,0.003992225711460351
0.011643031329208768,0.03540271860417935,0.004180036067769632
0.011750871309048075,0.03540271860417935,0.004180036067769632
0.011859710123376693,0.03586934469466423,0.0041189210588583
0.011969557023590429,0.03586934469466423,0.0041189210588583
0.01208042134677329,0.03627510651247718,0.004157601373466671
0.012192312516491107,0.03670115642118077,0.004217288532714502
0.012305240043592616,0.03670115642118077,0.004217288532714502
0.012419213527017834,0.037614120511259896,0.004797417377914209
0.012534242654613994,0.037614120511259896,0.004797417377914209
0.012650337203959038,0.03824305132886995,0.004584938972002652
0.012767507043192657,0.03824305132886995,0.004584938972002652
0.01288576213185518,0.03864881314668289,0.004702141666118078
0.013005112521734086,0.03917630350983972,0.004903258444582552
0.013125568357718428,0.03917630350983972,0.004903258444582552
0.013247139878661175,0.03941976060052748,0.005040863691410065
0.013369837418249465,0.03941976060052748,0.005040863691410065
0.013493671405883065,0.039906674781903025,0.0050444914522232015
0.013618652367560814,0.040332724690606614,0.004956461758129747
0.013744790926775366,0.040332724690606614,0.004956461758129747
0.01387209780541621,0.040677622235747626,0.004940241550099312
0.014000583824680975,0.04088050314465409,0.004826926773215478
0.014130259905995337,0.04088050314465409,0.004826926773215478
0.014261137071941283,0.04108338405356056,0.004862797652346066
0.014393226447194065,0.04108338405356056,0.004862797652346066
0.014526539259467812,0.04169202678027997,0.0049235499307443585
0.014661086840469845,0.041894907689186446,0.005044672771782306
0.014796880626863964,0.041894907689186446,0.005044672771782306
0.014933932161242518,0.04288902414282816,0.005055494812794242
0.015072253093107555,0.04351795496043822,0.004989064813937385
0.015211855179861048,0.04351795496043822,0.004989064813937385
0.015352750287804227,0.04365997159667275,0.004927774540746938
0.015494950393146316,0.0440657334144857,0.0048340749394292365
0.015638467583022463,0.04434976668695477,0.004804085885600126
0.01578331405652118,0.04434976668695477,0.004804085885600126
0.01592950212572123,0.04522215459525259,0.004898592584013218
0.016077044216738237,0.04560762832217489,0.004995065500036742
0.016225952870780873,0.04560762832217489,0.004995065500036742
0.016376240745216875,0.04627713532156625,0.005189637425902159
0.016527920614648955,0.04670318523026983,0.0052547504447411795
0.016681005372000592,0.046926354230066955,0.005269742382580893
0.016835508029612024,0.046926354230066955,0.005269742382580893
0.01699144172034626,0.04719009941164537,0.005367894708534262
0.01714881969870539,0.04751470886589572,0.0053972931519269945
0.01730765534195726,0.04800162304727125,0.005352536870411569
0.017467962151272456,0.0483668086833029,0.005309643137434691
0.017629753752872058,0.0483668086833029,0.005309643137434691
0.017793043899185772,0.04856968959220937,0.005029191803352588
0.01795784647002095,0.04881314668289714,0.005105007597900149
0.018124175473742378,0.04911746804625684,0.0050782856218220445
0.01829204504846294,0.04946236559139784,0.005003298979279046
0.018461469463245474,0.04946236559139784,0.005003298979279046
0.018632463119315597,0.04996956786366403,0.005335292180014648
0.018805040551285814,0.05023331304524244,0.005418773149390893
0.018979216428391014,0.0504767701359302,0.005358173188858933
0.01915500555573528,0.050862243862852506,0.005418646548950491
0.019332422875550453,0.051288293771556095,0.005346210295638257
0.019511483468466165,0.05145059849868126,0.005318249560461496
0.019692202554791715,0.05226212213430716,0.005490876838206934
0.01987459549580984,0.05226212213430716,0.005490876838206934
0.02005867779508234,0.05266788395212011,0.005494207468646775
0.020244465099768037,0.0530533576790424,0.0051806408010084985
0.020431973201952704,0.05343883140596469,0.00530533469035522
0.020621218039991424,0.053844593223777645,0.005427206517629607
0.02081221569986339,0.0542097788598093,0.005357319582380965
0.021004982416539152,0.05457496449584094,0.005197166715856049
0.02119953457536071,0.05506187867721648,0.005112169508826122
0.021395888713434216,0.05569080949482654,0.005320012157518011
0.021594061521035653,0.055751673767498476,0.005359026659371167
0.02179406984302956,0.05662406167579631,0.005926877929896227
0.021995930680300747,0.05698924731182796,0.0059752934054047085
0.022199661191199548,0.0574355853114222,0.005953824022209303
0.022405278693000182,0.057679042402109956,0.005825387321417575
0.022612800663372772,0.058125380401704195,0.0055875185043296445
0.022822244741868985,0.05855143031040779,0.0057313208421256884
0.023033628731421313,0.059038344491783315,0.005499864911435034
0.02324697059985648,0.059322377764252386,0.005384907602066476
0.023462288481422625,0.05946439440048692,0.005381721781189335
0.02367960067833076,0.0599310204909718,0.005589932570045586
0.023898925662310503,0.0602759180361128,0.005603211745586102
0.02412028207618007,0.060762832217488336,0.00540698662737792
0.024343688735431104,0.06106715358084804,0.0053249529140541076
0.024569164629827903,0.06151349158044228,0.005428554640737433
0.024796728925021577,0.06187867721647393,0.005311193322802966
0.025026400964179192,0.06218299857983365,0.005265574999119982
0.025258200269627846,0.06266991276120917,0.005189637425902158
0.025492146544514233,0.06321769121525665,0.004935564320561999
0.025728259674479323,0.06340028403327247,0.005006451556192977
0.025966559729348696,0.06346114830594442,0.0051091269233814645
0.026207066964838526,0.06439440048691417,0.004902092395785182
0.0264498018242772,0.06467843375938323,0.0050342817117793644
0.02669478494034321,0.06502333130452423,0.004979889514560186
0.026942037136818822,0.0656928383039156,0.004712391657790084
0.02719157943036019,0.06622032866707243,0.004928145761851141
0.027443433032283655,0.06662609048488535,0.004753363025467539
0.02769761935036891,0.0667681071211199,0.00476129407490718
0.027954159990678566,0.06703185230269831,0.00468162320275929
0.028213076759394707,0.06788395212010549,0.004542801101350559
0.02847439166467248,0.06839115439237167,0.004621896457021887
0.028738126918510663,0.06851288293771556,0.004678545003350403
0.029004304938639917,0.06895922093730979,0.004632768266805196
0.02927294835042816,0.06975045648204505,0.004565496670005342
0.0295440799888038,0.07013593020896734,0.0046224901241493175
0.029817722900196734,0.07037938729965511,0.00455310846459696
0.030093900344497212,0.07110975857171839,0.004511534988423024
0.030372635797033115,0.07151552038953134,0.004223573615982249
0.030653952950565267,0.072225603570704,0.004278174248714333
0.030937875717301368,0.07250963684317306,0.004449217341777003
0.03122442823092858,0.07273280584297018,0.004583941378654901
0.03151363484866479,0.0735646175694867,0.004631534119097261
0.0318055201533292,0.07382836275106512,0.004681867417615025
0.032100108955431715,0.07468046256847231,0.0048836318738662895
0.03239742629528195,0.07496449584094136,0.004766861943585356
0.03269749744511768,0.07575573138567662,0.004698200895168795
0.03300034791125285,0.07587745993102049,0.004688261313974982
0.03330600343624589,0.07638466220328666,0.004592911918308689
0.03361449000108765,0.07660783120308379,0.004401679396359744
0.03392583382740992,0.07743964292960033,0.004596694223320696
0.034240061379714255,0.07772367620206938,0.004612982281890325
0.034557199367621395,0.07853519983769527,0.004495489771967832
0.03487727474814178,0.0787177926557111,0.004592662973246674
0.03520031472796679,0.07926557110975856,0.004607625498800392
0.0355263467657814,0.07993507810914993,0.004387942976265187
0.03585539857459817,0.0801379590180564,0.004539578399090663
0.0361874981241128,0.08076688983566646,0.004564144130597788
0.03652267364308175,0.081598701562183,0.004381476157173654
0.03686095362172158,0.08182187056198012,0.004244959482456309
0.03720236681413066,0.08238993710691825,0.004127406427351708
0.03754694224073337,0.08303915601541895,0.004230930444372922
0.037894709190746674,0.08330290119699736,0.004394400278767147
0.03824569722466999,0.08395212010549809,0.004529290732359771
0.038599936176797675,0.08460133901399877,0.004623429941201654
0.03895745615775501,0.08520998174071821,0.00452140789895091
0.0393182875570577,0.08553459119496856,0.004622638529018314
0.03968246104569482,0.08589977683100021,0.004811695720697189
0.04005000757873611,0.08663014810306349,0.00492981591089676
0.04042095839796306,0.08729965510245485,0.00496683146661928
0.04079534503452449,0.08792858592006492,0.004959598000599724
0.04117319931161679,0.08841550010144046,0.005032464478311581
0.04155455334718875,0.08902414282815987,0.00516875366603788
0.04193943955667186,0.08959220937309798,0.005401866914657977
0.04232789065573549,0.09018056400892675,0.005266443475952396
0.042719939663067766,0.09080949482653683,0.005566155632963909
0.04311561990318229,0.09153986609860013,0.005599415074859937
0.0435149650092505,0.09229052546155407,0.005726730691645136
0.04391800892596086,0.09261513491580443,0.005807459865063709
0.044324785912403956,0.09306147291539865,0.00603591067516643
0.04473533054498463,0.09364982755122744,0.00603602432903436
0.04514967772036102,0.09433962264150944,0.0060638430436085475
0.04556786265841064,0.0948874010955569,0.006097725512862078
0.045989920905224385,0.09517143436802597,0.005990581571229643
0.046415888336127774,0.09580036518563603,0.0058845567894598196
0.04684580115873045,0.09655102454858998,0.005860921668316125
0.04727969591600391,0.09734226009332521,0.00591556262498708
0.047717609489387455,0.09799147900182592,0.005825348067182803
0.048159579101923505,0.09862040981943597,0.0059415209721695
0.04860564232142134,0.09924934063704605,0.00598091634817756
0.04905583706365046,0.10002028809089063,0.006354776471675667
0.04951020159556351,0.1007709474538446,0.006584554344070416
0.04996877453854884,0.1014201663623453,0.0068863052554501885
0.050431594871713586,0.10206938527084601,0.006798074772861202
0.0508987019351968,0.10290119699736255,0.006942757424101021
0.05137013543351344,0.10375329681476972,0.0071590102983745225
0.05184593543892913,0.10452424426861433,0.006820474093916386
0.05232614239486662,0.10488942990464598,0.00689131761837127
0.05281079711934331,0.10596469872185028,0.006700225419300104
0.05329994080844088,0.1065733414485697,0.006874074388077884
0.05379361503980703,0.10754716981132076,0.006865686333926999
0.05429186177618943,0.1082572529924934,0.006460552750833865
0.05479472336900287,0.10931223371880705,0.006883880751435172
0.055302242561929005,0.10977885980929195,0.007167469828211182
0.055814462494549605,0.11044836680868331,0.007359355632001699
0.05633142670601358,0.1109149928991682,0.0076445701166798765
0.05685317913873753,0.11162507608034085,0.007599418037719205
0.05737976414214134,0.11219314262527898,0.007550029478300054
0.05791122647641758,0.11294380198823288,0.0075742507897262265
0.058447611316336315,0.11365388516940556,0.007528069503850321
0.05898896425508499,0.11428281598701562,0.007539755077265525
0.0595353313081437,0.11515520389531346,0.008161989711241976
0.06008675891719687,0.11566240616757961,0.00809743657800743
0.060643293954080614,0.11604787989450191,0.007946096988259746
0.061204983724766966,0.116676810712112,0.008157085351002126
0.061771875973384946,0.11750862243862852,0.008078974913707238
0.06234401888627864,0.11797524852911341,0.008087150741716696
0.06292146109610344,0.11892878880097384,0.008085199478726336
0.06350425168595962,0.11994319334550618,0.008300669902594732
0.0640924401935645,0.12055183607222561,0.008467047839436751
0.06468607661546327,0.1214039358896328,0.008796810568404617
0.06528521141127848,0.12229661188882127,0.00889483626151532
0.0658898955079995,0.12294583079732195,0.008693156942839744
0.06650018030431118,0.12398052343274497,0.00866335531411737
0.0671161176749628,0.12485291134104282,0.008869812678778604
0.06773775997517752,0.12550213024954354,0.00872005129066933
0.06836516004510239,0.12649624670318524,0.008711681974676271
0.06899837121430018,0.12761209170217083,0.009098278249187602
0.06963744730628223,0.12818015824710893,0.009246266355018476
0.07028244264308345,0.12913369851896936,0.00915203053457954
0.07093341204987996,0.12996551024548592,0.009137502282237388
0.07159041085964889,0.13057415297220532,0.009058581464719545
0.07225349491787214,0.13201460742544127,0.009132420697457233
0.07292272058728312,0.13266382633394197,0.009467993118875799
0.07359814475265763,0.13345506187867723,0.009228442783176201
0.07427982482564918,0.13467234733211603,0.009287229246315176
0.07496781874966876,0.13532156624061678,0.009539958057527482
0.07566218500481055,0.13605193751268008,0.009737438253697045
0.07636298261282241,0.13708663014810307,0.009771593992163175
0.07707027114212295,0.13824305132886996,0.010233906886836081
0.0777841107128649,0.13919659160073036,0.010251878336856536
0.07850456200204509,0.1404138770541692,0.010197756857974461
0.07923168624866253,0.14148914587137348,0.010421664901691788
0.07996554525892346,0.1427875836883749,0.010469214074053034
0.080706201411495,0.14380198823290727,0.010378393556866556
0.08145371766280746,0.14455264759586123,0.010292304899725721
0.0822081575524054,0.14544532359504972,0.010282613461701038
0.08296958520834907,0.14623655913978495,0.010236855920697646
0.0837380653526649,0.14706837086630148,0.010086829466165377
0.08451366330684713,0.14842767295597487,0.01045452583221575
0.08529644499741025,0.1492189085007101,0.010365363691940785
0.08608647696149245,0.1504159058632583,0.010042639145847448
0.08688382635251184,0.15167376749847838,0.010266477857262186
0.08768856094587427,0.1525867315885575,0.010289727334942458
0.08850074914473438,0.15362142422398053,0.01024042936860929
0.08932045998580969,0.15475755731385676,0.01047008772439078
0.09014776314524918,0.15565023331304523,0.010773211872210005
0.09098272894455559,0.1566240616757963,0.01081904706169192
0.09182542835656282,0.15751673767498478,0.011029293238285092
0.09267593301146883,0.15851085412862648,0.011292711753355306
0.09353431520292387,0.1599310204909718,0.01157747253694908
0.09440064789417603,0.1610062893081761,0.011172663094511027
0.0952750047242729,0.16198011767092718,0.010913828010640869
0.09615746001432096,0.16319740312436598,0.010794586303853989
0.09704808877380307,0.16473929803205517,0.011033770657746984
0.09794696670695395,0.1656928383039156,0.011155396111814557
0.09885417021919574,0.16674781903022928,0.01120219879925987
0.09976977642363201,0.16772164739298034,0.011199585631989094
0.1006938631476027,0.16859403530127812,0.011442755045972895
0.10162650893929952,0.16910123757354434,0.011456036601246805
0.10256779307444219,0.1702576587543112,0.011363665399536803
0.10351779556301763,0.17119091093528094,0.01112244714909644
0.10447659715608042,0.17220531547981335,0.011185590728577726
0.10544427935261684,0.1734834652059241,0.011396880077169356
0.10642092440647247,0.17447758165956587,0.011358512758845883
0.10740661533334334,0.17595861229458307,0.011291091687174997
0.10840143591783309,0.17711503347534996,0.01134320206816341
0.10940547072057424,0.17817001420166362,0.011713256647900199
0.11041880508541602,0.17965104483668087,0.011425255792659794
0.11144152514667881,0.18109149928991683,0.011072333900161874
0.1124737178364752,0.18261310610671538,0.01088582068603014
0.1135154708920999,0.18393183201460742,0.010926392188969514
0.11456687286348714,0.1852099817407182,0.01065568011890688
0.11562801312073753,0.18618381010346927,0.010450959948349553
0.11669898186171475,0.1877054169202678,0.010114607541625686
0.11777987011971193,0.18886183810103468,0.010131165602033643
0.11887076977119033,0.1900182592818016,0.010210194367596074
0.11997177354358843,0.19184418746195983,0.010159002521067528
0.12108297502320395,0.19296003246094545,0.010318577011406769
0.12220446866314887,0.19486711300466625,0.009532404597906448
0.1233363497913776,0.19594238182187057,0.009688752405361406
0.12447871461879062,0.19740312436599713,0.009605410624405045
0.125631660247412,0.19862040981943596,0.009737813984452457
0.1267952846786434,0.19943193345506188,0.009513074064302797
0.12796968682159415,0.20095354027186044,0.009304669882993022
0.1291549665014884,0.202130249543518,0.009083210887071686
0.1303512244681509,0.2035301278149726,0.009174265827386062
0.1315585624045704,0.2050720227226618,0.009021954822329993
0.1327770829355429,0.2064110367214445,0.008891442129737802
0.13400688963639507,0.2077703388111179,0.00911357161530456
0.13524808704178753,0.2088456076283222,0.009179448803583082
0.1365007806546014,0.20996145262730778,0.009276709685754378
0.13776507695490536,0.21154392371677821,0.008991106709575898
0.13904108340900698,0.2125989044430919,0.009537297044836045
0.1403289084785873,0.21412051125989046,0.009143506424037958
0.14162866162991988,0.21568269425847028,0.008576875573858334
0.1429404533431761,0.21706228443903428,0.008463076865542816
0.14426439512181574,0.2182389937106918,0.008740926441262589
0.14560059950206486,0.21990261716372492,0.008592325192677962
0.14694918006248173,0.22144451207141408,0.00847269044177066
0.14831025143361043,0.22312842361533783,0.008902031651021354
0.14968392930772556,0.22458916615946442,0.008730429624593403
0.1510703304486654,0.22657739906674781,0.009083588505076106
0.1524695727017573,0.22828159870156214,0.009057369695405751
0.15388177500383463,0.22958003651856357,0.008794210715361234
0.155307057393346,0.23126394806248726,0.008781330107596541
0.1567455410205595,0.23308987624264557,0.008321388008055182
0.15819734815786,0.23489551633191316,0.008291849721692708
0.1596626022101425,0.23659971596672752,0.008531618650678757
0.161141427725302,0.23862852505579224,0.008921532741040865
0.16263395040481923,0.24065733414485696,0.008872699652037649
0.16414029711444664,0.24223980523432748,0.008619719860918031
0.16566059589499135,0.244106309596267,0.00874236517140442
0.16719497597319902,0.24597281395820653,0.009082782901021042
0.16874356777273758,0.2483668086833029,0.00870356734626194
0.17030650292528443,0.2503550415905863,0.00856703191836782
0.17188391428171457,0.2523026983160884,0.008830539003326213
0.17347593592339308,0.25469669304118486,0.008611863772311497
0.17508270317357252,0.25617772367620206,0.008196572850591345
0.17670435260889467,0.25763846622032865,0.008357582671294321
0.1783410220710008,0.2594643944004869,0.007993410546492129
0.17999285067824763,0.26114830594441063,0.008221503902786115
0.18165997883753268,0.26301481030635016,0.008561798707789166
0.18334254825622906,0.2647595861229458,0.008753970988183882
0.18504070195423022,0.26672753093933854,0.00912791249240197
0.1867545842761076,0.2689389328464191,0.008946309420604754
0.18848434090337954,0.2711706228443903,0.00894784290716672
0.1902301188668944,0.2734834652059241,0.00910631737445752
0.1919920665593285,0.27575573138567655,0.008519817303888514
0.1937703337477989,0.27782511665652265,0.00850875211310852
0.19556507158659492,0.27956989247311825,0.007965067621199945
0.19737643263002555,0.28159870156218303,0.008300229116151346
0.19920457084538692,0.2836275106512477,0.008657836975358468
0.2010496416260499,0.2855954554676404,0.008793612640435308
0.2029118018046678,0.2883952120105498,0.00940926670027624
0.20479120966650854,0.2905457496449584,0.010165415600121117
0.2066880249629082,0.2924325420977886,0.009710630017874502
0.20860240892485027,0.29488740109555694,0.009450974862135919
0.2105345242766706,0.29720024345709073,0.00910302721584186
0.21248453524988828,0.29953337390951507,0.008747281225740944
0.21445260759716675,0.3020085209981741,0.009049994602993407
0.21643890860640203,0.3044228038141611,0.009058606708189877
0.21844360711494262,0.3068370866301481,0.009022664482059899
0.22046687352394098,0.30874416717386893,0.009390072311909282
0.22250887981283693,0.311158449989856,0.00933401634406744
0.2245697995539774,0.31334956380604584,0.00954822403809448
0.22664980792736927,0.31545952525867316,0.009746006007635566
0.22874908173557018,0.3178940961655508,0.009814744763128573
0.23086779941871696,0.3204301075268817,0.009949304043434349
0.23300614106969247,0.32359504970582265,0.010208760905180863
0.23516428844943485,0.3255021302495435,0.010541220345446446
0.23734242500238661,0.3275715155203895,0.010380772881488531
0.23954073587208768,0.33037127206329886,0.010108456313904252
0.24175940791691308,0.3328058429701765,0.009740255881075579
0.243998629725955,0.33451004260499084,0.009840967317126312
0.24625859163505467,0.3366402921485088,0.010149927286442335
0.24853948574297985,0.3391965916007304,0.00994206158839823
0.25084150592775384,0.34124568878068573,0.01036701813535937
0.25316484786313553,0.3435991073240008,0.010208402508126038
0.2555097090352507,0.3457496449584094,0.010473581596989244
0.25787628875938007,0.3478393183201461,0.010247773355441765
0.26026478819690047,0.35033475349969573,0.010018747823844727
0.26267541037238357,0.35331710286062074,0.010357860234018105
0.2651083601908539,0.35607628322174883,0.010461194926519623
0.26756384445520454,0.3592006492189085,0.010539940382650357
0.27004207188377727,0.36226415094339626,0.010143684761739939
0.2725432531281028,0.3644552647595861,0.010537314887809733
0.27506760079080644,0.3669709880300263,0.010318732137488972
0.2776153294436801,0.369811320754717,0.009460430543019089
0.28018665564591955,0.3726516534794076,0.00938130136868497
0.2827817979625341,0.3757354432947859,0.008960509677447425
0.28540097698292377,0.3789612497463989,0.00842733530276157
0.28804441533962977,0.38184215865287074,0.008759428763836525
0.29071233772725785,0.3846622032866707,0.008594746664133226
0.2934049709215787,0.38803002637451817,0.008911992802299751
0.29612254379880343,0.3915804422803814,0.009937000235132228
0.29886528735503826,0.3945627916413066,0.009654232530200046
0.30163343472591975,0.39874213836477995,0.009835574954919308
0.3044272212064303,0.4021708257252993,0.010123759613182523
0.30724688427090036,0.40501115844998986,0.010078483382984237
0.31009266359319265,0.4077297626293365,0.010450522332781386
0.312964801067075,0.41095556908094955,0.010302497732648694
0.3158635408267819,0.4138161898965308,0.010951414661481727
0.3187891292677646,0.4174680462568473,0.011047461117013152
0.32174181506763716,0.4202880908906471,0.01094897137751115
0.3247218492073129,0.4233921687969162,0.010987020570067578
0.3277294849923382,0.42747775677677496,0.01037100749062265
0.33076497807442423,0.43053357679042403,0.01077773202548183
0.3338285864731761,0.4328464191519578,0.010707401829248857
0.3369205705980267,0.43597078514911747,0.010516135119909974
0.34004119327037063,0.4388719821464801,0.010593846277864517
0.34319071974590426,0.4422314274219429,0.010504546986176255
0.34636941773717345,0.44544532359504974,0.010290505116467277
0.3495775574363275,0.4485494015013187,0.009781604723572942
0.3528154115380883,0.4523026983160885,0.009476080562886699
0.3560832552629278,0.4555690809494826,0.009182960599752902
0.3593813663804626,0.4583485494015013,0.008831885461541053
0.36271002523306484,0.46163522012578617,0.009626432487904605
0.36606951475969024,0.4652465003043214,0.009716091723885567
0.36946012051993027,0.46908094948265366,0.008748980282744016
0.37288213071828336,0.4722661797524853,0.009134298459543064
0.3763358362286533,0.47614120511259894,0.008902879295989515
0.37982153061907364,0.4802219582962349,0.009342845516047556
0.3833395101766601,0.4833029011969974,0.00951922567085558
0.38689007393279756,0.4869750456482045,0.009830388991145952
0.390473523688556,0.49080227223089656,0.009393286353248338
0.39409016404034475,0.4944816392777439,0.009443616588535023
0.39774030240580366,0.4981022915511911,0.009618787170611407
0.4014242490499322,0.5020490971799554,0.009945166143524276
0.40514231711146476,0.5059038344491784,0.010689426102576555
0.408894822629486,0.509839724081964,0.010120122373393011
0.4126820845702952,0.5134104280787178,0.010112979639579647
0.4165044248545185,0.5167985392574559,0.01053811779450382
0.4203621683844714,0.521342364129987,0.010077671816845112
0.4242556430717777,0.5256270250497219,0.010421913588374344
0.42818517986524113,0.5294380198823291,0.010157201630709094
0.4321511127789762,0.5341245688780687,0.010260172521694255
0.4361537789208006,0.5387502536011362,0.01059965110783926
0.44019351852088745,0.5430919050517347,0.010033185168344661
0.4442706749606883,0.5473688406752127,0.009892107648452407
0.4483855948021186,0.551959679382829,0.010050615783768795
0.45253862781701665,0.5570615316800582,0.00962987462653724
0.4567301270168747,0.5610998457706043,0.00977047506937311
0.46096044868284336,0.5652059241225401,0.009937460464679207
0.46522995239601894,0.5698113207547171,0.010247304747579043
0.4695390010680058,0.5742544126597686,0.010160825597358487
0.4738879609717651,0.5778454047474133,0.009972077663420483
0.4782772017727485,0.5820044633799959,0.010110650379586111
0.4827070965603183,0.5859809291945629,0.010778835249209976
0.4871780218794631,0.5905457496449584,0.010527153917190682
0.4916903577628026,0.5947969521893458,0.01045376505294449
0.4962444877628913,0.5991479001825929,0.010521070012104531
0.5008407989848213,0.6038808804299527,0.010562367089291383
0.5054796821191241,0.6086936367045073,0.010048494935360775
0.5101615314749833,0.6135643373633636,0.009757297286359837
0.5148867450137492,0.6175669865322129,0.009950757603763205
0.5196557243827657,0.6227101453739633,0.010166064429576058
0.5244688749495119,0.6282565979217967,0.009913984105175128
0.5293266058360562,0.6328890582335533,0.009708962276245469
0.5342293299538352,0.6378257807807852,0.00982401117990067
0.53917746403875,0.6421143672294786,0.01027814287557762
0.5441714286865893,0.6470604683708278,0.011102820112516723
0.5492116483887789,0.6520631496190885,0.010437443609831332
0.5542985515684669,0.6570745859407885,0.009729194704273407
0.5594325706169377,0.6616598844157929,0.009323935184676703
0.5646141419303667,0.6674771620353892,0.009617107697638337
0.5698437059469142,0.6723935662373102,0.00943811005948621
0.5751217071841613,0.6768264332463121,0.008997960659201065
0.5804485942768978,0.6824130664507756,0.009442834715406294
0.5858248200152536,0.6867007310593202,0.008970168019585502
0.5912508413831875,0.6929406796504006,0.00931304120348021
0.5967271195973316,0.6977618344274101,0.008992125505665256
0.6022541201461928,0.7033276987865642,0.009240196499903252
0.6078323128297229,0.7096253876165651,0.008635910769787992
0.6134621717992506,0.7149031815998368,0.00855501269258478
0.6191441755977841,0.7204165508257943,0.009056909978649937
0.6248788072006894,0.7269292295472496,0.00890587203789985
0.6306665540567405,0.7329969353938084,0.009690886239616737
0.6365079081295572,0.7385244207329371,0.009688449434268534
0.642403365939419,0.745393968964059,0.00964317594705892
0.6483534286054721,0.7511044065405861,0.008838820667205224
0.6543586018883236,0.7576790555107048,0.008309013573973375
0.6604193962330305,0.76437831617027,0.00851870366136532
0.6665363268124913,0.7709474538445932,0.00787150038652951
0.6727099135712337,0.7778410867111505,0.006791784917436744
0.6789406812696106,0.7842868455666039,0.00628515116566382
0.6852291595284065,0.7918036112801784,0.006772698359490789
0.6915758828738525,0.7971596672753094,0.006457437252077087
0.697981390783066,0.8041793467234732,0.0066726952128924365
0.7044462277299037,0.81097585717184,0.007007178828155358
0.7109709432312431,0.8182592818015826,0.008086896255852996
0.7175560918936928,0.8243862852505579,0.008442923143612096
0.7242022334607315,0.8306553053357678,0.008366114893223009
0.730909932860291,0.8372825128640369,0.00854610547849829
0.737679760252773,0.8427470075065935,0.008510498790786126
0.7445122910795136,0.8488131466828971,0.00794310354419486
0.751408106111697,0.8552241834043416,0.007864059963871645
0.7583677914997191,0.8615134915804422,0.007105145746043719
0.7653919388230148,0.8677825116656521,0.0062099456801873384
0.77248114514034,0.8741326841144248,0.005985044123457741
0.7796360130405229,0.8803814161087441,0.006123285076641227
0.7868571506936851,0.8865895719212823,0.006345413731380224
0.794145171902934,0.8920673564617569,0.006768104958786401
0.8015006961565405,0.8980523432744979,0.0068133962146362005
0.8089243486805938,0.9033678230878476,0.005939673316692092
0.8164167604921464,0.9090079123554473,0.006326827400897824
0.823978568452852,0.9137959018056401,0.0062212769016623225
0.8316104153230962,0.9189287888009738,0.006664053687298848
0.8393129498166364,0.9238182187056199,0.0069120254959131955
0.8470868266557402,0.9290728342462975,0.005919735970968825
0.8549327066268376,0.9339825522418341,0.005443193920102464
0.8628512566366896,0.938932846419152,0.005029919248471512
0.8708431497690724,0.94357881923311,0.005097162735457035
0.8789090653419954,0.9483870967741936,0.004812646104028421
0.8870496889654403,0.953073645769933,0.004861668934718754
0.8952657125996392,0.9582065327652668,0.0044664528913122056
0.9035578346138929,0.9627916413065531,0.004437895897819521
0.9119267598459299,0.9668492594846825,0.0043409983061246035
0.9203731996618221,0.9708460133901399,0.003920089914133309
0.9288978720164498,0.9747210387502537,0.003963194302154534
0.9375015015145289,0.9787989450192736,0.0030503436833283133
0.9461848194722002,0.9829985798336377,0.002632765785759105
0.9549485639791966,0.9864475552850477,0.002262827103850489
0.9637934799615786,0.9898153783728951,0.0019360693157261823
0.9727203192450538,0.9934063704605396,0.0012804555507379045
0.9817298406188841,0.9963075674579024,0.001093802211085722
0.9908228099003797,0.998153783728951,0.0005774091893186332
1.0,1.0,0.0


==> data_2/pubmed/gcn/roc_base_mean.csv <==
fpr,tpr_mean,tpr_std
0.0001,0.0,0.0
0.00010092621909870473,0.0013187259078920673,0.00082963712358053
0.00010186101701559753,0.0013187259078920673,0.00082963712358053
0.00010280447320933097,0.0013187259078920673,0.00082963712358053
0.00010375666787451859,0.0013187259078920673,0.00082963712358053
0.00010471768194855202,0.0013187259078920673,0.00082963712358053
0.0001056875971184804,0.0013187259078920673,0.00082963712358053
0.00010666649582795387,0.0013187259078920673,0.00082963712358053
0.00010765446128423159,0.0013187259078920673,0.00082963712358053
0.00010865157746525384,0.0013187259078920673,0.00082963712358053
0.00010965792912678099,0.0013187259078920673,0.00082963712358053
0.00011067360180959734,0.0013187259078920673,0.00082963712358053
0.00011169868184678226,0.0013187259078920673,0.00082963712358053
0.00011273325637104872,0.0013187259078920673,0.00082963712358053
0.00011377741332214914,0.0013187259078920673,0.00082963712358053
0.00011483124145435111,0.0013187259078920673,0.00082963712358053
0.00011589483034398106,0.0013187259078920673,0.00082963712358053
0.00011696827039703847,0.0013187259078920673,0.00082963712358053
0.00011805165285688056,0.0013187259078920673,0.00082963712358053
0.0001191450698119776,0.0013187259078920673,0.00082963712358053
0.00012024861420374123,0.0013187259078920673,0.00082963712358053
0.00012136237983442405,0.0013187259078920673,0.00082963712358053
0.00012248646137509307,0.0013187259078920673,0.00082963712358053
0.00012362095437367691,0.0013187259078920673,0.00082963712358053
0.00012476595526308696,0.0013187259078920673,0.00082963712358053
0.0001259215613694151,0.0013187259078920673,0.00082963712358053
0.0001270878709202058,0.0013187259078920673,0.00082963712358053
0.000128264983052806,0.0013187259078920673,0.00082963712358053
0.0001294529978227916,0.0013187259078920673,0.00082963712358053
0.00013065201621247213,0.0013187259078920673,0.00082963712358053
0.00013186214013947485,0.0013187259078920673,0.00082963712358053
0.00013308347246540747,0.0013187259078920673,0.00082963712358053
0.00013431611700460153,0.0013187259078920673,0.00082963712358053
0.0001355601785329369,0.0013187259078920673,0.00082963712358053
0.0001368157627967472,0.0013187259078920673,0.00082963712358053
0.00013808297652180923,0.0013187259078920673,0.00082963712358053
0.0001393619274224142,0.0013187259078920673,0.00082963712358053
0.00014065272421052364,0.0013187259078920673,0.00082963712358053
0.00014195547660501016,0.0013187259078920673,0.00082963712358053
0.0001432702953409831,0.0013187259078920673,0.00082963712358053
0.00014459729217920195,0.0013187259078920673,0.00082963712358053
0.00014593657991557562,0.0013187259078920673,0.00082963712358053
0.00014728827239075018,0.0013187259078920673,0.00082963712358053
0.0001486524844997857,0.0013187259078920673,0.00082963712358053
0.00015002933220192182,0.0013187259078920673,0.00082963712358053
0.0001514189325304352,0.0013187259078920673,0.00082963712358053
0.00015282140360258693,0.0013187259078920673,0.00082963712358053
0.0001542368646296629,0.0013187259078920673,0.00082963712358053
0.00015566543592710622,0.0013187259078920673,0.00082963712358053
0.00015710723892474503,0.0013187259078920673,0.00082963712358053
0.00015856239617711372,0.0013187259078920673,0.00082963712358053
0.00016003103137387001,0.0013187259078920673,0.00082963712358053
0.00016151326935030913,0.0013187259078920673,0.00082963712358053
0.0001630092360979741,0.0013187259078920673,0.00082963712358053
0.00016451905877536624,0.0013187259078920673,0.00082963712358053
0.00016604286571875296,0.0013187259078920673,0.00082963712358053
0.0001675807864530767,0.0013187259078920673,0.00082963712358053
0.00016913295170296487,0.0013187259078920673,0.00082963712358053
0.0001706994934038408,0.0013187259078920673,0.00082963712358053
0.0001722805447131394,0.0013187259078920673,0.00082963712358053
0.00017387624002162505,0.0013187259078920673,0.00082963712358053
0.00017548671496481503,0.0013187259078920673,0.00082963712358053
0.00017711210643450888,0.0013187259078920673,0.00082963712358053
0.00017875255259042355,0.0013187259078920673,0.00082963712358053
0.00018040819287193827,0.0013187259078920673,0.00082963712358053
0.00018207916800994624,0.0013187259078920673,0.00082963712358053
0.00018376562003881704,0.0013187259078920673,0.00082963712358053
0.00018546769230846994,0.0013187259078920673,0.00082963712358053
0.00018718552949655793,0.0013187259078920673,0.00082963712358053
0.00018891927762076664,0.0013187259078920673,0.00082963712358053
0.0001906690840512252,0.0013187259078920673,0.00082963712358053
0.00019243509752303302,0.0013187259078920673,0.00082963712358053
0.00019421746814890265,0.0013187259078920673,0.00082963712358053
0.00019601634743191858,0.0013187259078920673,0.00082963712358053
0.00019783188827841644,0.0013187259078920673,0.00082963712358053
0.00019966424501097934,0.0013187259078920673,0.00082963712358053
0.00020151357338155586,0.0013187259078920673,0.00082963712358053
0.0002033800305846982,0.003043213633597079,0.001335525641315446
0.00020526377527092522,0.003043213633597079,0.001335525641315446
0.0002071649675602069,0.003043213633597079,0.001335525641315446
0.000209083769055575,0.003043213633597079,0.001335525641315446
0.00021102034285685965,0.003043213633597079,0.001335525641315446
0.0002129748535745521,0.003043213633597079,0.001335525641315446
0.00021494746734379805,0.003043213633597079,0.001335525641315446
0.00021693835183851843,0.003043213633597079,0.001335525641315446
0.00021894767628566206,0.003043213633597079,0.001335525641315446
0.00022097561147959031,0.003043213633597079,0.001335525641315446
0.00022302232979659386,0.003043213633597079,0.001335525641315446
0.00022508800520954617,0.003043213633597079,0.001335525641315446
0.0002271728133026905,0.003043213633597079,0.001335525641315446
0.00022927693128656486,0.003043213633597079,0.001335525641315446
0.0002314005380130654,0.003043213633597079,0.001335525641315446
0.00023354381399064793,0.003043213633597079,0.001335525641315446
0.00023570694139967278,0.003043213633597079,0.001335525641315446
0.00023789010410788934,0.003043213633597079,0.001335525641315446
0.00024009348768606518,0.003043213633597079,0.001335525641315446
0.00024231727942376007,0.003043213633597079,0.001335525641315446
0.00024456166834524467,0.003043213633597079,0.001335525641315446
0.00024682684522556923,0.003043213633597079,0.001335525641315446
0.00024911300260677886,0.003043213633597079,0.001335525641315446
0.0002514203348142797,0.003043213633597079,0.001335525641315446
0.00025374903797335715,0.003043213633597079,0.001335525641315446
0.00025609931002584595,0.003043213633597079,0.001335525641315446
0.00025847135074695635,0.003043213633597079,0.001335525641315446
0.0002608653617622548,0.003043213633597079,0.001335525641315446
0.000263281546564802,0.003043213633597079,0.001335525641315446
0.00026572011053245065,0.003043213633597079,0.001335525641315446
0.00026818126094530154,0.003043213633597079,0.001335525641315446
0.0002706652070033241,0.003043213633597079,0.001335525641315446
0.0002731721598441376,0.003043213633597079,0.001335525641315446
0.0002757023325609583,0.003043213633597079,0.001335525641315446
0.0002782559402207126,0.003043213633597079,0.001335525641315446
0.00028083319988231727,0.003043213633597079,0.001335525641315446
0.0002834343306151309,0.003043213633597079,0.001335525641315446
0.0002860595535175742,0.003043213633597079,0.001335525641315446
0.00028870909173592344,0.003043213633597079,0.001335525641315446
0.00029138317048327885,0.003043213633597079,0.001335525641315446
0.00029408201705870637,0.003043213633597079,0.001335525641315446
0.00029680586086656025,0.003043213633597079,0.001335525641315446
0.00029955493343598134,0.003043213633597079,0.001335525641315446
0.0003023294684405776,0.003043213633597079,0.001335525641315446
0.00030512970171828706,0.003043213633597079,0.001335525641315446
0.00030795587129142264,0.003043213633597079,0.001335525641315446
0.00031080821738690636,0.003043213633597079,0.001335525641315446
0.00031368698245668765,0.003043213633597079,0.001335525641315446
0.00031659241119835204,0.003043213633597079,0.001335525641315446
0.00031952475057592136,0.003043213633597079,0.001335525641315446
0.0003224842498408442,0.003043213633597079,0.001335525641315446
0.0003254711605531848,0.003043213633597079,0.001335525641315446
0.00032848573660300434,0.003043213633597079,0.001335525641315446
0.0003315282342319423,0.003043213633597079,0.001335525641315446
0.00033459891205499747,0.003043213633597079,0.001335525641315446
0.0003376980310825091,0.003043213633597079,0.001335525641315446
0.0003408258547423452,0.003043213633597079,0.001335525641315446
0.00034398264890229247,0.003043213633597079,0.001335525641315446
0.00034716868189265597,0.003043213633597079,0.001335525641315446
0.00035038422452906756,0.003043213633597079,0.001335525641315446
0.00035362955013550426,0.003043213633597079,0.001335525641315446
0.000356904934567523,0.003043213633597079,0.001335525641315446
0.000360210656235707,0.003043213633597079,0.001335525641315446
0.00036354699612933176,0.003043213633597079,0.001335525641315446
0.00036691423784024937,0.003043213633597079,0.001335525641315446
0.0003703126675869927,0.003043213633597079,0.001335525641315446
0.0003737425742391064,0.003043213633597079,0.001335525641315446
0.00037720424934169976,0.003043213633597079,0.001335525641315446
0.0003806979871402284,0.003043213633597079,0.001335525641315446
0.0003842240846055061,0.003043213633597079,0.001335525641315446
0.00038778284145894574,0.003043213633597079,0.001335525641315446
0.0003913745601980384,0.003043213633597079,0.001335525641315446
0.0003949995461220643,0.003043213633597079,0.001335525641315446
0.00039865810735804387,0.003043213633597079,0.001335525641315446
0.0004023505548869293,0.003043213633597079,0.001335525641315446
0.00040607720257003656,0.0037127206329884365,0.0015629000897346892
0.0004098383671757261,0.0037127206329884365,0.0015629000897346892
0.0004136343684063274,0.0037127206329884365,0.0015629000897346892
0.0004174655289253135,0.0037127206329884365,0.0015629000897346892
0.0004213321743847289,0.0037127206329884365,0.0015629000897346892
0.0004252346334528682,0.0037127206329884365,0.0015629000897346892
0.00042917323784221574,0.0037127206329884365,0.0015629000897346892
0.0004331483223376398,0.0037127206329884365,0.0015629000897346892
0.0004371602248248502,0.0037127206329884365,0.0015629000897346892
0.000441209286319119,0.0037127206329884365,0.0015629000897346892
0.0004452958509942655,0.0037127206329884365,0.0015629000897346892
0.00044942026621191424,0.0037127206329884365,0.0015629000897346892
0.0004535828825510186,0.0037127206329884365,0.0015629000897346892
0.00045778405383766163,0.0037127206329884365,0.0015629000897346892
0.0004620241371751313,0.0037127206329884365,0.0015629000897346892
0.0004663034929742731,0.0037127206329884365,0.0015629000897346892
0.00047062248498412813,0.0037127206329884365,0.0015629000897346892
0.00047498148032285,0.0037127206329884365,0.0015629000897346892
0.0004793808495089107,0.0037127206329884365,0.0015629000897346892
0.00048382096649259574,0.0037127206329884365,0.0015629000897346892
0.000488302208687788,0.0037127206329884365,0.0015629000897346892
0.0004928249570040513,0.0037127206329884365,0.0015629000897346892
0.0004973895958790063,0.0037127206329884365,0.0015629000897346892
0.000501996513311008,0.0037127206329884365,0.0015629000897346892
0.0005066461008921268,0.0037127206329884365,0.0015629000897346892
0.0005113387538414326,0.0037127206329884365,0.0015629000897346892
0.0005160748710385908,0.0037127206329884365,0.0015629000897346892
0.000520854855057766,0.0037127206329884365,0.0015629000897346892
0.0005256791122018419,0.0037127206329884365,0.0015629000897346892
0.0005305480525369575,0.0037127206329884365,0.0015629000897346892
0.0005354620899273607,0.0037127206329884365,0.0015629000897346892
0.0005404216420705915,0.0037127206329884365,0.0015629000897346892
0.0005454271305329836,0.0037127206329884365,0.0015629000897346892
0.0005504789807854967,0.0037127206329884365,0.0015629000897346892
0.0005555776222398878,0.0037127206329884365,0.0015629000897346892
0.0005607234882852032,0.0037127206329884365,0.0015629000897346892
0.0005659170163246243,0.0037127206329884365,0.0015629000897346892
0.0005711586478126435,0.0037127206329884365,0.0015629000897346892
0.0005764488282925873,0.0037127206329884365,0.0015629000897346892
0.0005817880074344935,0.0037127206329884365,0.0015629000897346892
0.0005871766390733255,0.0037127206329884365,0.0015629000897346892
0.0005926151812475553,0.0037127206329884365,0.0015629000897346892
0.0005981040962380944,0.0037127206329884365,0.0015629000897346892
0.0006036438506075864,0.0037127206329884365,0.0015629000897346892
0.0006092349152400712,0.004159058632582674,0.0016461299039207526
0.0006148777653810023,0.004159058632582674,0.0016461299039207526
0.0006205728806776501,0.004159058632582674,0.0016461299039207526
0.0006263207452198692,0.004159058632582674,0.0016461299039207526
0.0006321218475812448,0.004159058632582674,0.0016461299039207526
0.0006379766808606282,0.004159058632582674,0.0016461299039207526
0.000643885742724042,0.004159058632582674,0.0016461299039207526
0.0006498495354469888,0.004159058632582674,0.0016461299039207526
0.0006558685659571436,0.004159058632582674,0.0016461299039207526
0.0006619433458774394,0.004159058632582674,0.0016461299039207526
0.0006680743915695614,0.004159058632582674,0.0016461299039207526
0.0006742622241778342,0.004159058632582674,0.0016461299039207526
0.0006805073696735206,0.004159058632582674,0.0016461299039207526
0.0006868103588995307,0.004159058632582674,0.0016461299039207526
0.0006931717276155408,0.004159058632582674,0.0016461299039207526
0.0006995920165435374,0.004159058632582674,0.0016461299039207526
0.0007060717714137773,0.004159058632582674,0.0016461299039207526
0.0007126115430111746,0.004159058632582674,0.0016461299039207526
0.0007192118872221193,0.004159058632582674,0.0016461299039207526
0.0007258733650817253,0.004159058632582674,0.0016461299039207526
0.000732596542821523,0.004159058632582674,0.0016461299039207526
0.0007393819919175866,0.004159058632582674,0.0016461299039207526
0.0007462302891391107,0.004159058632582674,0.0016461299039207526
0.0007531420165974376,0.004159058632582674,0.0016461299039207526
0.0007601177617955331,0.004159058632582674,0.0016461299039207526
0.0007671581176779302,0.004159058632582674,0.0016461299039207526
0.000774263682681127,0.004159058632582674,0.0016461299039207526
0.0007814350607844542,0.004159058632582674,0.0016461299039207526
0.0007886728615614156,0.004159058632582674,0.0016461299039207526
0.0007959777002314986,0.004159058632582674,0.0016461299039207526
0.0008033501977124734,0.004159058632582674,0.0016461299039207526
0.0008107909806731687,0.004159058632582674,0.0016461299039207526
0.000818300681586739,0.004605396632176912,0.001852164303527602
0.0008258799387844272,0.004605396632176912,0.001852164303527602
0.0008335293965098195,0.004605396632176912,0.001852164303527602
0.0008412497049736118,0.004605396632176912,0.001852164303527602
0.0008490415204088747,0.004605396632176912,0.001852164303527602
0.0008569055051268347,0.004605396632176912,0.001852164303527602
0.0008648423275731727,0.004605396632176912,0.001852164303527602
0.000872852662384838,0.004605396632176912,0.001852164303527602
0.0008809371904473991,0.004605396632176912,0.001852164303527602
0.0008890965989529158,0.004605396632176912,0.001852164303527602
0.000897331581458352,0.004605396632176912,0.001852164303527602
0.0009056428379445294,0.004605396632176912,0.001852164303527602
0.0009140310748756232,0.004605396632176912,0.001852164303527602
0.0009224970052592174,0.004605396632176912,0.001852164303527602
0.0009310413487069075,0.004605396632176912,0.001852164303527602
0.000939664831495469,0.004605396632176912,0.001852164303527602
0.0009483681866285928,0.004605396632176912,0.001852164303527602
0.0009571521538991865,0.004605396632176912,0.001852164303527602
0.0009660174799522646,0.004605396632176912,0.001852164303527602
0.0009749649183484086,0.004605396632176912,0.001852164303527602
0.0009839952296278227,0.004605396632176912,0.001852164303527602
0.00099310918137498,0.004605396632176912,0.001852164303527602
0.0010023075482838654,0.004605396632176912,0.001852164303527602
0.0010115911122238297,0.004605396632176912,0.001852164303527602
0.0010209606623060466,0.005802393994725096,0.002376007918348553
0.0010304169949505876,0.005802393994725096,0.002376007918348553
0.0010399609139541202,0.005802393994725096,0.002376007918348553
0.0010495932305582276,0.005802393994725096,0.002376007918348553
0.00105931476351837,0.005802393994725096,0.002376007918348553
0.001069126339173476,0.005802393994725096,0.002376007918348553
0.0010790287915161836,0.005802393994725096,0.002376007918348553
0.0010890229622637305,0.005802393994725096,0.002376007918348553
0.0010991097009294972,0.005802393994725096,0.002376007918348553
0.0011092898648952228,0.005802393994725096,0.002376007918348553
0.0011195643194838783,0.005802393994725096,0.002376007918348553
0.0011299339380332217,0.005802393994725096,0.002376007918348553
0.0011403996019700331,0.005802393994725096,0.002376007918348553
0.0011509622008850323,0.005802393994725096,0.002376007918348553
0.0011616226326085018,0.005802393994725096,0.002376007918348553
0.0011723818032865986,0.005802393994725096,0.002376007918348553
0.001183240627458378,0.005802393994725096,0.002376007918348553
0.0011942000281335325,0.005802393994725096,0.002376007918348553
0.0012052609368708425,0.005802393994725096,0.002376007918348553
0.001216424293857368,0.005802393994725096,0.002376007918348553
0.001227691047988359,0.0068979509028200435,0.002576933642152925
0.0012390621569479156,0.0068979509028200435,0.002576933642152925
0.0012505385872903913,0.0068979509028200435,0.002576933642152925
0.0012621213145225473,0.0068979509028200435,0.002576933642152925
0.0012738113231864786,0.0068979509028200435,0.002576933642152925
0.0012856096069432965,0.0068979509028200435,0.002576933642152925
0.0012975171686575868,0.0068979509028200435,0.002576933642152925
0.0013095350204826678,0.0068979509028200435,0.002576933642152925
0.001321664183946605,0.0068979509028200435,0.002576933642152925
0.0013339056900390587,0.0068979509028200435,0.002576933642152925
0.001346260579298911,0.0068979509028200435,0.002576933642152925
0.0013587299019027091,0.0068979509028200435,0.002576933642152925
0.0013713147177539457,0.0068979509028200435,0.002576933642152925
0.0013840160965731315,0.0068979509028200435,0.002576933642152925
0.0013968351179887398,0.0068979509028200435,0.002576933642152925
0.0014097728716289677,0.0068979509028200435,0.002576933642152925
0.001422830457214352,0.007668898356664638,0.002771550907756314
0.0014360089846512606,0.007668898356664638,0.002771550907756314
0.0014493095741262166,0.007668898356664638,0.002771550907756314
0.00146273335620113,0.007668898356664638,0.002771550907756314
0.001476281471909391,0.007668898356664638,0.002771550907756314
0.0014899550728528536,0.007668898356664638,0.002771550907756314
0.0015037553212997384,0.007668898356664638,0.002771550907756314
0.0015176833902834053,0.007668898356664638,0.002771550907756314
0.0015317404637020797,0.007668898356664638,0.002771550907756314
0.0015459277364194785,0.007668898356664638,0.002771550907756314
0.001560246414366368,0.007668898356664638,0.002771550907756314
0.0015746977146430868,0.007668898356664638,0.002771550907756314
0.001589282865622978,0.007668898356664638,0.002771550907756314
0.00160400310705682,0.007668898356664638,0.002771550907756314
0.0016188596901781992,0.007668898356664638,0.002771550907756314
0.0016338538778098604,0.008176100628930818,0.003082855353821123
0.001648986944471065,0.008176100628930818,0.003082855353821123
0.0016642601764859037,0.008176100628930818,0.003082855353821123
0.0016796748720926532,0.008176100628930818,0.003082855353821123
0.0016952323415541214,0.008176100628930818,0.003082855353821123
0.0017109339072690134,0.008176100628930818,0.003082855353821123
0.001726780903884356,0.008176100628930818,0.003082855353821123
0.0017427746784089192,0.008176100628930818,0.003082855353821123
0.0017589165903277326,0.008176100628930818,0.003082855353821123
0.001775208011717636,0.008176100628930818,0.003082855353821123
0.0017916503273638995,0.008176100628930818,0.003082855353821123
0.0018082449348779518,0.008176100628930818,0.003082855353821123
0.0018249932448161524,0.008176100628930818,0.003082855353821123
0.0018418966807997109,0.008886183810103468,0.0032160872688929264
0.0018589566796356884,0.008886183810103468,0.0032160872688929264
0.0018761746914391195,0.008886183810103468,0.0032160872688929264
0.0018935521797562953,0.008886183810103468,0.0032160872688929264
0.001911090621689138,0.008886183810103468,0.0032160872688929264
0.0019287915080207778,0.008886183810103468,0.0032160872688929264
0.0019466563433422632,0.008886183810103468,0.0032160872688929264
0.0019646866461804444,0.008886183810103468,0.0032160872688929264
0.0019828839491270716,0.008886183810103468,0.0032160872688929264
0.002001249798969037,0.008886183810103468,0.0032160872688929264
0.0020197857568198785,0.008886183810103468,0.0032160872688929264
0.002038493398252464,0.009616555082166767,0.0030963995997105435
0.0020573743134329114,0.009616555082166767,0.0030963995997105435
0.0020764301072557748,0.009616555082166767,0.0030963995997105435
0.002095662399480433,0.009616555082166767,0.0030963995997105435
0.0021150728248687948,0.009616555082166767,0.0030963995997105435
0.0021346630333242455,0.009616555082166767,0.0030963995997105435
0.002154434690031882,0.009616555082166767,0.0030963995997105435
0.00217438947560008,0.009616555082166767,0.0030963995997105435
0.0021945290862033138,0.009616555082166767,0.0030963995997105435
0.0022148552337263594,0.009616555082166767,0.0030963995997105435
0.0022353696459097966,0.01046865489957395,0.0031693897177998754
0.002256074066496859,0.01046865489957395,0.0031693897177998754
0.00227697025538168,0.01046865489957395,0.0031693897177998754
0.002298059988758851,0.01046865489957395,0.0031693897177998754
0.0023193450592744274,0.01046865489957395,0.0031693897177998754
0.0023408272761782944,0.01046865489957395,0.0031693897177998754
0.002362508465477945,0.01046865489957395,0.0031693897177998754
0.0023843904700937206,0.01046865489957395,0.0031693897177998754
0.002406475150015424,0.01046865489957395,0.0031693897177998754
0.0024287643824604504,0.01046865489957395,0.0031693897177998754
0.0024512600620333396,0.011300466626090485,0.0033103384367168353
0.0024739641008868114,0.011300466626090485,0.0033103384367168353
0.0024968784288843266,0.011300466626090485,0.0033103384367168353
0.002520004993764092,0.011300466626090485,0.0033103384367168353
0.002543345761304648,0.011300466626090485,0.0033103384367168353
0.002566902715491952,0.011300466626090485,0.0033103384367168353
0.002590677858688006,0.011300466626090485,0.0033103384367168353
0.002614673211801092,0.011300466626090485,0.0033103384367168353
0.00263889081445751,0.01255832826131061,0.004227037247832421
0.002663332725174981,0.01255832826131061,0.004227037247832421
0.0026880010215376074,0.01255832826131061,0.004227037247832421
0.0027128978003724646,0.01255832826131061,0.004227037247832421
0.0027380251779278576,0.01255832826131061,0.004227037247832421
0.00276338529005317,0.01255832826131061,0.004227037247832421
0.0027889802923804397,0.01255832826131061,0.004227037247832421
0.002814812360507581,0.01255832826131061,0.004227037247832421
0.0028408836901833013,0.012964090079123556,0.004199901611164088
0.00286719649749377,0.012964090079123556,0.004199901611164088
0.0028937530190509503,0.012964090079123556,0.004199901611164088
0.002920555512182745,0.012964090079123556,0.004199901611164088
0.0029476062551248585,0.012964090079123556,0.004199901611164088
0.0029749075472144406,0.012964090079123556,0.004199901611164088
0.003002461709085549,0.012964090079123556,0.004199901611164088
0.003030271082866396,0.012964090079123556,0.004199901611164088
0.003058338032378432,0.013430716169608442,0.004241456573165899
0.0030866649433372744,0.013430716169608442,0.004241456573165899
0.003115254223555488,0.013430716169608442,0.004241456573165899
0.0031441083031472647,0.013430716169608442,0.004241456573165899
0.0031732296347349765,0.013430716169608442,0.004241456573165899
0.00320262069365765,0.013430716169608442,0.004241456573165899
0.003232283978181381,0.013430716169608442,0.004241456573165899
0.00326222200971167,0.013836477987421384,0.004414751563258606
0.003292437333007769,0.013836477987421384,0.004414751563258606
0.0033229325163989716,0.013836477987421384,0.004414751563258606
0.0033537101520029287,0.013836477987421384,0.004414751563258606
0.0033847728559459832,0.013836477987421384,0.004414751563258606
0.0034161232685855285,0.013836477987421384,0.004414751563258606
0.0034477640547344642,0.013836477987421384,0.004414751563258606
0.0034796979038876916,0.014262527896124973,0.004452145929144178
0.003511927530450728,0.014262527896124973,0.004452145929144178
0.0035444556739704356,0.014262527896124973,0.004452145929144178
0.0035772850993678732,0.014262527896124973,0.004452145929144178
0.0036104185971733375,0.014262527896124973,0.004452145929144178
0.0036438589837635444,0.014262527896124973,0.004452145929144178
0.0036776091016010306,0.015317508622438627,0.0045003703177937905
0.003711671819475767,0.015317508622438627,0.0045003703177937905
0.003746050032748993,0.015317508622438627,0.0045003703177937905
0.0037807466635993493,0.015317508622438627,0.0045003703177937905
0.0038157646612712484,0.015317508622438627,0.0045003703177937905
0.003851107002325569,0.015317508622438627,0.0045003703177937905
0.0038867766908926675,0.015905863258267396,0.004589873866078167
0.0039227767589277195,0.015905863258267396,0.004589873866078167
0.0039591102664684585,0.015905863258267396,0.004589873866078167
0.003995780301895269,0.015905863258267396,0.004589873866078167
0.004032789982193705,0.015905863258267396,0.004589873866078167
0.004070142453219439,0.016636234530330696,0.004672627218536471
0.004107840889965647,0.016636234530330696,0.004672627218536471
0.004145888496832911,0.016636234530330696,0.004672627218536471
0.004184288507901585,0.016636234530330696,0.004672627218536471
0.0042230441872066725,0.016636234530330696,0.004672627218536471
0.0042621588290153245,0.017062284439034285,0.0047478274896133295
0.004301635758106795,0.017062284439034285,0.0047478274896133295
0.004341478330055093,0.017062284439034285,0.0047478274896133295
0.004381689931514195,0.017062284439034285,0.0047478274896133295
0.004422273980505897,0.017062284439034285,0.0047478274896133295
0.004463233926710397,0.017062284439034285,0.0047478274896133295
0.004504573251759458,0.017630350983972407,0.005036688536208407
0.0045462954695324,0.017630350983972407,0.005036688536208407
0.0045884041264547615,0.017630350983972407,0.005036688536208407
0.004630902801799737,0.017630350983972407,0.005036688536208407
0.004673795107992464,0.018644755528504767,0.004424737067987254
0.004717084690917017,0.018644755528504767,0.004424737067987254
0.004760775230226368,0.018644755528504767,0.004424737067987254
0.004804870439655134,0.018644755528504767,0.004424737067987254
0.004849374067335233,0.018644755528504767,0.004424737067987254
0.004894289896114532,0.019476567255021303,0.004588678015469635
0.004939621743878321,0.019476567255021303,0.004588678015469635
0.004985373463873894,0.019476567255021303,0.004588678015469635
0.005031548945038057,0.019476567255021303,0.004588678015469635
0.0050781521123276704,0.020166362345303303,0.004675758219620556
0.005125186927053333,0.020166362345303303,0.004675758219620556
0.0051726573872160194,0.020166362345303303,0.004675758219620556
0.005220567527846975,0.020166362345303303,0.004675758219620556
0.005268921421350677,0.020166362345303303,0.004675758219620556
0.0053177231778509665,0.020612700344897546,0.004630546564102111
0.0053669769455404765,0.020612700344897546,0.004630546564102111
0.005416686911033152,0.020612700344897546,0.004630546564102111
0.00546685729972018,0.020612700344897546,0.004630546564102111
0.005517492376129128,0.021119902617163726,0.00466425126502961
0.005568596444286409,0.021119902617163726,0.00466425126502961
0.005620173848083188,0.021119902617163726,0.00466425126502961
0.005672228971644543,0.021119902617163726,0.00466425126502961
0.005724766239702178,0.021769121525664435,0.004740693983711798
0.005777790117970507,0.021769121525664435,0.004740693983711798
0.005831305113526219,0.021769121525664435,0.004740693983711798
0.00588531577519145,0.022560357070399675,0.00464297440648495
0.0059398266939203566,0.022560357070399675,0.00464297440648495
0.005994842503189409,0.022560357070399675,0.00464297440648495
0.006050367879391224,0.022560357070399675,0.00464297440648495
0.0061064075422320365,0.023108135524447147,0.004816683141157145
0.006162966255132942,0.023108135524447147,0.004816683141157145
0.006220048825634711,0.023108135524447147,0.004816683141157145
0.0062776601058065,0.023108135524447147,0.004816683141157145
0.006335804992658254,0.02400081152363562,0.004964068329069106
0.006394488428556937,0.02400081152363562,0.004964068329069106
0.006453715401646702,0.02400081152363562,0.004964068329069106
0.0065134909462728026,0.024528301886792458,0.005002064821360787
0.006573820143409586,0.024528301886792458,0.005002064821360787
0.006634708121092351,0.024528301886792458,0.005002064821360787
0.006696160054853215,0.02479204706837087,0.005015167919285336
0.00675818116816111,0.02479204706837087,0.005015167919285336
0.006820776732865685,0.02479204706837087,0.005015167919285336
0.0068839520696454964,0.02479204706837087,0.005015167919285336
0.00694771254846024,0.02556299452221546,0.004975984889199203
0.007012063589007177,0.02556299452221546,0.004975984889199203
0.0070770106611818895,0.02556299452221546,0.004975984889199203
0.007142559285543126,0.02613106106715358,0.0049342668779407154
0.007208715033782135,0.02613106106715358,0.0049342668779407154
0.007275483529196233,0.02613106106715358,0.0049342668779407154
0.007342870447166758,0.02643538243051329,0.005148584702680476
0.00741088151564157,0.02643538243051329,0.005148584702680476
0.007479522515621821,0.02643538243051329,0.005148584702680476
0.007548799281653432,0.026881720430107524,0.00506006118669651
0.007618717702322999,0.026881720430107524,0.00506006118669651
0.007689283720758305,0.026881720430107524,0.00506006118669651
0.007760503335133571,0.02726719415702982,0.005021000783560129
0.007832382599179196,0.02726719415702982,0.005021000783560129
0.00790492762269642,0.02726719415702982,0.005021000783560129
0.007978144572076629,0.027612091702170834,0.005039411855852393
0.00805203967082547,0.027612091702170834,0.005039411855852393
0.008126619200091946,0.028058429701765066,0.005122759689209986
0.008201889499202203,0.028058429701765066,0.005122759689209986
0.008277856966198472,0.028058429701765066,0.005122759689209986
0.008354528058382871,0.028930817610062894,0.00530015993083431
0.008431909292866252,0.028930817610062894,0.00530015993083431
0.008510007247122246,0.028930817610062894,0.00530015993083431
0.00858882855954625,0.029580036518563606,0.005329073863656359
0.008668379930019773,0.029580036518563606,0.005329073863656359
0.008748668120479914,0.030553864881314667,0.004456406921801277
0.008829699955494083,0.030553864881314667,0.004456406921801277
0.008911482322840203,0.030553864881314667,0.004456406921801277
0.008994022174092044,0.031101643335362146,0.004611594083760215
0.009077326525210224,0.031101643335362146,0.004611594083760215
0.00916140245713852,0.03191316697098803,0.004765710504463041
0.009246257116405733,0.03191316697098803,0.004765710504463041
0.009331897715733239,0.03191316697098803,0.004765710504463041
0.009418331534647951,0.03205518360722256,0.004805799149101202
0.009505565920101192,0.03205518360722256,0.004805799149101202
0.009593608287093146,0.032359504970582265,0.004753411132290592
0.009682466119303124,0.032359504970582265,0.004753411132290592
0.009772146969725724,0.032927571515520386,0.004849424321322622
0.009862658461312821,0.032927571515520386,0.004849424321322622
0.009954008287621519,0.03343477378778657,0.004898919338901669
0.010046204213468132,0.03343477378778657,0.004898919338901669
0.010139254075588154,0.03343477378778657,0.004898919338901669
0.01023316578330245,0.03382024751470887,0.0047281360877863025
0.010327947319189514,0.03382024751470887,0.0047281360877863025
0.010423606739764012,0.0342665855143031,0.004900459461340092
0.01052015217616159,0.0342665855143031,0.004900459461340092
0.010617591834830001,0.0346114830594441,0.0047475866677309814
0.010715933998226712,0.0346114830594441,0.0047475866677309814
0.010815187025522881,0.03515926151349158,0.004819151190699693
0.01091535935331391,0.03515926151349158,0.004819151190699693
0.01101645949633657,0.035849056603773584,0.00467071823556311
0.01111849604819271,0.035849056603773584,0.00467071823556311
0.011221477682079803,0.036254818421586524,0.004737798962078144
0.011325413151528114,0.036254818421586524,0.004737798962078144
0.011430311291144786,0.036863461148305944,0.005151248866324348
0.011536181017364784,0.036863461148305944,0.005151248866324348
0.011643031329208768,0.03720835869344695,0.005144274719779381
0.011750871309048075,0.03720835869344695,0.005144274719779381
0.011859710123376693,0.038283627510651244,0.004653059873161627
0.011969557023590429,0.038283627510651244,0.004653059873161627
0.01208042134677329,0.038790829782917424,0.0046929413863297294
0.012192312516491107,0.03964292960032461,0.00466792677920251
0.012305240043592616,0.03964292960032461,0.00466792677920251
0.012419213527017834,0.040393588963278555,0.004983745197761614
0.012534242654613994,0.040393588963278555,0.004983745197761614
0.012650337203959038,0.04096165550821668,0.00506385582655134
0.012767507043192657,0.04096165550821668,0.00506385582655134
0.01288576213185518,0.04140799350781092,0.005083686235505635
0.013005112521734086,0.04189490768918645,0.0051211524648379
0.013125568357718428,0.04189490768918645,0.0051211524648379
0.013247139878661175,0.042402109961452626,0.005145874722322797
0.013369837418249465,0.042402109961452626,0.005145874722322797
0.013493671405883065,0.04272671941570298,0.005023732607398996
0.013618652367560814,0.043294785960641104,0.005210525256235993
0.013744790926775366,0.043294785960641104,0.005210525256235993
0.01387209780541621,0.044045445323595056,0.005300375646681337
0.014000583824680975,0.044370054777845405,0.005389025137342328
0.014130259905995337,0.044370054777845405,0.005389025137342328
0.014261137071941283,0.04493812132278353,0.0052324660665578485
0.014393226447194065,0.04493812132278353,0.0052324660665578485
0.014526539259467812,0.045323595049705824,0.0052297995520712535
0.014661086840469845,0.04576993304930007,0.005466669081358114
0.014796880626863964,0.04576993304930007,0.005466669081358114
0.014933932161242518,0.04615540677622236,0.00543230234890957
0.015072253093107555,0.04672347332116048,0.00535582544368142
0.015211855179861048,0.04672347332116048,0.00535582544368142
0.015352750287804227,0.04706837086630148,0.005449743590425583
0.015494950393146316,0.04751470886589572,0.0055805978584335435
0.015638467583022463,0.048204503956177716,0.0057025216606159945
0.01578331405652118,0.048204503956177716,0.0057025216606159945
0.01592950212572123,0.04856968959220937,0.005336277867791018
0.016077044216738237,0.04940150131872591,0.004943018006791005
0.016225952870780873,0.04940150131872591,0.004943018006791005
0.016376240745216875,0.050111584499898554,0.00470287107613815
0.016527920614648955,0.05043619395414891,0.004730215271509543
0.016681005372000592,0.05088253195374315,0.004780801076550337
0.016835508029612024,0.05088253195374315,0.004780801076550337
0.01699144172034626,0.05126800568066545,0.004884193727512174
0.01714881969870539,0.05167376749847839,0.005024506354118924
0.01730765534195726,0.05212010549807263,0.004765134680564954
0.017467962151272456,0.05252586731588558,0.0049736406426003675
0.017629753752872058,0.05252586731588558,0.0049736406426003675
0.017793043899185772,0.05293162913369852,0.0049246644654621675
0.01795784647002095,0.05329681476973017,0.004855079518658816
0.018124175473742378,0.053722864678433756,0.005016991417843681
0.01829204504846294,0.054270643132481235,0.005117579047942364
0.018461469463245474,0.054270643132481235,0.005117579047942364
0.018632463119315597,0.05491986204098195,0.005157459896219939
0.018805040551285814,0.055163319131669705,0.005292604337142081
0.018979216428391014,0.055467640495029426,0.0054331020865901625
0.01915500555573528,0.05615743558531143,0.0048265003892742535
0.019332422875550453,0.0570095354027186,0.003848206327302845
0.019511483468466165,0.05739500912964089,0.0039041911151849375
0.019692202554791715,0.057963075674579013,0.003918923081772006
0.01987459549580984,0.057963075674579013,0.003918923081772006
0.02005867779508234,0.05840941367417326,0.0040671311582194634
0.020244465099768037,0.05887603976465814,0.0041696839370793685
0.020431973201952704,0.059484682491377575,0.003778405399123233
0.020621218039991424,0.05974842767295598,0.003872197686313016
0.02081221569986339,0.060215053763440864,0.0034889224883862054
0.021004982416539152,0.06041793467234733,0.003509833208953601
0.02119953457536071,0.060803408399269634,0.0034350906039968578
0.021395888713434216,0.0609657131263948,0.003438018389794426
0.021594061521035653,0.061351186853317106,0.003385673841370464
0.02179406984302956,0.061797524852911345,0.003565936186219551
0.021995930680300747,0.062243862852505584,0.003596076430727272
0.022199661191199548,0.06264962467031852,0.0038952195235251092
0.022405278693000182,0.06287279367011564,0.003890108802509139
0.022612800663372772,0.06366402921485087,0.004171877007202636
0.022822244741868985,0.06411036721444512,0.004042939116152058
0.023033628731421313,0.06433353621424223,0.0040502288389049354
0.02324697059985648,0.06477987421383648,0.003963021202885932
0.023462288481422625,0.06551024548589977,0.004345473536159707
0.02367960067833076,0.06617975248529114,0.004368932540947653
0.023898925662310503,0.0664232095759789,0.004509456395506515
0.02412028207618007,0.06678839521201055,0.004697811503854449
0.024343688735431104,0.06725502130249543,0.004669934837316946
0.024569164629827903,0.06784337593832421,0.004648290452963621
0.024796728925021577,0.06855345911949687,0.004798608862521347
0.025026400964179192,0.0686954757557314,0.004612734420007615
0.025258200269627846,0.06922296611888822,0.004812265973219071
0.025492146544514233,0.06970988030026375,0.004877775383478288
0.025728259674479323,0.07023737066342058,0.004572503421774441
0.025966559729348696,0.07078514911746804,0.004609014892236455
0.026207066964838526,0.07167782511665652,0.004267524352903339
0.0264498018242772,0.07188070602556298,0.004249266791326754
0.02669478494034321,0.07210387502536011,0.004134879056434693
0.026942037136818822,0.07222560357070398,0.004132445017231943
0.02719157943036019,0.07354432947859606,0.004572953488551884
0.027443433032283655,0.0739906674781903,0.004618530901886588
0.02769761935036891,0.07431527693244067,0.004785820693180711
0.027954159990678566,0.07451815784134713,0.004823893890732162
0.028213076759394707,0.07534996956786366,0.005121107812516066
0.02847439166467248,0.07559342665855144,0.0049780064893927105
0.028738126918510663,0.07577601947656724,0.005032873413050214
0.029004304938639917,0.07614120511259889,0.0050080955911191
0.02927294835042816,0.07646581456684926,0.004969961165396522
0.0295440799888038,0.07689186447555285,0.005147651919655119
0.029817722900196734,0.07709474538445932,0.005079681330415613
0.030093900344497212,0.0776019476567255,0.005051014855716707
0.030372635797033115,0.07806857374721039,0.005341075139044902
0.030653952950565267,0.07894096165550821,0.005287417118524903
0.030937875717301368,0.07932643538243052,0.005168930626637281
0.03122442823092858,0.07983363765469668,0.005159410389958733
0.03151363484866479,0.08040170419963481,0.005241897245211531
0.0318055201533292,0.08062487319943193,0.005401866914657977
0.032100108955431715,0.08145668492594847,0.00487500867591397
0.03239742629528195,0.08184215865287078,0.004953138866339571
0.03269749744511768,0.08251166565226213,0.004689285478925416
0.03300034791125285,0.0827551227429499,0.004676980697619394
0.03330600343624589,0.08366808683302902,0.004565897345478489
0.03361449000108765,0.08395212010549809,0.004698784921635736
0.03392583382740992,0.08484479610468654,0.004929630366723456
0.034240061379714255,0.08523026983160883,0.005067467127498173
0.034557199367621395,0.08583891255832825,0.005161360146600052
0.03487727474814178,0.08589977683100021,0.005195582508932225
0.03520031472796679,0.08681274092107932,0.005084585780091983
0.0355263467657814,0.08760397646581457,0.005150138965625365
0.03585539857459817,0.08815175491986203,0.005064578292743953
0.0361874981241128,0.08869953337390951,0.005038821928167035
0.03652267364308175,0.08961249746398865,0.005104873216105528
0.03686095362172158,0.09003854737269222,0.0052556207103016655
0.03720236681413066,0.0906674781903023,0.005107022900498645
0.03754694224073337,0.09127612091702171,0.005296923138932261
0.037894709190746674,0.09158044228038141,0.005373004232845446
0.03824569722466999,0.09220937309799149,0.005154089122992463
0.038599936176797675,0.09279772773382025,0.005130921962171988
0.03895745615775501,0.09407587745993101,0.005381381848978017
0.0393182875570577,0.09440048691418138,0.005588173269276958
0.03968246104569482,0.09521201054980725,0.005381381848978015
0.04005000757873611,0.0956989247311828,0.005547926333261621
0.04042095839796306,0.09632785554879286,0.005948713657089482
0.04079534503452449,0.0966930411848245,0.00593439663595395
0.04117319931161679,0.09699736254818421,0.0059661017014582575
0.04155455334718875,0.09770744572935686,0.006267236142705027
0.04193943955667186,0.09807263136538852,0.006422924622161354
0.04232789065573549,0.09841752891052952,0.006385253813368518
0.042719939663067766,0.09886386691012375,0.006431356812398909
0.04311561990318229,0.09955366200040576,0.006294795928383989
0.0435149650092505,0.10010144045445324,0.006098587973159025
0.04391800892596086,0.10079123554473524,0.006185409750688217
0.044324785912403956,0.10133901399878271,0.00636143003065121
0.04473533054498463,0.10184621627104891,0.0064035277277423785
0.04514967772036102,0.10235341854331508,0.006392269161946321
0.04556786265841064,0.10282004463379997,0.006309853577652649
0.045989920905224385,0.10340839926962872,0.006592883866605452
0.046415888336127774,0.10399675390545748,0.006823423836138194
0.04684580115873045,0.10460539663217691,0.00686551980059492
0.04727969591600391,0.10547778454047477,0.006720943670079205
0.047717609489387455,0.10592412254006897,0.006801437692696498
0.048159579101923505,0.10647190099411645,0.006795618790526049
0.04860564232142134,0.10750659362953945,0.007129082331946244
0.04905583706365046,0.10837898153783727,0.00672322286135345
0.04951020159556351,0.10937309799147901,0.006518517262494524
0.04996877453854884,0.10994116453641711,0.006326249086901031
0.050431594871713586,0.11036721444512072,0.006480908122383682
0.0508987019351968,0.11081355244471496,0.0067109673662319935
0.05137013543351344,0.11156421180766891,0.0063952733841295155
0.05184593543892913,0.11233515926151347,0.00705919968929065
0.05232614239486662,0.11302495435179549,0.00693857322370597
0.05281079711934331,0.11424223980523433,0.007736389361792304
0.05329994080844088,0.11481030635017246,0.00792676363566172
0.05379361503980703,0.11554067762223574,0.008032108450274153
0.05429186177618943,0.11631162507608035,0.008050194708425985
0.05479472336900287,0.11704199634814365,0.008029374910262534
0.055302242561929005,0.11769121525664436,0.008222977896160505
0.055814462494549605,0.11874619598295802,0.00805303476422339
0.05633142670601358,0.11941570298234938,0.007878004991901734
0.05685317913873753,0.12012578616352203,0.00809291694152976
0.05737976414214134,0.12071414079935076,0.008129313099459868
0.05791122647641758,0.12168796916210185,0.008307278892656244
0.058447611316336315,0.12249949279772773,0.00869778532710663
0.05898896425508499,0.12306755934266586,0.008713755375460909
0.0595353313081437,0.12387908297829175,0.008779116384858659
0.06008675891719687,0.12440657334144858,0.008990979543935676
0.060643293954080614,0.12491377561371475,0.00884960333499716
0.061204983724766966,0.12552241834043415,0.008686341369700533
0.061771875973384946,0.1261310610671536,0.008111318681961575
0.06234401888627864,0.12675999188476367,0.008284124359913802
0.06292146109610344,0.12742949888415497,0.008148109743911587
0.06350425168595962,0.12822073442889023,0.008232732964649053
0.0640924401935645,0.1290525461554068,0.007813446934422603
0.06468607661546327,0.13014810306350172,0.007642296407197723
0.06528521141127848,0.13093933860823698,0.007801585096161148
0.0658898955079995,0.13175086224386284,0.00765900436270939
0.06650018030431118,0.13268411442483263,0.008003445430016154
0.0671161176749628,0.13302901196997363,0.008066086141171954
0.06773775997517752,0.1339622641509434,0.007614598582107072
0.06836516004510239,0.13487522824102252,0.007870803145694919
0.06899837121430018,0.13570703996753902,0.007752334121827146
0.06963744730628223,0.13635625887603978,0.007759410164759647
0.07028244264308345,0.13730979914790017,0.007590385517307378
0.07093341204987996,0.13832420369243253,0.007611444724419617
0.07159041085964889,0.13903428687360517,0.0075573252035645464
0.07225349491787214,0.14008926759991883,0.007704282123342821
0.07292272058728312,0.1408399269628728,0.007696293808526659
0.07359814475265763,0.1420166362345303,0.007426044833707611
0.07427982482564918,0.14315276932440657,0.007603870128818534
0.07496781874966876,0.14410630959626697,0.007392125840413495
0.07566218500481055,0.145485899776831,0.007386803221944464
0.07636298261282241,0.14674376141205114,0.007267335249709973
0.07707027114212295,0.14749442077500505,0.007314975198750233
0.0777841107128649,0.14893487522824103,0.007720411671540632
0.07850456200204509,0.14972611077297626,0.007727250615857552
0.07923168624866253,0.15080137959018053,0.007821403305548088
0.07996554525892346,0.15205924122540068,0.007669178639688503
0.080706201411495,0.15295191722458917,0.007770600721425233
0.08145371766280746,0.1540068979509028,0.007625042041260849
0.0822081575524054,0.1549807263136539,0.007335235256899671
0.08296958520834907,0.15571109758571716,0.006905405731433355
0.0837380653526649,0.15654290931223375,0.007121861641289539
0.08451366330684713,0.15778048285656318,0.007228845410920301
0.08529644499741025,0.15905863258267394,0.007722514329408374
0.08608647696149245,0.16013390139987826,0.007818479110275717
0.08688382635251184,0.16129032258064516,0.007736714490336152
0.08768856094587427,0.16236559139784948,0.007657720429593031
0.08850074914473438,0.16350172448772568,0.007751154153308863
0.08932045998580969,0.16484073848650843,0.007844291222192715
0.09014776314524918,0.16610546408080612,0.008142420108685251
0.09098272894455559,0.16707242848447962,0.007713774177454656
0.09182542835656282,0.16833029011969974,0.007920761003185856
0.09267593301146883,0.16942584702779467,0.00801055657155583
0.09353431520292387,0.17046053966321767,0.007883576096369754
0.09440064789417603,0.171535808480422,0.00803438568984226
0.0952750047242729,0.1726110772976263,0.0078224265156418
0.09615746001432096,0.1737269222966119,0.007797392531624143
0.09704808877380307,0.174984783931832,0.008024133022348718
0.09794696670695395,0.17612091702170826,0.00840451153341566
0.09885417021919574,0.1771758977480219,0.008346411989652695
0.09976977642363201,0.17849462365591398,0.008039819990973916
0.1006938631476027,0.17997565429093118,0.007603419022085109
0.10162650893929952,0.18088861838101034,0.007638675025847085
0.10256779307444219,0.18224792047068367,0.007892417942647613
0.10351779556301763,0.18336376546966932,0.008128637972760063
0.10447659715608042,0.18484479610468654,0.008246858704054718
0.10544427935261684,0.18610265773990667,0.008107934994563904
0.10642092440647247,0.18721850273889226,0.008153916968192898
0.10740661533334334,0.18853722864678435,0.0077515081627244345
0.10840143591783309,0.18953134510042605,0.007853352006433705
0.10940547072057424,0.19044430919050517,0.00819099129254876
0.11041880508541602,0.1917630350983972,0.007780805407891948
0.11144152514667881,0.1932237776425238,0.00774805588096945
0.1124737178364752,0.19482653682288495,0.007398310116570576
0.1135154708920999,0.19671332927571517,0.007531349364532206
0.11456687286348714,0.1974639886386691,0.007761531719675847
0.11562801312073753,0.19878271454656116,0.007506776402907953
0.11669898186171475,0.20048691418137551,0.007693916501430801
0.11777987011971193,0.20139987827145464,0.007555509499054279
0.11887076977119033,0.2023939947250964,0.007710186368421914
0.11997177354358843,0.20419963481436398,0.007493635841205796
0.12108297502320395,0.20513288699533372,0.00765676480475506
0.12220446866314887,0.20628930817610064,0.007790791271381318
0.1233363497913776,0.2072834246297423,0.007595956841060782
0.12447871461879062,0.2089267599918848,0.007247642630041654
0.125631660247412,0.21069182389937108,0.006838186901310359
0.1267952846786434,0.21205112598904438,0.007628250230959369
0.12796968682159415,0.21343071616960846,0.007277994238093731
0.1291549665014884,0.2149117468046257,0.007660705988877736
0.1303512244681509,0.2164739298032055,0.007847642891934084
0.1315585624045704,0.2185027388922703,0.007590506021614
0.1327770829355429,0.22000405761817815,0.007599056943041387
0.13400688963639507,0.22172854534388314,0.00798654182961822
0.13524808704178753,0.22337188070602557,0.00778679846270153
0.1365007806546014,0.2251166565226212,0.007941606399040822
0.13776507695490536,0.2266585514303104,0.008310581416762419
0.13904108340900698,0.2279569892473118,0.008290415555967061
0.1403289084785873,0.22921485088253196,0.008138197044244351
0.14162866162991988,0.23136538851694058,0.00854843417016217
0.1429404533431761,0.23288699533373908,0.008627913348990416
0.14426439512181574,0.2349766686954758,0.00856105084513802
0.14560059950206486,0.23635625887603973,0.008267103152734769
0.14694918006248173,0.2380604585108541,0.008256696338967964
0.14831025143361043,0.2394806248731994,0.00814740810818211
0.14968392930772556,0.24090079123554475,0.007896560054975948
0.1510703304486654,0.24274700750659362,0.007698937700076697
0.1524695727017573,0.24396429296003247,0.00738420240924798
0.15388177500383463,0.2451815784134713,0.007834373551204895
0.155307057393346,0.24686548995739505,0.008084633807214298
0.1567455410205595,0.24856968959220938,0.0076701029047349
0.15819734815786,0.2504159058632583,0.008209953107790015
0.1596626022101425,0.2529519172245892,0.008024446492317802
0.161141427725302,0.2548995739500913,0.008709555570235523
0.16263395040481923,0.256238587948874,0.008883620409101522
0.16414029711444664,0.25767904240211,0.009062745685984187
0.16566059589499135,0.2597078514911747,0.009258944717848761
0.16719497597319902,0.26151349158044224,0.0092897895835504
0.16874356777273758,0.26262933657942783,0.009062644757796473
0.17030650292528443,0.26457699330493006,0.008996903553061134
0.17188391428171457,0.26693041184824506,0.00839558255066274
0.17347593592339308,0.2688374923919659,0.008257388688410043
0.17508270317357252,0.27054169202678024,0.007730357226804123
0.17670435260889467,0.27311827956989243,0.0077655080729036935
0.1783410220710008,0.27504564820450395,0.007664287124859845
0.17999285067824763,0.2769527287482248,0.007807591488839329
0.18165997883753268,0.2789003854737269,0.008047921942178198
0.18334254825622906,0.2807668898356665,0.0077794240006877685
0.18504070195423022,0.2825725299249341,0.007575307383218561
0.1867545842761076,0.28401298437816996,0.0073948475590983834
0.18848434090337954,0.2861026577399067,0.007296069378384318
0.1902301188668944,0.28774599310204907,0.007272996834735625
0.1919920665593285,0.28945019273686345,0.007423611786506696
0.1937703337477989,0.29206735646175697,0.007987543885376706
0.19556507158659492,0.29413674173260296,0.008452451427610702
0.19737643263002555,0.2965307364576993,0.00925635114472477
0.19920457084538692,0.29880300263745185,0.009738659325650387
0.2010496416260499,0.3010144045445324,0.010068041049681594
0.2029118018046678,0.3032663826333942,0.009963819060605957
0.20479120966650854,0.3051937512680057,0.009868464240643754
0.2066880249629082,0.30728342462974234,0.009596931799978958
0.20860240892485027,0.3092107932643538,0.009561721729777045
0.2105345242766706,0.3120308378981538,0.009869367900542094
0.21248453524988828,0.3142828159870157,0.009671105917517766
0.21445260759716675,0.31665652262122135,0.009497581310033023
0.21643890860640203,0.31872590789206734,0.009203233021548112
0.21844360711494262,0.321160478798945,0.009075126095741525
0.22046687352394098,0.32312842361533783,0.009017518183695382
0.22250887981283693,0.3255832826131061,0.009029555416897653
0.2245697995539774,0.32783526070196795,0.009344495862905778
0.22664980792736927,0.33020896733617366,0.009411186415771497
0.22874908173557018,0.3322986406979104,0.009531061133938047
0.23086779941871696,0.33481436396835057,0.009213687561695544
0.23300614106969247,0.33710691823899375,0.009363441780460552
0.23516428844943485,0.3398052343274498,0.009453007059328288
0.23734242500238661,0.34215865287076486,0.009648285507328165
0.23954073587208768,0.3442483262325015,0.009987658614649918
0.24175940791691308,0.3467031852302699,0.01000625517332463
0.243998629725955,0.34917833231892875,0.009874672337706012
0.24625859163505467,0.3511829701393626,0.009917620857399964
0.24853948574297985,0.35382430513288693,0.0095466672266295
0.25084150592775384,0.3564820450395618,0.009487777035475183
0.25316484786313553,0.3587543112193142,0.009110861363858325
0.2555097090352507,0.3615337796713329,0.008869193919391363
0.25787628875938007,0.3641509433962264,0.008447390864924237
0.26026478819690047,0.36587543112193144,0.008010984751990823
0.26267541037238357,0.36891864475552855,0.00773565038246287
0.2651083601908539,0.37173868938932847,0.007869205069107018
0.26756384445520454,0.374579022114019,0.00817534265712289
0.27004207188377727,0.37774396429296003,0.008088394779568207
0.2725432531281028,0.38074660174477587,0.008010899117734713
0.27506760079080644,0.38340434165145054,0.007833527051045078
0.2776153294436801,0.3857983363765469,0.007891345853239756
0.28018665564591955,0.3884155001014405,0.008045762219580272
0.2827817979625341,0.3912964090079124,0.00768871357953349
0.28540097698292377,0.3937512680056806,0.00764980306228346
0.28804441533962977,0.3966275293813965,0.007585199195701059
0.29071233772725785,0.39904645972813957,0.007397320979819651
0.2934049709215787,0.40204909717995535,0.007682167763959417
0.29612254379880343,0.4049300060864273,0.0075889694483734635
0.29886528735503826,0.4088253195374315,0.007903651635407695
0.30163343472591975,0.4114830594441063,0.008183589864388635
0.3044272212064303,0.41442483262325014,0.008536039949325093
0.30724688427090036,0.4179549604382228,0.008232427425704705
0.31009266359319265,0.4213227835260702,0.00871839905301797
0.312964801067075,0.4249340637046054,0.008584763680923388
0.3158635408267819,0.4287279367011565,0.007840529818066178
0.3187891292677646,0.4319537431527693,0.007759410164759659
0.32174181506763716,0.43537969986748604,0.007674056292639775
0.3247218492073129,0.43852708460133905,0.00735316969194481
0.3277294849923382,0.44211807668898356,0.007956910044160406
0.33076497807442423,0.44479610468654895,0.007864641500374506
0.3338285864731761,0.4479204706837086,0.007504948468918571
0.3369205705980267,0.45114627713532157,0.007580889788155091
0.34004119327037063,0.4548197005808411,0.007259381966089695
0.34319071974590426,0.4579546978621944,0.007560068195210673
0.34636941773717345,0.46105203611334006,0.007794946103930963
0.3495775574363275,0.46433353621424234,0.008366114893223022
0.3528154115380883,0.46764049502941774,0.008260462019126245
0.3560832552629278,0.4709068776628119,0.008772471864864007
0.3593813663804626,0.47474132684114423,0.0087115507301736
0.36271002523306484,0.47817001420166355,0.008293311212317576
0.36606951475969024,0.4808074660174477,0.0085002823600827
0.36946012051993027,0.48376952728748224,0.00824619320097402
0.37288213071828336,0.48723879082978294,0.008447796904243039
0.3763358362286533,0.49072834246297425,0.00887888286237626
0.37982153061907364,0.4949685534591194,0.00974910262914284
0.3833395101766601,0.4984475643266536,0.009118331962201184
0.38689007393279756,0.5018056400892675,0.009459173554955706
0.390473523688556,0.5055386488131466,0.009173767309971376
0.39409016404034475,0.5090890647190098,0.00979076445041398
0.39774030240580366,0.5131872590789206,0.00973511309718813
0.4014242490499322,0.5171434368025969,0.010013816573420781
0.40514231711146476,0.5206532765266789,0.010269974200741749
0.408894822629486,0.5245080137959018,0.010230711140874576
0.4126820845702952,0.5282410225197809,0.009788895814509082
0.4165044248545185,0.5320348955163319,0.010328655360686428
0.4203621683844714,0.5357476161493204,0.01068551061269141
0.4242556430717777,0.5410225197808887,0.011411958451617321
0.42818517986524113,0.5443497666869548,0.011615490657637654
0.4321511127789762,0.5492391965916007,0.011451864057975233
0.4361537789208006,0.5542869137005605,0.011350298489886956
0.44019351852088745,0.5580645161290322,0.010885652634673944
0.4442706749606883,0.5626699127612091,0.010614720192202958
0.4483855948021186,0.5670115642118077,0.010528457153750299
0.45253862781701665,0.5710083181172652,0.010310507238963953
0.4567301270168747,0.5752891052951918,0.009978679624455592
0.46096044868284336,0.5795090282004463,0.009569252048038357
0.46522995239601894,0.5840738486508419,0.009450103786702318
0.4695390010680058,0.5885169405558937,0.009331443636307618
0.4738879609717651,0.5929334680349918,0.008887657812445821
0.4782772017727485,0.5975741190411418,0.008361532226630145
0.4827070965603183,0.6018665043619396,0.009099384050062808
0.4871780218794631,0.6066261095493558,0.00868323797108606
0.4916903577628026,0.6109555690809494,0.008959590917801404
0.4962444877628913,0.6156826942584702,0.0094421636201202
0.5008407989848213,0.6210387502536012,0.010560834233466222
0.5054796821191241,0.6258016642269779,0.010566695915767506
0.5101615314749833,0.6299452221545951,0.010211896342866922
0.5148867450137492,0.6347915756983724,0.010829733600381352
0.5196557243827657,0.6396429296003247,0.010925387586418525
0.5244688749495119,0.6444736677749268,0.010006833711134916
0.5293266058360562,0.6496662779502115,0.010153972011366919
0.5342293299538352,0.6541982701295375,0.010804811430180911
0.53917746403875,0.6589817699430716,0.010921739755678124
0.5441714286865893,0.6637857577601949,0.011661603742442503
0.5492116483887789,0.6688832797653308,0.011735832954574537
0.5542985515684669,0.6733642767756118,0.011259597957706976
0.5594325706169377,0.6786320260150851,0.01023112423923264
0.5646141419303667,0.6834442323219629,0.0098853403309847
0.5698437059469142,0.6882315105546492,0.00932843516973663
0.5751217071841613,0.6926283093581738,0.009573273252723054
0.5804485942768978,0.6989377164812078,0.008971116861064693
0.5858248200152536,0.703827597099716,0.008730055241007699
0.5912508413831875,0.7091225884168468,0.007503476918784909
0.5967271195973316,0.715664010529095,0.007051685438488236
0.6022541201461928,0.7210350705681436,0.0070707925234475295
0.6078323128297229,0.7268921419120361,0.007614932350570696
0.6134621717992506,0.7318981703807952,0.007705673002788712
0.6191441755977841,0.7375930077550298,0.007488986002379606
0.6248788072006894,0.7441684823483153,0.006776759865685097
0.6306665540567405,0.7500912964090081,0.006435444400283755
0.6365079081295572,0.7567396015082404,0.007435166466172929
0.642403365939419,0.7633083532205004,0.007375666761848231
0.6483534286054721,0.7693392990382708,0.007233730668574881
0.6543586018883236,0.7749644958409414,0.007011582997051858
0.6604193962330305,0.7808277541083385,0.007210474905836836
0.6665363268124913,0.7876648407384866,0.0071800608155982975
0.6727099135712337,0.79373097991479,0.00671794893063227
0.6789406812696106,0.8000202880908907,0.007528828857953689
0.6852291595284065,0.806837086630148,0.008407231897927973
0.6915758828738525,0.8125786163522013,0.008589317360383113
0.697981390783066,0.8195039617603921,0.008305105752036203
0.7044462277299037,0.8256238587948873,0.008936616816394469
0.7109709432312431,0.8322580645161292,0.007453584315040236
0.7175560918936928,0.8378778656928383,0.007467469081255966
0.7242022334607315,0.8435585311422195,0.006398133236650507
0.730909932860291,0.8492391965916009,0.00601876230475919
0.737679760252773,0.8546358287685129,0.00610162436267906
0.7445122910795136,0.8602759180361128,0.0063317409372345606
0.751408106111697,0.8658551430310408,0.006477943614434525
0.7583677914997191,0.8705619801176709,0.006645360652756205
0.7653919388230148,0.8765266788395213,0.005856823544243557
0.77248114514034,0.8821464800162305,0.005821774823877139
0.7796360130405229,0.8875025360113613,0.005917456452273409
0.7868571506936851,0.892574558734023,0.005268180000103445
0.794145171902934,0.8974639886386692,0.005487544186262254
0.8015006961565405,0.9019679448163929,0.005608392295039151
0.8089243486805938,0.9067356461756949,0.005405125474745839
0.8164167604921464,0.9115439237167783,0.005658886460126331
0.823978568452852,0.916271048894299,0.005739972258448938
0.8316104153230962,0.921038750253601,0.005645778740004422
0.8393129498166364,0.9254615540677623,0.005475028674401479
0.8470868266557402,0.9309393386082367,0.004914205779105
0.8549327066268376,0.9364576993304929,0.005084001094215541
0.8628512566366896,0.941164536417123,0.004655958471105296
0.8708431497690724,0.9465003043213635,0.005269742382580914
0.8789090653419954,0.9511868533171028,0.0049420464243786185
0.8870496889654403,0.9563400284033271,0.004965680346160471
0.8952657125996392,0.9607019679448164,0.004451118574061004
0.9035578346138929,0.9645567052140395,0.004021445582222346
0.9119267598459299,0.9690606613917631,0.0034220182173732784
0.9203731996618221,0.9733617366605802,0.0026522362905028974
0.9288978720164498,0.9770947453844592,0.002668396033701836
0.9375015015145289,0.9810914992899169,0.002452911388176875
0.9461848194722002,0.9846216271048893,0.0025605539062580457
0.9549485639791966,0.9876851288293771,0.002434664831412571
0.9637934799615786,0.9918644755528504,0.002013989743738125
0.9727203192450538,0.9946642320957597,0.0015123362231137744
0.9817298406188841,0.9969770744572937,0.0010923378104142581
0.9908228099003797,0.9987827145465612,0.0006486551056079866
1.0,1.0,0.0


==> data_2/pubmed/gcn/roc_g-base-Gibbs-offline_mean.csv <==
fpr,tpr_mean,tpr_std
0.0001,0.0,0.0
0.00010092621909870473,0.004179346723473322,0.0033174458033149966
0.00010186101701559753,0.004179346723473322,0.0033174458033149966
0.00010280447320933097,0.004179346723473322,0.0033174458033149966
0.00010375666787451859,0.004179346723473322,0.0033174458033149966
0.00010471768194855202,0.004179346723473322,0.0033174458033149966
0.0001056875971184804,0.004179346723473322,0.0033174458033149966
0.00010666649582795387,0.004179346723473322,0.0033174458033149966
0.00010765446128423159,0.004179346723473322,0.0033174458033149966
0.00010865157746525384,0.004179346723473322,0.0033174458033149966
0.00010965792912678099,0.004179346723473322,0.0033174458033149966
0.00011067360180959734,0.004179346723473322,0.0033174458033149966
0.00011169868184678226,0.004179346723473322,0.0033174458033149966
0.00011273325637104872,0.004179346723473322,0.0033174458033149966
0.00011377741332214914,0.004179346723473322,0.0033174458033149966
0.00011483124145435111,0.004179346723473322,0.0033174458033149966
0.00011589483034398106,0.004179346723473322,0.0033174458033149966
0.00011696827039703847,0.004179346723473322,0.0033174458033149966
0.00011805165285688056,0.004179346723473322,0.0033174458033149966
0.0001191450698119776,0.004179346723473322,0.0033174458033149966
0.00012024861420374123,0.004179346723473322,0.0033174458033149966
0.00012136237983442405,0.004179346723473322,0.0033174458033149966
0.00012248646137509307,0.004179346723473322,0.0033174458033149966
0.00012362095437367691,0.004179346723473322,0.0033174458033149966
0.00012476595526308696,0.004179346723473322,0.0033174458033149966
0.0001259215613694151,0.004179346723473322,0.0033174458033149966
0.0001270878709202058,0.004179346723473322,0.0033174458033149966
0.000128264983052806,0.004179346723473322,0.0033174458033149966
0.0001294529978227916,0.004179346723473322,0.0033174458033149966
0.00013065201621247213,0.004179346723473322,0.0033174458033149966
0.00013186214013947485,0.004179346723473322,0.0033174458033149966
0.00013308347246540747,0.004179346723473322,0.0033174458033149966
0.00013431611700460153,0.004179346723473322,0.0033174458033149966
0.0001355601785329369,0.004179346723473322,0.0033174458033149966
0.0001368157627967472,0.004179346723473322,0.0033174458033149966
0.00013808297652180923,0.004179346723473322,0.0033174458033149966
0.0001393619274224142,0.004179346723473322,0.0033174458033149966
0.00014065272421052364,0.004179346723473322,0.0033174458033149966
0.00014195547660501016,0.004179346723473322,0.0033174458033149966
0.0001432702953409831,0.004179346723473322,0.0033174458033149966
0.00014459729217920195,0.004179346723473322,0.0033174458033149966
0.00014593657991557562,0.004179346723473322,0.0033174458033149966
0.00014728827239075018,0.004179346723473322,0.0033174458033149966
0.0001486524844997857,0.004179346723473322,0.0033174458033149966
0.00015002933220192182,0.004179346723473322,0.0033174458033149966
0.0001514189325304352,0.004179346723473322,0.0033174458033149966
0.00015282140360258693,0.004179346723473322,0.0033174458033149966
0.0001542368646296629,0.004179346723473322,0.0033174458033149966
0.00015566543592710622,0.004179346723473322,0.0033174458033149966
0.00015710723892474503,0.004179346723473322,0.0033174458033149966
0.00015856239617711372,0.004179346723473322,0.0033174458033149966
0.00016003103137387001,0.004179346723473322,0.0033174458033149966
0.00016151326935030913,0.004179346723473322,0.0033174458033149966
0.0001630092360979741,0.004179346723473322,0.0033174458033149966
0.00016451905877536624,0.004179346723473322,0.0033174458033149966
0.00016604286571875296,0.004179346723473322,0.0033174458033149966
0.0001675807864530767,0.004179346723473322,0.0033174458033149966
0.00016913295170296487,0.004179346723473322,0.0033174458033149966
0.0001706994934038408,0.004179346723473322,0.0033174458033149966
0.0001722805447131394,0.004179346723473322,0.0033174458033149966
0.00017387624002162505,0.004179346723473322,0.0033174458033149966
0.00017548671496481503,0.004179346723473322,0.0033174458033149966
0.00017711210643450888,0.004179346723473322,0.0033174458033149966
0.00017875255259042355,0.004179346723473322,0.0033174458033149966
0.00018040819287193827,0.004179346723473322,0.0033174458033149966
0.00018207916800994624,0.004179346723473322,0.0033174458033149966
0.00018376562003881704,0.004179346723473322,0.0033174458033149966
0.00018546769230846994,0.004179346723473322,0.0033174458033149966
0.00018718552949655793,0.004179346723473322,0.0033174458033149966
0.00018891927762076664,0.004179346723473322,0.0033174458033149966
0.0001906690840512252,0.004179346723473322,0.0033174458033149966
0.00019243509752303302,0.004179346723473322,0.0033174458033149966
0.00019421746814890265,0.004179346723473322,0.0033174458033149966
0.00019601634743191858,0.004179346723473322,0.0033174458033149966
0.00019783188827841644,0.004179346723473322,0.0033174458033149966
0.00019966424501097934,0.004179346723473322,0.0033174458033149966
0.00020151357338155586,0.004179346723473322,0.0033174458033149966
0.0002033800305846982,0.005883546358287685,0.002832270452609985
0.00020526377527092522,0.005883546358287685,0.002832270452609985
0.0002071649675602069,0.005883546358287685,0.002832270452609985
0.000209083769055575,0.005883546358287685,0.002832270452609985
0.00021102034285685965,0.005883546358287685,0.002832270452609985
0.0002129748535745521,0.005883546358287685,0.002832270452609985
0.00021494746734379805,0.005883546358287685,0.002832270452609985
0.00021693835183851843,0.005883546358287685,0.002832270452609985
0.00021894767628566206,0.005883546358287685,0.002832270452609985
0.00022097561147959031,0.005883546358287685,0.002832270452609985
0.00022302232979659386,0.005883546358287685,0.002832270452609985
0.00022508800520954617,0.005883546358287685,0.002832270452609985
0.0002271728133026905,0.005883546358287685,0.002832270452609985
0.00022927693128656486,0.005883546358287685,0.002832270452609985
0.0002314005380130654,0.005883546358287685,0.002832270452609985
0.00023354381399064793,0.005883546358287685,0.002832270452609985
0.00023570694139967278,0.005883546358287685,0.002832270452609985
0.00023789010410788934,0.005883546358287685,0.002832270452609985
0.00024009348768606518,0.005883546358287685,0.002832270452609985
0.00024231727942376007,0.005883546358287685,0.002832270452609985
0.00024456166834524467,0.005883546358287685,0.002832270452609985
0.00024682684522556923,0.005883546358287685,0.002832270452609985
0.00024911300260677886,0.005883546358287685,0.002832270452609985
0.0002514203348142797,0.005883546358287685,0.002832270452609985
0.00025374903797335715,0.005883546358287685,0.002832270452609985
0.00025609931002584595,0.005883546358287685,0.002832270452609985
0.00025847135074695635,0.005883546358287685,0.002832270452609985
0.0002608653617622548,0.005883546358287685,0.002832270452609985
0.000263281546564802,0.005883546358287685,0.002832270452609985
0.00026572011053245065,0.005883546358287685,0.002832270452609985
0.00026818126094530154,0.005883546358287685,0.002832270452609985
0.0002706652070033241,0.005883546358287685,0.002832270452609985
0.0002731721598441376,0.005883546358287685,0.002832270452609985
0.0002757023325609583,0.005883546358287685,0.002832270452609985
0.0002782559402207126,0.005883546358287685,0.002832270452609985
0.00028083319988231727,0.005883546358287685,0.002832270452609985
0.0002834343306151309,0.005883546358287685,0.002832270452609985
0.0002860595535175742,0.005883546358287685,0.002832270452609985
0.00028870909173592344,0.005883546358287685,0.002832270452609985
0.00029138317048327885,0.005883546358287685,0.002832270452609985
0.00029408201705870637,0.005883546358287685,0.002832270452609985
0.00029680586086656025,0.005883546358287685,0.002832270452609985
0.00029955493343598134,0.005883546358287685,0.002832270452609985
0.0003023294684405776,0.005883546358287685,0.002832270452609985
0.00030512970171828706,0.005883546358287685,0.002832270452609985
0.00030795587129142264,0.005883546358287685,0.002832270452609985
0.00031080821738690636,0.005883546358287685,0.002832270452609985
0.00031368698245668765,0.005883546358287685,0.002832270452609985
0.00031659241119835204,0.005883546358287685,0.002832270452609985
0.00031952475057592136,0.005883546358287685,0.002832270452609985
0.0003224842498408442,0.005883546358287685,0.002832270452609985
0.0003254711605531848,0.005883546358287685,0.002832270452609985
0.00032848573660300434,0.005883546358287685,0.002832270452609985
0.0003315282342319423,0.005883546358287685,0.002832270452609985
0.00033459891205499747,0.005883546358287685,0.002832270452609985
0.0003376980310825091,0.005883546358287685,0.002832270452609985
0.0003408258547423452,0.005883546358287685,0.002832270452609985
0.00034398264890229247,0.005883546358287685,0.002832270452609985
0.00034716868189265597,0.005883546358287685,0.002832270452609985
0.00035038422452906756,0.005883546358287685,0.002832270452609985
0.00035362955013550426,0.005883546358287685,0.002832270452609985
0.000356904934567523,0.005883546358287685,0.002832270452609985
0.000360210656235707,0.005883546358287685,0.002832270452609985
0.00036354699612933176,0.005883546358287685,0.002832270452609985
0.00036691423784024937,0.005883546358287685,0.002832270452609985
0.0003703126675869927,0.005883546358287685,0.002832270452609985
0.0003737425742391064,0.005883546358287685,0.002832270452609985
0.00037720424934169976,0.005883546358287685,0.002832270452609985
0.0003806979871402284,0.005883546358287685,0.002832270452609985
0.0003842240846055061,0.005883546358287685,0.002832270452609985
0.00038778284145894574,0.005883546358287685,0.002832270452609985
0.0003913745601980384,0.005883546358287685,0.002832270452609985
0.0003949995461220643,0.005883546358287685,0.002832270452609985
0.00039865810735804387,0.005883546358287685,0.002832270452609985
0.0004023505548869293,0.005883546358287685,0.002832270452609985
0.00040607720257003656,0.007506593629539461,0.002989387449151328
0.0004098383671757261,0.007506593629539461,0.002989387449151328
0.0004136343684063274,0.007506593629539461,0.002989387449151328
0.0004174655289253135,0.007506593629539461,0.002989387449151328
0.0004213321743847289,0.007506593629539461,0.002989387449151328
0.0004252346334528682,0.007506593629539461,0.002989387449151328
0.00042917323784221574,0.007506593629539461,0.002989387449151328
0.0004331483223376398,0.007506593629539461,0.002989387449151328
0.0004371602248248502,0.007506593629539461,0.002989387449151328
0.000441209286319119,0.007506593629539461,0.002989387449151328
0.0004452958509942655,0.007506593629539461,0.002989387449151328
0.00044942026621191424,0.007506593629539461,0.002989387449151328
0.0004535828825510186,0.007506593629539461,0.002989387449151328
0.00045778405383766163,0.007506593629539461,0.002989387449151328
0.0004620241371751313,0.007506593629539461,0.002989387449151328
0.0004663034929742731,0.007506593629539461,0.002989387449151328
0.00047062248498412813,0.007506593629539461,0.002989387449151328
0.00047498148032285,0.007506593629539461,0.002989387449151328
0.0004793808495089107,0.007506593629539461,0.002989387449151328
0.00048382096649259574,0.007506593629539461,0.002989387449151328
0.000488302208687788,0.007506593629539461,0.002989387449151328
0.0004928249570040513,0.007506593629539461,0.002989387449151328
0.0004973895958790063,0.007506593629539461,0.002989387449151328
0.000501996513311008,0.007506593629539461,0.002989387449151328
0.0005066461008921268,0.007506593629539461,0.002989387449151328
0.0005113387538414326,0.007506593629539461,0.002989387449151328
0.0005160748710385908,0.007506593629539461,0.002989387449151328
0.000520854855057766,0.007506593629539461,0.002989387449151328
0.0005256791122018419,0.007506593629539461,0.002989387449151328
0.0005305480525369575,0.007506593629539461,0.002989387449151328
0.0005354620899273607,0.007506593629539461,0.002989387449151328
0.0005404216420705915,0.007506593629539461,0.002989387449151328
0.0005454271305329836,0.007506593629539461,0.002989387449151328
0.0005504789807854967,0.007506593629539461,0.002989387449151328
0.0005555776222398878,0.007506593629539461,0.002989387449151328
0.0005607234882852032,0.007506593629539461,0.002989387449151328
0.0005659170163246243,0.007506593629539461,0.002989387449151328
0.0005711586478126435,0.007506593629539461,0.002989387449151328
0.0005764488282925873,0.007506593629539461,0.002989387449151328
0.0005817880074344935,0.007506593629539461,0.002989387449151328
0.0005871766390733255,0.007506593629539461,0.002989387449151328
0.0005926151812475553,0.007506593629539461,0.002989387449151328
0.0005981040962380944,0.007506593629539461,0.002989387449151328
0.0006036438506075864,0.007506593629539461,0.002989387449151328
0.0006092349152400712,0.00888618381010347,0.0024788766961803712
0.0006148777653810023,0.00888618381010347,0.0024788766961803712
0.0006205728806776501,0.00888618381010347,0.0024788766961803712
0.0006263207452198692,0.00888618381010347,0.0024788766961803712
0.0006321218475812448,0.00888618381010347,0.0024788766961803712
0.0006379766808606282,0.00888618381010347,0.0024788766961803712
0.000643885742724042,0.00888618381010347,0.0024788766961803712
0.0006498495354469888,0.00888618381010347,0.0024788766961803712
0.0006558685659571436,0.00888618381010347,0.0024788766961803712
0.0006619433458774394,0.00888618381010347,0.0024788766961803712
0.0006680743915695614,0.00888618381010347,0.0024788766961803712
0.0006742622241778342,0.00888618381010347,0.0024788766961803712
0.0006805073696735206,0.00888618381010347,0.0024788766961803712
0.0006868103588995307,0.00888618381010347,0.0024788766961803712
0.0006931717276155408,0.00888618381010347,0.0024788766961803712
0.0006995920165435374,0.00888618381010347,0.0024788766961803712
0.0007060717714137773,0.00888618381010347,0.0024788766961803712
0.0007126115430111746,0.00888618381010347,0.0024788766961803712
0.0007192118872221193,0.00888618381010347,0.0024788766961803712
0.0007258733650817253,0.00888618381010347,0.0024788766961803712
0.000732596542821523,0.00888618381010347,0.0024788766961803712
0.0007393819919175866,0.00888618381010347,0.0024788766961803712
0.0007462302891391107,0.00888618381010347,0.0024788766961803712
0.0007531420165974376,0.00888618381010347,0.0024788766961803712
0.0007601177617955331,0.00888618381010347,0.0024788766961803712
0.0007671581176779302,0.00888618381010347,0.0024788766961803712
0.000774263682681127,0.00888618381010347,0.0024788766961803712
0.0007814350607844542,0.00888618381010347,0.0024788766961803712
0.0007886728615614156,0.00888618381010347,0.0024788766961803712
0.0007959777002314986,0.00888618381010347,0.0024788766961803712
0.0008033501977124734,0.00888618381010347,0.0024788766961803712
0.0008107909806731687,0.00888618381010347,0.0024788766961803712
0.000818300681586739,0.01040779062690201,0.0031734995830031906
0.0008258799387844272,0.01040779062690201,0.0031734995830031906
0.0008335293965098195,0.01040779062690201,0.0031734995830031906
0.0008412497049736118,0.01040779062690201,0.0031734995830031906
0.0008490415204088747,0.01040779062690201,0.0031734995830031906
0.0008569055051268347,0.01040779062690201,0.0031734995830031906
0.0008648423275731727,0.01040779062690201,0.0031734995830031906
0.000872852662384838,0.01040779062690201,0.0031734995830031906
0.0008809371904473991,0.01040779062690201,0.0031734995830031906
0.0008890965989529158,0.01040779062690201,0.0031734995830031906
0.000897331581458352,0.01040779062690201,0.0031734995830031906
0.0009056428379445294,0.01040779062690201,0.0031734995830031906
0.0009140310748756232,0.01040779062690201,0.0031734995830031906
0.0009224970052592174,0.01040779062690201,0.0031734995830031906
0.0009310413487069075,0.01040779062690201,0.0031734995830031906
0.000939664831495469,0.01040779062690201,0.0031734995830031906
0.0009483681866285928,0.01040779062690201,0.0031734995830031906
0.0009571521538991865,0.01040779062690201,0.0031734995830031906
0.0009660174799522646,0.01040779062690201,0.0031734995830031906
0.0009749649183484086,0.01040779062690201,0.0031734995830031906
0.0009839952296278227,0.01040779062690201,0.0031734995830031906
0.00099310918137498,0.01040779062690201,0.0031734995830031906
0.0010023075482838654,0.01040779062690201,0.0031734995830031906
0.0010115911122238297,0.01040779062690201,0.0031734995830031906
0.0010209606623060466,0.012111990261716372,0.003057531895799757
0.0010304169949505876,0.012111990261716372,0.003057531895799757
0.0010399609139541202,0.012111990261716372,0.003057531895799757
0.0010495932305582276,0.012111990261716372,0.003057531895799757
0.00105931476351837,0.012111990261716372,0.003057531895799757
0.001069126339173476,0.012111990261716372,0.003057531895799757
0.0010790287915161836,0.012111990261716372,0.003057531895799757
0.0010890229622637305,0.012111990261716372,0.003057531895799757
0.0010991097009294972,0.012111990261716372,0.003057531895799757
0.0011092898648952228,0.012111990261716372,0.003057531895799757
0.0011195643194838783,0.012111990261716372,0.003057531895799757
0.0011299339380332217,0.012111990261716372,0.003057531895799757
0.0011403996019700331,0.012111990261716372,0.003057531895799757
0.0011509622008850323,0.012111990261716372,0.003057531895799757
0.0011616226326085018,0.012111990261716372,0.003057531895799757
0.0011723818032865986,0.012111990261716372,0.003057531895799757
0.001183240627458378,0.012111990261716372,0.003057531895799757
0.0011942000281335325,0.012111990261716372,0.003057531895799757
0.0012052609368708425,0.012111990261716372,0.003057531895799757
0.001216424293857368,0.012111990261716372,0.003057531895799757
0.001227691047988359,0.012680056806654497,0.003246446747196444
0.0012390621569479156,0.012680056806654497,0.003246446747196444
0.0012505385872903913,0.012680056806654497,0.003246446747196444
0.0012621213145225473,0.012680056806654497,0.003246446747196444
0.0012738113231864786,0.012680056806654497,0.003246446747196444
0.0012856096069432965,0.012680056806654497,0.003246446747196444
0.0012975171686575868,0.012680056806654497,0.003246446747196444
0.0013095350204826678,0.012680056806654497,0.003246446747196444
0.001321664183946605,0.012680056806654497,0.003246446747196444
0.0013339056900390587,0.012680056806654497,0.003246446747196444
0.001346260579298911,0.012680056806654497,0.003246446747196444
0.0013587299019027091,0.012680056806654497,0.003246446747196444
0.0013713147177539457,0.012680056806654497,0.003246446747196444
0.0013840160965731315,0.012680056806654497,0.003246446747196444
0.0013968351179887398,0.012680056806654497,0.003246446747196444
0.0014097728716289677,0.012680056806654497,0.003246446747196444
0.001422830457214352,0.013735037532968147,0.0032992675025301584
0.0014360089846512606,0.013735037532968147,0.0032992675025301584
0.0014493095741262166,0.013735037532968147,0.0032992675025301584
0.00146273335620113,0.013735037532968147,0.0032992675025301584
0.001476281471909391,0.013735037532968147,0.0032992675025301584
0.0014899550728528536,0.013735037532968147,0.0032992675025301584
0.0015037553212997384,0.013735037532968147,0.0032992675025301584
0.0015176833902834053,0.013735037532968147,0.0032992675025301584
0.0015317404637020797,0.013735037532968147,0.0032992675025301584
0.0015459277364194785,0.013735037532968147,0.0032992675025301584
0.001560246414366368,0.013735037532968147,0.0032992675025301584
0.0015746977146430868,0.013735037532968147,0.0032992675025301584
0.001589282865622978,0.013735037532968147,0.0032992675025301584
0.00160400310705682,0.013735037532968147,0.0032992675025301584
0.0016188596901781992,0.013735037532968147,0.0032992675025301584
0.0016338538778098604,0.014587137350375326,0.003511982545208105
0.001648986944471065,0.014587137350375326,0.003511982545208105
0.0016642601764859037,0.014587137350375326,0.003511982545208105
0.0016796748720926532,0.014587137350375326,0.003511982545208105
0.0016952323415541214,0.014587137350375326,0.003511982545208105
0.0017109339072690134,0.014587137350375326,0.003511982545208105
0.001726780903884356,0.014587137350375326,0.003511982545208105
0.0017427746784089192,0.014587137350375326,0.003511982545208105
0.0017589165903277326,0.014587137350375326,0.003511982545208105
0.001775208011717636,0.014587137350375326,0.003511982545208105
0.0017916503273638995,0.014587137350375326,0.003511982545208105
0.0018082449348779518,0.014587137350375326,0.003511982545208105
0.0018249932448161524,0.014587137350375326,0.003511982545208105
0.0018418966807997109,0.015175491986204095,0.003784452593221956
0.0018589566796356884,0.015175491986204095,0.003784452593221956
0.0018761746914391195,0.015175491986204095,0.003784452593221956
0.0018935521797562953,0.015175491986204095,0.003784452593221956
0.001911090621689138,0.015175491986204095,0.003784452593221956
0.0019287915080207778,0.015175491986204095,0.003784452593221956
0.0019466563433422632,0.015175491986204095,0.003784452593221956
0.0019646866461804444,0.015175491986204095,0.003784452593221956
0.0019828839491270716,0.015175491986204095,0.003784452593221956
0.002001249798969037,0.015175491986204095,0.003784452593221956
0.0020197857568198785,0.015175491986204095,0.003784452593221956
0.002038493398252464,0.01594643944004869,0.0037460702217856187
0.0020573743134329114,0.01594643944004869,0.0037460702217856187
0.0020764301072557748,0.01594643944004869,0.0037460702217856187
0.002095662399480433,0.01594643944004869,0.0037460702217856187
0.0021150728248687948,0.01594643944004869,0.0037460702217856187
0.0021346630333242455,0.01594643944004869,0.0037460702217856187
0.002154434690031882,0.01594643944004869,0.0037460702217856187
0.00217438947560008,0.01594643944004869,0.0037460702217856187
0.0021945290862033138,0.01594643944004869,0.0037460702217856187
0.0022148552337263594,0.01594643944004869,0.0037460702217856187
0.0022353696459097966,0.017447758165956583,0.0037348214706117737
0.002256074066496859,0.017447758165956583,0.0037348214706117737
0.00227697025538168,0.017447758165956583,0.0037348214706117737
0.002298059988758851,0.017447758165956583,0.0037348214706117737
0.0023193450592744274,0.017447758165956583,0.0037348214706117737
0.0023408272761782944,0.017447758165956583,0.0037348214706117737
0.002362508465477945,0.017447758165956583,0.0037348214706117737
0.0023843904700937206,0.017447758165956583,0.0037348214706117737
0.002406475150015424,0.017447758165956583,0.0037348214706117737
0.0024287643824604504,0.017447758165956583,0.0037348214706117737
0.0024512600620333396,0.01791438425644147,0.0037189299772207108
0.0024739641008868114,0.01791438425644147,0.0037189299772207108
0.0024968784288843266,0.01791438425644147,0.0037189299772207108
0.002520004993764092,0.01791438425644147,0.0037189299772207108
0.002543345761304648,0.01791438425644147,0.0037189299772207108
0.002566902715491952,0.01791438425644147,0.0037189299772207108
0.002590677858688006,0.01791438425644147,0.0037189299772207108
0.002614673211801092,0.01791438425644147,0.0037189299772207108
0.00263889081445751,0.018665043619395413,0.004125799429950536
0.002663332725174981,0.018665043619395413,0.004125799429950536
0.0026880010215376074,0.018665043619395413,0.004125799429950536
0.0027128978003724646,0.018665043619395413,0.004125799429950536
0.0027380251779278576,0.018665043619395413,0.004125799429950536
0.00276338529005317,0.018665043619395413,0.004125799429950536
0.0027889802923804397,0.018665043619395413,0.004125799429950536
0.002814812360507581,0.018665043619395413,0.004125799429950536
0.0028408836901833013,0.018989653073645772,0.004037505664330445
0.00286719649749377,0.018989653073645772,0.004037505664330445
0.0028937530190509503,0.018989653073645772,0.004037505664330445
0.002920555512182745,0.018989653073645772,0.004037505664330445
0.0029476062551248585,0.018989653073645772,0.004037505664330445
0.0029749075472144406,0.018989653073645772,0.004037505664330445
0.003002461709085549,0.018989653073645772,0.004037505664330445
0.003030271082866396,0.018989653073645772,0.004037505664330445
0.003058338032378432,0.020024345709068782,0.004221190720486842
0.0030866649433372744,0.020024345709068782,0.004221190720486842
0.003115254223555488,0.020024345709068782,0.004221190720486842
0.0031441083031472647,0.020024345709068782,0.004221190720486842
0.0031732296347349765,0.020024345709068782,0.004221190720486842
0.00320262069365765,0.020024345709068782,0.004221190720486842
0.003232283978181381,0.020024345709068782,0.004221190720486842
0.00326222200971167,0.020714140799350782,0.004566147749795068
0.003292437333007769,0.020714140799350782,0.004566147749795068
0.0033229325163989716,0.020714140799350782,0.004566147749795068
0.0033537101520029287,0.020714140799350782,0.004566147749795068
0.0033847728559459832,0.020714140799350782,0.004566147749795068
0.0034161232685855285,0.020714140799350782,0.004566147749795068
0.0034477640547344642,0.020714140799350782,0.004566147749795068
0.0034796979038876916,0.02158652870764861,0.004522621536846598
0.003511927530450728,0.02158652870764861,0.004522621536846598
0.0035444556739704356,0.02158652870764861,0.004522621536846598
0.0035772850993678732,0.02158652870764861,0.004522621536846598
0.0036104185971733375,0.02158652870764861,0.004522621536846598
0.0036438589837635444,0.02158652870764861,0.004522621536846598
0.0036776091016010306,0.022134307161696086,0.0044648654927716075
0.003711671819475767,0.022134307161696086,0.0044648654927716075
0.003746050032748993,0.022134307161696086,0.0044648654927716075
0.0037807466635993493,0.022134307161696086,0.0044648654927716075
0.0038157646612712484,0.022134307161696086,0.0044648654927716075
0.003851107002325569,0.022134307161696086,0.0044648654927716075
0.0038867766908926675,0.023067559342665852,0.004500167067395449
0.0039227767589277195,0.023067559342665852,0.004500167067395449
0.0039591102664684585,0.023067559342665852,0.004500167067395449
0.003995780301895269,0.023067559342665852,0.004500167067395449
0.004032789982193705,0.023067559342665852,0.004500167067395449
0.004070142453219439,0.023635625887603977,0.004933757074990469
0.004107840889965647,0.023635625887603977,0.004933757074990469
0.004145888496832911,0.023635625887603977,0.004933757074990469
0.004184288507901585,0.023635625887603977,0.004933757074990469
0.0042230441872066725,0.023635625887603977,0.004933757074990469
0.0042621588290153245,0.024061675796307566,0.004976168704972496
0.004301635758106795,0.024061675796307566,0.004976168704972496
0.004341478330055093,0.024061675796307566,0.004976168704972496
0.004381689931514195,0.024061675796307566,0.004976168704972496
0.004422273980505897,0.024061675796307566,0.004976168704972496
0.004463233926710397,0.024061675796307566,0.004976168704972496
0.004504573251759458,0.0245485899776831,0.00499341717507939
0.0045462954695324,0.0245485899776831,0.00499341717507939
0.0045884041264547615,0.0245485899776831,0.00499341717507939
0.004630902801799737,0.0245485899776831,0.00499341717507939
0.004673795107992464,0.02507608034083993,0.004992684411530786
0.004717084690917017,0.02507608034083993,0.004992684411530786
0.004760775230226368,0.02507608034083993,0.004992684411530786
0.004804870439655134,0.02507608034083993,0.004992684411530786
0.004849374067335233,0.02507608034083993,0.004992684411530786
0.004894289896114532,0.025542706431324814,0.005034872171434431
0.004939621743878321,0.025542706431324814,0.005034872171434431
0.004985373463873894,0.025542706431324814,0.005034872171434431
0.005031548945038057,0.025542706431324814,0.005034872171434431
0.0050781521123276704,0.026009332521809696,0.004996896334500609
0.005125186927053333,0.026009332521809696,0.004996896334500609
0.0051726573872160194,0.026009332521809696,0.004996896334500609
0.005220567527846975,0.026009332521809696,0.004996896334500609
0.005268921421350677,0.026009332521809696,0.004996896334500609
0.0053177231778509665,0.02678027997565429,0.005447225418435726
0.0053669769455404765,0.02678027997565429,0.005447225418435726
0.005416686911033152,0.02678027997565429,0.005447225418435726
0.00546685729972018,0.02678027997565429,0.005447225418435726
0.005517492376129128,0.027388922702373707,0.005333534632617936
0.005568596444286409,0.027388922702373707,0.005333534632617936
0.005620173848083188,0.027388922702373707,0.005333534632617936
0.005672228971644543,0.027388922702373707,0.005333534632617936
0.005724766239702178,0.027997565429093124,0.0052042018009254044
0.005777790117970507,0.027997565429093124,0.0052042018009254044
0.005831305113526219,0.027997565429093124,0.0052042018009254044
0.00588531577519145,0.028768512882937712,0.005089395642927544
0.0059398266939203566,0.028768512882937712,0.005089395642927544
0.005994842503189409,0.028768512882937712,0.005089395642927544
0.006050367879391224,0.028768512882937712,0.005089395642927544
0.0061064075422320365,0.02951917224589166,0.005845137907564325
0.006162966255132942,0.02951917224589166,0.005845137907564325
0.006220048825634711,0.02951917224589166,0.005845137907564325
0.0062776601058065,0.02951917224589166,0.005845137907564325
0.006335804992658254,0.029924934063704604,0.006001107697364345
0.006394488428556937,0.029924934063704604,0.006001107697364345
0.006453715401646702,0.029924934063704604,0.006001107697364345
0.0065134909462728026,0.0306553053357679,0.00624841727214109
0.006573820143409586,0.0306553053357679,0.00624841727214109
0.006634708121092351,0.0306553053357679,0.00624841727214109
0.006696160054853215,0.03148711706228444,0.005995427410179913
0.00675818116816111,0.03148711706228444,0.005995427410179913
0.006820776732865685,0.03148711706228444,0.005995427410179913
0.0068839520696454964,0.03148711706228444,0.005995427410179913
0.00694771254846024,0.03217691215256645,0.005690478985035637
0.007012063589007177,0.03217691215256645,0.005690478985035637
0.0070770106611818895,0.03217691215256645,0.005690478985035637
0.007142559285543126,0.0328869953337391,0.005761762250611648
0.007208715033782135,0.0328869953337391,0.005761762250611648
0.007275483529196233,0.0328869953337391,0.005761762250611648
0.007342870447166758,0.034327449786975044,0.005559249526006629
0.00741088151564157,0.034327449786975044,0.005559249526006629
0.007479522515621821,0.034327449786975044,0.005559249526006629
0.007548799281653432,0.034895516331913165,0.005751871556087081
0.007618717702322999,0.034895516331913165,0.005751871556087081
0.007689283720758305,0.034895516331913165,0.005751871556087081
0.007760503335133571,0.03530127814972611,0.005699152276506491
0.007832382599179196,0.03530127814972611,0.005699152276506491
0.00790492762269642,0.03530127814972611,0.005699152276506491
0.007978144572076629,0.03586934469466423,0.00556747011063791
0.00805203967082547,0.03586934469466423,0.00556747011063791
0.008126619200091946,0.03664029214850883,0.005747258031119493
0.008201889499202203,0.03664029214850883,0.005747258031119493
0.008277856966198472,0.03664029214850883,0.005747258031119493
0.008354528058382871,0.03712720632988436,0.005504021085920282
0.008431909292866252,0.03712720632988436,0.005504021085920282
0.008510007247122246,0.03712720632988436,0.005504021085920282
0.00858882855954625,0.037817001420166356,0.005325124683958318
0.008668379930019773,0.037817001420166356,0.005325124683958318
0.008748668120479914,0.03862852505579224,0.005192941090075065
0.008829699955494083,0.03862852505579224,0.005192941090075065
0.008911482322840203,0.03862852505579224,0.005192941090075065
0.008994022174092044,0.0393791844187462,0.005076484140496863
0.009077326525210224,0.0393791844187462,0.005076484140496863
0.00916140245713852,0.03978494623655914,0.005336492123650826
0.009246257116405733,0.03978494623655914,0.005336492123650826
0.009331897715733239,0.03978494623655914,0.005336492123650826
0.009418331534647951,0.040312436599715964,0.005330146504727661
0.009505565920101192,0.040312436599715964,0.005330146504727661
0.009593608287093146,0.04142828159870156,0.005347920918756822
0.009682466119303124,0.04142828159870156,0.005347920918756822
0.009772146969725724,0.04205721241631162,0.0057804644315154795
0.009862658461312821,0.04205721241631162,0.0057804644315154795
0.009954008287621519,0.04242239805234328,0.005758586369622043
0.010046204213468132,0.04242239805234328,0.005758586369622043
0.010139254075588154,0.04242239805234328,0.005758586369622043
0.01023316578330245,0.04313248123351593,0.005944406784145546
0.010327947319189514,0.04313248123351593,0.005944406784145546
0.010423606739764012,0.043396226415094344,0.005916065128045224
0.01052015217616159,0.043396226415094344,0.005916065128045224
0.010617591834830001,0.043903428687360524,0.005817649123675101
0.010715933998226712,0.043903428687360524,0.005817649123675101
0.010815187025522881,0.044714952322986404,0.0054817071700220925
0.01091535935331391,0.044714952322986404,0.0054817071700220925
0.01101645949633657,0.04530330695881517,0.005191928189876975
0.01111849604819271,0.04530330695881517,0.005191928189876975
0.011221477682079803,0.04664232095759789,0.005179051539017013
0.011325413151528114,0.04664232095759789,0.005179051539017013
0.011430311291144786,0.04739298032055183,0.0049890189794152785
0.011536181017364784,0.04739298032055183,0.0049890189794152785
0.011643031329208768,0.04798133495638061,0.005176224979543795
0.011750871309048075,0.04798133495638061,0.005176224979543795
0.011859710123376693,0.04873199431933455,0.0056344265177982
0.011969557023590429,0.04873199431933455,0.0056344265177982
0.01208042134677329,0.04895516331913167,0.005555340486927437
0.012192312516491107,0.0498275512274295,0.005197342709039956
0.012305240043592616,0.0498275512274295,0.005197342709039956
0.012419213527017834,0.050111584499898554,0.005342958602854855
0.012534242654613994,0.050111584499898554,0.005342958602854855
0.012650337203959038,0.05063907486305539,0.005534845038182894
0.012767507043192657,0.05063907486305539,0.005534845038182894
0.01288576213185518,0.05122742949888416,0.005712978138683087
0.013005112521734086,0.05167376749847839,0.0058668491193206145
0.013125568357718428,0.05167376749847839,0.0058668491193206145
0.013247139878661175,0.05220125786163522,0.006237135357719201
0.013369837418249465,0.05220125786163522,0.006237135357719201
0.013493671405883065,0.05264759586122945,0.006173901588584174
0.013618652367560814,0.05378372895110569,0.006252075853427556
0.013744790926775366,0.05378372895110569,0.006252075853427556
0.01387209780541621,0.05404747413268411,0.006333293688630481
0.014000583824680975,0.05465611685940354,0.006145650864728809
0.014130259905995337,0.05465611685940354,0.006145650864728809
0.014261137071941283,0.055001014404544524,0.005995160418689491
0.014393226447194065,0.055001014404544524,0.005995160418689491
0.014526539259467812,0.055366200040576186,0.005988290834572392
0.014661086840469845,0.05579224994927978,0.005968056123056796
0.014796880626863964,0.05579224994927978,0.005968056123056796
0.014933932161242518,0.056360316494217896,0.005726211573588746
0.015072253093107555,0.05702982349360926,0.005783153829163262
0.015211855179861048,0.05702982349360926,0.005783153829163262
0.015352750287804227,0.05731385676607831,0.005669584751521601
0.015494950393146316,0.05786163522012579,0.005611653178095658
0.015638467583022463,0.05838912558328261,0.005240806542107911
0.01578331405652118,0.05838912558328261,0.005240806542107911
0.01592950212572123,0.05869344694664232,0.005507385288059475
0.016077044216738237,0.05911949685534592,0.0055784667016159795
0.016225952870780873,0.05911949685534592,0.0055784667016159795
0.016376240745216875,0.05976871576384661,0.005654197064760393
0.016527920614648955,0.0602759180361128,0.005601579084310577
0.016681005372000592,0.06066139176303509,0.00561426052086759
0.016835508029612024,0.06066139176303509,0.00561426052086759
0.01699144172034626,0.06104686548995738,0.005717939266916416
0.01714881969870539,0.06141205112598904,0.0055553404869274365
0.01730765534195726,0.061675796307567456,0.0054965377091272345
0.017467962151272456,0.06224386285250557,0.005662764402305039
0.017629753752872058,0.06224386285250557,0.005662764402305039
0.017793043899185772,0.06305538648813147,0.0055543113351827844
0.01795784647002095,0.06354230066950699,0.0053879642178982865
0.018124175473742378,0.06411036721444513,0.00532924550073593
0.01829204504846294,0.06455670521403936,0.005315324940170521
0.018461469463245474,0.06455670521403936,0.005315324940170521
0.018632463119315597,0.06502333130452423,0.005194746204944041
0.018805040551285814,0.06522621221343072,0.00499547749629374
0.018979216428391014,0.06575370257658755,0.005242246222276663
0.01915500555573528,0.06636234530330695,0.005091776415698834
0.019332422875550453,0.06670724284844795,0.005017902918626593
0.019511483468466165,0.0673767498478393,0.004616946262326503
0.019692202554791715,0.06766078312030838,0.0046117924233622055
0.01987459549580984,0.06766078312030838,0.0046117924233622055
0.02005867779508234,0.06812740921079327,0.00458449008185958
0.020244465099768037,0.06865489957395009,0.004502351528331112
0.020431973201952704,0.06899979711909109,0.004561137051518818
0.020621218039991424,0.06962872793670116,0.004650847863737058
0.02081221569986339,0.07072428484479612,0.0049123441259037075
0.021004982416539152,0.07125177520795292,0.005023368450056819
0.02119953457536071,0.07184012984378171,0.004709139338495054
0.021395888713434216,0.07208358693446947,0.00461258569648482
0.021594061521035653,0.07250963684317306,0.004785008350602866
0.02179406984302956,0.07289511057009536,0.004924292981918126
0.021995930680300747,0.07334144856968959,0.004865618300873478
0.022199661191199548,0.07366605802393995,0.004791932732954346
0.022405278693000182,0.07401095556908095,0.004790357718791621
0.022612800663372772,0.07480219111381618,0.004602659955609887
0.022822244741868985,0.07496449584094136,0.004735095344947671
0.023033628731421313,0.07539054574964496,0.004593857786510592
0.02324697059985648,0.07577601947656727,0.00466797576650716
0.023462288481422625,0.07610062893081762,0.004564144130597789
0.02367960067833076,0.07640495029417732,0.004414129956952765
0.023898925662310503,0.0768715763846622,0.004468960855133917
0.02412028207618007,0.07719618583891255,0.004448240717522748
0.024343688735431104,0.07741935483870967,0.004544814129809953
0.024569164629827903,0.07812943801988233,0.004552103895600398
0.024796728925021577,0.0783323189287888,0.004638687605151072
0.025026400964179192,0.07875836883749239,0.004586484812877635
0.025258200269627846,0.0790221140190708,0.004527725364514911
0.025492146544514233,0.079529316291337,0.004887890985214758
0.025728259674479323,0.07983363765469668,0.005011016988070176
0.025966559729348696,0.08015824710894706,0.005045760552306733
0.026207066964838526,0.08119293974437006,0.005473023536566636
0.0264498018242772,0.08174071819841752,0.005301238422291227
0.02669478494034321,0.08224792047068372,0.005133595292193506
0.026942037136818822,0.08263339419760601,0.005173396875739563
0.02719157943036019,0.08342462974234124,0.005527899814461808
0.027443433032283655,0.08366808683302901,0.005496704117074746
0.02769761935036891,0.08411442483262327,0.0054675056158289305
0.027954159990678566,0.08466220328667072,0.005274946982011698
0.028213076759394707,0.08529113410428078,0.005505018100888323
0.02847439166467248,0.0859403530127815,0.005359368009520202
0.028738126918510663,0.08624467437614122,0.0054265744696325845
0.029004304938639917,0.08656928383039156,0.005685534114994001
0.02927294835042816,0.08766484073848652,0.005521815577824227
0.0295440799888038,0.0881314668289714,0.0055016940150222305
0.029817722900196734,0.08859809291945628,0.005562744758848154
0.030093900344497212,0.0891255832826131,0.005662966305702706
0.030372635797033115,0.08928193795584452,0.0057630334163871685
0.030653952950565267,0.08975451410022318,0.0057884893717241774
0.030937875717301368,0.0900791235544735,0.005619146027684041
0.03122442823092858,0.0905457496449584,0.005793109533637537
0.03151363484866479,0.09117468046256846,0.005746462221421398
0.0318055201533292,0.09164130655305336,0.006067650605336696
0.032100108955431715,0.09247311827956989,0.006118503127394358
0.03239742629528195,0.09277743964292959,0.0059673280800215545
0.03269749744511768,0.09342665855143031,0.006035304485057301
0.03300034791125285,0.09346723473321158,0.006066142945921605
0.03330600343624589,0.09403530127814974,0.005878686091495641
0.03361449000108765,0.09433962264150943,0.005890149885146866
0.03392583382740992,0.0950497058226821,0.006103872566278823
0.034240061379714255,0.0952728748224792,0.006182747387153216
0.034557199367621395,0.09614526273077703,0.005993634524871601
0.03487727474814178,0.09646987218502738,0.005942906336802683
0.03520031472796679,0.09703793872996551,0.0059558208673491314
0.0355263467657814,0.09778859809291945,0.0055006963975553535
0.03585539857459817,0.09815378372895109,0.0053462102956382575
0.0361874981241128,0.09908703590992086,0.005749644799324563
0.03652267364308175,0.09953337390951511,0.005700917440351707
0.03686095362172158,0.09973625481842159,0.00576870339465116
0.03720236681413066,0.10054777845404747,0.005879425110985446
0.03754694224073337,0.10117670927165753,0.005883196553218362
0.037894709190746674,0.10168391154392373,0.006089281958672332
0.03824569722466999,0.10241428281598701,0.005700596542125098
0.038599936176797675,0.10296206127003449,0.005529926405761207
0.03895745615775501,0.10369243254209778,0.005439201474952969
0.0393182875570577,0.10385473726922294,0.0054459239066924
0.03968246104569482,0.10466626090484885,0.005306412130078261
0.04005000757873611,0.10521403935889632,0.005271607954786122
0.04042095839796306,0.10588354635828771,0.005179934522543568
0.04079534503452449,0.10641266495587687,0.004935507709882184
0.04117319931161679,0.10679651044836683,0.004994516118827812
0.04155455334718875,0.10785149117468044,0.005336277867791016
0.04193943955667186,0.1086427267194157,0.005332891482751342
0.04232789065573549,0.10923108135524447,0.005199981892020711
0.042719939663067766,0.11002231689997974,0.005442227596829218
0.04311561990318229,0.11059038344491783,0.005454315295059996
0.0435149650092505,0.11115844998985594,0.005580311019346287
0.04391800892596086,0.11164536417123147,0.005434659132760038
0.044324785912403956,0.11225400689795091,0.005565210660363638
0.04473533054498463,0.11324812335159265,0.0056010483669271275
0.04514967772036102,0.1137959018056401,0.00598294237153548
0.04556786265841064,0.11446540880503145,0.005889994593094871
0.045989920905224385,0.11533779671332926,0.0058716802395861805
0.046415888336127774,0.11608845607628324,0.005821264181498791
0.04684580115873045,0.11685940353012783,0.005941944312298314
0.04727969591600391,0.11799553662000406,0.005963609843584636
0.047717609489387455,0.11860417934672347,0.005820792779542517
0.048159579101923505,0.1190505173463177,0.0057802666323020545
0.04860564232142134,0.1198620409819436,0.005619797107696385
0.04905583706365046,0.12051125989044431,0.0059327009398691555
0.04951020159556351,0.1216676810712112,0.006599817104964962
0.04996877453854884,0.12280381416108746,0.006366316860663734
0.050431594871713586,0.12347332116047882,0.005947483440210005
0.0508987019351968,0.12385879488740112,0.005869343097299255
0.05137013543351344,0.12503550415905867,0.006147771382474125
0.05184593543892913,0.1256644349766687,0.006186444804859301
0.05232614239486662,0.1263136538851694,0.0060155320397702475
0.05281079711934331,0.1270034489754514,0.006064597206044594
0.05329994080844088,0.12773382024751473,0.006121791118760002
0.05379361503980703,0.12891052951917223,0.005945945311174993
0.05429186177618943,0.1293974437005478,0.006074995086860015
0.05479472336900287,0.13033069588151755,0.006202687258966244
0.055302242561929005,0.13079732197200244,0.0063194499331429965
0.055814462494549605,0.13160884560762837,0.006513323335864137
0.05633142670601358,0.13219720024345707,0.006356359571001296
0.05685317913873753,0.13333333333333336,0.006443966666399955
0.05737976414214134,0.13373909515114626,0.00627423766550584
0.05791122647641758,0.13491580442280382,0.006319413747872412
0.058447611316336315,0.135767904240211,0.0062340182475529695
0.05898896425508499,0.13635625887603978,0.006273253548541816
0.0595353313081437,0.1371880706025563,0.005940250770763569
0.06008675891719687,0.13818218705619803,0.0061703448945833045
0.060643293954080614,0.13887198214648003,0.006328995607747238
0.061204983724766966,0.1398052343274498,0.0063737835887666145
0.061771875973384946,0.14059646987218505,0.0065496990669118875
0.06234401888627864,0.1414485696895922,0.006786864236418512
0.06292146109610344,0.14232095759789004,0.006975255594198217
0.06350425168595962,0.14353824305132884,0.007311379348493488
0.0640924401935645,0.14455264759586123,0.007166065918439521
0.06468607661546327,0.1455264759586123,0.007299986024779324
0.06528521141127848,0.14627713532156622,0.007321849295964558
0.0658898955079995,0.14723067559342667,0.007218082164691162
0.06650018030431118,0.14826536822884967,0.007438228874558097
0.0671161176749628,0.1490160275918036,0.007364977527825506
0.06773775997517752,0.14998985595455466,0.007255998827100394
0.06836516004510239,0.1509433962264151,0.0070481449384805035
0.06899837121430018,0.15205924122540068,0.00666134232957045
0.06963744730628223,0.1529316291336985,0.006946050296400872
0.07028244264308345,0.1537025765875431,0.006767564353732713
0.07093341204987996,0.15496043822276323,0.006858588431033144
0.07159041085964889,0.15569080949482655,0.00712892195161071
0.07225349491787214,0.15660377358490568,0.006879660742420316
0.07292272058728312,0.15757760194765674,0.006834708235486204
0.07359814475265763,0.15824710894704805,0.006770131843271702
0.07427982482564918,0.1592412254006898,0.006409559886500672
0.07496781874966876,0.16017447758165956,0.0065218840842850845
0.07566218500481055,0.16118888212619192,0.006670261630123751
0.07636298261282241,0.16271048894299045,0.006930362223280944
0.07707027114212295,0.16388719821464798,0.0072596221085974
0.0777841107128649,0.16502333130452423,0.007110293284026788
0.07850456200204509,0.1661594643944005,0.007328716945502981
0.07923168624866253,0.16729559748427675,0.007377975314379952
0.07996554525892346,0.16839115439237168,0.00782078931523489
0.080706201411495,0.16902008520998177,0.007517521747965554
0.08145371766280746,0.17005477784540474,0.00749275084600042
0.0822081575524054,0.17143436802596876,0.007765625859719303
0.08296958520834907,0.17194157029823492,0.007626721262136109
0.0837380653526649,0.17303712720632988,0.007539997702305281
0.08451366330684713,0.17453844593223775,0.007090229003875746
0.08529644499741025,0.1757151552038953,0.007368826516647583
0.08608647696149245,0.176364374112396,0.007390888364223924
0.08688382635251184,0.17748021911138162,0.007275983117406496
0.08768856094587427,0.17885980929194562,0.007243476701150196
0.08850074914473438,0.17973219720024344,0.006898912199621034
0.08932045998580969,0.18074660174477583,0.0068128592034756895
0.09014776314524918,0.1820247514708866,0.00701288740481657
0.09098272894455559,0.1829377155609657,0.00729747961324982
0.09182542835656282,0.18449989855954554,0.007339442572080127
0.09267593301146883,0.18561574355853114,0.007101443648425948
0.09353431520292387,0.18703590992087643,0.00745888993637095
0.09440064789417603,0.1883546358287685,0.007611685064327924
0.0952750047242729,0.1892878880097383,0.007702352620493051
0.09615746001432096,0.1906674781903023,0.0075668505042472845
0.09704808877380307,0.1917427470075066,0.007170021687170432
0.09794696670695395,0.19287888009738283,0.007527006279406437
0.09885417021919574,0.19458307973219718,0.007570264595968687
0.09976977642363201,0.19596266991276118,0.008015122650243702
0.1006938631476027,0.19734226009332526,0.007550059765584775
0.10162650893929952,0.19847839318320146,0.007356154513463383
0.10256779307444219,0.19991884763643739,0.007495436026145131
0.10351779556301763,0.20115642118076688,0.007129595524775817
0.10447659715608042,0.20235341854331504,0.007183881555256511
0.10544427935261684,0.20379387299655102,0.006943053846559867
0.10642092440647247,0.20555893690403731,0.00729669618308461
0.10740661533334334,0.20661391763035097,0.007407052045157738
0.10840143591783309,0.20841955771961856,0.007840092328375459
0.10940547072057424,0.2096774193548387,0.007884417223081015
0.11041880508541602,0.21119902617163727,0.008090967069148598
0.11144152514667881,0.2125583282613106,0.007989175535738635
0.1124737178364752,0.21381618989653073,0.007641817645313959
0.1135154708920999,0.21507405153175085,0.007980240312281069
0.11456687286348714,0.21596672753093932,0.007751626162270244
0.11562801312073753,0.21740718198417527,0.007645856258067496
0.11669898186171475,0.2189490768918645,0.007441302497582708
0.11777987011971193,0.21978088861838102,0.00758450861061012
0.11887076977119033,0.22081558125380402,0.007816811829498772
0.11997177354358843,0.22249949279772774,0.008487144274634165
0.12108297502320395,0.2240210996145263,0.008093679807198882
0.12220446866314887,0.22590789206735645,0.008282716464705563
0.1233363497913776,0.22740921079326432,0.008348274807932975
0.12447871461879062,0.2293162913369852,0.008658919797565674
0.125631660247412,0.23112193142625279,0.008185824962989443
0.1267952846786434,0.2323392168796916,0.007769040900561495
0.12796968682159415,0.23361736660580235,0.00797037704504601
0.1291549665014884,0.23560559951308582,0.008060981597200725
0.1303512244681509,0.23712720632988432,0.007795486075068346
0.1315585624045704,0.23877054169202677,0.007673471057388065
0.1327770829355429,0.24031243659971596,0.00802242297053794
0.13400688963639507,0.24211807668898352,0.007805101594272088
0.13524808704178753,0.2438019882329073,0.007562164950910893
0.1365007806546014,0.2450598498681274,0.007476650098150672
0.13776507695490536,0.24680462568472303,0.007368081707988562
0.13904108340900698,0.2484479610468655,0.007336326274003988
0.1403289084785873,0.25007100831811724,0.007629688980544205
0.14162866162991988,0.25193751268005676,0.007027870692866407
0.1429404533431761,0.25388516940555894,0.007271204476429521
0.14426439512181574,0.255954554676405,0.00782324498736155
0.14560059950206486,0.2579224994927978,0.007577872782643772
0.14694918006248173,0.2594238182187055,0.007821403305548088
0.14831025143361043,0.2614932034895517,0.007769423527117444
0.14968392930772556,0.2634205721241631,0.008215605284740692
0.1510703304486654,0.26524650030432134,0.007702471373087014
0.1524695727017573,0.2669709880300264,0.0076286399190983074
0.15388177500383463,0.2685331710286062,0.007817981888305962
0.155307057393346,0.2701359302089673,0.00798184480687763
0.1567455410205595,0.2721444512071414,0.007673918046155135
0.15819734815786,0.27419354838709675,0.008312479773995797
0.1596626022101425,0.2757557313856766,0.007717064006389444
0.161141427725302,0.2776831000202881,0.008073453673576156
0.16263395040481923,0.279529316291337,0.008231510740825303
0.16414029711444664,0.28127409210793264,0.00830749910177482
0.16566059589499135,0.2831000202880909,0.007805687523271273
0.16719497597319902,0.2848245080137959,0.007526641710736437
0.16874356777273758,0.2861026577399067,0.007409891722844426
0.17030650292528443,0.2886995333739095,0.007453707031016361
0.17188391428171457,0.2900182592818016,0.007313880996690723
0.17347593592339308,0.29158044228038144,0.007141484841923461
0.17508270317357252,0.2933860823696491,0.0072682162303648445
0.17670435260889467,0.2954757557313857,0.007376115461234827
0.1783410220710008,0.2977277338202475,0.007175632582433612
0.17999285067824763,0.2997971190910935,0.006595658036520935
0.18165997883753268,0.3010955569080949,0.006787302232308892
0.18334254825622906,0.30334753499695677,0.007001138985896512
0.18504070195423022,0.3053357679042402,0.007167820762689451
0.1867545842761076,0.30724284844796107,0.007092260555819986
0.18848434090337954,0.3093325218096977,0.007256629092969158
0.1902301188668944,0.3109555690809495,0.007097965137694797
0.1919920665593285,0.31318725907892064,0.006835377347174567
0.1937703337477989,0.31580442280381416,0.007129563451306194
0.19556507158659492,0.3178129438019882,0.007473468622878318
0.19737643263002555,0.31984175289105293,0.0075731638540565685
0.19920457084538692,0.3220937309799147,0.007652433134207424
0.2010496416260499,0.32450801379590183,0.008074133414567359
0.2029118018046678,0.32671941570298235,0.008055391250092938
0.20479120966650854,0.32878880097382834,0.008118166329348983
0.2066880249629082,0.3306958815175492,0.008747699485775416
0.20860240892485027,0.33278555487928585,0.008761308167122409
0.2105345242766706,0.33526070196794483,0.009491054283397086
0.21248453524988828,0.3372489348752282,0.009307028867414632
0.21445260759716675,0.34015013187259074,0.009155502895170925
0.21643890860640203,0.342787583688375,0.009417016062476049
0.21844360711494262,0.3451004260499087,0.009784199292030473
0.22046687352394098,0.34684520186650436,0.010209298477172786
0.22250887981283693,0.3492594846824914,0.009666754314589817
0.2245697995539774,0.35141002231689994,0.009624650741274693
0.22664980792736927,0.35420977885980925,0.009802621975788506
0.22874908173557018,0.35684723067559343,0.009605148750316626
0.23086779941871696,0.3592615134915805,0.00935396139523878
0.23300614106969247,0.361817812943802,0.009967215092312458
0.23516428844943485,0.3648813146682897,0.010447983801026224
0.23734242500238661,0.3672753093933861,0.010777137935158613
0.23954073587208768,0.3696287279367012,0.010759895047036576
0.24175940791691308,0.3724893487522824,0.010305072103226044
0.243998629725955,0.3753905457496449,0.009962097656609728
0.24625859163505467,0.37770338811117876,0.00993037056462557
0.24853948574297985,0.38064516129032255,0.009328012255527806
0.25084150592775384,0.3831405964698722,0.008847122384107774
0.25316484786313553,0.3861198931855832,0.008639914584253089
0.2555097090352507,0.38910529519172243,0.008224646249102557
0.25787628875938007,0.3921079326435382,0.007484353448837963
0.26026478819690047,0.39555690809494826,0.00750022424413304
0.26267541037238357,0.398275512274295,0.00777236617858081
0.2651083601908539,0.40097382836275114,0.008205579049760242
0.26756384445520454,0.4033475349969568,0.007812276196407139
0.27004207188377727,0.4061675796307568,0.007613967915080842
0.2725432531281028,0.40850071008318123,0.007639303653164112
0.27506760079080644,0.41089470480827756,0.007216181101808648
0.2776153294436801,0.4140190708054373,0.007029334734329414
0.28018665564591955,0.41631162507608027,0.007255336989012699
0.2827817979625341,0.41894907689186445,0.007727842447560319
0.28540097698292377,0.42164739298032056,0.0077124697127359315
0.28804441533962977,0.42448772570501114,0.007828416917651269
0.29071233772725785,0.4272063298843579,0.007670848198653001
0.2934049709215787,0.43051328869953337,0.007717182532603471
0.29612254379880343,0.4335970785149118,0.00736966433641371
0.29886528735503826,0.43662000405761814,0.007905387379250627
0.30163343472591975,0.4397037938729965,0.007701194686737249
0.3044272212064303,0.4427470075065936,0.00755732520356455
0.30724688427090036,0.4457902211401906,0.007255998827100389
0.31009266359319265,0.4488131466828972,0.007041523242209596
0.312964801067075,0.45191722458916617,0.008103534088688066
0.3158635408267819,0.4553053357679042,0.007986169605456223
0.3187891292677646,0.4589571921282207,0.00781365179554052
0.32174181506763716,0.46141205112598904,0.008401572550390687
0.3247218492073129,0.4643538243051329,0.008078408806334729
0.3277294849923382,0.4673564617569488,0.0075984550804450626
0.33076497807442423,0.4702170825725299,0.007852915231073308
0.3338285864731761,0.4735443294785961,0.007872923728167466
0.3369205705980267,0.4769730168391155,0.008142242209125525
0.34004119327037063,0.4800770947453844,0.0076085901076471
0.34319071974590426,0.4827956989247312,0.007886041213875329
0.34636941773717345,0.486143233921688,0.0075092129560581965
0.3495775574363275,0.489634160693927,0.007795984945200563
0.3528154115380883,0.49326435382430517,0.007813212800853455
0.3560832552629278,0.4972002434570907,0.008042805869906067
0.3593813663804626,0.5006695069993914,0.008020455960215882
0.36271002523306484,0.5040373300872388,0.008094470851212003
0.36606951475969024,0.5078181505021406,0.008370127868862404
0.36946012051993027,0.5116264746204654,0.008037749988573258
0.37288213071828336,0.5150943396226415,0.008395255700487388
0.3763358362286533,0.5191113816189896,0.008383589711813256
0.37982153061907364,0.5236559139784946,0.007847905136126673
0.3833395101766601,0.5271251775207954,0.007859173358400853
0.38689007393279756,0.5310002028809089,0.007789763905899461
0.390473523688556,0.5347462771000384,0.00767955021209564
0.39409016404034475,0.5386893893284641,0.007466458480185967
0.39774030240580366,0.5425644146885777,0.007587522977536218
0.4014242490499322,0.5463988638669102,0.00686658554412829
0.40514231711146476,0.5501724487725704,0.0072665485695839
0.408894822629486,0.5538851694055589,0.007736389361792322
0.4126820845702952,0.5578616352201258,0.007483742361485252
0.4165044248545185,0.5615946439440049,0.0065206217298330975
0.4203621683844714,0.5652255047264569,0.00620862427768373
0.4242556430717777,0.5693649827551226,0.006866851954167162
0.42818517986524113,0.5731385676607831,0.007229446413683802
0.4321511127789762,0.5775425610648727,0.006774112978762028
0.4361537789208006,0.5810103469263541,0.0063026013701466405
0.44019351852088745,0.5850273889227025,0.005955168126259229
0.4442706749606883,0.5894704808277542,0.005365380741427383
0.4483855948021186,0.5942381821870562,0.005672608906610078
0.45253862781701665,0.5987827145465612,0.005101422871948721
0.4567301270168747,0.603494071740032,0.005663708856247363
0.46096044868284336,0.6074863055386488,0.005514853945258334
0.46522995239601894,0.6118888212619192,0.005690318243852756
0.4695390010680058,0.6163927774396429,0.0062398844559155625
0.4738879609717651,0.6203895313451004,0.0067426835804292986
0.4782772017727485,0.6255629945222155,0.006783763764973944
0.4827070965603183,0.6296409007912355,0.006933166268420742
0.4871780218794631,0.6342057212416312,0.006984265122223003
0.4916903577628026,0.6382024751470887,0.007117911233732819
0.4962444877628913,0.6425644146885777,0.006538377434776222
0.5008407989848213,0.6477175897748022,0.006967350392736215
0.5054796821191241,0.651815784134713,0.006413376130695511
0.5101615314749833,0.6568066544938121,0.006265046562181001
0.5148867450137492,0.6615743558531142,0.0071502209587624216
0.5196557243827657,0.6666869547575572,0.00693065917587928
0.5244688749495119,0.6715358084804219,0.006453328160186554
0.5293266058360562,0.6765875431121933,0.006477696510865404
0.5342293299538352,0.6811523635625887,0.006819401144038511
0.53917746403875,0.6860012172854534,0.006035152928016319
0.5441714286865893,0.691032663826334,0.005435837141503974
0.5492116483887789,0.6956583485494016,0.005798159852798525
0.5542985515684669,0.7004869141813754,0.005454818367860816
0.5594325706169377,0.705173463177115,0.005568291501608982
0.5646141419303667,0.7099614526273078,0.006099337839503894
0.5698437059469142,0.7145668492594848,0.0065037669243686634
0.5751217071841613,0.7200040576181782,0.0065855266645636155
0.5804485942768978,0.7256847230675594,0.006034698234055906
0.5858248200152536,0.730817610062893,0.0062815226198504985
0.5912508413831875,0.7360113613308987,0.00684457099980518
0.5967271195973316,0.7404341651450599,0.007313224396872238
0.6022541201461928,0.7447555285047678,0.007600410959624798
0.6078323128297229,0.7501927368634611,0.00706891098146977
0.6134621717992506,0.7554879285859201,0.007192534384412466
0.6191441755977841,0.7615946439440048,0.007334611745690418
0.6248788072006894,0.7680259687563401,0.008076370491236006
0.6306665540567405,0.7727733820247515,0.008080220210316544
0.6365079081295572,0.7778251166565225,0.008275645764225284
0.642403365939419,0.7829580036518562,0.008381270935623871
0.6483534286054721,0.7883546358287685,0.00815728158202529
0.6543586018883236,0.7937715560965714,0.009243520795130062
0.6604193962330305,0.7988841550010143,0.009138428177967757
0.6665363268124913,0.8038953134510043,0.008513588188814748
0.6727099135712337,0.8090890647190099,0.008809175350204243
0.6789406812696106,0.8137959018056401,0.008468128054263165
0.6852291595284065,0.8186041793467235,0.008820822882585141
0.6915758828738525,0.8238587948874011,0.008864448662526184
0.697981390783066,0.8292554270643133,0.0092226922945225
0.7044462277299037,0.834327449786975,0.009480423205781283
0.7109709432312431,0.8395820653276527,0.008591579987235554
0.7175560918936928,0.8452221545952527,0.007860715294082022
0.7242022334607315,0.8505984986812741,0.007253571792214689
0.730909932860291,0.8566646378575775,0.007254233791349598
0.737679760252773,0.8618989653073645,0.0067186296704482415
0.7445122910795136,0.8669101237573542,0.00573435231641308
0.751408106111697,0.8723676202069385,0.006260117205891398
0.7583677914997191,0.8772164739298034,0.007137641407576972
0.7653919388230148,0.8816189896530737,0.0068722112608319095
0.77248114514034,0.8869547575573138,0.006829185562595183
0.7796360130405229,0.8911746804625684,0.006816047087065436
0.7868571506936851,0.896023534185433,0.006858888491047344
0.794145171902934,0.901379590180564,0.006115250761730275
0.8015006961565405,0.9072225603570704,0.0065963513967016016
0.8089243486805938,0.9118888212619192,0.006663950744497967
0.8164167604921464,0.916737674984784,0.006761479568520206
0.823978568452852,0.9210793264353825,0.006195161961506069
0.8316104153230962,0.92633394197606,0.006324803070564934
0.8393129498166364,0.9312233718807061,0.006487256077663059
0.8470868266557402,0.9368431730574154,0.006612278614198205
0.8549327066268376,0.94169202678028,0.006150857846630112
0.8628512566366896,0.9461756948671131,0.005650839333131123
0.8708431497690724,0.9501927368634611,0.005592427372840112
0.8789090653419954,0.9547575573138568,0.00530602427698196
0.8870496889654403,0.9593629539460338,0.004731037022340824
0.8952657125996392,0.9628930817610062,0.004178066210889358
0.9035578346138929,0.9664029214850883,0.0044646094078913175
0.9119267598459299,0.969750456482045,0.004431966360333716
0.9203731996618221,0.9738080746601746,0.003648661466972722
0.9288978720164498,0.9773584905660376,0.003541484352266856
0.9375015015145289,0.9807263136538852,0.003016799624426256
0.9461848194722002,0.9846824913775614,0.002350949252149683
0.9549485639791966,0.9882937715560967,0.0014187164728786449
0.9637934799615786,0.9916818827348346,0.000961159829820233
0.9727203192450538,0.9942787583688375,0.0009602077148467452
0.9817298406188841,0.9963481436396837,0.0006271467164060194
0.9908228099003797,0.9982755122742949,0.0003855330442615483
1.0,1.0,0.0


==> data_2/pubmed/gcn/roc_g-base-Gibbs_mean.csv <==
fpr,tpr_mean,tpr_std
0.0001,0.0,0.0
0.00010092621909870473,0.0028403327246906062,0.0017583012105227564
0.00010186101701559753,0.0028403327246906062,0.0017583012105227564
0.00010280447320933097,0.0028403327246906062,0.0017583012105227564
0.00010375666787451859,0.0028403327246906062,0.0017583012105227564
0.00010471768194855202,0.0028403327246906062,0.0017583012105227564
0.0001056875971184804,0.0028403327246906062,0.0017583012105227564
0.00010666649582795387,0.0028403327246906062,0.0017583012105227564
0.00010765446128423159,0.0028403327246906062,0.0017583012105227564
0.00010865157746525384,0.0028403327246906062,0.0017583012105227564
0.00010965792912678099,0.0028403327246906062,0.0017583012105227564
0.00011067360180959734,0.0028403327246906062,0.0017583012105227564
0.00011169868184678226,0.0028403327246906062,0.0017583012105227564
0.00011273325637104872,0.0028403327246906062,0.0017583012105227564
0.00011377741332214914,0.0028403327246906062,0.0017583012105227564
0.00011483124145435111,0.0028403327246906062,0.0017583012105227564
0.00011589483034398106,0.0028403327246906062,0.0017583012105227564
0.00011696827039703847,0.0028403327246906062,0.0017583012105227564
0.00011805165285688056,0.0028403327246906062,0.0017583012105227564
0.0001191450698119776,0.0028403327246906062,0.0017583012105227564
0.00012024861420374123,0.0028403327246906062,0.0017583012105227564
0.00012136237983442405,0.0028403327246906062,0.0017583012105227564
0.00012248646137509307,0.0028403327246906062,0.0017583012105227564
0.00012362095437367691,0.0028403327246906062,0.0017583012105227564
0.00012476595526308696,0.0028403327246906062,0.0017583012105227564
0.0001259215613694151,0.0028403327246906062,0.0017583012105227564
0.0001270878709202058,0.0028403327246906062,0.0017583012105227564
0.000128264983052806,0.0028403327246906062,0.0017583012105227564
0.0001294529978227916,0.0028403327246906062,0.0017583012105227564
0.00013065201621247213,0.0028403327246906062,0.0017583012105227564
0.00013186214013947485,0.0028403327246906062,0.0017583012105227564
0.00013308347246540747,0.0028403327246906062,0.0017583012105227564
0.00013431611700460153,0.0028403327246906062,0.0017583012105227564
0.0001355601785329369,0.0028403327246906062,0.0017583012105227564
0.0001368157627967472,0.0028403327246906062,0.0017583012105227564
0.00013808297652180923,0.0028403327246906062,0.0017583012105227564
0.0001393619274224142,0.0028403327246906062,0.0017583012105227564
0.00014065272421052364,0.0028403327246906062,0.0017583012105227564
0.00014195547660501016,0.0028403327246906062,0.0017583012105227564
0.0001432702953409831,0.0028403327246906062,0.0017583012105227564
0.00014459729217920195,0.0028403327246906062,0.0017583012105227564
0.00014593657991557562,0.0028403327246906062,0.0017583012105227564
0.00014728827239075018,0.0028403327246906062,0.0017583012105227564
0.0001486524844997857,0.0028403327246906062,0.0017583012105227564
0.00015002933220192182,0.0028403327246906062,0.0017583012105227564
0.0001514189325304352,0.0028403327246906062,0.0017583012105227564
0.00015282140360258693,0.0028403327246906062,0.0017583012105227564
0.0001542368646296629,0.0028403327246906062,0.0017583012105227564
0.00015566543592710622,0.0028403327246906062,0.0017583012105227564
0.00015710723892474503,0.0028403327246906062,0.0017583012105227564
0.00015856239617711372,0.0028403327246906062,0.0017583012105227564
0.00016003103137387001,0.0028403327246906062,0.0017583012105227564
0.00016151326935030913,0.0028403327246906062,0.0017583012105227564
0.0001630092360979741,0.0028403327246906062,0.0017583012105227564
0.00016451905877536624,0.0028403327246906062,0.0017583012105227564
0.00016604286571875296,0.0028403327246906062,0.0017583012105227564
0.0001675807864530767,0.0028403327246906062,0.0017583012105227564
0.00016913295170296487,0.0028403327246906062,0.0017583012105227564
0.0001706994934038408,0.0028403327246906062,0.0017583012105227564
0.0001722805447131394,0.0028403327246906062,0.0017583012105227564
0.00017387624002162505,0.0028403327246906062,0.0017583012105227564
0.00017548671496481503,0.0028403327246906062,0.0017583012105227564
0.00017711210643450888,0.0028403327246906062,0.0017583012105227564
0.00017875255259042355,0.0028403327246906062,0.0017583012105227564
0.00018040819287193827,0.0028403327246906062,0.0017583012105227564
0.00018207916800994624,0.0028403327246906062,0.0017583012105227564
0.00018376562003881704,0.0028403327246906062,0.0017583012105227564
0.00018546769230846994,0.0028403327246906062,0.0017583012105227564
0.00018718552949655793,0.0028403327246906062,0.0017583012105227564
0.00018891927762076664,0.0028403327246906062,0.0017583012105227564
0.0001906690840512252,0.0028403327246906062,0.0017583012105227564
0.00019243509752303302,0.0028403327246906062,0.0017583012105227564
0.00019421746814890265,0.0028403327246906062,0.0017583012105227564
0.00019601634743191858,0.0028403327246906062,0.0017583012105227564
0.00019783188827841644,0.0028403327246906062,0.0017583012105227564
0.00019966424501097934,0.0028403327246906062,0.0017583012105227564
0.00020151357338155586,0.0028403327246906062,0.0017583012105227564
0.0002033800305846982,0.005376344086021505,0.0023156683124722975
0.00020526377527092522,0.005376344086021505,0.0023156683124722975
0.0002071649675602069,0.005376344086021505,0.0023156683124722975
0.000209083769055575,0.005376344086021505,0.0023156683124722975
0.00021102034285685965,0.005376344086021505,0.0023156683124722975
0.0002129748535745521,0.005376344086021505,0.0023156683124722975
0.00021494746734379805,0.005376344086021505,0.0023156683124722975
0.00021693835183851843,0.005376344086021505,0.0023156683124722975
0.00021894767628566206,0.005376344086021505,0.0023156683124722975
0.00022097561147959031,0.005376344086021505,0.0023156683124722975
0.00022302232979659386,0.005376344086021505,0.0023156683124722975
0.00022508800520954617,0.005376344086021505,0.0023156683124722975
0.0002271728133026905,0.005376344086021505,0.0023156683124722975
0.00022927693128656486,0.005376344086021505,0.0023156683124722975
0.0002314005380130654,0.005376344086021505,0.0023156683124722975
0.00023354381399064793,0.005376344086021505,0.0023156683124722975
0.00023570694139967278,0.005376344086021505,0.0023156683124722975
0.00023789010410788934,0.005376344086021505,0.0023156683124722975
0.00024009348768606518,0.005376344086021505,0.0023156683124722975
0.00024231727942376007,0.005376344086021505,0.0023156683124722975
0.00024456166834524467,0.005376344086021505,0.0023156683124722975
0.00024682684522556923,0.005376344086021505,0.0023156683124722975
0.00024911300260677886,0.005376344086021505,0.0023156683124722975
0.0002514203348142797,0.005376344086021505,0.0023156683124722975
0.00025374903797335715,0.005376344086021505,0.0023156683124722975
0.00025609931002584595,0.005376344086021505,0.0023156683124722975
0.00025847135074695635,0.005376344086021505,0.0023156683124722975
0.0002608653617622548,0.005376344086021505,0.0023156683124722975
0.000263281546564802,0.005376344086021505,0.0023156683124722975
0.00026572011053245065,0.005376344086021505,0.0023156683124722975
0.00026818126094530154,0.005376344086021505,0.0023156683124722975
0.0002706652070033241,0.005376344086021505,0.0023156683124722975
0.0002731721598441376,0.005376344086021505,0.0023156683124722975
0.0002757023325609583,0.005376344086021505,0.0023156683124722975
0.0002782559402207126,0.005376344086021505,0.0023156683124722975
0.00028083319988231727,0.005376344086021505,0.0023156683124722975
0.0002834343306151309,0.005376344086021505,0.0023156683124722975
0.0002860595535175742,0.005376344086021505,0.0023156683124722975
0.00028870909173592344,0.005376344086021505,0.0023156683124722975
0.00029138317048327885,0.005376344086021505,0.0023156683124722975
0.00029408201705870637,0.005376344086021505,0.0023156683124722975
0.00029680586086656025,0.005376344086021505,0.0023156683124722975
0.00029955493343598134,0.005376344086021505,0.0023156683124722975
0.0003023294684405776,0.005376344086021505,0.0023156683124722975
0.00030512970171828706,0.005376344086021505,0.0023156683124722975
0.00030795587129142264,0.005376344086021505,0.0023156683124722975
0.00031080821738690636,0.005376344086021505,0.0023156683124722975
0.00031368698245668765,0.005376344086021505,0.0023156683124722975
0.00031659241119835204,0.005376344086021505,0.0023156683124722975
0.00031952475057592136,0.005376344086021505,0.0023156683124722975
0.0003224842498408442,0.005376344086021505,0.0023156683124722975
0.0003254711605531848,0.005376344086021505,0.0023156683124722975
0.00032848573660300434,0.005376344086021505,0.0023156683124722975
0.0003315282342319423,0.005376344086021505,0.0023156683124722975
0.00033459891205499747,0.005376344086021505,0.0023156683124722975
0.0003376980310825091,0.005376344086021505,0.0023156683124722975
0.0003408258547423452,0.005376344086021505,0.0023156683124722975
0.00034398264890229247,0.005376344086021505,0.0023156683124722975
0.00034716868189265597,0.005376344086021505,0.0023156683124722975
0.00035038422452906756,0.005376344086021505,0.0023156683124722975
0.00035362955013550426,0.005376344086021505,0.0023156683124722975
0.000356904934567523,0.005376344086021505,0.0023156683124722975
0.000360210656235707,0.005376344086021505,0.0023156683124722975
0.00036354699612933176,0.005376344086021505,0.0023156683124722975
0.00036691423784024937,0.005376344086021505,0.0023156683124722975
0.0003703126675869927,0.005376344086021505,0.0023156683124722975
0.0003737425742391064,0.005376344086021505,0.0023156683124722975
0.00037720424934169976,0.005376344086021505,0.0023156683124722975
0.0003806979871402284,0.005376344086021505,0.0023156683124722975
0.0003842240846055061,0.005376344086021505,0.0023156683124722975
0.00038778284145894574,0.005376344086021505,0.0023156683124722975
0.0003913745601980384,0.005376344086021505,0.0023156683124722975
0.0003949995461220643,0.005376344086021505,0.0023156683124722975
0.00039865810735804387,0.005376344086021505,0.0023156683124722975
0.0004023505548869293,0.005376344086021505,0.0023156683124722975
0.00040607720257003656,0.008257252992493405,0.002559213980174412
0.0004098383671757261,0.008257252992493405,0.002559213980174412
0.0004136343684063274,0.008257252992493405,0.002559213980174412
0.0004174655289253135,0.008257252992493405,0.002559213980174412
0.0004213321743847289,0.008257252992493405,0.002559213980174412
0.0004252346334528682,0.008257252992493405,0.002559213980174412
0.00042917323784221574,0.008257252992493405,0.002559213980174412
0.0004331483223376398,0.008257252992493405,0.002559213980174412
0.0004371602248248502,0.008257252992493405,0.002559213980174412
0.000441209286319119,0.008257252992493405,0.002559213980174412
0.0004452958509942655,0.008257252992493405,0.002559213980174412
0.00044942026621191424,0.008257252992493405,0.002559213980174412
0.0004535828825510186,0.008257252992493405,0.002559213980174412
0.00045778405383766163,0.008257252992493405,0.002559213980174412
0.0004620241371751313,0.008257252992493405,0.002559213980174412
0.0004663034929742731,0.008257252992493405,0.002559213980174412
0.00047062248498412813,0.008257252992493405,0.002559213980174412
0.00047498148032285,0.008257252992493405,0.002559213980174412
0.0004793808495089107,0.008257252992493405,0.002559213980174412
0.00048382096649259574,0.008257252992493405,0.002559213980174412
0.000488302208687788,0.008257252992493405,0.002559213980174412
0.0004928249570040513,0.008257252992493405,0.002559213980174412
0.0004973895958790063,0.008257252992493405,0.002559213980174412
0.000501996513311008,0.008257252992493405,0.002559213980174412
0.0005066461008921268,0.008257252992493405,0.002559213980174412
0.0005113387538414326,0.008257252992493405,0.002559213980174412
0.0005160748710385908,0.008257252992493405,0.002559213980174412
0.000520854855057766,0.008257252992493405,0.002559213980174412
0.0005256791122018419,0.008257252992493405,0.002559213980174412
0.0005305480525369575,0.008257252992493405,0.002559213980174412
0.0005354620899273607,0.008257252992493405,0.002559213980174412
0.0005404216420705915,0.008257252992493405,0.002559213980174412
0.0005454271305329836,0.008257252992493405,0.002559213980174412
0.0005504789807854967,0.008257252992493405,0.002559213980174412
0.0005555776222398878,0.008257252992493405,0.002559213980174412
0.0005607234882852032,0.008257252992493405,0.002559213980174412
0.0005659170163246243,0.008257252992493405,0.002559213980174412
0.0005711586478126435,0.008257252992493405,0.002559213980174412
0.0005764488282925873,0.008257252992493405,0.002559213980174412
0.0005817880074344935,0.008257252992493405,0.002559213980174412
0.0005871766390733255,0.008257252992493405,0.002559213980174412
0.0005926151812475553,0.008257252992493405,0.002559213980174412
0.0005981040962380944,0.008257252992493405,0.002559213980174412
0.0006036438506075864,0.008257252992493405,0.002559213980174412
0.0006092349152400712,0.010144045445323595,0.0033446305589715933
0.0006148777653810023,0.010144045445323595,0.0033446305589715933
0.0006205728806776501,0.010144045445323595,0.0033446305589715933
0.0006263207452198692,0.010144045445323595,0.0033446305589715933
0.0006321218475812448,0.010144045445323595,0.0033446305589715933
0.0006379766808606282,0.010144045445323595,0.0033446305589715933
0.000643885742724042,0.010144045445323595,0.0033446305589715933
0.0006498495354469888,0.010144045445323595,0.0033446305589715933
0.0006558685659571436,0.010144045445323595,0.0033446305589715933
0.0006619433458774394,0.010144045445323595,0.0033446305589715933
0.0006680743915695614,0.010144045445323595,0.0033446305589715933
0.0006742622241778342,0.010144045445323595,0.0033446305589715933
0.0006805073696735206,0.010144045445323595,0.0033446305589715933
0.0006868103588995307,0.010144045445323595,0.0033446305589715933
0.0006931717276155408,0.010144045445323595,0.0033446305589715933
0.0006995920165435374,0.010144045445323595,0.0033446305589715933
0.0007060717714137773,0.010144045445323595,0.0033446305589715933
0.0007126115430111746,0.010144045445323595,0.0033446305589715933
0.0007192118872221193,0.010144045445323595,0.0033446305589715933
0.0007258733650817253,0.010144045445323595,0.0033446305589715933
0.000732596542821523,0.010144045445323595,0.0033446305589715933
0.0007393819919175866,0.010144045445323595,0.0033446305589715933
0.0007462302891391107,0.010144045445323595,0.0033446305589715933
0.0007531420165974376,0.010144045445323595,0.0033446305589715933
0.0007601177617955331,0.010144045445323595,0.0033446305589715933
0.0007671581176779302,0.010144045445323595,0.0033446305589715933
0.000774263682681127,0.010144045445323595,0.0033446305589715933
0.0007814350607844542,0.010144045445323595,0.0033446305589715933
0.0007886728615614156,0.010144045445323595,0.0033446305589715933
0.0007959777002314986,0.010144045445323595,0.0033446305589715933
0.0008033501977124734,0.010144045445323595,0.0033446305589715933
0.0008107909806731687,0.010144045445323595,0.0033446305589715933
0.000818300681586739,0.011706228443903427,0.003857761499956826
0.0008258799387844272,0.011706228443903427,0.003857761499956826
0.0008335293965098195,0.011706228443903427,0.003857761499956826
0.0008412497049736118,0.011706228443903427,0.003857761499956826
0.0008490415204088747,0.011706228443903427,0.003857761499956826
0.0008569055051268347,0.011706228443903427,0.003857761499956826
0.0008648423275731727,0.011706228443903427,0.003857761499956826
0.000872852662384838,0.011706228443903427,0.003857761499956826
0.0008809371904473991,0.011706228443903427,0.003857761499956826
0.0008890965989529158,0.011706228443903427,0.003857761499956826
0.000897331581458352,0.011706228443903427,0.003857761499956826
0.0009056428379445294,0.011706228443903427,0.003857761499956826
0.0009140310748756232,0.011706228443903427,0.003857761499956826
0.0009224970052592174,0.011706228443903427,0.003857761499956826
0.0009310413487069075,0.011706228443903427,0.003857761499956826
0.000939664831495469,0.011706228443903427,0.003857761499956826
0.0009483681866285928,0.011706228443903427,0.003857761499956826
0.0009571521538991865,0.011706228443903427,0.003857761499956826
0.0009660174799522646,0.011706228443903427,0.003857761499956826
0.0009749649183484086,0.011706228443903427,0.003857761499956826
0.0009839952296278227,0.011706228443903427,0.003857761499956826
0.00099310918137498,0.011706228443903427,0.003857761499956826
0.0010023075482838654,0.011706228443903427,0.003857761499956826
0.0010115911122238297,0.011706228443903427,0.003857761499956826
0.0010209606623060466,0.01261919253398255,0.004125577726012605
0.0010304169949505876,0.01261919253398255,0.004125577726012605
0.0010399609139541202,0.01261919253398255,0.004125577726012605
0.0010495932305582276,0.01261919253398255,0.004125577726012605
0.00105931476351837,0.01261919253398255,0.004125577726012605
0.001069126339173476,0.01261919253398255,0.004125577726012605
0.0010790287915161836,0.01261919253398255,0.004125577726012605
0.0010890229622637305,0.01261919253398255,0.004125577726012605
0.0010991097009294972,0.01261919253398255,0.004125577726012605
0.0011092898648952228,0.01261919253398255,0.004125577726012605
0.0011195643194838783,0.01261919253398255,0.004125577726012605
0.0011299339380332217,0.01261919253398255,0.004125577726012605
0.0011403996019700331,0.01261919253398255,0.004125577726012605
0.0011509622008850323,0.01261919253398255,0.004125577726012605
0.0011616226326085018,0.01261919253398255,0.004125577726012605
0.0011723818032865986,0.01261919253398255,0.004125577726012605
0.001183240627458378,0.01261919253398255,0.004125577726012605
0.0011942000281335325,0.01261919253398255,0.004125577726012605
0.0012052609368708425,0.01261919253398255,0.004125577726012605
0.001216424293857368,0.01261919253398255,0.004125577726012605
0.001227691047988359,0.013471292351389733,0.004365162427309244
0.0012390621569479156,0.013471292351389733,0.004365162427309244
0.0012505385872903913,0.013471292351389733,0.004365162427309244
0.0012621213145225473,0.013471292351389733,0.004365162427309244
0.0012738113231864786,0.013471292351389733,0.004365162427309244
0.0012856096069432965,0.013471292351389733,0.004365162427309244
0.0012975171686575868,0.013471292351389733,0.004365162427309244
0.0013095350204826678,0.013471292351389733,0.004365162427309244
0.001321664183946605,0.013471292351389733,0.004365162427309244
0.0013339056900390587,0.013471292351389733,0.004365162427309244
0.001346260579298911,0.013471292351389733,0.004365162427309244
0.0013587299019027091,0.013471292351389733,0.004365162427309244
0.0013713147177539457,0.013471292351389733,0.004365162427309244
0.0013840160965731315,0.013471292351389733,0.004365162427309244
0.0013968351179887398,0.013471292351389733,0.004365162427309244
0.0014097728716289677,0.013471292351389733,0.004365162427309244
0.001422830457214352,0.015418949076891866,0.0037555808147466886
0.0014360089846512606,0.015418949076891866,0.0037555808147466886
0.0014493095741262166,0.015418949076891866,0.0037555808147466886
0.00146273335620113,0.015418949076891866,0.0037555808147466886
0.001476281471909391,0.015418949076891866,0.0037555808147466886
0.0014899550728528536,0.015418949076891866,0.0037555808147466886
0.0015037553212997384,0.015418949076891866,0.0037555808147466886
0.0015176833902834053,0.015418949076891866,0.0037555808147466886
0.0015317404637020797,0.015418949076891866,0.0037555808147466886
0.0015459277364194785,0.015418949076891866,0.0037555808147466886
0.001560246414366368,0.015418949076891866,0.0037555808147466886
0.0015746977146430868,0.015418949076891866,0.0037555808147466886
0.001589282865622978,0.015418949076891866,0.0037555808147466886
0.00160400310705682,0.015418949076891866,0.0037555808147466886
0.0016188596901781992,0.015418949076891866,0.0037555808147466886
0.0016338538778098604,0.0162507608034084,0.0038724338967497827
0.001648986944471065,0.0162507608034084,0.0038724338967497827
0.0016642601764859037,0.0162507608034084,0.0038724338967497827
0.0016796748720926532,0.0162507608034084,0.0038724338967497827
0.0016952323415541214,0.0162507608034084,0.0038724338967497827
0.0017109339072690134,0.0162507608034084,0.0038724338967497827
0.001726780903884356,0.0162507608034084,0.0038724338967497827
0.0017427746784089192,0.0162507608034084,0.0038724338967497827
0.0017589165903277326,0.0162507608034084,0.0038724338967497827
0.001775208011717636,0.0162507608034084,0.0038724338967497827
0.0017916503273638995,0.0162507608034084,0.0038724338967497827
0.0018082449348779518,0.0162507608034084,0.0038724338967497827
0.0018249932448161524,0.0162507608034084,0.0038724338967497827
0.0018418966807997109,0.017691215256644348,0.003782034875864588
0.0018589566796356884,0.017691215256644348,0.003782034875864588
0.0018761746914391195,0.017691215256644348,0.003782034875864588
0.0018935521797562953,0.017691215256644348,0.003782034875864588
0.001911090621689138,0.017691215256644348,0.003782034875864588
0.0019287915080207778,0.017691215256644348,0.003782034875864588
0.0019466563433422632,0.017691215256644348,0.003782034875864588
0.0019646866461804444,0.017691215256644348,0.003782034875864588
0.0019828839491270716,0.017691215256644348,0.003782034875864588
0.002001249798969037,0.017691215256644348,0.003782034875864588
0.0020197857568198785,0.017691215256644348,0.003782034875864588
0.002038493398252464,0.01903022925542706,0.003607504265005051
0.0020573743134329114,0.01903022925542706,0.003607504265005051
0.0020764301072557748,0.01903022925542706,0.003607504265005051
0.002095662399480433,0.01903022925542706,0.003607504265005051
0.0021150728248687948,0.01903022925542706,0.003607504265005051
0.0021346630333242455,0.01903022925542706,0.003607504265005051
0.002154434690031882,0.01903022925542706,0.003607504265005051
0.00217438947560008,0.01903022925542706,0.003607504265005051
0.0021945290862033138,0.01903022925542706,0.003607504265005051
0.0022148552337263594,0.01903022925542706,0.003607504265005051
0.0022353696459097966,0.019435991073240004,0.0036011599453243995
0.002256074066496859,0.019435991073240004,0.0036011599453243995
0.00227697025538168,0.019435991073240004,0.0036011599453243995
0.002298059988758851,0.019435991073240004,0.0036011599453243995
0.0023193450592744274,0.019435991073240004,0.0036011599453243995
0.0023408272761782944,0.019435991073240004,0.0036011599453243995
0.002362508465477945,0.019435991073240004,0.0036011599453243995
0.0023843904700937206,0.019435991073240004,0.0036011599453243995
0.002406475150015424,0.019435991073240004,0.0036011599453243995
0.0024287643824604504,0.019435991073240004,0.0036011599453243995
0.0024512600620333396,0.020166362345303307,0.0037873518167778346
0.0024739641008868114,0.020166362345303307,0.0037873518167778346
0.0024968784288843266,0.020166362345303307,0.0037873518167778346
0.002520004993764092,0.020166362345303307,0.0037873518167778346
0.002543345761304648,0.020166362345303307,0.0037873518167778346
0.002566902715491952,0.020166362345303307,0.0037873518167778346
0.002590677858688006,0.020166362345303307,0.0037873518167778346
0.002614673211801092,0.020166362345303307,0.0037873518167778346
0.00263889081445751,0.02105903834449178,0.003526731877708823
0.002663332725174981,0.02105903834449178,0.003526731877708823
0.0026880010215376074,0.02105903834449178,0.003526731877708823
0.0027128978003724646,0.02105903834449178,0.003526731877708823
0.0027380251779278576,0.02105903834449178,0.003526731877708823
0.00276338529005317,0.02105903834449178,0.003526731877708823
0.0027889802923804397,0.02105903834449178,0.003526731877708823
0.002814812360507581,0.02105903834449178,0.003526731877708823
0.0028408836901833013,0.022114019070805437,0.0034149945690004997
0.00286719649749377,0.022114019070805437,0.0034149945690004997
0.0028937530190509503,0.022114019070805437,0.0034149945690004997
0.002920555512182745,0.022114019070805437,0.0034149945690004997
0.0029476062551248585,0.022114019070805437,0.0034149945690004997
0.0029749075472144406,0.022114019070805437,0.0034149945690004997
0.003002461709085549,0.022114019070805437,0.0034149945690004997
0.003030271082866396,0.022114019070805437,0.0034149945690004997
0.003058338032378432,0.023128423615337797,0.0039095173957651
0.0030866649433372744,0.023128423615337797,0.0039095173957651
0.003115254223555488,0.023128423615337797,0.0039095173957651
0.0031441083031472647,0.023128423615337797,0.0039095173957651
0.0031732296347349765,0.023128423615337797,0.0039095173957651
0.00320262069365765,0.023128423615337797,0.0039095173957651
0.003232283978181381,0.023128423615337797,0.0039095173957651
0.00326222200971167,0.024548589977683104,0.0038825184538871503
0.003292437333007769,0.024548589977683104,0.0038825184538871503
0.0033229325163989716,0.024548589977683104,0.0038825184538871503
0.0033537101520029287,0.024548589977683104,0.0038825184538871503
0.0033847728559459832,0.024548589977683104,0.0038825184538871503
0.0034161232685855285,0.024548589977683104,0.0038825184538871503
0.0034477640547344642,0.024548589977683104,0.0038825184538871503
0.0034796979038876916,0.025197808886183802,0.003816941892344798
0.003511927530450728,0.025197808886183802,0.003816941892344798
0.0035444556739704356,0.025197808886183802,0.003816941892344798
0.0035772850993678732,0.025197808886183802,0.003816941892344798
0.0036104185971733375,0.025197808886183802,0.003816941892344798
0.0036438589837635444,0.025197808886183802,0.003816941892344798
0.0036776091016010306,0.025745587340231284,0.003594359121828617
0.003711671819475767,0.025745587340231284,0.003594359121828617
0.003746050032748993,0.025745587340231284,0.003594359121828617
0.0037807466635993493,0.025745587340231284,0.003594359121828617
0.0038157646612712484,0.025745587340231284,0.003594359121828617
0.003851107002325569,0.025745587340231284,0.003594359121828617
0.0038867766908926675,0.026719415702982346,0.003937550907042595
0.0039227767589277195,0.026719415702982346,0.003937550907042595
0.0039591102664684585,0.026719415702982346,0.003937550907042595
0.003995780301895269,0.026719415702982346,0.003937550907042595
0.004032789982193705,0.026719415702982346,0.003937550907042595
0.004070142453219439,0.027835260701967946,0.003869302938189214
0.004107840889965647,0.027835260701967946,0.003869302938189214
0.004145888496832911,0.027835260701967946,0.003869302938189214
0.004184288507901585,0.027835260701967946,0.003869302938189214
0.0042230441872066725,0.027835260701967946,0.003869302938189214
0.0042621588290153245,0.02895110570095354,0.0037823371750502505
0.004301635758106795,0.02895110570095354,0.0037823371750502505
0.004341478330055093,0.02895110570095354,0.0037823371750502505
0.004381689931514195,0.02895110570095354,0.0037823371750502505
0.004422273980505897,0.02895110570095354,0.0037823371750502505
0.004463233926710397,0.02895110570095354,0.0037823371750502505
0.004504573251759458,0.029438019882329074,0.003796096440538692
0.0045462954695324,0.029438019882329074,0.003796096440538692
0.0045884041264547615,0.029438019882329074,0.003796096440538692
0.004630902801799737,0.029438019882329074,0.003796096440538692
0.004673795107992464,0.030269831608845603,0.0037941080562758954
0.004717084690917017,0.030269831608845603,0.0037941080562758954
0.004760775230226368,0.030269831608845603,0.0037941080562758954
0.004804870439655134,0.030269831608845603,0.0037941080562758954
0.004849374067335233,0.030269831608845603,0.0037941080562758954
0.004894289896114532,0.030817610062893082,0.00396694293156249
0.004939621743878321,0.030817610062893082,0.00396694293156249
0.004985373463873894,0.030817610062893082,0.00396694293156249
0.005031548945038057,0.030817610062893082,0.00396694293156249
0.0050781521123276704,0.03134510042604991,0.003987411379862835
0.005125186927053333,0.03134510042604991,0.003987411379862835
0.0051726573872160194,0.03134510042604991,0.003987411379862835
0.005220567527846975,0.03134510042604991,0.003987411379862835
0.005268921421350677,0.03134510042604991,0.003987411379862835
0.0053177231778509665,0.03229864069791033,0.003504617225674853
0.0053669769455404765,0.03229864069791033,0.003504617225674853
0.005416686911033152,0.03229864069791033,0.003504617225674853
0.00546685729972018,0.03229864069791033,0.003504617225674853
0.005517492376129128,0.033515926151349164,0.003611305506899424
0.005568596444286409,0.033515926151349164,0.003611305506899424
0.005620173848083188,0.033515926151349164,0.003611305506899424
0.005672228971644543,0.033515926151349164,0.003611305506899424
0.005724766239702178,0.0343071616960844,0.003403525032407629
0.005777790117970507,0.0343071616960844,0.003403525032407629
0.005831305113526219,0.0343071616960844,0.003403525032407629
0.00588531577519145,0.0350375329681477,0.0033034234508134233
0.0059398266939203566,0.0350375329681477,0.0033034234508134233
0.005994842503189409,0.0350375329681477,0.0033034234508134233
0.006050367879391224,0.0350375329681477,0.0033034234508134233
0.0061064075422320365,0.03584905660377359,0.0037702263016065117
0.006162966255132942,0.03584905660377359,0.0037702263016065117
0.006220048825634711,0.03584905660377359,0.0037702263016065117
0.0062776601058065,0.03584905660377359,0.0037702263016065117
0.006335804992658254,0.03708663014810306,0.003948859149486407
0.006394488428556937,0.03708663014810306,0.003948859149486407
0.006453715401646702,0.03708663014810306,0.003948859149486407
0.0065134909462728026,0.03799959423818218,0.004615559256422655
0.006573820143409586,0.03799959423818218,0.004615559256422655
0.006634708121092351,0.03799959423818218,0.004615559256422655
0.006696160054853215,0.03911543923716777,0.004793220995960747
0.00675818116816111,0.03911543923716777,0.004793220995960747
0.006820776732865685,0.03911543923716777,0.004793220995960747
0.0068839520696454964,0.03911543923716777,0.004793220995960747
0.00694771254846024,0.03964292960032461,0.0048259318187514845
0.007012063589007177,0.03964292960032461,0.0048259318187514845
0.0070770106611818895,0.03964292960032461,0.0048259318187514845
0.007142559285543126,0.04055589369040374,0.005142718684507637
0.007208715033782135,0.04055589369040374,0.005142718684507637
0.007275483529196233,0.04055589369040374,0.005142718684507637
0.007342870447166758,0.04116453641712315,0.005012112072927029
0.00741088151564157,0.04116453641712315,0.005012112072927029
0.007479522515621821,0.04116453641712315,0.005012112072927029
0.007548799281653432,0.04169202678027997,0.005062771933955247
0.007618717702322999,0.04169202678027997,0.005062771933955247
0.007689283720758305,0.04169202678027997,0.005062771933955247
0.007760503335133571,0.0426049908703591,0.004821949947920711
0.007832382599179196,0.0426049908703591,0.004821949947920711
0.00790492762269642,0.0426049908703591,0.004821949947920711
0.007978144572076629,0.04307161696084398,0.004831472527231874
0.00805203967082547,0.04307161696084398,0.004831472527231874
0.008126619200091946,0.0436802596875634,0.005027236273014621
0.008201889499202203,0.0436802596875634,0.005027236273014621
0.008277856966198472,0.0436802596875634,0.005027236273014621
0.008354528058382871,0.04430919050517346,0.004848622634965299
0.008431909292866252,0.04430919050517346,0.004848622634965299
0.008510007247122246,0.04430919050517346,0.004848622634965299
0.00858882855954625,0.045019273686346103,0.004978236164742185
0.008668379930019773,0.045019273686346103,0.004978236164742185
0.008748668120479914,0.045790221140190705,0.004765710504463039
0.008829699955494083,0.045790221140190705,0.004765710504463039
0.008911482322840203,0.045790221140190705,0.004765710504463039
0.008994022174092044,0.0465611685940353,0.004896538196854197
0.009077326525210224,0.0465611685940353,0.004896538196854197
0.00916140245713852,0.04721038750253601,0.004819151190699694
0.009246257116405733,0.04721038750253601,0.004819151190699694
0.009331897715733239,0.04721038750253601,0.004819151190699694
0.009418331534647951,0.04765672550213025,0.004918159452384261
0.009505565920101192,0.04765672550213025,0.004918159452384261
0.009593608287093146,0.04838709677419355,0.00497161726713039
0.009682466119303124,0.04838709677419355,0.00497161726713039
0.009772146969725724,0.04966524650030432,0.004378343622164521
0.009862658461312821,0.04966524650030432,0.004378343622164521
0.009954008287621519,0.05005072022722662,0.004390079103130776
0.010046204213468132,0.05005072022722662,0.004390079103130776
0.010139254075588154,0.05005072022722662,0.004390079103130776
0.01023316578330245,0.050699939135727325,0.0041163109304451955
0.010327947319189514,0.050699939135727325,0.0041163109304451955
0.010423606739764012,0.0515520389531345,0.003883048494558643
0.01052015217616159,0.0515520389531345,0.003883048494558643
0.010617591834830001,0.051998376952728756,0.0038040395842527676
0.010715933998226712,0.051998376952728756,0.0038040395842527676
0.010815187025522881,0.05226212213430716,0.003944687573423722
0.01091535935331391,0.05226212213430716,0.003944687573423722
0.01101645949633657,0.05291134104280787,0.004185011294101359
0.01111849604819271,0.05291134104280787,0.004185011294101359
0.011221477682079803,0.053682288496652464,0.0044286113707895
0.011325413151528114,0.053682288496652464,0.0044286113707895
0.011430311291144786,0.0544735240413877,0.004195325604106697
0.011536181017364784,0.0544735240413877,0.004195325604106697
0.011643031329208768,0.05518360722256036,0.004069997571740333
0.011750871309048075,0.05518360722256036,0.004069997571740333
0.011859710123376693,0.055690809494826535,0.0040296254952406595
0.011969557023590429,0.055690809494826535,0.0040296254952406595
0.01208042134677329,0.05599513085818625,0.0041213630851944525
0.012192312516491107,0.056218299857983364,0.0042009904019769985
0.012305240043592616,0.056218299857983364,0.0042009904019769985
0.012419213527017834,0.05694867113004666,0.004318658492720014
0.012534242654613994,0.05694867113004666,0.004318658492720014
0.012650337203959038,0.057374721038750257,0.004130009543517783
0.012767507043192657,0.057374721038750257,0.004130009543517783
0.01288576213185518,0.05794278758368837,0.003855567686420178
0.013005112521734086,0.0585108541286265,0.0037885591717821345
0.013125568357718428,0.0585108541286265,0.0037885591717821345
0.013247139878661175,0.05899776831000203,0.003722310292559216
0.013369837418249465,0.05899776831000203,0.003722310292559216
0.013493671405883065,0.05974842767295598,0.003928480876370347
0.013618652367560814,0.06003246094542504,0.003980753445116076
0.013744790926775366,0.06003246094542504,0.003980753445116076
0.01387209780541621,0.06062081558125382,0.003612571698694196
0.014000583824680975,0.06112801785351999,0.0035593250472333417
0.014130259905995337,0.06112801785351999,0.0035593250472333417
0.014261137071941283,0.061472915398660996,0.0037798576080292482
0.014393226447194065,0.061472915398660996,0.0037798576080292482
0.014526539259467812,0.06202069385270846,0.003755641702398621
0.014661086840469845,0.06250760803408399,0.003875975325879821
0.014796880626863964,0.06250760803408399,0.003875975325879821
0.014933932161242518,0.06303509839724082,0.00433240346220395
0.015072253093107555,0.06364374112396023,0.004494065281035156
0.015211855179861048,0.06364374112396023,0.004494065281035156
0.015352750287804227,0.0641103672144451,0.004153419228453125
0.015494950393146316,0.06484073848650841,0.0042612504315593484
0.015638467583022463,0.06567255021302495,0.0044869360427686605
0.01578331405652118,0.06567255021302495,0.0044869360427686605
0.01592950212572123,0.06624061675796308,0.00413050782542145
0.016077044216738237,0.06666666666666668,0.00444201612514634
0.016225952870780873,0.06666666666666668,0.00444201612514634
0.016376240745216875,0.06705214039358895,0.004341050982709011
0.016527920614648955,0.06778251166565226,0.004321199316214039
0.016681005372000592,0.06808683302901197,0.004484030177404098
0.016835508029612024,0.06808683302901197,0.004484030177404098
0.01699144172034626,0.06843173057415297,0.00453358009722204
0.01714881969870539,0.06904037330087238,0.004472643475091464
0.01730765534195726,0.06952728748224793,0.004514372495828052
0.017467962151272456,0.06997362548184216,0.004449474312531789
0.017629753752872058,0.06997362548184216,0.004449474312531789
0.017793043899185772,0.07041391587297802,0.004492634910195149
0.01795784647002095,0.07080543720835869,0.0046726272185364705
0.018124175473742378,0.07131263948062487,0.004500370317793791
0.01829204504846294,0.07179955366200041,0.0042550747419652715
0.018461469463245474,0.07179955366200041,0.0042550747419652715
0.018632463119315597,0.07216473929803206,0.004018032370283133
0.018805040551285814,0.07273280584297018,0.004382989413202508
0.018979216428391014,0.07307770338811118,0.004290770013422246
0.01915500555573528,0.07354432947859606,0.004202949514660191
0.019332422875550453,0.0739095151146277,0.004000922633341052
0.019511483468466165,0.07437614120511261,0.004056716384990593
0.019692202554791715,0.0748427672955975,0.003987640765549034
0.01987459549580984,0.0748427672955975,0.003987640765549034
0.02005867779508234,0.07528910529519171,0.004033255687014504
0.020244465099768037,0.07571515520389532,0.004050624029999904
0.020431973201952704,0.07589774802191114,0.004054743013271476
0.020621218039991424,0.07632379793061474,0.0038265153758857357
0.02081221569986339,0.07670927165753702,0.0038165225041418573
0.021004982416539152,0.07715560965713125,0.0037605095203937793
0.02119953457536071,0.07770338811117875,0.003927025398243858
0.021395888713434216,0.07784540474741328,0.00401689398846907
0.021594061521035653,0.07823087847433556,0.0038472554485318934
0.02179406984302956,0.07837289511057009,0.00385657580977024
0.021995930680300747,0.07920470683708662,0.003867411320897876
0.022199661191199548,0.079529316291337,0.004081218981433588
0.022405278693000182,0.0799553662000406,0.004035522898574998
0.022612800663372772,0.08030026374518158,0.0040832355601524255
0.022822244741868985,0.08050314465408805,0.003847968629638867
0.023033628731421313,0.08103063501724488,0.0037982041954649826
0.02324697059985648,0.08157841347129235,0.004195543622378638
0.023462288481422625,0.08188273483465207,0.0042505043347846536
0.02367960067833076,0.08212619192533982,0.00426189433572575
0.023898925662310503,0.08277541083384053,0.004370188522730373
0.02412028207618007,0.08303915601541895,0.004518422986758257
0.024343688735431104,0.08338405356055996,0.0046941106753440945
0.024569164629827903,0.08437817001420167,0.004303169493721804
0.024796728925021577,0.08514911746804626,0.00446138147895834
0.025026400964179192,0.08592006492189085,0.004438977827679459
0.025258200269627846,0.08644755528504768,0.004215119089667211
0.025492146544514233,0.08691418137553256,0.004302903785606524
0.025728259674479323,0.08746195982958004,0.004448446340446979
0.025966559729348696,0.0877865692838304,0.00451031836735636
0.026207066964838526,0.08914587137350376,0.005301885411861508
0.0264498018242772,0.0894704808277541,0.005265357857529376
0.02669478494034321,0.089937106918239,0.004964989545780645
0.026942037136818822,0.09034286873605195,0.005163663455283091
0.02719157943036019,0.09133698518969366,0.005478035005006568
0.027443433032283655,0.09182389937106918,0.005469178300915891
0.02769761935036891,0.09210793264353823,0.005542936800499404
0.027954159990678566,0.09265571109758572,0.005613486592380037
0.028213076759394707,0.09381213227835261,0.00587709104860166
0.02847439166467248,0.0943599107324001,0.006097275485147661
0.028738126918510663,0.09480624873199431,0.006041969231214385
0.029004304938639917,0.09525258673158854,0.005899653730646957
0.02927294835042816,0.09626699127612091,0.0055883369485268475
0.0295440799888038,0.09673361736660581,0.005661148915893735
0.029817722900196734,0.09687563400284033,0.005789318903058471
0.030093900344497212,0.09752485291134105,0.005984929501475305
0.030372635797033115,0.09821464800162305,0.006375935827669781
0.030653952950565267,0.09878271454656117,0.006455064216370334
0.030937875717301368,0.09898559545546766,0.006531133894985921
0.03122442823092858,0.09918847636437413,0.006584832164575968
0.03151363484866479,0.09989855954554676,0.006909345255469248
0.0318055201533292,0.10044633799959427,0.00656465970392629
0.032100108955431715,0.10123757354432947,0.006734233737474595
0.03239742629528195,0.10135930208967336,0.006789154979180162
0.03269749744511768,0.10213024954351797,0.006834139439043179
0.03300034791125285,0.10233313045242443,0.006838153461026622
0.03330600343624589,0.10350983972408198,0.0069847889552037325
0.03361449000108765,0.1039156015418949,0.007010278346574994
0.03392583382740992,0.10426049908703591,0.007008092512903232
0.034240061379714255,0.10448366808683303,0.007001922827102066
0.034557199367621395,0.10523432744978696,0.006946873270593461
0.03487727474814178,0.10559951308581864,0.006941077457722054
0.03520031472796679,0.10635017244877258,0.0071708827346048465
0.0355263467657814,0.10772976262933658,0.007449410769041637
0.03585539857459817,0.10821667681071212,0.007322598807095042
0.0361874981241128,0.10897480580754212,0.007256990881436056
0.03652267364308175,0.10961655508216676,0.007393981666371741
0.03686095362172158,0.11010346926354231,0.007585111579829479
0.03720236681413066,0.11089470480827754,0.0076380762850639175
0.03754694224073337,0.111097585717184,0.007578566800265344
0.037894709190746674,0.11158449989855954,0.007476986521179552
0.03824569722466999,0.11249746398863866,0.007962914143554618
0.038599936176797675,0.11341042807871782,0.008414056138497756
0.03895745615775501,0.11405964698721849,0.008401980803953994
0.0393182875570577,0.11460742544126597,0.00836797332538519
0.03968246104569482,0.11523635625887604,0.008303534444131103
0.04005000757873611,0.11592615134915803,0.008292621862040814
0.04042095839796306,0.11653479407587745,0.008347042107068171
0.04079534503452449,0.11712314871170622,0.008459076995048526
0.04117319931161679,0.11746804625684723,0.008493042773484602
0.04155455334718875,0.11803611280178535,0.008643986034459289
0.04193943955667186,0.11846216271048896,0.008602432312059614
0.04232789065573549,0.11892878880097382,0.008336405924900273
0.042719939663067766,0.11969973625481842,0.008145050169414936
0.04311561990318229,0.12079529316291338,0.00805652665980583
0.0435149650092505,0.12176912152566444,0.007681423568327803
0.04391800892596086,0.12245891661594643,0.007720855942743263
0.044324785912403956,0.12286467843375937,0.007580376981932797
0.04473533054498463,0.12369649016027591,0.007509974216799117
0.04514967772036102,0.12412254006897952,0.007343554060640763
0.04556786265841064,0.12505579224994928,0.007402110880507135
0.045989920905224385,0.1257861635220126,0.007546394121627549
0.046415888336127774,0.1264962467031852,0.007691806025968963
0.04684580115873045,0.12698316088456077,0.007597401706173241
0.04727969591600391,0.12822073442889026,0.00805414211453812
0.047717609489387455,0.12897139379184416,0.00822998270579596
0.048159579101923505,0.1303509839724082,0.008091108380040277
0.04860564232142134,0.13118279569892471,0.007745694460695482
0.04905583706365046,0.13195374315276934,0.007792200009492648
0.04951020159556351,0.1332318928788801,0.008223311593827078
0.04996877453854884,0.13367823087847436,0.008195680056748216
0.050431594871713586,0.13422600933252177,0.00795196547088083
0.0508987019351968,0.13463177115033473,0.008120982614265112
0.05137013543351344,0.13580848042199228,0.008053687835392016
0.05184593543892913,0.1362659487883644,0.008213363283748575
0.05232614239486662,0.13696490160275918,0.008316440167175322
0.05281079711934331,0.13812132278352607,0.008066511374029006
0.05329994080844088,0.1389937106918239,0.008378896935470757
0.05379361503980703,0.14021099614526272,0.008285587213211522
0.05429186177618943,0.14075877459931022,0.008373081886956025
0.05479472336900287,0.1416514505984987,0.008164566822007342
0.055302242561929005,0.14219922905254617,0.008259050090271551
0.055814462494549605,0.143071616960844,0.007941376043965458
0.05633142670601358,0.14386285250557923,0.007944053509196285
0.05685317913873753,0.14479610468654897,0.008362287408855237
0.05737976414214134,0.14532359504970582,0.008357363781833448
0.05791122647641758,0.14599310204909716,0.008326744851232994
0.058447611316336315,0.1472915398660986,0.008569700692588613
0.05898896425508499,0.14790018259281804,0.00834857610712705
0.0595353313081437,0.14909717995536623,0.008154842375383891
0.06008675891719687,0.1502941773179144,0.008324327830866637
0.060643293954080614,0.15112598904443092,0.008117743802340795
0.061204983724766966,0.15218096977074458,0.008036776096926405
0.061771875973384946,0.15356055995130857,0.00861889743058451
0.06234401888627864,0.15441265976871574,0.008233538422062734
0.06292146109610344,0.1553662000405762,0.008065377369922069
0.06350425168595962,0.15638060458510852,0.00789516993788834
0.0640924401935645,0.15688780685737475,0.007890679345867095
0.06468607661546327,0.15778048285656318,0.007851750377994373
0.06528521141127848,0.15897748021911137,0.007895980869264917
0.0658898955079995,0.1596266991276121,0.0077790418660236135
0.06650018030431118,0.16106715358084805,0.008205161024095211
0.0671161176749628,0.16165550821667682,0.007968397187122637
0.06773775997517752,0.1625887603976466,0.007651237759044433
0.06836516004510239,0.16348143639683504,0.007787855581866583
0.06899837121430018,0.16506390748630556,0.007868711052499136
0.06963744730628223,0.16591600730371273,0.007719434184892565
0.07028244264308345,0.16680868330290116,0.00781891780928479
0.07093341204987996,0.1675796307567458,0.007808499370452999
0.07159041085964889,0.16833029011969972,0.00786513577259481
0.07225349491787214,0.1695272874822479,0.007719078704512708
0.07292272058728312,0.17074457293568673,0.0074415483325816255
0.07359814475265763,0.1716169608439846,0.007516913357029664
0.07427982482564918,0.17303712720632988,0.00671072884310753
0.07496781874966876,0.17425441265976874,0.006289271817409707
0.07566218500481055,0.17492391965916007,0.006487820039767721
0.07636298261282241,0.17593832420369243,0.006136416222600485
0.07707027114212295,0.17711503347534993,0.005678249686801475
0.0777841107128649,0.1782511665652262,0.005552993742628321
0.07850456200204509,0.17888009738283628,0.005356679288255872
0.07923168624866253,0.180219111381619,0.005819103275606932
0.07996554525892346,0.18119293974437006,0.005646305253014088
0.080706201411495,0.18200446337999593,0.005792635840469826
0.08145371766280746,0.18291742747007508,0.006098587973159024
0.0822081575524054,0.18433759383242038,0.006210056148939702
0.08296958520834907,0.185047677013593,0.006321186582533932
0.0837380653526649,0.18644755528504767,0.005612631073577178
0.08451366330684713,0.18768512882937713,0.005796582100731116
0.08529644499741025,0.18900385473726924,0.005609533819731924
0.08608647696149245,0.19001825928180158,0.005390000998799376
0.08688382635251184,0.19105295191722457,0.005354971462962352
0.08768856094587427,0.19206735646175693,0.005734392193550624
0.08850074914473438,0.1932034895516332,0.006442724538042615
0.08932045998580969,0.19450192736863461,0.006509811580014546
0.09014776314524918,0.1958409413674173,0.00610821674687689
0.09098272894455559,0.19722053154798136,0.005608106877560288
0.09182542835656282,0.19845810509231082,0.006028139251430365
0.09267593301146883,0.19947250963684318,0.005987794392787294
0.09353431520292387,0.2008115236356259,0.005664379427978092
0.09440064789417603,0.20190708054372086,0.005513817236722322
0.0952750047242729,0.20304321363359706,0.00548220772921805
0.09615746001432096,0.20389531345100426,0.005649989470265894
0.09704808877380307,0.2053763440860215,0.005401739917986602
0.09794696670695395,0.20642687358284798,0.005684622800674198
0.09885417021919574,0.20801379590180566,0.005904922732520455
0.09976977642363201,0.20941367417326032,0.0055361669500809335
0.1006938631476027,0.2109417742230581,0.005566936945183596
0.10162650893929952,0.21201054980726314,0.005451421725520145
0.10256779307444219,0.21326841144248326,0.005203147144556094
0.10351779556301763,0.21462771353215665,0.005290875829335526
0.10447659715608042,0.21578413471292354,0.005412861973692899
0.10544427935261684,0.21718401298437814,0.0056323563282746
0.10642092440647247,0.21815784134712923,0.005711216702435107
0.10740661533334334,0.21921282207344292,0.005704165518161713
0.10840143591783309,0.22063298843578813,0.005623417364394114
0.10940547072057424,0.2218705619801177,0.005779000557019689
0.11041880508541602,0.2233921687969162,0.005711537003976367
0.11144152514667881,0.22523838506796512,0.005674865891514574
0.1124737178364752,0.2265976871576385,0.006155503215597168
0.1135154708920999,0.22785554879285858,0.0061740497397033516
0.11456687286348714,0.22889024142828163,0.005905503584587006
0.11562801312073753,0.23022925542706432,0.006155763252606654
0.11669898186171475,0.23193345506187865,0.00633011555697464
0.11777987011971193,0.23313045242442687,0.006402420620218341
0.11887076977119033,0.23485494015013192,0.006863521085436277
0.11997177354358843,0.23633597078514912,0.007510826737227351
0.12108297502320395,0.2377967133292757,0.007327125472618167
0.12220446866314887,0.2390342868736052,0.007224890198972391
0.1233363497913776,0.24027186041793466,0.007302491576041014
0.12447871461879062,0.24203692432542095,0.007345546681254889
0.125631660247412,0.24359910732400084,0.00693567245470367
0.1267952846786434,0.24481639277743966,0.007566397190413303
0.12796968682159415,0.24619598295800368,0.007678118468616943
0.1291549665014884,0.24751470886589572,0.007704133717203297
0.1303512244681509,0.24940150131872593,0.007780952351672096
0.1315585624045704,0.25082166768107117,0.007704163398659897
0.1327770829355429,0.2522824102251978,0.007872226613397837
0.13400688963639507,0.2539866098600122,0.007650191652556829
0.13524808704178753,0.25587340231284234,0.0075195594989455996
0.1365007806546014,0.25767904240211,0.00741892823593984
0.13776507695490536,0.25968756340028404,0.006755930881851451
0.13904108340900698,0.2613714749442077,0.007214279537969663
0.1403289084785873,0.26307567457902215,0.007365474284566481
0.14162866162991988,0.2645364171231487,0.007659750736515946
0.1429404533431761,0.26609860012172853,0.0077238170977059475
0.14426439512181574,0.26812740921079325,0.0073176006161388965
0.14560059950206486,0.2693041184824508,0.007365567422725596
0.14694918006248173,0.2712314871170623,0.007381228929746837
0.14831025143361043,0.2731385676607831,0.0073462003921238766
0.14968392930772556,0.27421383647798747,0.007079351913187876
0.1510703304486654,0.2762629336579428,0.0070436337721535
0.1524695727017573,0.27789658194049427,0.006917411103701571
0.15388177500383463,0.2795698924731183,0.006758638127354567
0.155307057393346,0.28131466828971396,0.006760803143227305
0.1567455410205595,0.28305130394989525,0.006556666388977936
0.15819734815786,0.2846216271048894,0.007333364564231854
0.1596626022101425,0.28669101237573547,0.007828650596506783
0.161141427725302,0.2892270237370663,0.008230066060476507
0.16263395040481923,0.2908703590992087,0.00822108668686775
0.16414029711444664,0.2929600324609454,0.007910910294658683
0.16566059589499135,0.2952728748224792,0.008320700983874454
0.16719497597319902,0.2978494623655914,0.00843492950188618
0.16874356777273758,0.2994522215459526,0.008806579147457054
0.17030650292528443,0.30156218299857984,0.00877286285828998
0.17188391428171457,0.30361128017853517,0.00849371585760874
0.17347593592339308,0.3051531750862244,0.008711786968854792
0.17508270317357252,0.30695881517549195,0.00834474057824348
0.17670435260889467,0.308622438628525,0.008267545705298059
0.1783410220710008,0.3115844998985596,0.008546614978682844
0.17999285067824763,0.31365388516940557,0.008796186673754838
0.18165997883753268,0.31594643944004863,0.008635119305990356
0.18334254825622906,0.3179752485291135,0.00864306008537196
0.18504070195423022,0.32022722661797526,0.008194982493881564
0.1867545842761076,0.3224183404341652,0.008298465736246997
0.18848434090337954,0.3243059305399221,0.00818123390379714
0.1902301188668944,0.3262122134307162,0.00812168653290383
0.1919920665593285,0.32852505579224994,0.008362287408855243
0.1937703337477989,0.330939338608237,0.008224284801351917
0.19556507158659492,0.332663826333942,0.008085340890420614
0.19737643263002555,0.33444917833231896,0.008010442386241058
0.19920457084538692,0.335828768512883,0.007943247485588752
0.2010496416260499,0.33763440860215055,0.008077842659288587
0.2029118018046678,0.340312436599716,0.007973790427629697
0.20479120966650854,0.3424629742341245,0.007723698673304511
0.2066880249629082,0.3450395617772367,0.007348067817009695
0.20860240892485027,0.34727125177520796,0.006820641727088113
0.2105345242766706,0.3492189085007101,0.006880724295687907
0.21248453524988828,0.3519646231334287,0.007898579771569918
0.21445260759716675,0.3540068979509028,0.007936565855229817
0.21643890860640203,0.35569080949482657,0.008118504335122446
0.21844360711494262,0.35776019476567256,0.008223951143174526
0.22046687352394098,0.36023534185433154,0.007864059963871649
0.22250887981283693,0.36281192939744367,0.00778800239262428
0.2245697995539774,0.3644755528504768,0.00790122095342848
0.22664980792736927,0.36666666666666664,0.007745015419112986
0.22874908173557018,0.36851288293771556,0.007507629286460362
0.23086779941871696,0.37108947048082774,0.007034147654917162
0.23300614106969247,0.3736660580239399,0.007393208462168934
0.23516428844943485,0.3761614932034895,0.007105950294652945
0.23734242500238661,0.3786366402921485,0.007470285792666654
0.23954073587208768,0.3809494826536822,0.00678029090280396
0.24175940791691308,0.3835666463785758,0.007180697746718912
0.243998629725955,0.38581862446743764,0.0070032616862061945
0.24625859163505467,0.38845607628322176,0.006937650383311894
0.24853948574297985,0.39164130655305335,0.00702813098919394
0.25084150592775384,0.39385270846013387,0.007106979983969917
0.25316484786313553,0.3963856671762507,0.006725761324090587
0.2555097090352507,0.39935078109149924,0.0062650465621809795
0.25787628875938007,0.40198823290728336,0.006190140014070073
0.26026478819690047,0.4043822276323798,0.006451768854520395
0.26267541037238357,0.40687766281192933,0.0059904288827051
0.2651083601908539,0.4088658957192128,0.0058808639876864995
0.26756384445520454,0.41146277135321563,0.005764143013033757
0.27004207188377727,0.41444512071414075,0.005270393238583097
0.2725432531281028,0.4169202678027998,0.0050742764542649815
0.27506760079080644,0.41998376952728744,0.005393605911331113
0.2776153294436801,0.4220328667072429,0.005414213668550699
0.28018665564591955,0.42509636843173054,0.006235668676447025
0.2827817979625341,0.42787241797844044,0.006076694131031235
0.28540097698292377,0.4304930006086427,0.00616218639474857
0.28804441533962977,0.4327246906066139,0.00621907114005176
0.29071233772725785,0.4357070399675392,0.006470455721425284
0.2934049709215787,0.43903428687360524,0.006864054133051661
0.29612254379880343,0.4416717386893893,0.006041931384105518
0.29886528735503826,0.4444714952322986,0.0064595616187668
0.30163343472591975,0.447616149320349,0.006594271097447749
0.3044272212064303,0.45025360113613316,0.007188241083614073
0.30724688427090036,0.4534996956786366,0.00773910819809726
0.31009266359319265,0.456299452221546,0.007408441153932096
0.312964801067075,0.45858396235462795,0.007408746868040669
0.3158635408267819,0.46163522012578617,0.0074101385999113464
0.3187891292677646,0.46500304321363356,0.007195840069372378
0.32174181506763716,0.4682897139379184,0.008139320902817123
0.3247218492073129,0.47184012984378165,0.007844757627218634
0.3277294849923382,0.47500507202272263,0.007426691458986427
0.33076497807442423,0.4782308784743356,0.007364077070822301
0.3338285864731761,0.481253804017042,0.007301489458711788
0.3369205705980267,0.48488537228646783,0.0074965342317175835
0.34004119327037063,0.48892270237370666,0.007246790703051767
0.34319071974590426,0.49194562791641305,0.007031774126059187
0.34636941773717345,0.49527287482247917,0.007814822327477568
0.3495775574363275,0.4982349360925136,0.00767904165764746
0.3528154115380883,0.5022114019070806,0.007519194569217946
0.3560832552629278,0.5063095962669912,0.0075179780088577034
0.3593813663804626,0.5092919456279165,0.007673828650484606
0.36271002523306484,0.5125989044430919,0.007644061582489868
0.36606951475969024,0.5158855751673768,0.008657203065368798
0.36946012051993027,0.5191939325226768,0.008620870386755502
0.37288213071828336,0.5224994927977278,0.007830840996652405
0.3763358362286533,0.5259281801582472,0.007615199168811752
0.37982153061907364,0.5297423412456889,0.007804076112669039
0.3833395101766601,0.5330290119699737,0.007608590107647108
0.38689007393279756,0.5369649016027591,0.007909204674852363
0.390473523688556,0.5412659768715764,0.007933684106654293
0.39409016404034475,0.545485899776831,0.008080814488772417
0.39774030240580366,0.5500101440454453,0.008510256964490093
0.4014242490499322,0.5542300669507,0.008601023347622666
0.40514231711146476,0.5579022114019072,0.008342794743269603
0.408894822629486,0.5619395414891459,0.008470827988669091
0.4126820845702952,0.5657739906674781,0.008459076995048524
0.4165044248545185,0.5694664232095759,0.008192331213294287
0.4203621683844714,0.5726110772976262,0.007618891736141345
0.4242556430717777,0.5769527287482248,0.007838779712803043
0.42818517986524113,0.5806045851085412,0.008240395506347297
0.4321511127789762,0.5849056603773584,0.007767392447615467
0.4361537789208006,0.5891661594643943,0.008416773418122433
0.44019351852088745,0.5933455061878677,0.008927374761348783
0.4442706749606883,0.5979306147291541,0.008397625076035378
0.4483855948021186,0.6013593020896734,0.00880577416918336
0.45253862781701665,0.6053560559951309,0.008634986897799932
0.4567301270168747,0.609657131263948,0.009150406316674273
0.46096044868284336,0.613919132715718,0.009157402431288781
0.46522995239601894,0.6188679245283019,0.008730010537149576
0.4695390010680058,0.6229864069791031,0.008262703998468431
0.4738879609717651,0.6276120917021708,0.008829529024918546
0.4782772017727485,0.6323189287888009,0.009675171950339017
0.4827070965603183,0.6369040373300873,0.009268127536315028
0.4871780218794631,0.6417123148711708,0.009591116141623383
0.4916903577628026,0.6467437614120511,0.010209119289653958
0.4962444877628913,0.6509433962264151,0.01057329882067203
0.5008407989848213,0.6557516737674984,0.009949120173315904
0.5054796821191241,0.6596266991276121,0.010144969638475072
0.5101615314749833,0.6642726719415701,0.009698660024319008
0.5148867450137492,0.6687360519375126,0.009562367417990688
0.5196557243827657,0.6734023128423615,0.00978597535657726
0.5244688749495119,0.6778859809291946,0.010008814352975747
0.5293266058360562,0.6820044633799959,0.009669568890193811
0.5342293299538352,0.6858997768310002,0.008746549222552755
0.53917746403875,0.6905051734631771,0.008550600643140512
0.5441714286865893,0.6957800770947454,0.00873317938689628
0.5492116483887789,0.7005477784540475,0.00901444928813235
0.5542985515684669,0.7054372083586935,0.009436543370652686
0.5594325706169377,0.7099817407181984,0.009361023728554262
0.5646141419303667,0.7145262730777034,0.009105538894682632
0.5698437059469142,0.7192128220734428,0.008895967351000395
0.5751217071841613,0.7235747616149321,0.009647337435936938
0.5804485942768978,0.7276323797930615,0.009336563851029328
0.5858248200152536,0.7328869953337391,0.009085803547917215
0.5912508413831875,0.7376141205112599,0.008087603141257867
0.5967271195973316,0.7425847027794684,0.008022736507323358
0.6022541201461928,0.7473726922296611,0.008164566822007342
0.6078323128297229,0.7529113410428079,0.007670490466609765
0.6134621717992506,0.757902211401907,0.008571861790616603
0.6191441755977841,0.7630350983972407,0.009043827241985046
0.6248788072006894,0.7684114424832623,0.009142531019309532
0.6306665540567405,0.7731182795698925,0.008943676322233156
0.6365079081295572,0.7781903022925544,0.007908048113195712
0.642403365939419,0.7831203083789815,0.008014865877363761
0.6483534286054721,0.7880097382836275,0.009110560175039742
0.6543586018883236,0.794197606005275,0.009034821409019945
0.6604193962330305,0.7988841550010144,0.009175885821934982
0.6665363268124913,0.8039967539054574,0.00857474240740041
0.6727099135712337,0.8084601339013998,0.008805774169183373
0.6789406812696106,0.8138770541692028,0.007704252442343615
0.6852291595284065,0.8193954148914587,0.008297363433499658
0.6915758828738525,0.8234936092513696,0.00809379281821988
0.697981390783066,0.8289511057009535,0.008400157117754617
0.7044462277299037,0.8341448569689591,0.00789948429410203
0.7109709432312431,0.8393994725096368,0.008018402913249222
0.7175560918936928,0.8436193954148914,0.008167367107045204
0.7242022334607315,0.8491377561371474,0.008759298234745498
0.730909932860291,0.8547372692229661,0.008225508098874205
0.737679760252773,0.8595049705822684,0.008782788255326726
0.7445122910795136,0.8643741123960236,0.007700125670256997
0.751408106111697,0.8690403733008724,0.0077592922835891765
0.7583677914997191,0.8753093933860823,0.007957139949534536
0.7653919388230148,0.8808886183810103,0.008169410709011081
0.77248114514034,0.8866707242848448,0.007329465754347693
0.7796360130405229,0.8919862040981945,0.007373014663436302
0.7868571506936851,0.8971799553662001,0.007088777538885065
0.794145171902934,0.9029214850882532,0.007010571914100749
0.8015006961565405,0.9077297626293366,0.006500496251918491
0.8089243486805938,0.9132684114424834,0.006791882649766979
0.8164167604921464,0.9180969770744574,0.006275148747305315
0.823978568452852,0.9232501521606817,0.0060161782315220555
0.8316104153230962,0.9285453438831406,0.00600457422297921
0.8393129498166364,0.9334550618786771,0.005456453034136545
0.8470868266557402,0.9387299655102457,0.00532495291405409
0.8549327066268376,0.9435382430513289,0.004497117209094943
0.8628512566366896,0.9480624873199434,0.004477702132209871
0.8708431497690724,0.951978088861838,0.004012337231392977
0.8789090653419954,0.9566240616757963,0.003994916913309834
0.8870496889654403,0.9615540677622235,0.003412650140539705
0.8952657125996392,0.9662406167579631,0.003212387835336889
0.9035578346138929,0.9703590992087644,0.003158186722544012
0.9119267598459299,0.9741529722053155,0.002951202523184136
0.9203731996618221,0.9781903022925542,0.002466762664480893
0.9288978720164498,0.9818015824710896,0.0024120180498469292
0.9375015015145289,0.9855751673767499,0.002080999545700862
0.9461848194722002,0.9888415500101442,0.002216266938280112
0.9549485639791966,0.9918238993710691,0.0016344194815275214
0.9637934799615786,0.9942990464597281,0.0012038740321549614
0.9727203192450538,0.9963684317305741,0.001230179004700607
0.9817298406188841,0.9981132075471699,0.000734928138873201
0.9908228099003797,0.9993710691823898,0.00033745790085546823
1.0,1.0,0.0


==> data_2/pubmed/gcn/roc_lira-offline_mean.csv <==
fpr,tpr_mean,tpr_std
0.0001,0.0,0.0
0.00010092621909870473,0.00025354971259763676,0.0003489761832790625
0.00010186101701559753,0.00025364319238932605,0.0003489308799237152
0.00010280447320933097,0.00025373753800869936,0.00034888540495424137
0.00010375666787451859,0.00025383275747521813,0.00034883976149512356
0.00010471768194855202,0.0002539288588826215,0.0003487939527897768
0.0001056875971184804,0.0002540258503996143,0.0003487479822033677
0.00010666649582795387,0.0002541237402705617,0.00034870185322569293
0.00010765446128423159,0.00025422253681618945,0.0003486555694741172
0.00010865157746525384,0.00025432224843429166,0.00034860913469657144
0.00010965792912678099,0.0002544228836004444,0.0003485625527746139
0.00011067360180959734,0.00025452445086872604,0.00034851582772655356
0.00011169868184678226,0.0002546269588724445,0.0003484689637106377
0.00011273325637104872,0.00025473041632487117,0.00034842196502830636
0.00011377741332214914,0.00025483483201998124,0.000348374836127512
0.00011483124145435111,0.0002549402148332014,0.0003483275816061078
0.00011589483034398106,0.0002550465737221644,0.0003482802062153059
0.00011696827039703847,0.0002551539177274701,0.00034823271486320544
0.00011805165285688056,0.00025526225597345437,0.0003481851126183929
0.0001191450698119776,0.000255371597668964,0.00034813740471361575
0.00012024861420374123,0.0002554819521081404,0.00034808959654953096
0.00012136237983442405,0.0002555933286712087,0.0003480416936985294
0.00012248646137509307,0.0002557057368252756,0.00034799370190863755
0.00012362095437367691,0.000255819186125134,0.0003479456271074992
0.00012476595526308696,0.000255933686214075,0.0003478974754064356
0.0001259215613694151,0.0002560492468247078,0.00034784925310458976
0.0001270878709202058,0.0002561658777797869,0.0003478009666931525
0.000128264983052806,0.0002562835889930469,0.0003477526228596742
0.0001294529978227916,0.0002564023904700455,0.0003477042284924629
0.00013065201621247213,0.0002565222923090135,0.0003476557906850703
0.00013186214013947485,0.00025664330470171376,0.0003476073167408678
0.00013308347246540747,0.00025676543793430704,0.0003475588141777133
0.00013431611700460153,0.00025688870238822645,0.00034751029073271176
0.0001355601785329369,0.00025701310854106,0.0003474617543670691
0.0001368157627967472,0.000257138666967441,0.00034741321327104425
0.00013808297652180923,0.0002572653883399472,0.0003473646758689974
0.0001393619274224142,0.00025739328343000773,0.0003473161508245391
0.00014065272421052364,0.00025752236310881867,0.0003472676470457809
0.00014195547660501016,0.0002576526383482673,0.000347219173690689
0.0001432702953409831,0.0002577841202218646,0.0003471707401725432
0.00014459729217920195,0.0002579168199056865,0.00034712235616550296
0.00014593657991557562,0.00025805074867932384,0.00034707403161028243
0.00014728827239075018,0.00025818591792684133,0.00034702577671993603
0.0001486524844997857,0.00025832233913774486,0.00034697760198575687
0.00015002933220192182,0.0002584600239079585,0.0003469295181832901
0.0001514189325304352,0.0002585989839408098,0.0003468815363784624
0.00015282140360258693,0.000258739231048025,0.0003468336679338304
0.0001542368646296629,0.00025888077715073256,0.0003467859245149495
0.00015566543592710622,0.0002590236342804769,0.00034673831809686615
0.00015710723892474503,0.0002591678145802408,0.00034669086097073327
0.00015856239617711372,0.0002593133303054777,0.00034664356575055415
0.00016003103137387001,0.0002594601938251533,0.00034659644538005446
0.00016151326935030913,0.0002596084176227972,0.00034654951313968545
0.0001630092360979741,0.0002597580142975637,0.0003465027826537601
0.00016451905877536624,0.00025990899656530293,0.00034645626789772536
0.00016604286571875296,0.0002600613772596416,0.00034640998320557137
0.0001675807864530767,0.000260215169333074,0.00034636394327738023
0.00016913295170296487,0.0002603703858580628,0.0003463181631870181
0.0001706994934038408,0.00026052704002815037,0.00034627265838997
0.0001722805447131394,0.00026068514515908026,0.00034622744473132225
0.00017387624002162505,0.00026084471468992875,0.00034618253845389345
0.00017548671496481503,0.0002610057621842478,0.0003461379562065166
0.00017711210643450888,0.0002611683013312172,0.00034609371505247487
0.00017875255259042355,0.0002613323459468086,0.00034604983247809294
0.00018040819287193827,0.00026149790997496015,0.0003460063264014873
0.00018207916800994624,0.0002616650074887609,0.00034596321518147623
0.00018376562003881704,0.00026183365269164796,0.00034592051762665296
0.00018546769230846994,0.0002620038599186133,0.0003458782530046253
0.00018718552949655793,0.0002621756436374221,0.00034583644105142143
0.00018891927762076664,0.00026234901844984294,0.00034579510198106723
0.0001906690840512252,0.0002625239990928888,0.0003457542564953356
0.00019243509752303302,0.00026270060044006956,0.000345713925793671
0.00019421746814890265,0.00026287883750265655,0.0003456741315832919
0.00019601634743191858,0.00026305872543095813,0.0003456348960894729
0.00019783188827841644,0.0002632402795156079,0.00034559624206600915
0.00019966424501097934,0.0002634235151888642,0.00034555819280586604
0.00020151357338155586,0.00026360844802592184,0.00034552077215201636
0.0002033800305846982,0.0005072022722661798,0.00039721850694768144
0.00020526377527092522,0.0005072022722661798,0.00039721850694768144
0.0002071649675602069,0.0005072022722661798,0.00039721850694768144
0.000209083769055575,0.0005072022722661798,0.00039721850694768144
0.00021102034285685965,0.0005072022722661798,0.00039721850694768144
0.0002129748535745521,0.0005072022722661798,0.00039721850694768144
0.00021494746734379805,0.0005072022722661798,0.00039721850694768144
0.00021693835183851843,0.0005072022722661798,0.00039721850694768144
0.00021894767628566206,0.0005072022722661798,0.00039721850694768144
0.00022097561147959031,0.0005072022722661798,0.00039721850694768144
0.00022302232979659386,0.0005072022722661798,0.00039721850694768144
0.00022508800520954617,0.0005072022722661798,0.00039721850694768144
0.0002271728133026905,0.0005072022722661798,0.00039721850694768144
0.00022927693128656486,0.0005072022722661798,0.00039721850694768144
0.0002314005380130654,0.0005072022722661798,0.00039721850694768144
0.00023354381399064793,0.0005072022722661798,0.00039721850694768144
0.00023570694139967278,0.0005072022722661798,0.00039721850694768144
0.00023789010410788934,0.0005072022722661798,0.00039721850694768144
0.00024009348768606518,0.0005072022722661798,0.00039721850694768144
0.00024231727942376007,0.0005072022722661798,0.00039721850694768144
0.00024456166834524467,0.0005072022722661798,0.00039721850694768144
0.00024682684522556923,0.0005072022722661798,0.00039721850694768144
0.00024911300260677886,0.0005072022722661798,0.00039721850694768144
0.0002514203348142797,0.0005072022722661798,0.00039721850694768144
0.00025374903797335715,0.0005072022722661798,0.00039721850694768144
0.00025609931002584595,0.0005072022722661798,0.00039721850694768144
0.00025847135074695635,0.0005072022722661798,0.00039721850694768144
0.0002608653617622548,0.0005072022722661798,0.00039721850694768144
0.000263281546564802,0.0005072022722661798,0.00039721850694768144
0.00026572011053245065,0.0005072022722661798,0.00039721850694768144
0.00026818126094530154,0.0005072022722661798,0.00039721850694768144
0.0002706652070033241,0.0005072022722661798,0.00039721850694768144
0.0002731721598441376,0.0005072022722661798,0.00039721850694768144
0.0002757023325609583,0.0005072022722661798,0.00039721850694768144
0.0002782559402207126,0.0005072022722661798,0.00039721850694768144
0.00028083319988231727,0.0005072022722661798,0.00039721850694768144
0.0002834343306151309,0.0005072022722661798,0.00039721850694768144
0.0002860595535175742,0.0005072022722661798,0.00039721850694768144
0.00028870909173592344,0.0005072022722661798,0.00039721850694768144
0.00029138317048327885,0.0005072022722661798,0.00039721850694768144
0.00029408201705870637,0.0005072022722661798,0.00039721850694768144
0.00029680586086656025,0.0005072022722661798,0.00039721850694768144
0.00029955493343598134,0.0005072022722661798,0.00039721850694768144
0.0003023294684405776,0.0005072022722661798,0.00039721850694768144
0.00030512970171828706,0.0005072022722661798,0.00039721850694768144
0.00030795587129142264,0.0005072022722661798,0.00039721850694768144
0.00031080821738690636,0.0005072022722661798,0.00039721850694768144
0.00031368698245668765,0.0005072022722661798,0.00039721850694768144
0.00031659241119835204,0.0005072022722661798,0.00039721850694768144
0.00031952475057592136,0.0005072022722661798,0.00039721850694768144
0.0003224842498408442,0.0005072022722661798,0.00039721850694768144
0.0003254711605531848,0.0005072022722661798,0.00039721850694768144
0.00032848573660300434,0.0005072022722661798,0.00039721850694768144
0.0003315282342319423,0.0005072022722661798,0.00039721850694768144
0.00033459891205499747,0.0005072022722661798,0.00039721850694768144
0.0003376980310825091,0.0005072022722661798,0.00039721850694768144
0.0003408258547423452,0.0005072022722661798,0.00039721850694768144
0.00034398264890229247,0.0005072022722661798,0.00039721850694768144
0.00034716868189265597,0.0005072022722661798,0.00039721850694768144
0.00035038422452906756,0.0005072022722661798,0.00039721850694768144
0.00035362955013550426,0.0005072022722661798,0.00039721850694768144
0.000356904934567523,0.0005072022722661798,0.00039721850694768144
0.000360210656235707,0.0005072022722661798,0.00039721850694768144
0.00036354699612933176,0.0005072022722661798,0.00039721850694768144
0.00036691423784024937,0.0005072022722661798,0.00039721850694768144
0.0003703126675869927,0.0005072022722661798,0.00039721850694768144
0.0003737425742391064,0.0005072022722661798,0.00039721850694768144
0.00037720424934169976,0.0005072022722661798,0.00039721850694768144
0.0003806979871402284,0.0005072022722661798,0.00039721850694768144
0.0003842240846055061,0.0005072022722661798,0.00039721850694768144
0.00038778284145894574,0.0005072022722661798,0.00039721850694768144
0.0003913745601980384,0.0005072022722661798,0.00039721850694768144
0.0003949995461220643,0.0005072022722661798,0.00039721850694768144
0.00039865810735804387,0.0005072022722661798,0.00039721850694768144
0.0004023505548869293,0.0005072022722661798,0.00039721850694768144
0.00040607720257003656,0.0007100831811726517,0.0006504153669328242
0.0004098383671757261,0.0007100831811726517,0.0006504153669328242
0.0004136343684063274,0.0007100831811726517,0.0006504153669328242
0.0004174655289253135,0.0007100831811726517,0.0006504153669328242
0.0004213321743847289,0.0007100831811726517,0.0006504153669328242
0.0004252346334528682,0.0007100831811726517,0.0006504153669328242
0.00042917323784221574,0.0007100831811726517,0.0006504153669328242
0.0004331483223376398,0.0007100831811726517,0.0006504153669328242
0.0004371602248248502,0.0007100831811726517,0.0006504153669328242
0.000441209286319119,0.0007100831811726517,0.0006504153669328242
0.0004452958509942655,0.0007100831811726517,0.0006504153669328242
0.00044942026621191424,0.0007100831811726517,0.0006504153669328242
0.0004535828825510186,0.0007100831811726517,0.0006504153669328242
0.00045778405383766163,0.0007100831811726517,0.0006504153669328242
0.0004620241371751313,0.0007100831811726517,0.0006504153669328242
0.0004663034929742731,0.0007100831811726517,0.0006504153669328242
0.00047062248498412813,0.0007100831811726517,0.0006504153669328242
0.00047498148032285,0.0007100831811726517,0.0006504153669328242
0.0004793808495089107,0.0007100831811726517,0.0006504153669328242
0.00048382096649259574,0.0007100831811726517,0.0006504153669328242
0.000488302208687788,0.0007100831811726517,0.0006504153669328242
0.0004928249570040513,0.0007100831811726517,0.0006504153669328242
0.0004973895958790063,0.0007100831811726517,0.0006504153669328242
0.000501996513311008,0.0007100831811726517,0.0006504153669328242
0.0005066461008921268,0.0007100831811726517,0.0006504153669328242
0.0005113387538414326,0.0007100831811726517,0.0006504153669328242
0.0005160748710385908,0.0007100831811726517,0.0006504153669328242
0.000520854855057766,0.0007100831811726517,0.0006504153669328242
0.0005256791122018419,0.0007100831811726517,0.0006504153669328242
0.0005305480525369575,0.0007100831811726517,0.0006504153669328242
0.0005354620899273607,0.0007100831811726517,0.0006504153669328242
0.0005404216420705915,0.0007100831811726517,0.0006504153669328242
0.0005454271305329836,0.0007100831811726517,0.0006504153669328242
0.0005504789807854967,0.0007100831811726517,0.0006504153669328242
0.0005555776222398878,0.0007100831811726517,0.0006504153669328242
0.0005607234882852032,0.0007100831811726517,0.0006504153669328242
0.0005659170163246243,0.0007100831811726517,0.0006504153669328242
0.0005711586478126435,0.0007100831811726517,0.0006504153669328242
0.0005764488282925873,0.0007100831811726517,0.0006504153669328242
0.0005817880074344935,0.0007100831811726517,0.0006504153669328242
0.0005871766390733255,0.0007100831811726517,0.0006504153669328242
0.0005926151812475553,0.0007100831811726517,0.0006504153669328242
0.0005981040962380944,0.0007100831811726517,0.0006504153669328242
0.0006036438506075864,0.0007100831811726517,0.0006504153669328242
0.0006092349152400712,0.001278149726110773,0.0007713625953937307
0.0006148777653810023,0.001278149726110773,0.0007713625953937307
0.0006205728806776501,0.001278149726110773,0.0007713625953937307
0.0006263207452198692,0.001278149726110773,0.0007713625953937307
0.0006321218475812448,0.001278149726110773,0.0007713625953937307
0.0006379766808606282,0.001278149726110773,0.0007713625953937307
0.000643885742724042,0.001278149726110773,0.0007713625953937307
0.0006498495354469888,0.001278149726110773,0.0007713625953937307
0.0006558685659571436,0.001278149726110773,0.0007713625953937307
0.0006619433458774394,0.001278149726110773,0.0007713625953937307
0.0006680743915695614,0.001278149726110773,0.0007713625953937307
0.0006742622241778342,0.001278149726110773,0.0007713625953937307
0.0006805073696735206,0.001278149726110773,0.0007713625953937307
0.0006868103588995307,0.001278149726110773,0.0007713625953937307
0.0006931717276155408,0.001278149726110773,0.0007713625953937307
0.0006995920165435374,0.001278149726110773,0.0007713625953937307
0.0007060717714137773,0.001278149726110773,0.0007713625953937307
0.0007126115430111746,0.001278149726110773,0.0007713625953937307
0.0007192118872221193,0.001278149726110773,0.0007713625953937307
0.0007258733650817253,0.001278149726110773,0.0007713625953937307
0.000732596542821523,0.001278149726110773,0.0007713625953937307
0.0007393819919175866,0.001278149726110773,0.0007713625953937307
0.0007462302891391107,0.001278149726110773,0.0007713625953937307
0.0007531420165974376,0.001278149726110773,0.0007713625953937307
0.0007601177617955331,0.001278149726110773,0.0007713625953937307
0.0007671581176779302,0.001278149726110773,0.0007713625953937307
0.000774263682681127,0.001278149726110773,0.0007713625953937307
0.0007814350607844542,0.001278149726110773,0.0007713625953937307
0.0007886728615614156,0.001278149726110773,0.0007713625953937307
0.0007959777002314986,0.001278149726110773,0.0007713625953937307
0.0008033501977124734,0.001278149726110773,0.0007713625953937307
0.0008107909806731687,0.001278149726110773,0.0007713625953937307
0.000818300681586739,0.0015216068167985392,0.0009718068481233458
0.0008258799387844272,0.0015216068167985392,0.0009718068481233458
0.0008335293965098195,0.0015216068167985392,0.0009718068481233458
0.0008412497049736118,0.0015216068167985392,0.0009718068481233458
0.0008490415204088747,0.0015216068167985392,0.0009718068481233458
0.0008569055051268347,0.0015216068167985392,0.0009718068481233458
0.0008648423275731727,0.0015216068167985392,0.0009718068481233458
0.000872852662384838,0.0015216068167985392,0.0009718068481233458
0.0008809371904473991,0.0015216068167985392,0.0009718068481233458
0.0008890965989529158,0.0015216068167985392,0.0009718068481233458
0.000897331581458352,0.0015216068167985392,0.0009718068481233458
0.0009056428379445294,0.0015216068167985392,0.0009718068481233458
0.0009140310748756232,0.0015216068167985392,0.0009718068481233458
0.0009224970052592174,0.0015216068167985392,0.0009718068481233458
0.0009310413487069075,0.0015216068167985392,0.0009718068481233458
0.000939664831495469,0.0015216068167985392,0.0009718068481233458
0.0009483681866285928,0.0015216068167985392,0.0009718068481233458
0.0009571521538991865,0.0015216068167985392,0.0009718068481233458
0.0009660174799522646,0.0015216068167985392,0.0009718068481233458
0.0009749649183484086,0.0015216068167985392,0.0009718068481233458
0.0009839952296278227,0.0015216068167985392,0.0009718068481233458
0.00099310918137498,0.0015216068167985392,0.0009718068481233458
0.0010023075482838654,0.0015216068167985392,0.0009718068481233458
0.0010115911122238297,0.0015216068167985392,0.0009718068481233458
0.0010209606623060466,0.0018867924528301887,0.0009708651745997483
0.0010304169949505876,0.0018867924528301887,0.0009708651745997483
0.0010399609139541202,0.0018867924528301887,0.0009708651745997483
0.0010495932305582276,0.0018867924528301887,0.0009708651745997483
0.00105931476351837,0.0018867924528301887,0.0009708651745997483
0.001069126339173476,0.0018867924528301887,0.0009708651745997483
0.0010790287915161836,0.0018867924528301887,0.0009708651745997483
0.0010890229622637305,0.0018867924528301887,0.0009708651745997483
0.0010991097009294972,0.0018867924528301887,0.0009708651745997483
0.0011092898648952228,0.0018867924528301887,0.0009708651745997483
0.0011195643194838783,0.0018867924528301887,0.0009708651745997483
0.0011299339380332217,0.0018867924528301887,0.0009708651745997483
0.0011403996019700331,0.0018867924528301887,0.0009708651745997483
0.0011509622008850323,0.0018867924528301887,0.0009708651745997483
0.0011616226326085018,0.0018867924528301887,0.0009708651745997483
0.0011723818032865986,0.0018867924528301887,0.0009708651745997483
0.001183240627458378,0.0018867924528301887,0.0009708651745997483
0.0011942000281335325,0.0018867924528301887,0.0009708651745997483
0.0012052609368708425,0.0018867924528301887,0.0009708651745997483
0.001216424293857368,0.0018867924528301887,0.0009708651745997483
0.001227691047988359,0.0022114019070805435,0.0010231582806946413
0.0012390621569479156,0.0022114019070805435,0.0010231582806946413
0.0012505385872903913,0.0022114019070805435,0.0010231582806946413
0.0012621213145225473,0.0022114019070805435,0.0010231582806946413
0.0012738113231864786,0.0022114019070805435,0.0010231582806946413
0.0012856096069432965,0.0022114019070805435,0.0010231582806946413
0.0012975171686575868,0.0022114019070805435,0.0010231582806946413
0.0013095350204826678,0.0022114019070805435,0.0010231582806946413
0.001321664183946605,0.0022114019070805435,0.0010231582806946413
0.0013339056900390587,0.0022114019070805435,0.0010231582806946413
0.001346260579298911,0.0022114019070805435,0.0010231582806946413
0.0013587299019027091,0.0022114019070805435,0.0010231582806946413
0.0013713147177539457,0.0022114019070805435,0.0010231582806946413
0.0013840160965731315,0.0022114019070805435,0.0010231582806946413
0.0013968351179887398,0.0022114019070805435,0.0010231582806946413
0.0014097728716289677,0.0022114019070805435,0.0010231582806946413
0.001422830457214352,0.0027997565429093126,0.00123888473903342
0.0014360089846512606,0.0027997565429093126,0.00123888473903342
0.0014493095741262166,0.0027997565429093126,0.00123888473903342
0.00146273335620113,0.0027997565429093126,0.00123888473903342
0.001476281471909391,0.0027997565429093126,0.00123888473903342
0.0014899550728528536,0.0027997565429093126,0.00123888473903342
0.0015037553212997384,0.0027997565429093126,0.00123888473903342
0.0015176833902834053,0.0027997565429093126,0.00123888473903342
0.0015317404637020797,0.0027997565429093126,0.00123888473903342
0.0015459277364194785,0.0027997565429093126,0.00123888473903342
0.001560246414366368,0.0027997565429093126,0.00123888473903342
0.0015746977146430868,0.0027997565429093126,0.00123888473903342
0.001589282865622978,0.0027997565429093126,0.00123888473903342
0.00160400310705682,0.0027997565429093126,0.00123888473903342
0.0016188596901781992,0.0027997565429093126,0.00123888473903342
0.0016338538778098604,0.003124365997159667,0.0013293473862506923
0.001648986944471065,0.003124365997159667,0.0013293473862506923
0.0016642601764859037,0.003124365997159667,0.0013293473862506923
0.0016796748720926532,0.003124365997159667,0.0013293473862506923
0.0016952323415541214,0.003124365997159667,0.0013293473862506923
0.0017109339072690134,0.003124365997159667,0.0013293473862506923
0.001726780903884356,0.003124365997159667,0.0013293473862506923
0.0017427746784089192,0.003124365997159667,0.0013293473862506923
0.0017589165903277326,0.003124365997159667,0.0013293473862506923
0.001775208011717636,0.003124365997159667,0.0013293473862506923
0.0017916503273638995,0.003124365997159667,0.0013293473862506923
0.0018082449348779518,0.003124365997159667,0.0013293473862506923
0.0018249932448161524,0.003124365997159667,0.0013293473862506923
0.0018418966807997109,0.003509839724081963,0.0015540966020039491
0.0018589566796356884,0.003509839724081963,0.0015540966020039491
0.0018761746914391195,0.003509839724081963,0.0015540966020039491
0.0018935521797562953,0.003509839724081963,0.0015540966020039491
0.001911090621689138,0.003509839724081963,0.0015540966020039491
0.0019287915080207778,0.003509839724081963,0.0015540966020039491
0.0019466563433422632,0.003509839724081963,0.0015540966020039491
0.0019646866461804444,0.003509839724081963,0.0015540966020039491
0.0019828839491270716,0.003509839724081963,0.0015540966020039491
0.002001249798969037,0.003509839724081963,0.0015540966020039491
0.0020197857568198785,0.003509839724081963,0.0015540966020039491
0.002038493398252464,0.0037330087238790833,0.0015980583472230395
0.0020573743134329114,0.0037330087238790833,0.0015980583472230395
0.0020764301072557748,0.0037330087238790833,0.0015980583472230395
0.002095662399480433,0.0037330087238790833,0.0015980583472230395
0.0021150728248687948,0.0037330087238790833,0.0015980583472230395
0.0021346630333242455,0.0037330087238790833,0.0015980583472230395
0.002154434690031882,0.0037330087238790833,0.0015980583472230395
0.00217438947560008,0.0037330087238790833,0.0015980583472230395
0.0021945290862033138,0.0037330087238790833,0.0015980583472230395
0.0022148552337263594,0.0037330087238790833,0.0015980583472230395
0.0022353696459097966,0.004098194359910732,0.001388577833795696
0.002256074066496859,0.004098194359910732,0.001388577833795696
0.00227697025538168,0.004098194359910732,0.001388577833795696
0.002298059988758851,0.004098194359910732,0.001388577833795696
0.0023193450592744274,0.004098194359910732,0.001388577833795696
0.0023408272761782944,0.004098194359910732,0.001388577833795696
0.002362508465477945,0.004098194359910732,0.001388577833795696
0.0023843904700937206,0.004098194359910732,0.001388577833795696
0.002406475150015424,0.004098194359910732,0.001388577833795696
0.0024287643824604504,0.004098194359910732,0.001388577833795696
0.0024512600620333396,0.00426049908703591,0.0012973102112159923
0.0024739641008868114,0.00426049908703591,0.0012973102112159923
0.0024968784288843266,0.00426049908703591,0.0012973102112159923
0.002520004993764092,0.00426049908703591,0.0012973102112159923
0.002543345761304648,0.00426049908703591,0.0012973102112159923
0.002566902715491952,0.00426049908703591,0.0012973102112159923
0.002590677858688006,0.00426049908703591,0.0012973102112159923
0.002614673211801092,0.00426049908703591,0.0012973102112159923
0.00263889081445751,0.004463379995942382,0.0013958049259856827
0.002663332725174981,0.004463379995942382,0.0013958049259856827
0.0026880010215376074,0.004463379995942382,0.0013958049259856827
0.0027128978003724646,0.004463379995942382,0.0013958049259856827
0.0027380251779278576,0.004463379995942382,0.0013958049259856827
0.00276338529005317,0.004463379995942382,0.0013958049259856827
0.0027889802923804397,0.004463379995942382,0.0013958049259856827
0.002814812360507581,0.004463379995942382,0.0013958049259856827
0.0028408836901833013,0.004787989450192737,0.0013700095772882235
0.00286719649749377,0.004787989450192737,0.0013700095772882235
0.0028937530190509503,0.004787989450192737,0.0013700095772882235
0.002920555512182745,0.004787989450192737,0.0013700095772882235
0.0029476062551248585,0.004787989450192737,0.0013700095772882235
0.0029749075472144406,0.004787989450192737,0.0013700095772882235
0.003002461709085549,0.004787989450192737,0.0013700095772882235
0.003030271082866396,0.004787989450192737,0.0013700095772882235
0.003058338032378432,0.005274903631568269,0.001577318426954839
0.0030866649433372744,0.005274903631568269,0.001577318426954839
0.003115254223555488,0.005274903631568269,0.001577318426954839
0.0031441083031472647,0.005274903631568269,0.001577318426954839
0.0031732296347349765,0.005274903631568269,0.001577318426954839
0.00320262069365765,0.005274903631568269,0.001577318426954839
0.003232283978181381,0.005274903631568269,0.001577318426954839
0.00326222200971167,0.0058429701765063905,0.0019688625629826592
0.003292437333007769,0.0058429701765063905,0.0019688625629826592
0.0033229325163989716,0.0058429701765063905,0.0019688625629826592
0.0033537101520029287,0.0058429701765063905,0.0019688625629826592
0.0033847728559459832,0.0058429701765063905,0.0019688625629826592
0.0034161232685855285,0.0058429701765063905,0.0019688625629826592
0.0034477640547344642,0.0058429701765063905,0.0019688625629826592
0.0034796979038876916,0.0060255629945222145,0.0022328168296501492
0.003511927530450728,0.0060255629945222145,0.0022328168296501492
0.0035444556739704356,0.0060255629945222145,0.0022328168296501492
0.0035772850993678732,0.0060255629945222145,0.0022328168296501492
0.0036104185971733375,0.0060255629945222145,0.0022328168296501492
0.0036438589837635444,0.0060255629945222145,0.0022328168296501492
0.0036776091016010306,0.006390748630553866,0.0022918459731968007
0.003711671819475767,0.006390748630553866,0.0022918459731968007
0.003746050032748993,0.006390748630553866,0.0022918459731968007
0.0037807466635993493,0.006390748630553866,0.0022918459731968007
0.0038157646612712484,0.006390748630553866,0.0022918459731968007
0.003851107002325569,0.006390748630553866,0.0022918459731968007
0.0038867766908926675,0.006755934266585514,0.0024025188870364016
0.0039227767589277195,0.006755934266585514,0.0024025188870364016
0.0039591102664684585,0.006755934266585514,0.0024025188870364016
0.003995780301895269,0.006755934266585514,0.0024025188870364016
0.004032789982193705,0.006755934266585514,0.0024025188870364016
0.004070142453219439,0.006999391357273281,0.002387624730359063
0.004107840889965647,0.006999391357273281,0.002387624730359063
0.004145888496832911,0.006999391357273281,0.002387624730359063
0.004184288507901585,0.006999391357273281,0.002387624730359063
0.0042230441872066725,0.006999391357273281,0.002387624730359063
0.0042621588290153245,0.00744572935686752,0.0023872416070044845
0.004301635758106795,0.00744572935686752,0.0023872416070044845
0.004341478330055093,0.00744572935686752,0.0023872416070044845
0.004381689931514195,0.00744572935686752,0.0023872416070044845
0.004422273980505897,0.00744572935686752,0.0023872416070044845
0.004463233926710397,0.00744572935686752,0.0023872416070044845
0.004504573251759458,0.008034083992696287,0.0025487383808782383
0.0045462954695324,0.008034083992696287,0.0025487383808782383
0.0045884041264547615,0.008034083992696287,0.0025487383808782383
0.004630902801799737,0.008034083992696287,0.0025487383808782383
0.004673795107992464,0.008399269628727937,0.002537949260701811
0.004717084690917017,0.008399269628727937,0.002537949260701811
0.004760775230226368,0.008399269628727937,0.002537949260701811
0.004804870439655134,0.008399269628727937,0.002537949260701811
0.004849374067335233,0.008399269628727937,0.002537949260701811
0.004894289896114532,0.008865895719212822,0.002552055826220014
0.004939621743878321,0.008865895719212822,0.002552055826220014
0.004985373463873894,0.008865895719212822,0.002552055826220014
0.005031548945038057,0.008865895719212822,0.002552055826220014
0.0050781521123276704,0.009048488537228647,0.00266110192081927
0.005125186927053333,0.009048488537228647,0.00266110192081927
0.0051726573872160194,0.009048488537228647,0.00266110192081927
0.005220567527846975,0.009048488537228647,0.00266110192081927
0.005268921421350677,0.009048488537228647,0.00266110192081927
0.0053177231778509665,0.00945425035504159,0.0026125375862849423
0.0053669769455404765,0.00945425035504159,0.0026125375862849423
0.005416686911033152,0.00945425035504159,0.0026125375862849423
0.00546685729972018,0.00945425035504159,0.0026125375862849423
0.005517492376129128,0.009860012172854534,0.002512594486438001
0.005568596444286409,0.009860012172854534,0.002512594486438001
0.005620173848083188,0.009860012172854534,0.002512594486438001
0.005672228971644543,0.009860012172854534,0.002512594486438001
0.005724766239702178,0.010265773990667476,0.00248145828385809
0.005777790117970507,0.010265773990667476,0.00248145828385809
0.005831305113526219,0.010265773990667476,0.00248145828385809
0.00588531577519145,0.01061067153580848,0.0024477786949858127
0.0059398266939203566,0.01061067153580848,0.0024477786949858127
0.005994842503189409,0.01061067153580848,0.0024477786949858127
0.006050367879391224,0.01061067153580848,0.0024477786949858127
0.0061064075422320365,0.010874416717386894,0.0024906563963639646
0.006162966255132942,0.010874416717386894,0.0024906563963639646
0.006220048825634711,0.010874416717386894,0.0024906563963639646
0.0062776601058065,0.010874416717386894,0.0024906563963639646
0.006335804992658254,0.011320754716981133,0.0025836688815379077
0.006394488428556937,0.011320754716981133,0.0025836688815379077
0.006453715401646702,0.011320754716981133,0.0025836688815379077
0.0065134909462728026,0.011604787989450192,0.0028448376168547845
0.006573820143409586,0.011604787989450192,0.0028448376168547845
0.006634708121092351,0.011604787989450192,0.0028448376168547845
0.006696160054853215,0.011787380807466018,0.002823294369842168
0.00675818116816111,0.011787380807466018,0.002823294369842168
0.006820776732865685,0.011787380807466018,0.002823294369842168
0.0068839520696454964,0.011787380807466018,0.002823294369842168
0.00694771254846024,0.012071414079935078,0.0032294975946503606
0.007012063589007177,0.012071414079935078,0.0032294975946503606
0.0070770106611818895,0.012071414079935078,0.0032294975946503606
0.007142559285543126,0.012375735443294785,0.0031992631832054833
0.007208715033782135,0.012375735443294785,0.0031992631832054833
0.007275483529196233,0.012375735443294785,0.0031992631832054833
0.007342870447166758,0.012761209170217083,0.0030641062768166434
0.00741088151564157,0.012761209170217083,0.0030641062768166434
0.007479522515621821,0.012761209170217083,0.0030641062768166434
0.007548799281653432,0.012964090079123556,0.0032635881501379914
0.007618717702322999,0.012964090079123556,0.0032635881501379914
0.007689283720758305,0.012964090079123556,0.0032635881501379914
0.007760503335133571,0.01312639480624873,0.0032235443373508908
0.007832382599179196,0.01312639480624873,0.0032235443373508908
0.00790492762269642,0.01312639480624873,0.0032235443373508908
0.007978144572076629,0.013349563806045853,0.0032146649136560097
0.00805203967082547,0.013349563806045853,0.0032146649136560097
0.008126619200091946,0.013613308987624268,0.0031970466611617727
0.008201889499202203,0.013613308987624268,0.0031970466611617727
0.008277856966198472,0.013613308987624268,0.0031970466611617727
0.008354528058382871,0.014059646987218502,0.003189312552542816
0.008431909292866252,0.014059646987218502,0.003189312552542816
0.008510007247122246,0.014059646987218502,0.003189312552542816
0.00858882855954625,0.014303104077906267,0.0032294975946503606
0.008668379930019773,0.014303104077906267,0.0032294975946503606
0.008748668120479914,0.014749442077500508,0.003234874434536875
0.008829699955494083,0.014749442077500508,0.003234874434536875
0.008911482322840203,0.014749442077500508,0.003234874434536875
0.008994022174092044,0.015013187259078919,0.0031676576529736573
0.009077326525210224,0.015013187259078919,0.0031676576529736573
0.00916140245713852,0.015276932440657334,0.003151808590739457
0.009246257116405733,0.015276932440657334,0.003151808590739457
0.009331897715733239,0.015276932440657334,0.003151808590739457
0.009418331534647951,0.01584499898559546,0.003209895431325306
0.009505565920101192,0.01584499898559546,0.003209895431325306
0.009593608287093146,0.016311625076080343,0.003169389717799875
0.009682466119303124,0.016311625076080343,0.003169389717799875
0.009772146969725724,0.01661594643944005,0.003136389829691289
0.009862658461312821,0.01661594643944005,0.003136389829691289
0.009954008287621519,0.016778251166565224,0.0033020387159056605
0.010046204213468132,0.016778251166565224,0.0033020387159056605
0.010139254075588154,0.016778251166565224,0.0033020387159056605
0.01023316578330245,0.017041996348143636,0.00330888748839523
0.010327947319189514,0.017041996348143636,0.00330888748839523
0.010423606739764012,0.017224589166159463,0.003298435684506383
0.01052015217616159,0.017224589166159463,0.003298435684506383
0.010617591834830001,0.017528910529519173,0.0034684131574652557
0.010715933998226712,0.017528910529519173,0.0034684131574652557
0.010815187025522881,0.017650639074863056,0.0036001438166514276
0.01091535935331391,0.017650639074863056,0.0036001438166514276
0.01101645949633657,0.01785351998376953,0.0035243968947847116
0.01111849604819271,0.01785351998376953,0.0035243968947847116
0.011221477682079803,0.018259281801582473,0.00353476279038939
0.011325413151528114,0.018259281801582473,0.00353476279038939
0.011430311291144786,0.018563603164942176,0.0036245153704907323
0.011536181017364784,0.018563603164942176,0.0036245153704907323
0.011643031329208768,0.018705619801176708,0.0036062362939754066
0.011750871309048075,0.018705619801176708,0.0036062362939754066
0.011859710123376693,0.019172245891661596,0.003937783197226682
0.011969557023590429,0.019172245891661596,0.003937783197226682
0.01208042134677329,0.019415702982349365,0.003916588374179381
0.012192312516491107,0.019902617163724896,0.003887756791167727
0.012305240043592616,0.019902617163724896,0.003887756791167727
0.012419213527017834,0.020186650436193956,0.003974774780761029
0.012534242654613994,0.020186650436193956,0.003974774780761029
0.012650337203959038,0.02073442889024143,0.0040438439816772994
0.012767507043192657,0.02073442889024143,0.0040438439816772994
0.01288576213185518,0.02107932643538243,0.004104071237395479
0.013005112521734086,0.02134307161696084,0.004031384277597705
0.013125568357718428,0.02134307161696084,0.004031384277597705
0.013247139878661175,0.021769121525664438,0.004068929928203515
0.013369837418249465,0.021769121525664438,0.004068929928203515
0.013493671405883065,0.02209373097991479,0.004059252167561223
0.013618652367560814,0.022357476161493205,0.004041581438009063
0.013744790926775366,0.022357476161493205,0.004041581438009063
0.01387209780541621,0.02260093325218097,0.00420833237189043
0.014000583824680975,0.023067559342665855,0.004160075661842139
0.014130259905995337,0.023067559342665855,0.004160075661842139
0.014261137071941283,0.02325015216068168,0.004080322404317884
0.014393226447194065,0.02325015216068168,0.004080322404317884
0.014526539259467812,0.023473321160478806,0.00423633172631021
0.014661086840469845,0.02379793061472916,0.004173247090789284
0.014796880626863964,0.02379793061472916,0.004173247090789284
0.014933932161242518,0.02408196388719822,0.004075668245195531
0.015072253093107555,0.02432542097788598,0.004168202962450136
0.015211855179861048,0.02432542097788598,0.004168202962450136
0.015352750287804227,0.02442686143233922,0.00411936517132483
0.015494950393146316,0.024589166159464396,0.00405288152559398
0.015638467583022463,0.024994927977277343,0.003991481016128775
0.01578331405652118,0.024994927977277343,0.003991481016128775
0.01592950212572123,0.02550213024954352,0.0037275283867168533
0.016077044216738237,0.025664434976668694,0.0036245153704907323
0.016225952870780873,0.025664434976668694,0.0036245153704907323
0.016376240745216875,0.025907892067356462,0.0035963943609041596
0.016527920614648955,0.026171637248934877,0.0035925136904831063
0.016681005372000592,0.026455670521403934,0.0037509504612465356
0.016835508029612024,0.026455670521403934,0.0037509504612465356
0.01699144172034626,0.027023737066342056,0.003612571698694196
0.01714881969870539,0.02732805842970177,0.0036781238848105136
0.01730765534195726,0.02765266788395212,0.0037016732404215004
0.017467962151272456,0.027855548792858585,0.003889638514019192
0.017629753752872058,0.027855548792858585,0.003889638514019192
0.017793043899185772,0.028038141610874413,0.0038181398905201007
0.01795784647002095,0.028322174883343477,0.004027298184031447
0.018124175473742378,0.02846419151957801,0.003983739412576871
0.01829204504846294,0.028768512882937712,0.004123360031004207
0.018461469463245474,0.028768512882937712,0.004123360031004207
0.018632463119315597,0.029011969973625484,0.004157821369835502
0.018805040551285814,0.029336579427875837,0.004107134580244272
0.018979216428391014,0.02978291742747008,0.004216583586155566
0.01915500555573528,0.030026374518157838,0.00416111991963621
0.019332422875550453,0.030249543517954957,0.004275447406593823
0.019511483468466165,0.030614729153986615,0.0044750968714637055
0.019692202554791715,0.030959626699127614,0.004549842804398958
0.01987459549580984,0.030959626699127614,0.004549842804398958
0.02005867779508234,0.03120308378981538,0.004851074434886837
0.020244465099768037,0.03166970988030027,0.004810032098021629
0.020431973201952704,0.03240008115236357,0.004938204489734147
0.020621218039991424,0.03276526678839521,0.004784100275077564
0.02081221569986339,0.03315074051531751,0.0048230879607473
0.021004982416539152,0.03367823087847434,0.004926103699594053
0.02119953457536071,0.03386082369649016,0.005048478978201975
0.021395888713434216,0.034043416514505986,0.004956461758129749
0.021594061521035653,0.03418543315074052,0.004807939869954822
0.02179406984302956,0.03451004260499087,0.004546071819942507
0.021995930680300747,0.03515926151349158,0.004346104962134583
0.022199661191199548,0.0357273280584297,0.004318023053240476
0.022405278693000182,0.03597078514911747,0.004205995209472544
0.022612800663372772,0.03621424223980523,0.004163592117053807
0.022822244741868985,0.03621424223980523,0.004163592117053807
0.023033628731421313,0.03659971596672753,0.0038721386314523494
0.02324697059985648,0.036843173057415295,0.00390624054411224
0.023462288481422625,0.03710691823899371,0.003934529886662084
0.02367960067833076,0.03751268005680665,0.003924054548886867
0.023898925662310503,0.03777642523838508,0.0037941080562758963
0.02412028207618007,0.03814161087441671,0.003969881685653391
0.024343688735431104,0.038425644146885776,0.0040079464597661835
0.024569164629827903,0.038973422600933255,0.004078360454717213
0.024796728925021577,0.039216879691621014,0.004044126710633429
0.025026400964179192,0.03946033678230878,0.003936621609237625
0.025258200269627846,0.039744370054777836,0.00389598261874715
0.025492146544514233,0.03994725096368431,0.0038570501295838297
0.025728259674479323,0.040190708054372075,0.0037255647855471935
0.025966559729348696,0.04102251978088862,0.003863388558928404
0.026207066964838526,0.04146885778048286,0.0038341569518960204
0.0264498018242772,0.04169202678027997,0.003778950042861571
0.02669478494034321,0.041935483870967745,0.003829203605645607
0.026942037136818822,0.04205721241631162,0.0037189299772207108
0.02719157943036019,0.04299046459728139,0.003924054548886865
0.027443433032283655,0.043173057415297214,0.004057392748635215
0.02769761935036891,0.04355853114221951,0.004049777144717911
0.027954159990678566,0.043862852505579225,0.004015470557362329
0.028213076759394707,0.04447149523229864,0.003729674891777731
0.02847439166467248,0.0447555285047677,0.003591495115557479
0.028738126918510663,0.044958409413674176,0.003738737918373526
0.029004304938639917,0.045485899776831,0.0036603624426939352
0.02927294835042816,0.045790221140190705,0.0036330854664353616
0.0295440799888038,0.04611483059444106,0.0034083590152424264
0.029817722900196734,0.04643944004869141,0.0032803611664344256
0.030093900344497212,0.04706837086630149,0.003210678966786832
0.030372635797033115,0.047413268411442486,0.0033034234508134224
0.030653952950565267,0.04800162304727126,0.003744849168191531
0.030937875717301368,0.048305944410630956,0.004121862412347531
0.03122442823092858,0.04856968959220938,0.00419745079921842
0.03151363484866479,0.049300060864272674,0.004309063994609857
0.0318055201533292,0.0494826536822885,0.004238921897021509
0.032100108955431715,0.05011158449989857,0.0043312949108286775
0.03239742629528195,0.05033475349969567,0.004145097446532559
0.03269749744511768,0.05100426049908704,0.0036894835221908287
0.03300034791125285,0.05126800568066545,0.003957246894534464
0.03330600343624589,0.051998376952728756,0.004195107574504425
0.03361449000108765,0.05228241022519782,0.004125854854073562
0.03392583382740992,0.052850476770135935,0.004009144419835566
0.034240061379714255,0.05315479813349563,0.003826754406112155
0.034557199367621395,0.053479407587746,0.003813825335935283
0.03487727474814178,0.05366200040576182,0.0037400221091633103
0.03520031472796679,0.05410833840535606,0.004023719448329355
0.0355263467657814,0.0545546764049503,0.003979604399530103
0.03585539857459817,0.05481842158652871,0.0040472354256060016
0.0361874981241128,0.055366200040576186,0.004032121603175017
0.03652267364308175,0.0559748427672956,0.004002522636743299
0.03686095362172158,0.05627916413065531,0.003945846786935308
0.03720236681413066,0.05705011158449991,0.0042758217820046355
0.03754694224073337,0.05745587340231284,0.004386692077876223
0.037894709190746674,0.05761817812943802,0.004342894260634971
0.03824569722466999,0.05859200649218908,0.004290770013422244
0.038599936176797675,0.059078920673564614,0.00460042371259164
0.03895745615775501,0.05960641103672145,0.004698784921635735
0.0393182875570577,0.059931020490971806,0.004664006127763907
0.03968246104569482,0.060580239399472505,0.00493371072665558
0.04005000757873611,0.06106715358084804,0.005085979759779042
0.04042095839796306,0.061594643944004865,0.005045533950703703
0.04079534503452449,0.06287279367011565,0.004926521463007554
0.04117319931161679,0.06293365794278759,0.004868953957438053
0.04155455334718875,0.06360316494217895,0.004879697086957068
0.04193943955667186,0.0642726719415703,0.005098373873176765
0.04232789065573549,0.06488131466828971,0.0050596544493465775
0.042719939663067766,0.06559139784946236,0.004997125141644612
0.04311561990318229,0.06589571921282207,0.004998726498402764
0.0435149650092505,0.0664232095759789,0.005045533950703704
0.04391800892596086,0.06713329275715155,0.005036688536208404
0.044324785912403956,0.06762020693852708,0.004693185012231824
0.04473533054498463,0.0682288496652465,0.004735867964479208
0.04514967772036102,0.06881720430107527,0.0045110787939743715
0.04556786265841064,0.06948671130046663,0.004584938972002652
0.045989920905224385,0.07031852302698317,0.004743731854926069
0.046415888336127774,0.07090687766281192,0.004783144219857172
0.04684580115873045,0.07131263948062487,0.0047793180864822565
0.04727969591600391,0.07212416311625075,0.004653256445333282
0.047717609489387455,0.07267194157029824,0.00460836986880705
0.048159579101923505,0.07311827956989249,0.004898359174319321
0.04860564232142134,0.07340231284236154,0.004922202864589059
0.04905583706365046,0.07405153175086224,0.004909364012411315
0.04951020159556351,0.0747616149320349,0.0044912149437409425
0.04996877453854884,0.07559342665855143,0.004801229087857596
0.050431594871713586,0.07622235747616149,0.004986130555122554
0.0508987019351968,0.07677013593020895,0.005453267077667313
0.05137013543351344,0.07752079529316293,0.0057973710304379
0.05184593543892913,0.07788598092919456,0.005648734677106635
0.05232614239486662,0.07871779265571109,0.0056871024661198704
0.05281079711934331,0.07971190910935282,0.005463530936346126
0.05329994080844088,0.0804422803814161,0.005417127112886827
0.05379361503980703,0.08139582065327652,0.005964836734477332
0.05429186177618943,0.08208561574355853,0.005972805382316546
0.05479472336900287,0.08314059646987218,0.005944099030953132
0.055302242561929005,0.08356664637857578,0.005841381039705719
0.055814462494549605,0.08423615337796714,0.006200917422352616
0.05633142670601358,0.08466220328667073,0.0060864648376168845
0.05685317913873753,0.08543315074051533,0.005890499277295222
0.05737976414214134,0.08620409819435991,0.005741884175204986
0.05791122647641758,0.08727936701156422,0.005364144630797707
0.058447611316336315,0.08839521201054981,0.005654075735700615
0.05898896425508499,0.08896327855548794,0.00568247659734669
0.0595353313081437,0.09009941164536418,0.005703524069147932
0.06008675891719687,0.09107324000811522,0.006258655910290111
0.060643293954080614,0.09149928991681884,0.006377764659688824
0.061204983724766966,0.09265571109758572,0.006488701132427564
0.061771875973384946,0.09326435382430515,0.006379951397715378
0.06234401888627864,0.09425847027794684,0.006350600954516546
0.06292146109610344,0.09492797727733819,0.006389549839026387
0.06350425168595962,0.09590180564008928,0.006223187929323042
0.0640924401935645,0.09616555082166768,0.00617593835495009
0.06468607661546327,0.09734226009332522,0.0058236206189048135
0.06528521141127848,0.09813349563806044,0.005907245798099935
0.0658898955079995,0.09880300263745181,0.00585744820545952
0.06650018030431118,0.09945222154595254,0.0060228261751711165
0.0671161176749628,0.10054777845404747,0.006066256033375204
0.06773775997517752,0.1017650639074863,0.006873508849262568
0.06836516004510239,0.10265773990667477,0.006688577389100193
0.06899837121430018,0.10350983972408197,0.006778773074461685
0.06963744730628223,0.10413877054169203,0.0070351878534725245
0.07028244264308345,0.10482856563197403,0.006996728242903389
0.07093341204987996,0.1061067153580848,0.007274851617696735
0.07159041085964889,0.10710083181172651,0.007593789027929281
0.07225349491787214,0.1079529316291337,0.007120095469798832
0.07292272058728312,0.10880503144654088,0.0073424641175136975
0.07359814475265763,0.10988030026374518,0.007125071740543536
0.07427982482564918,0.111097585717184,0.006770266947328615
0.07496781874966876,0.11174680462568472,0.006628685035912604
0.07566218500481055,0.11278149726110773,0.006383104716280683
0.07636298261282241,0.11365388516940558,0.0063847882370528545
0.07707027114212295,0.11452627307770338,0.006220394690878079
0.0777841107128649,0.11556096571312639,0.00642434855297056
0.07850456200204509,0.11645364171231487,0.006800462617151033
0.07923168624866253,0.11761006289308176,0.007137160832755873
0.07996554525892346,0.11894907689186449,0.006689978958021687
0.080706201411495,0.12014607425441268,0.0065110409100134535
0.08145371766280746,0.12103875025360114,0.006462676093418229
0.0822081575524054,0.12211401907080546,0.006679305963922
0.08296958520834907,0.12298640697910326,0.006464515759510088
0.0837380653526649,0.12434570906877662,0.0061361553657057035
0.08451366330684713,0.12556299452221548,0.006038486304227099
0.08529644499741025,0.12690200852099817,0.0061508950235029435
0.08608647696149245,0.12775410833840534,0.005901823889346433
0.08688382635251184,0.1288496652465003,0.005942290659061889
0.08768856094587427,0.12982349360925136,0.005968400954550186
0.08850074914473438,0.13059444106309595,0.0059734561961202175
0.08932045998580969,0.13205518360722257,0.00573311598757462
0.09014776314524918,0.13317102860620816,0.005776625917947378
0.09098272894455559,0.13459119496855346,0.005632315728716982
0.09182542835656282,0.13607222560357068,0.005651648607522053
0.09267593301146883,0.13737066342057214,0.00578631622605802
0.09353431520292387,0.13887198214648003,0.00578536768849564
0.09440064789417603,0.13996753905457499,0.005871836015996673
0.0952750047242729,0.1407587745993102,0.006010664365244475
0.09615746001432096,0.14181375532562385,0.006093936742310844
0.09704808877380307,0.14292960032460947,0.0061023738559091
0.09794696670695395,0.14390342868736053,0.005860609531142625
0.09885417021919574,0.14544532359504972,0.0061577317479214345
0.09976977642363201,0.147210387502536,0.006204898844838221
0.1006938631476027,0.1484885372286468,0.006434484938997387
0.10162650893929952,0.14974639886386693,0.006652548565171229
0.10256779307444219,0.15059849868127412,0.006433489790970553
0.10351779556301763,0.15207952931629137,0.005991154118539204
0.10447659715608042,0.1529722053154798,0.006286035051665519
0.10544427935261684,0.15467640495029417,0.006489511632019585
0.10642092440647247,0.1559748427672956,0.006463808257591662
0.10740661533334334,0.15757760194765674,0.006240800552872352
0.10840143591783309,0.15893690403733007,0.006093336324875788
0.10940547072057424,0.1601339013998783,0.005914209519924601
0.11041880508541602,0.16159464394400488,0.006367178853089051
0.11144152514667881,0.16317711503347535,0.006343287185754582
0.1124737178364752,0.16469872185027387,0.006062183555998827
0.1135154708920999,0.16620004057618176,0.0062281465138891955
0.11456687286348714,0.16755934266585512,0.006445847147962064
0.11562801312073753,0.16918238993710688,0.006755558550751363
0.11669898186171475,0.1710286062081558,0.00632809227850928
0.11777987011971193,0.17242848447961048,0.006341412350923369
0.11887076977119033,0.1742138364779874,0.006653648421312358
0.11997177354358843,0.17585717184012986,0.006231083072359629
0.12108297502320395,0.17756137147494422,0.00652577480662612
0.12220446866314887,0.17948874010955568,0.006511918860783202
0.1233363497913776,0.18119293974437004,0.0068823193174231525
0.12447871461879062,0.18281598701562185,0.007451528522012504
0.125631660247412,0.18401298437817004,0.00811354550586939
0.1267952846786434,0.18518969364982754,0.008414490962204847
0.12796968682159415,0.18665043619395413,0.008159075475407142
0.1291549665014884,0.1880097382836275,0.00807968249214448
0.1303512244681509,0.19024142828159868,0.007941520016670586
0.1315585624045704,0.19202678027997566,0.007713774177454655
0.1327770829355429,0.19348752282410225,0.00819713079736412
0.13400688963639507,0.19478596064110365,0.008171089999176212
0.13524808704178753,0.19602353418543314,0.008301771766311711
0.1365007806546014,0.19760600527490363,0.008809694498942078
0.13776507695490536,0.19961452627307769,0.008272882130474156
0.13904108340900698,0.20119699736254817,0.008168626922123643
0.1403289084785873,0.2032258064516129,0.008693709322699325
0.14162866162991988,0.20482856563197407,0.008706404386815235
0.1429404533431761,0.20620815581253807,0.008390760219473666
0.14426439512181574,0.2078109149928992,0.00833764019830022
0.14560059950206486,0.20931223371880706,0.00839231347607605
0.14694918006248173,0.211787380807466,0.0087521161368042
0.14831025143361043,0.21339013998782713,0.008268651983079271
0.14968392930772556,0.21481030635017245,0.008106665747671769
0.1510703304486654,0.2165753702576588,0.008320178807556212
0.1524695727017573,0.21848245080137957,0.00836086532553803
0.15388177500383463,0.22091702170825728,0.008239646224327171
0.155307057393346,0.22284439034286874,0.008324547588989954
0.1567455410205595,0.22481233515926147,0.008421363627743771
0.15819734815786,0.22659768715763845,0.008489514940221831
0.1596626022101425,0.2280787177926557,0.00845677891684957
0.161141427725302,0.2300872387908298,0.008260711157990396
0.16263395040481923,0.23116250760803408,0.008222838851469317
0.16414029711444664,0.2334753499695678,0.008345179013623314
0.16566059589499135,0.23540271860417938,0.008539789559162625
0.16719497597319902,0.23779671332927568,0.008282274722772074
0.16874356777273758,0.23903428687360515,0.00802957426234224
0.17030650292528443,0.24108338405356058,0.008090995331524372
0.17188391428171457,0.24301075268817204,0.008119067646808104
0.17347593592339308,0.24514100223169005,0.007872691363436296
0.17508270317357252,0.2472509636843173,0.008271555258294086
0.17670435260889467,0.24887401095556907,0.00834367179548653
0.1783410220710008,0.25096368431730576,0.00802456047836144
0.17999285067824763,0.25303306958815175,0.00803868222155693
0.18165997883753268,0.25491986204098194,0.007657839874312813
0.18334254825622906,0.2567457902211402,0.008096758793369092
0.18504070195423022,0.259058632582674,0.008478733846475342
0.1867545842761076,0.2613106106715358,0.008817478062085137
0.18848434090337954,0.2634814363968351,0.008834603645863932
0.1902301188668944,0.2655102454858998,0.008656806848053044
0.1919920665593285,0.2682288496652465,0.009014170245817731
0.1937703337477989,0.2705619801176709,0.009268201554320421
0.19556507158659492,0.2722661797524853,0.009061004517180884
0.19737643263002555,0.27470075065936295,0.009151405869500116
0.19920457084538692,0.2768918644755528,0.008667762179242939
0.2010496416260499,0.2793467234733212,0.008163250356201215
0.2029118018046678,0.2816392777439643,0.008202568789472349
0.20479120966650854,0.2833434773787787,0.007816226734412702
0.2066880249629082,0.28547372692229656,0.00823687051202386
0.20860240892485027,0.28780685737472106,0.008048007182495532
0.2105345242766706,0.2898153783728951,0.008484018294240028
0.21248453524988828,0.292006492189085,0.008548888907544289
0.21445260759716675,0.2945425035504159,0.00862173580980492
0.21643890860640203,0.29689592209373095,0.008850714368738136
0.21844360711494262,0.298965307364577,0.009017087079613873
0.22046687352394098,0.30066950699939127,0.009114349408984342
0.22250887981283693,0.30334753499695677,0.009920118090945259
0.2245697995539774,0.3052546155406776,0.010088076249618824
0.22664980792736927,0.3079123554473524,0.0103564472104343
0.22874908173557018,0.3106918238993711,0.009462557373199003
0.23086779941871696,0.3128017853519984,0.009246760963818141
0.23300614106969247,0.31554067762223575,0.009453297337550376
0.23516428844943485,0.3179143842564415,0.009467775748968685
0.23734242500238661,0.31988232907283426,0.009070110410235891
0.23954073587208768,0.3221343071616961,0.008853607569552367
0.24175940791691308,0.32477175897748023,0.008642398632428083
0.243998629725955,0.32732805842970175,0.00879369065251503
0.24625859163505467,0.33039156015418947,0.008362943673441297
0.24853948574297985,0.33268411442483264,0.008722987829324938
0.25084150592775384,0.33536214242239815,0.008784220129102328
0.25316484786313553,0.3379387299655102,0.00911788627852228
0.2555097090352507,0.339967539054575,0.008859933152551194
0.25787628875938007,0.34290931223371873,0.00851068687315468
0.26026478819690047,0.34524244268614324,0.008395582550662733
0.26267541037238357,0.3473929803205519,0.008383589711813258
0.2651083601908539,0.3500912964090079,0.008755642630150379
0.26756384445520454,0.3532968147697301,0.009639725786422635
0.27004207188377727,0.3560965713126395,0.009467196071483193
0.2725432531281028,0.35928180158247114,0.00942344877457382
0.27506760079080644,0.36254818421586527,0.009151405869500119
0.2776153294436801,0.3656522621221343,0.00913091820975375
0.28018665564591955,0.3689795090282005,0.009724207984675116
0.2827817979625341,0.3716778251166565,0.00974110101036361
0.28540097698292377,0.37441671738689386,0.0103521186259084
0.28804441533962977,0.37733820247514704,0.01023088995022588
0.29071233772725785,0.3800568066544939,0.01034274855089996
0.2934049709215787,0.38307973219720026,0.01058520867428416
0.29612254379880343,0.38622438628525047,0.01026284663527594
0.29886528735503826,0.3893690403733009,0.010642087301463446
0.30163343472591975,0.3921485088253195,0.010099969618111862
0.3044272212064303,0.39500912964090074,0.010194415195082846
0.30724688427090036,0.3979103266382633,0.009899465794164005
0.31009266359319265,0.4010346926354231,0.009376059253178587
0.312964801067075,0.40389531345100427,0.00969866002431902
0.3158635408267819,0.40653276526678833,0.009576704812093498
0.3187891292677646,0.410062893081761,0.009008765267838614
0.32174181506763716,0.41261919253398255,0.009233892524653009
0.3247218492073129,0.41614932034895513,0.00880699459132686
0.3277294849923382,0.41951714343680263,0.008339696914695233
0.33076497807442423,0.4224994927977277,0.008684867029013584
0.3338285864731761,0.4256644349766686,0.008712311920767789
0.3369205705980267,0.42949888415500104,0.008444981296741214
0.34004119327037063,0.43266382633394196,0.008278270361715016
0.34319071974590426,0.43558531142219514,0.0085360131604732
0.34636941773717345,0.4393994725096368,0.00812863797276006
0.3495775574363275,0.4420166362345304,0.008117518445610379
0.3528154115380883,0.4446337999594238,0.00844887958036016
0.3560832552629278,0.44840738486508414,0.008599428014944822
0.3593813663804626,0.45155203895313456,0.008131591238246593
0.36271002523306484,0.45465611685940355,0.008090967069148601
0.36606951475969024,0.4573950091296409,0.008087150741716698
0.36946012051993027,0.4601339013998783,0.008371552377328072
0.37288213071828336,0.46376546966930415,0.007754693520225162
0.3763358362286533,0.4669304118482451,0.0076518653542893495
0.37982153061907364,0.4712720632988435,0.008951547748470868
0.3833395101766601,0.4748021911138161,0.009539023191710847
0.38689007393279756,0.4781903022925542,0.009954726684064219
0.390473523688556,0.48155812538040177,0.009240526958189915
0.39409016404034475,0.48466220328667076,0.009511848073697243
0.39774030240580366,0.48853722864678434,0.009197765114114827
0.4014242490499322,0.49210793264353825,0.009759487896638734
0.40514231711146476,0.4960438222763238,0.009930808075082504
0.408894822629486,0.49963481436396834,0.009494812086604703
0.4126820845702952,0.5039358896327856,0.010013565379942989
0.4165044248545185,0.5081558125380401,0.009403334977846347
0.4203621683844714,0.5125583282613106,0.009278558247186612
0.4242556430717777,0.5160884560762832,0.009109229805302032
0.42818517986524113,0.5200852099817407,0.009097901240896577
0.4321511127789762,0.5238790829782917,0.009267017195290049
0.4361537789208006,0.5280787177926557,0.00974506744321352
0.44019351852088745,0.5322377764252384,0.009273134755407616
0.4442706749606883,0.5365388516940557,0.009061105463638591
0.4483855948021186,0.541002231689998,0.009625957387716867
0.45253862781701665,0.5447758165956583,0.010115059690142966
0.4567301270168747,0.54921890850071,0.01011987381861681
0.46096044868284336,0.5531142219517144,0.010596544085068473
0.46522995239601894,0.5574355853114221,0.010364017883203873
0.4695390010680058,0.5616149320348954,0.010278765473600108
0.4738879609717651,0.5657942787583689,0.010045189056078308
0.4782772017727485,0.5712314871170623,0.010402338174911034
0.4827070965603183,0.5759789003854736,0.010086172009198428
0.4871780218794631,0.5803408399269628,0.011066983633980957
0.4916903577628026,0.5851491174680461,0.011829037656746968
0.4962444877628913,0.5892270237370664,0.012233959929036798
0.5008407989848213,0.5929600324609454,0.011891986767460132
0.5054796821191241,0.5973016839115439,0.01188521625172506
0.5101615314749833,0.6011969973625482,0.011248888070720579
0.5148867450137492,0.6062690200852099,0.011192641443801648
0.5196557243827657,0.6111990261716372,0.010613858446892579
0.5244688749495119,0.6154595252586732,0.009959411672266136
0.5293266058360562,0.6199229052546155,0.010238374788455091
0.5342293299538352,0.6241022519780889,0.010540612924853662
0.53917746403875,0.6292554270643133,0.011179210600402672
0.5441714286865893,0.634266585514303,0.010694067202651389
0.5492116483887789,0.6394197606005275,0.010293549010338552
0.5542985515684669,0.643700547778454,0.009932097467476218
0.5594325706169377,0.647778454047474,0.010727543220881736
0.5646141419303667,0.6528301886792452,0.011758461282357517
0.5698437059469142,0.6581862446743763,0.011230883148984589
0.5751217071841613,0.6627713532156625,0.011360042692975794
0.5804485942768978,0.667518766484074,0.011241872632499348
0.5858248200152536,0.6724081963887198,0.011522829947791339
0.5912508413831875,0.6770338811117874,0.011142022988382684
0.5967271195973316,0.6821870561980118,0.01090798073842878
0.6022541201461928,0.6872185027388923,0.010258389392041682
0.6078323128297229,0.6919862040981943,0.010840921745432532
0.6134621717992506,0.6969770744572936,0.011067789437922478
0.6191441755977841,0.7021099614526274,0.010639186112535653
0.6248788072006894,0.7072225603570704,0.010468187441737288
0.6306665540567405,0.7116453641712314,0.010862520817487785
0.6365079081295572,0.7166565226212213,0.010754261766256082
0.642403365939419,0.721911138161899,0.010146321964520597
0.6483534286054721,0.7271860417934672,0.009875413342211403
0.6543586018883236,0.731913166970988,0.010040817384930914
0.6604193962330305,0.7374721038750254,0.010605582129285739
0.6665363268124913,0.7419963481436397,0.010231605156382046
0.6727099135712337,0.7470480827754109,0.009697716877659156
0.6789406812696106,0.7523635625887605,0.009818355390502095
0.6852291595284065,0.7577399066747819,0.008902879295989511
0.6915758828738525,0.7630959626699128,0.008725739936778016
0.697981390783066,0.7683100020288091,0.007530620630053463
0.7044462277299037,0.7736254818421586,0.007078447426596824
0.7109709432312431,0.7795090282004463,0.007235011224035125
0.7175560918936928,0.7851288293771554,0.007039347110601228
0.7242022334607315,0.7903834449178333,0.006614180388408253
0.730909932860291,0.7959423818218705,0.006620400557126552
0.737679760252773,0.8019882329072834,0.006476672695645038
0.7445122910795136,0.8080746601744776,0.0065020438718993035
0.751408106111697,0.8138770541692028,0.0063908023025266245
0.7583677914997191,0.8198214648001623,0.007043893485980532
0.7653919388230148,0.825644146885778,0.0065811848372388316
0.77248114514034,0.8312436599715968,0.00619870441598112
0.7796360130405229,0.8369243254209777,0.006578126471884548
0.7868571506936851,0.8424832623250152,0.006890786679765879
0.794145171902934,0.8476567255021303,0.006890288887666872
0.8015006961565405,0.8532562385879489,0.007813798121622074
0.8089243486805938,0.8589571921282207,0.007406187579315919
0.8164167604921464,0.8642523838506795,0.007232260972256322
0.823978568452852,0.8700547778454049,0.007368081707988551
0.8316104153230962,0.875958612294583,0.007285028788345352
0.8393129498166364,0.8821261919253398,0.007492262528035459
0.8470868266557402,0.8884560762832218,0.007470744938401411
0.8549327066268376,0.8941773179143843,0.006459844814874664
0.8628512566366896,0.8999188476364374,0.006315106220265501
0.8708431497690724,0.9057415297220531,0.006969975520139092
0.8789090653419954,0.9121119902617162,0.00654746424672674
0.8870496889654403,0.9182998579833637,0.006838053139194208
0.8952657125996392,0.9244674376141205,0.00603742588415597
0.9035578346138929,0.9304930006086428,0.005816076658548213
0.9119267598459299,0.9363968350578211,0.005744113940443107
0.9203731996618221,0.9425441265976872,0.005785802454181599
0.9288978720164498,0.9488131466828971,0.005096803824566372
0.9375015015145289,0.9550821667681071,0.004676736227583663
0.9461848194722002,0.9607425441265975,0.004261304093956093
0.9549485639791966,0.9666058023939946,0.0033612712933271706
0.9637934799615786,0.9739298032055181,0.0021283701875777373
0.9727203192450538,0.9806045851085413,0.0016179672986307036
0.9817298406188841,0.9873605193751269,0.0018172664115763616
0.9908228099003797,0.9940961655508216,0.0010711992446971442
1.0,1.0,0.0


==> data_2/pubmed/gcn/roc_lira_mean.csv <==
fpr,tpr_mean,tpr_std
0.0001,0.0,0.0
0.00010092621909870473,0.0001825928180158247,0.0003091669561280168
0.00010186101701559753,0.0001825928180158247,0.0003091669561280168
0.00010280447320933097,0.0001825928180158247,0.0003091669561280168
0.00010375666787451859,0.0001825928180158247,0.0003091669561280168
0.00010471768194855202,0.0001825928180158247,0.0003091669561280168
0.0001056875971184804,0.0001825928180158247,0.0003091669561280168
0.00010666649582795387,0.0001825928180158247,0.0003091669561280168
0.00010765446128423159,0.0001825928180158247,0.0003091669561280168
0.00010865157746525384,0.0001825928180158247,0.0003091669561280168
0.00010965792912678099,0.0001825928180158247,0.0003091669561280168
0.00011067360180959734,0.0001825928180158247,0.0003091669561280168
0.00011169868184678226,0.0001825928180158247,0.0003091669561280168
0.00011273325637104872,0.0001825928180158247,0.0003091669561280168
0.00011377741332214914,0.0001825928180158247,0.0003091669561280168
0.00011483124145435111,0.0001825928180158247,0.0003091669561280168
0.00011589483034398106,0.0001825928180158247,0.0003091669561280168
0.00011696827039703847,0.0001825928180158247,0.0003091669561280168
0.00011805165285688056,0.0001825928180158247,0.0003091669561280168
0.0001191450698119776,0.0001825928180158247,0.0003091669561280168
0.00012024861420374123,0.0001825928180158247,0.0003091669561280168
0.00012136237983442405,0.0001825928180158247,0.0003091669561280168
0.00012248646137509307,0.0001825928180158247,0.0003091669561280168
0.00012362095437367691,0.0001825928180158247,0.0003091669561280168
0.00012476595526308696,0.0001825928180158247,0.0003091669561280168
0.0001259215613694151,0.0001825928180158247,0.0003091669561280168
0.0001270878709202058,0.0001825928180158247,0.0003091669561280168
0.000128264983052806,0.0001825928180158247,0.0003091669561280168
0.0001294529978227916,0.0001825928180158247,0.0003091669561280168
0.00013065201621247213,0.0001825928180158247,0.0003091669561280168
0.00013186214013947485,0.0001825928180158247,0.0003091669561280168
0.00013308347246540747,0.0001825928180158247,0.0003091669561280168
0.00013431611700460153,0.0001825928180158247,0.0003091669561280168
0.0001355601785329369,0.0001825928180158247,0.0003091669561280168
0.0001368157627967472,0.0001825928180158247,0.0003091669561280168
0.00013808297652180923,0.0001825928180158247,0.0003091669561280168
0.0001393619274224142,0.0001825928180158247,0.0003091669561280168
0.00014065272421052364,0.0001825928180158247,0.0003091669561280168
0.00014195547660501016,0.0001825928180158247,0.0003091669561280168
0.0001432702953409831,0.0001825928180158247,0.0003091669561280168
0.00014459729217920195,0.0001825928180158247,0.0003091669561280168
0.00014593657991557562,0.0001825928180158247,0.0003091669561280168
0.00014728827239075018,0.0001825928180158247,0.0003091669561280168
0.0001486524844997857,0.0001825928180158247,0.0003091669561280168
0.00015002933220192182,0.0001825928180158247,0.0003091669561280168
0.0001514189325304352,0.0001825928180158247,0.0003091669561280168
0.00015282140360258693,0.0001825928180158247,0.0003091669561280168
0.0001542368646296629,0.0001825928180158247,0.0003091669561280168
0.00015566543592710622,0.0001825928180158247,0.0003091669561280168
0.00015710723892474503,0.0001825928180158247,0.0003091669561280168
0.00015856239617711372,0.0001825928180158247,0.0003091669561280168
0.00016003103137387001,0.0001825928180158247,0.0003091669561280168
0.00016151326935030913,0.0001825928180158247,0.0003091669561280168
0.0001630092360979741,0.0001825928180158247,0.0003091669561280168
0.00016451905877536624,0.0001825928180158247,0.0003091669561280168
0.00016604286571875296,0.0001825928180158247,0.0003091669561280168
0.0001675807864530767,0.0001825928180158247,0.0003091669561280168
0.00016913295170296487,0.0001825928180158247,0.0003091669561280168
0.0001706994934038408,0.0001825928180158247,0.0003091669561280168
0.0001722805447131394,0.0001825928180158247,0.0003091669561280168
0.00017387624002162505,0.0001825928180158247,0.0003091669561280168
0.00017548671496481503,0.0001825928180158247,0.0003091669561280168
0.00017711210643450888,0.0001825928180158247,0.0003091669561280168
0.00017875255259042355,0.0001825928180158247,0.0003091669561280168
0.00018040819287193827,0.0001825928180158247,0.0003091669561280168
0.00018207916800994624,0.0001825928180158247,0.0003091669561280168
0.00018376562003881704,0.0001825928180158247,0.0003091669561280168
0.00018546769230846994,0.0001825928180158247,0.0003091669561280168
0.00018718552949655793,0.0001825928180158247,0.0003091669561280168
0.00018891927762076664,0.0001825928180158247,0.0003091669561280168
0.0001906690840512252,0.0001825928180158247,0.0003091669561280168
0.00019243509752303302,0.0001825928180158247,0.0003091669561280168
0.00019421746814890265,0.0001825928180158247,0.0003091669561280168
0.00019601634743191858,0.0001825928180158247,0.0003091669561280168
0.00019783188827841644,0.0001825928180158247,0.0003091669561280168
0.00019966424501097934,0.0001825928180158247,0.0003091669561280168
0.00020151357338155586,0.0001825928180158247,0.0003091669561280168
0.0002033800305846982,0.00044633799959423816,0.0004035012887043024
0.00020526377527092522,0.00044633799959423816,0.0004035012887043024
0.0002071649675602069,0.00044633799959423816,0.0004035012887043024
0.000209083769055575,0.00044633799959423816,0.0004035012887043024
0.00021102034285685965,0.00044633799959423816,0.0004035012887043024
0.0002129748535745521,0.00044633799959423816,0.0004035012887043024
0.00021494746734379805,0.00044633799959423816,0.0004035012887043024
0.00021693835183851843,0.00044633799959423816,0.0004035012887043024
0.00021894767628566206,0.00044633799959423816,0.0004035012887043024
0.00022097561147959031,0.00044633799959423816,0.0004035012887043024
0.00022302232979659386,0.00044633799959423816,0.0004035012887043024
0.00022508800520954617,0.00044633799959423816,0.0004035012887043024
0.0002271728133026905,0.00044633799959423816,0.0004035012887043024
0.00022927693128656486,0.00044633799959423816,0.0004035012887043024
0.0002314005380130654,0.00044633799959423816,0.0004035012887043024
0.00023354381399064793,0.00044633799959423816,0.0004035012887043024
0.00023570694139967278,0.00044633799959423816,0.0004035012887043024
0.00023789010410788934,0.00044633799959423816,0.0004035012887043024
0.00024009348768606518,0.00044633799959423816,0.0004035012887043024
0.00024231727942376007,0.00044633799959423816,0.0004035012887043024
0.00024456166834524467,0.00044633799959423816,0.0004035012887043024
0.00024682684522556923,0.00044633799959423816,0.0004035012887043024
0.00024911300260677886,0.00044633799959423816,0.0004035012887043024
0.0002514203348142797,0.00044633799959423816,0.0004035012887043024
0.00025374903797335715,0.00044633799959423816,0.0004035012887043024
0.00025609931002584595,0.00044633799959423816,0.0004035012887043024
0.00025847135074695635,0.00044633799959423816,0.0004035012887043024
0.0002608653617622548,0.00044633799959423816,0.0004035012887043024
0.000263281546564802,0.00044633799959423816,0.0004035012887043024
0.00026572011053245065,0.00044633799959423816,0.0004035012887043024
0.00026818126094530154,0.00044633799959423816,0.0004035012887043024
0.0002706652070033241,0.00044633799959423816,0.0004035012887043024
0.0002731721598441376,0.00044633799959423816,0.0004035012887043024
0.0002757023325609583,0.00044633799959423816,0.0004035012887043024
0.0002782559402207126,0.00044633799959423816,0.0004035012887043024
0.00028083319988231727,0.00044633799959423816,0.0004035012887043024
0.0002834343306151309,0.00044633799959423816,0.0004035012887043024
0.0002860595535175742,0.00044633799959423816,0.0004035012887043024
0.00028870909173592344,0.00044633799959423816,0.0004035012887043024
0.00029138317048327885,0.00044633799959423816,0.0004035012887043024
0.00029408201705870637,0.00044633799959423816,0.0004035012887043024
0.00029680586086656025,0.00044633799959423816,0.0004035012887043024
0.00029955493343598134,0.00044633799959423816,0.0004035012887043024
0.0003023294684405776,0.00044633799959423816,0.0004035012887043024
0.00030512970171828706,0.00044633799959423816,0.0004035012887043024
0.00030795587129142264,0.00044633799959423816,0.0004035012887043024
0.00031080821738690636,0.00044633799959423816,0.0004035012887043024
0.00031368698245668765,0.00044633799959423816,0.0004035012887043024
0.00031659241119835204,0.00044633799959423816,0.0004035012887043024
0.00031952475057592136,0.00044633799959423816,0.0004035012887043024
0.0003224842498408442,0.00044633799959423816,0.0004035012887043024
0.0003254711605531848,0.00044633799959423816,0.0004035012887043024
0.00032848573660300434,0.00044633799959423816,0.0004035012887043024
0.0003315282342319423,0.00044633799959423816,0.0004035012887043024
0.00033459891205499747,0.00044633799959423816,0.0004035012887043024
0.0003376980310825091,0.00044633799959423816,0.0004035012887043024
0.0003408258547423452,0.00044633799959423816,0.0004035012887043024
0.00034398264890229247,0.00044633799959423816,0.0004035012887043024
0.00034716868189265597,0.00044633799959423816,0.0004035012887043024
0.00035038422452906756,0.00044633799959423816,0.0004035012887043024
0.00035362955013550426,0.00044633799959423816,0.0004035012887043024
0.000356904934567523,0.00044633799959423816,0.0004035012887043024
0.000360210656235707,0.00044633799959423816,0.0004035012887043024
0.00036354699612933176,0.00044633799959423816,0.0004035012887043024
0.00036691423784024937,0.00044633799959423816,0.0004035012887043024
0.0003703126675869927,0.00044633799959423816,0.0004035012887043024
0.0003737425742391064,0.00044633799959423816,0.0004035012887043024
0.00037720424934169976,0.00044633799959423816,0.0004035012887043024
0.0003806979871402284,0.00044633799959423816,0.0004035012887043024
0.0003842240846055061,0.00044633799959423816,0.0004035012887043024
0.00038778284145894574,0.00044633799959423816,0.0004035012887043024
0.0003913745601980384,0.00044633799959423816,0.0004035012887043024
0.0003949995461220643,0.00044633799959423816,0.0004035012887043024
0.00039865810735804387,0.00044633799959423816,0.0004035012887043024
0.0004023505548869293,0.00044633799959423816,0.0004035012887043024
0.00040607720257003656,0.0006695069993913573,0.0005742322233138237
0.0004098383671757261,0.0006695069993913573,0.0005742322233138237
0.0004136343684063274,0.0006695069993913573,0.0005742322233138237
0.0004174655289253135,0.0006695069993913573,0.0005742322233138237
0.0004213321743847289,0.0006695069993913573,0.0005742322233138237
0.0004252346334528682,0.0006695069993913573,0.0005742322233138237
0.00042917323784221574,0.0006695069993913573,0.0005742322233138237
0.0004331483223376398,0.0006695069993913573,0.0005742322233138237
0.0004371602248248502,0.0006695069993913573,0.0005742322233138237
0.000441209286319119,0.0006695069993913573,0.0005742322233138237
0.0004452958509942655,0.0006695069993913573,0.0005742322233138237
0.00044942026621191424,0.0006695069993913573,0.0005742322233138237
0.0004535828825510186,0.0006695069993913573,0.0005742322233138237
0.00045778405383766163,0.0006695069993913573,0.0005742322233138237
0.0004620241371751313,0.0006695069993913573,0.0005742322233138237
0.0004663034929742731,0.0006695069993913573,0.0005742322233138237
0.00047062248498412813,0.0006695069993913573,0.0005742322233138237
0.00047498148032285,0.0006695069993913573,0.0005742322233138237
0.0004793808495089107,0.0006695069993913573,0.0005742322233138237
0.00048382096649259574,0.0006695069993913573,0.0005742322233138237
0.000488302208687788,0.0006695069993913573,0.0005742322233138237
0.0004928249570040513,0.0006695069993913573,0.0005742322233138237
0.0004973895958790063,0.0006695069993913573,0.0005742322233138237
0.000501996513311008,0.0006695069993913573,0.0005742322233138237
0.0005066461008921268,0.0006695069993913573,0.0005742322233138237
0.0005113387538414326,0.0006695069993913573,0.0005742322233138237
0.0005160748710385908,0.0006695069993913573,0.0005742322233138237
0.000520854855057766,0.0006695069993913573,0.0005742322233138237
0.0005256791122018419,0.0006695069993913573,0.0005742322233138237
0.0005305480525369575,0.0006695069993913573,0.0005742322233138237
0.0005354620899273607,0.0006695069993913573,0.0005742322233138237
0.0005404216420705915,0.0006695069993913573,0.0005742322233138237
0.0005454271305329836,0.0006695069993913573,0.0005742322233138237
0.0005504789807854967,0.0006695069993913573,0.0005742322233138237
0.0005555776222398878,0.0006695069993913573,0.0005742322233138237
0.0005607234882852032,0.0006695069993913573,0.0005742322233138237
0.0005659170163246243,0.0006695069993913573,0.0005742322233138237
0.0005711586478126435,0.0006695069993913573,0.0005742322233138237
0.0005764488282925873,0.0006695069993913573,0.0005742322233138237
0.0005817880074344935,0.0006695069993913573,0.0005742322233138237
0.0005871766390733255,0.0006695069993913573,0.0005742322233138237
0.0005926151812475553,0.0006695069993913573,0.0005742322233138237
0.0005981040962380944,0.0006695069993913573,0.0005742322233138237
0.0006036438506075864,0.0006695069993913573,0.0005742322233138237
0.0006092349152400712,0.0009129640900791235,0.0007423580983330002
0.0006148777653810023,0.0009129640900791235,0.0007423580983330002
0.0006205728806776501,0.0009129640900791235,0.0007423580983330002
0.0006263207452198692,0.0009129640900791235,0.0007423580983330002
0.0006321218475812448,0.0009129640900791235,0.0007423580983330002
0.0006379766808606282,0.0009129640900791235,0.0007423580983330002
0.000643885742724042,0.0009129640900791235,0.0007423580983330002
0.0006498495354469888,0.0009129640900791235,0.0007423580983330002
0.0006558685659571436,0.0009129640900791235,0.0007423580983330002
0.0006619433458774394,0.0009129640900791235,0.0007423580983330002
0.0006680743915695614,0.0009129640900791235,0.0007423580983330002
0.0006742622241778342,0.0009129640900791235,0.0007423580983330002
0.0006805073696735206,0.0009129640900791235,0.0007423580983330002
0.0006868103588995307,0.0009129640900791235,0.0007423580983330002
0.0006931717276155408,0.0009129640900791235,0.0007423580983330002
0.0006995920165435374,0.0009129640900791235,0.0007423580983330002
0.0007060717714137773,0.0009129640900791235,0.0007423580983330002
0.0007126115430111746,0.0009129640900791235,0.0007423580983330002
0.0007192118872221193,0.0009129640900791235,0.0007423580983330002
0.0007258733650817253,0.0009129640900791235,0.0007423580983330002
0.000732596542821523,0.0009129640900791235,0.0007423580983330002
0.0007393819919175866,0.0009129640900791235,0.0007423580983330002
0.0007462302891391107,0.0009129640900791235,0.0007423580983330002
0.0007531420165974376,0.0009129640900791235,0.0007423580983330002
0.0007601177617955331,0.0009129640900791235,0.0007423580983330002
0.0007671581176779302,0.0009129640900791235,0.0007423580983330002
0.000774263682681127,0.0009129640900791235,0.0007423580983330002
0.0007814350607844542,0.0009129640900791235,0.0007423580983330002
0.0007886728615614156,0.0009129640900791235,0.0007423580983330002
0.0007959777002314986,0.0009129640900791235,0.0007423580983330002
0.0008033501977124734,0.0009129640900791235,0.0007423580983330002
0.0008107909806731687,0.0009129640900791235,0.0007423580983330002
0.000818300681586739,0.0011969973625481842,0.0008140556968041744
0.0008258799387844272,0.0011969973625481842,0.0008140556968041744
0.0008335293965098195,0.0011969973625481842,0.0008140556968041744
0.0008412497049736118,0.0011969973625481842,0.0008140556968041744
0.0008490415204088747,0.0011969973625481842,0.0008140556968041744
0.0008569055051268347,0.0011969973625481842,0.0008140556968041744
0.0008648423275731727,0.0011969973625481842,0.0008140556968041744
0.000872852662384838,0.0011969973625481842,0.0008140556968041744
0.0008809371904473991,0.0011969973625481842,0.0008140556968041744
0.0008890965989529158,0.0011969973625481842,0.0008140556968041744
0.000897331581458352,0.0011969973625481842,0.0008140556968041744
0.0009056428379445294,0.0011969973625481842,0.0008140556968041744
0.0009140310748756232,0.0011969973625481842,0.0008140556968041744
0.0009224970052592174,0.0011969973625481842,0.0008140556968041744
0.0009310413487069075,0.0011969973625481842,0.0008140556968041744
0.000939664831495469,0.0011969973625481842,0.0008140556968041744
0.0009483681866285928,0.0011969973625481842,0.0008140556968041744
0.0009571521538991865,0.0011969973625481842,0.0008140556968041744
0.0009660174799522646,0.0011969973625481842,0.0008140556968041744
0.0009749649183484086,0.0011969973625481842,0.0008140556968041744
0.0009839952296278227,0.0011969973625481842,0.0008140556968041744
0.00099310918137498,0.0011969973625481842,0.0008140556968041744
0.0010023075482838654,0.0011969973625481842,0.0008140556968041744
0.0010115911122238297,0.0011969973625481842,0.0008140556968041744
0.0010209606623060466,0.0015621829985798335,0.0008340354956824698
0.0010304169949505876,0.0015621829985798335,0.0008340354956824698
0.0010399609139541202,0.0015621829985798335,0.0008340354956824698
0.0010495932305582276,0.0015621829985798335,0.0008340354956824698
0.00105931476351837,0.0015621829985798335,0.0008340354956824698
0.001069126339173476,0.0015621829985798335,0.0008340354956824698
0.0010790287915161836,0.0015621829985798335,0.0008340354956824698
0.0010890229622637305,0.0015621829985798335,0.0008340354956824698
0.0010991097009294972,0.0015621829985798335,0.0008340354956824698
0.0011092898648952228,0.0015621829985798335,0.0008340354956824698
0.0011195643194838783,0.0015621829985798335,0.0008340354956824698
0.0011299339380332217,0.0015621829985798335,0.0008340354956824698
0.0011403996019700331,0.0015621829985798335,0.0008340354956824698
0.0011509622008850323,0.0015621829985798335,0.0008340354956824698
0.0011616226326085018,0.0015621829985798335,0.0008340354956824698
0.0011723818032865986,0.0015621829985798335,0.0008340354956824698
0.001183240627458378,0.0015621829985798335,0.0008340354956824698
0.0011942000281335325,0.0015621829985798335,0.0008340354956824698
0.0012052609368708425,0.0015621829985798335,0.0008340354956824698
0.001216424293857368,0.0015621829985798335,0.0008340354956824698
0.001227691047988359,0.0018462162710488942,0.001133432853106946
0.0012390621569479156,0.0018462162710488942,0.001133432853106946
0.0012505385872903913,0.0018462162710488942,0.001133432853106946
0.0012621213145225473,0.0018462162710488942,0.001133432853106946
0.0012738113231864786,0.0018462162710488942,0.001133432853106946
0.0012856096069432965,0.0018462162710488942,0.001133432853106946
0.0012975171686575868,0.0018462162710488942,0.001133432853106946
0.0013095350204826678,0.0018462162710488942,0.001133432853106946
0.001321664183946605,0.0018462162710488942,0.001133432853106946
0.0013339056900390587,0.0018462162710488942,0.001133432853106946
0.001346260579298911,0.0018462162710488942,0.001133432853106946
0.0013587299019027091,0.0018462162710488942,0.001133432853106946
0.0013713147177539457,0.0018462162710488942,0.001133432853106946
0.0013840160965731315,0.0018462162710488942,0.001133432853106946
0.0013968351179887398,0.0018462162710488942,0.001133432853106946
0.0014097728716289677,0.0018462162710488942,0.001133432853106946
0.001422830457214352,0.0021302495435179545,0.0010531149998239966
0.0014360089846512606,0.0021302495435179545,0.0010531149998239966
0.0014493095741262166,0.0021302495435179545,0.0010531149998239966
0.00146273335620113,0.0021302495435179545,0.0010531149998239966
0.001476281471909391,0.0021302495435179545,0.0010531149998239966
0.0014899550728528536,0.0021302495435179545,0.0010531149998239966
0.0015037553212997384,0.0021302495435179545,0.0010531149998239966
0.0015176833902834053,0.0021302495435179545,0.0010531149998239966
0.0015317404637020797,0.0021302495435179545,0.0010531149998239966
0.0015459277364194785,0.0021302495435179545,0.0010531149998239966
0.001560246414366368,0.0021302495435179545,0.0010531149998239966
0.0015746977146430868,0.0021302495435179545,0.0010531149998239966
0.001589282865622978,0.0021302495435179545,0.0010531149998239966
0.00160400310705682,0.0021302495435179545,0.0010531149998239966
0.0016188596901781992,0.0021302495435179545,0.0010531149998239966
0.0016338538778098604,0.0023128423615337798,0.0009902214224777508
0.001648986944471065,0.0023128423615337798,0.0009902214224777508
0.0016642601764859037,0.0023128423615337798,0.0009902214224777508
0.0016796748720926532,0.0023128423615337798,0.0009902214224777508
0.0016952323415541214,0.0023128423615337798,0.0009902214224777508
0.0017109339072690134,0.0023128423615337798,0.0009902214224777508
0.001726780903884356,0.0023128423615337798,0.0009902214224777508
0.0017427746784089192,0.0023128423615337798,0.0009902214224777508
0.0017589165903277326,0.0023128423615337798,0.0009902214224777508
0.001775208011717636,0.0023128423615337798,0.0009902214224777508
0.0017916503273638995,0.0023128423615337798,0.0009902214224777508
0.0018082449348779518,0.0023128423615337798,0.0009902214224777508
0.0018249932448161524,0.0023128423615337798,0.0009902214224777508
0.0018418966807997109,0.002576587543112193,0.0011237071143301396
0.0018589566796356884,0.002576587543112193,0.0011237071143301396
0.0018761746914391195,0.002576587543112193,0.0011237071143301396
0.0018935521797562953,0.002576587543112193,0.0011237071143301396
0.001911090621689138,0.002576587543112193,0.0011237071143301396
0.0019287915080207778,0.002576587543112193,0.0011237071143301396
0.0019466563433422632,0.002576587543112193,0.0011237071143301396
0.0019646866461804444,0.002576587543112193,0.0011237071143301396
0.0019828839491270716,0.002576587543112193,0.0011237071143301396
0.002001249798969037,0.002576587543112193,0.0011237071143301396
0.0020197857568198785,0.002576587543112193,0.0011237071143301396
0.002038493398252464,0.002799756542909312,0.0011937644776420493
0.0020573743134329114,0.002799756542909312,0.0011937644776420493
0.0020764301072557748,0.002799756542909312,0.0011937644776420493
0.002095662399480433,0.002799756542909312,0.0011937644776420493
0.0021150728248687948,0.002799756542909312,0.0011937644776420493
0.0021346630333242455,0.002799756542909312,0.0011937644776420493
0.002154434690031882,0.002799756542909312,0.0011937644776420493
0.00217438947560008,0.002799756542909312,0.0011937644776420493
0.0021945290862033138,0.002799756542909312,0.0011937644776420493
0.0022148552337263594,0.002799756542909312,0.0011937644776420493
0.0022353696459097966,0.0032460945425035505,0.0011674224996031694
0.002256074066496859,0.0032460945425035505,0.0011674224996031694
0.00227697025538168,0.0032460945425035505,0.0011674224996031694
0.002298059988758851,0.0032460945425035505,0.0011674224996031694
0.0023193450592744274,0.0032460945425035505,0.0011674224996031694
0.0023408272761782944,0.0032460945425035505,0.0011674224996031694
0.002362508465477945,0.0032460945425035505,0.0011674224996031694
0.0023843904700937206,0.0032460945425035505,0.0011674224996031694
0.002406475150015424,0.0032460945425035505,0.0011674224996031694
0.0024287643824604504,0.0032460945425035505,0.0011674224996031694
0.0024512600620333396,0.00346926354230067,0.0012000691110318844
0.0024739641008868114,0.00346926354230067,0.0012000691110318844
0.0024968784288843266,0.00346926354230067,0.0012000691110318844
0.002520004993764092,0.00346926354230067,0.0012000691110318844
0.002543345761304648,0.00346926354230067,0.0012000691110318844
0.002566902715491952,0.00346926354230067,0.0012000691110318844
0.002590677858688006,0.00346926354230067,0.0012000691110318844
0.002614673211801092,0.00346926354230067,0.0012000691110318844
0.00263889081445751,0.0038953134510042605,0.0013586121867962598
0.002663332725174981,0.0038953134510042605,0.0013586121867962598
0.0026880010215376074,0.0038953134510042605,0.0013586121867962598
0.0027128978003724646,0.0038953134510042605,0.0013586121867962598
0.0027380251779278576,0.0038953134510042605,0.0013586121867962598
0.00276338529005317,0.0038953134510042605,0.0013586121867962598
0.0027889802923804397,0.0038953134510042605,0.0013586121867962598
0.002814812360507581,0.0038953134510042605,0.0013586121867962598
0.0028408836901833013,0.004077906269020085,0.0014644010900887474
0.00286719649749377,0.004077906269020085,0.0014644010900887474
0.0028937530190509503,0.004077906269020085,0.0014644010900887474
0.002920555512182745,0.004077906269020085,0.0014644010900887474
0.0029476062551248585,0.004077906269020085,0.0014644010900887474
0.0029749075472144406,0.004077906269020085,0.0014644010900887474
0.003002461709085549,0.004077906269020085,0.0014644010900887474
0.003030271082866396,0.004077906269020085,0.0014644010900887474
0.003058338032378432,0.0043822276323797925,0.0016790021109009507
0.0030866649433372744,0.0043822276323797925,0.0016790021109009507
0.003115254223555488,0.0043822276323797925,0.0016790021109009507
0.0031441083031472647,0.0043822276323797925,0.0016790021109009507
0.0031732296347349765,0.0043822276323797925,0.0016790021109009507
0.00320262069365765,0.0043822276323797925,0.0016790021109009507
0.003232283978181381,0.0043822276323797925,0.0016790021109009507
0.00326222200971167,0.0045445323595049705,0.0016925667368321534
0.003292437333007769,0.0045445323595049705,0.0016925667368321534
0.0033229325163989716,0.0045445323595049705,0.0016925667368321534
0.0033537101520029287,0.0045445323595049705,0.0016925667368321534
0.0033847728559459832,0.0045445323595049705,0.0016925667368321534
0.0034161232685855285,0.0045445323595049705,0.0016925667368321534
0.0034477640547344642,0.0045445323595049705,0.0016925667368321534
0.0034796979038876916,0.0046256847230675595,0.0017183106743120036
0.003511927530450728,0.0046256847230675595,0.0017183106743120036
0.0035444556739704356,0.0046256847230675595,0.0017183106743120036
0.0035772850993678732,0.0046256847230675595,0.0017183106743120036
0.0036104185971733375,0.0046256847230675595,0.0017183106743120036
0.0036438589837635444,0.0046256847230675595,0.0017183106743120036
0.0036776091016010306,0.00482856563197403,0.0015176191143759599
0.003711671819475767,0.00482856563197403,0.0015176191143759599
0.003746050032748993,0.00482856563197403,0.0015176191143759599
0.0037807466635993493,0.00482856563197403,0.0015176191143759599
0.0038157646612712484,0.00482856563197403,0.0015176191143759599
0.003851107002325569,0.00482856563197403,0.0015176191143759599
0.0038867766908926675,0.005234327449786975,0.0016559634206222405
0.0039227767589277195,0.005234327449786975,0.0016559634206222405
0.0039591102664684585,0.005234327449786975,0.0016559634206222405
0.003995780301895269,0.005234327449786975,0.0016559634206222405
0.004032789982193705,0.005234327449786975,0.0016559634206222405
0.004070142453219439,0.005538648813146684,0.0014724986482737175
0.004107840889965647,0.005538648813146684,0.0014724986482737175
0.004145888496832911,0.005538648813146684,0.0014724986482737175
0.004184288507901585,0.005538648813146684,0.0014724986482737175
0.0042230441872066725,0.005538648813146684,0.0014724986482737175
0.0042621588290153245,0.0058429701765063905,0.0013819749536154516
0.004301635758106795,0.0058429701765063905,0.0013819749536154516
0.004341478330055093,0.0058429701765063905,0.0013819749536154516
0.004381689931514195,0.0058429701765063905,0.0013819749536154516
0.004422273980505897,0.0058429701765063905,0.0013819749536154516
0.004463233926710397,0.0058429701765063905,0.0013819749536154516
0.004504573251759458,0.006228443903428686,0.0015062759453877222
0.0045462954695324,0.006228443903428686,0.0015062759453877222
0.0045884041264547615,0.006228443903428686,0.0015062759453877222
0.004630902801799737,0.006228443903428686,0.0015062759453877222
0.004673795107992464,0.0064516129032258064,0.0014434833699282625
0.004717084690917017,0.0064516129032258064,0.0014434833699282625
0.004760775230226368,0.0064516129032258064,0.0014434833699282625
0.004804870439655134,0.0064516129032258064,0.0014434833699282625
0.004849374067335233,0.0064516129032258064,0.0014434833699282625
0.004894289896114532,0.006654493812132278,0.0014902504654996224
0.004939621743878321,0.006654493812132278,0.0014902504654996224
0.004985373463873894,0.006654493812132278,0.0014902504654996224
0.005031548945038057,0.006654493812132278,0.0014902504654996224
0.0050781521123276704,0.007019679448163928,0.0015036929313247903
0.005125186927053333,0.007019679448163928,0.0015036929313247903
0.0051726573872160194,0.007019679448163928,0.0015036929313247903
0.005220567527846975,0.007019679448163928,0.0015036929313247903
0.005268921421350677,0.007019679448163928,0.0015036929313247903
0.0053177231778509665,0.0072225603570703996,0.0016066209644037734
0.0053669769455404765,0.0072225603570703996,0.0016066209644037734
0.005416686911033152,0.0072225603570703996,0.0016066209644037734
0.00546685729972018,0.0072225603570703996,0.0016066209644037734
0.005517492376129128,0.007587745993102049,0.0016487671557633896
0.005568596444286409,0.007587745993102049,0.0016487671557633896
0.005620173848083188,0.007587745993102049,0.0016487671557633896
0.005672228971644543,0.007587745993102049,0.0016487671557633896
0.005724766239702178,0.007831203083789815,0.0015691788746626826
0.005777790117970507,0.007831203083789815,0.0015691788746626826
0.005831305113526219,0.007831203083789815,0.0015691788746626826
0.00588531577519145,0.007952931629133698,0.0015474611196281685
0.0059398266939203566,0.007952931629133698,0.0015474611196281685
0.005994842503189409,0.007952931629133698,0.0015474611196281685
0.006050367879391224,0.007952931629133698,0.0015474611196281685
0.0061064075422320365,0.008216676810712111,0.0013701764786200588
0.006162966255132942,0.008216676810712111,0.0013701764786200588
0.006220048825634711,0.008216676810712111,0.0013701764786200588
0.0062776601058065,0.008216676810712111,0.0013701764786200588
0.006335804992658254,0.008602150537634409,0.001617967298630707
0.006394488428556937,0.008602150537634409,0.001617967298630707
0.006453715401646702,0.008602150537634409,0.001617967298630707
0.0065134909462728026,0.00888618381010347,0.0015709266148086413
0.006573820143409586,0.00888618381010347,0.0015709266148086413
0.006634708121092351,0.00888618381010347,0.0015709266148086413
0.006696160054853215,0.009089064719009941,0.0016393089904511461
0.00675818116816111,0.009089064719009941,0.0016393089904511461
0.006820776732865685,0.009089064719009941,0.0016393089904511461
0.0068839520696454964,0.009089064719009941,0.0016393089904511461
0.00694771254846024,0.009575978900385475,0.0018858105154996552
0.007012063589007177,0.009575978900385475,0.0018858105154996552
0.0070770106611818895,0.009575978900385475,0.0018858105154996552
0.007142559285543126,0.009778859809291945,0.00175778092608748
0.007208715033782135,0.009778859809291945,0.00175778092608748
0.007275483529196233,0.009778859809291945,0.00175778092608748
0.007342870447166758,0.010144045445323595,0.0018146220146072552
0.00741088151564157,0.010144045445323595,0.0018146220146072552
0.007479522515621821,0.010144045445323595,0.0018146220146072552
0.007548799281653432,0.010509231081355243,0.0020685452883264723
0.007618717702322999,0.010509231081355243,0.0020685452883264723
0.007689283720758305,0.010509231081355243,0.0020685452883264723
0.007760503335133571,0.011016433353621425,0.0019009073854728087
0.007832382599179196,0.011016433353621425,0.0019009073854728087
0.00790492762269642,0.011016433353621425,0.0019009073854728087
0.007978144572076629,0.011239602353418544,0.0019558112468403884
0.00805203967082547,0.011239602353418544,0.0019558112468403884
0.008126619200091946,0.01148305944410631,0.0018075513759153975
0.008201889499202203,0.01148305944410631,0.0018075513759153975
0.008277856966198472,0.01148305944410631,0.0018075513759153975
0.008354528058382871,0.011767092716575368,0.0017556982465337346
0.008431909292866252,0.011767092716575368,0.0017556982465337346
0.008510007247122246,0.011767092716575368,0.0017556982465337346
0.00858882855954625,0.011949685534591194,0.001823296345729251
0.008668379930019773,0.011949685534591194,0.001823296345729251
0.008748668120479914,0.012172854534388312,0.0018594342442506957
0.008829699955494083,0.012172854534388312,0.0018594342442506957
0.008911482322840203,0.012172854534388312,0.0018594342442506957
0.008994022174092044,0.012436599715966728,0.0018766941007269879
0.009077326525210224,0.012436599715966728,0.0018766941007269879
0.00916140245713852,0.012761209170217083,0.0018157557991693605
0.009246257116405733,0.012761209170217083,0.0018157557991693605
0.009331897715733239,0.012761209170217083,0.0018157557991693605
0.009418331534647951,0.013004666260904848,0.0019162433295455167
0.009505565920101192,0.013004666260904848,0.0019162433295455167
0.009593608287093146,0.013227835260701967,0.002061901832708136
0.009682466119303124,0.013227835260701967,0.002061901832708136
0.009772146969725724,0.013451004260499087,0.0021935545418178956
0.009862658461312821,0.013451004260499087,0.0021935545418178956
0.009954008287621519,0.013836477987421386,0.002250667815928271
0.010046204213468132,0.013836477987421386,0.002250667815928271
0.010139254075588154,0.013836477987421386,0.002250667815928271
0.01023316578330245,0.013897342260093325,0.0022250197979795903
0.010327947319189514,0.013897342260093325,0.0022250197979795903
0.010423606739764012,0.014100223168999799,0.0022393616947045986
0.01052015217616159,0.014100223168999799,0.0022393616947045986
0.010617591834830001,0.014221951714343681,0.0022315875305132997
0.010715933998226712,0.014221951714343681,0.0022315875305132997
0.010815187025522881,0.01442483262325015,0.002292245040929791
0.01091535935331391,0.01442483262325015,0.002292245040929791
0.01101645949633657,0.014749442077500508,0.0025068543214633635
0.01111849604819271,0.014749442077500508,0.0025068543214633635
0.011221477682079803,0.014911746804625684,0.0025163231155932993
0.011325413151528114,0.014911746804625684,0.0025163231155932993
0.011430311291144786,0.015175491986204099,0.0025063981897393123
0.011536181017364784,0.015175491986204099,0.0025063981897393123
0.011643031329208768,0.015337796713329277,0.002514414020666207
0.011750871309048075,0.015337796713329277,0.002514414020666207
0.011859710123376693,0.015540677622235748,0.0025967347406606863
0.011969557023590429,0.015540677622235748,0.0025967347406606863
0.01208042134677329,0.01574355853114222,0.002448058937552989
0.012192312516491107,0.01596672753093934,0.0026745590147227373
0.012305240043592616,0.01596672753093934,0.0026745590147227373
0.012419213527017834,0.01610874416717387,0.0027689094481066364
0.012534242654613994,0.01610874416717387,0.0027689094481066364
0.012650337203959038,0.016210184621627106,0.0027956207289315522
0.012767507043192657,0.016210184621627106,0.0027956207289315522
0.01288576213185518,0.016413065530533576,0.0027841457508044846
0.013005112521734086,0.016575370257658754,0.0028275029293171917
0.013125568357718428,0.016575370257658754,0.0028275029293171917
0.013247139878661175,0.016940555893690402,0.0030503436833283046
0.013369837418249465,0.016940555893690402,0.0030503436833283046
0.013493671405883065,0.017285453438831408,0.0031470891704900136
0.013618652367560814,0.017549198620409816,0.003163684761132364
0.013744790926775366,0.017549198620409816,0.003163684761132364
0.01387209780541621,0.017731791438425643,0.003090485920516542
0.014000583824680975,0.017934672347332113,0.0032152339312573604
0.014130259905995337,0.017934672347332113,0.0032152339312573604
0.014261137071941283,0.018157841347129233,0.0031781078345869164
0.014393226447194065,0.018157841347129233,0.0031781078345869164
0.014526539259467812,0.01842158652870765,0.003265479415442813
0.014661086840469845,0.01862446743761412,0.0032401717793792764
0.014796880626863964,0.01862446743761412,0.0032401717793792764
0.014933932161242518,0.01880706025562994,0.0032292143550782804
0.015072253093107555,0.019151957800770943,0.0030577562551549913
0.015211855179861048,0.019151957800770943,0.0030577562551549913
0.015352750287804227,0.019415702982349358,0.0030168754224595617
0.015494950393146316,0.019720024345709068,0.0028640640416725876
0.015638467583022463,0.020186650436193953,0.0030322986030222976
0.01578331405652118,0.020186650436193953,0.0030322986030222976
0.01592950212572123,0.020409819435991072,0.0030815941232819775
0.016077044216738237,0.020693852708460136,0.0033813484817745315
0.016225952870780873,0.020693852708460136,0.0033813484817745315
0.016376240745216875,0.020957597890038548,0.0033746467705050767
0.016527920614648955,0.0212822073442889,0.0035067697588621015
0.016681005372000592,0.02138364779874214,0.003393769032271524
0.016835508029612024,0.02138364779874214,0.003393769032271524
0.01699144172034626,0.021789409616555084,0.003484200281184769
0.01714881969870539,0.022134307161696083,0.0033575275082601986
0.01730765534195726,0.022661797524852912,0.0027966021076403194
0.017467962151272456,0.02282410225197809,0.0027640326391676208
0.017629753752872058,0.02282410225197809,0.0027640326391676208
0.017793043899185772,0.023067559342665855,0.0028210256218476042
0.01795784647002095,0.023209575978900387,0.0027755083837003322
0.018124175473742378,0.023473321160478795,0.0027802005697461266
0.01829204504846294,0.023676202069385272,0.0028129080128756197
0.018461469463245474,0.023676202069385272,0.0028129080128756197
0.018632463119315597,0.023879082978291742,0.002765356013539532
0.018805040551285814,0.02406167579630757,0.002855107822159196
0.018979216428391014,0.024325420977885984,0.002712591852421559
0.01915500555573528,0.024731182795698928,0.002953138982574904
0.019332422875550453,0.024913775613714752,0.002941267876777924
0.019511483468466165,0.025035504159058634,0.0030547634422081133
0.019692202554791715,0.025400689795090282,0.002996721880414572
0.01987459549580984,0.025400689795090282,0.002996721880414572
0.02005867779508234,0.025664434976668694,0.002960563216318054
0.020244465099768037,0.025907892067356462,0.003013842014199192
0.020431973201952704,0.026131061067153582,0.00308396777595303
0.020621218039991424,0.02621221343071617,0.003066120590353023
0.02081221569986339,0.026496246703185233,0.0029697404097628216
0.021004982416539152,0.026841144248326232,0.00281290801287562
0.02119953457536071,0.02696287279367011,0.0027527582703324397
0.021395888713434216,0.027165753702576588,0.0025848192042299692
0.021594061521035653,0.02753093933860824,0.0025876485891686888
0.02179406984302956,0.027997565429093124,0.0026139376601187116
0.021995930680300747,0.028180158247108948,0.002547392239846213
0.022199661191199548,0.0285047677013593,0.002652581139846512
0.022405278693000182,0.028585920064921888,0.0026112243352914813
0.022612800663372772,0.028829377155609653,0.0026546492951654483
0.022822244741868985,0.029052546155406776,0.0027047406294353773
0.023033628731421313,0.029275715155203896,0.002677976764522608
0.02324697059985648,0.029539460336782307,0.0025216790286433036
0.023462288481422625,0.02980320551836072,0.0024911154104657156
0.02367960067833076,0.029945222154595254,0.0025648369656879277
0.023898925662310503,0.030350983972408197,0.0023566810322174347
0.02412028207618007,0.030817610062893082,0.0025989353264191323
0.024343688735431104,0.031061067153580847,0.00281193232501662
0.024569164629827903,0.03164942178940962,0.0026104360675754078
0.024796728925021577,0.03207547169811321,0.0025848192042299675
0.025026400964179192,0.03270440251572327,0.0028608686105296055
0.025258200269627846,0.03292757151552039,0.0027686616820600464
0.025492146544514233,0.03306958815175492,0.0027850490676910797
0.025728259674479323,0.0332318928788801,0.0027649425270895264
0.025966559729348696,0.033576790424021105,0.002616123775462866
0.026207066964838526,0.03416514505984987,0.0025843768330189388
0.0264498018242772,0.034550618786772166,0.0026401381862227345
0.02669478494034321,0.03479407587745993,0.0027441054392741567
0.026942037136818822,0.034976668695475756,0.0026850547163151514
0.02719157943036019,0.03528099005883546,0.0026905846902206512
0.027443433032283655,0.035544735240413884,0.0027550002348172785
0.02769761935036891,0.035788192331101656,0.0028261277436378847
0.027954159990678566,0.035970785149117473,0.002869249027262262
0.028213076759394707,0.03647798742138364,0.002854467016894216
0.02847439166467248,0.03688374923919659,0.0030270907335986207
0.028738126918510663,0.03716778251166565,0.002958322443117294
0.029004304938639917,0.03745181578413471,0.002980500930999244
0.02927294835042816,0.0382227632379793,0.003266039580026304
0.0295440799888038,0.03850679651044836,0.003625209293081968
0.029817722900196734,0.038770541692026775,0.003622243421644118
0.030093900344497212,0.039054574964495846,0.003844936696341335
0.030372635797033115,0.039379184418746195,0.00378886095041842
0.030653952950565267,0.039825522418340434,0.004024855899645112
0.030937875717301368,0.04017041996348143,0.003907177067871587
0.03122442823092858,0.04059646987218503,0.003765856852665346
0.03151363484866479,0.04112396023534185,0.003924753774578249
0.0318055201533292,0.04136741732602962,0.003943817939686164
0.032100108955431715,0.041773179143842556,0.004112976444616495
0.03239742629528195,0.04201663623453033,0.004207517230121324
0.03269749744511768,0.04266585514303104,0.004155675908450354
0.03300034791125285,0.04311219314262528,0.004112754049437104
0.03330600343624589,0.04374112396023534,0.004390235364288815
0.03361449000108765,0.044106309596267,0.004252655726497438
0.03392583382740992,0.04463379995942383,0.004133551576367383
0.034240061379714255,0.04483668086833029,0.004020251287672106
0.034557199367621395,0.04554676404950294,0.004365214812296703
0.03487727474814178,0.045810509231081355,0.0042971604801715834
0.03520031472796679,0.04637857577601948,0.004054461024620019
0.0355263467657814,0.047311827956989246,0.0037333517434725736
0.03585539857459817,0.04757557313856765,0.0035660003119590794
0.0361874981241128,0.04814363968350578,0.00330895659559939
0.03652267364308175,0.04871170622844391,0.0033900611359950067
0.03686095362172158,0.04899573950091296,0.0033326444384482786
0.03720236681413066,0.04938121322783526,0.003525953721877402
0.03754694224073337,0.05011158449989857,0.0037822767171460233
0.037894709190746674,0.050273889227023735,0.0037650673839438576
0.03824569722466999,0.05084195577196186,0.0036054752973164275
0.038599936176797675,0.05126800568066545,0.0034483786912270953
0.03895745615775501,0.051653479407587743,0.0031023020061341946
0.0393182875570577,0.05212010549807263,0.003189886092547011
0.03968246104569482,0.05266788395212011,0.0033188241098281246
0.04005000757873611,0.053134510042604985,0.0033629716360535343
0.04042095839796306,0.053621424223980516,0.003212174276485279
0.04079534503452449,0.05423006695069994,0.003196474405971049
0.04117319931161679,0.054432947859606416,0.003006245102504358
0.04155455334718875,0.054879285859200655,0.0031752284610992026
0.04193943955667186,0.05538648813146683,0.0033033542278541454
0.04232789065573549,0.05595455467640494,0.0031470891704900128
0.042719939663067766,0.05627916413065531,0.0031909612022019266
0.04311561990318229,0.05660377358490566,0.003330928614600596
0.0435149650092505,0.05702982349360926,0.0032775716245663803
0.04391800892596086,0.05778048285656319,0.0032004065939579317
0.044324785912403956,0.05844998985595455,0.0033025926795409648
0.04473533054498463,0.05879488740109555,0.0033634475779794806
0.04514967772036102,0.05954554676404951,0.0030050278143631424
0.04556786265841064,0.060154189490768915,0.003003505510408123
0.045989920905224385,0.060843984581050926,0.0031769563983516363
0.046415888336127774,0.06133089876242646,0.0033296239971238643
0.04684580115873045,0.06202069385270846,0.003169173261465668
0.04727969591600391,0.06262933657942787,0.0032728239467488254
0.047717609489387455,0.06301481030635017,0.0033421683546355292
0.048159579101923505,0.06360316494217895,0.0028487735537736586
0.04860564232142134,0.064232095759789,0.002662819980214992
0.04905583706365046,0.06469872185027388,0.00296087215540022
0.04951020159556351,0.0653073645769933,0.002837835870021365
0.04996877453854884,0.0657739906674782,0.002973741720105002
0.050431594871713586,0.06622032866707242,0.00309787625561961
0.0508987019351968,0.06666666666666667,0.0031111346196410748
0.05137013543351344,0.06743761412051126,0.0031491230186636654
0.05184593543892913,0.06806654493812132,0.0029122814634658105
0.05232614239486662,0.06847230675593427,0.0028197283748413334
0.05281079711934331,0.0697707445729357,0.0033860115273949185
0.05329994080844088,0.07019679448163926,0.0031167156615413316
0.05379361503980703,0.07082572529924933,0.0032607842592899017
0.05429186177618943,0.0711503347534997,0.003371935230337622
0.05479472336900287,0.07196185838912558,0.003283984028396885
0.055302242561929005,0.07275309393386083,0.003309163908552634
0.055814462494549605,0.07378778656928384,0.0033048076055087103
0.05633142670601358,0.07439642929600325,0.0035862066151840645
0.05685317913873753,0.0751065124771759,0.0037272216422247965
0.05737976414214134,0.07595861229458307,0.0036969135159998796
0.05791122647641758,0.07662811929397445,0.003871961461466147
0.058447611316336315,0.07772367620206938,0.003661174489287969
0.05898896425508499,0.0787177926557111,0.004013419929656532
0.0595353313081437,0.07981334956380604,0.003949322385941691
0.06008675891719687,0.08096977074457294,0.0037816116164065047
0.060643293954080614,0.08161898965307364,0.003957246894534464
0.061204983724766966,0.08247108947048082,0.003965559234889906
0.061771875973384946,0.08320146074254413,0.004243235334650327
0.06234401888627864,0.08360722256035706,0.004183535745370933
0.06292146109610344,0.08427672955974844,0.0040646002911184555
0.06350425168595962,0.08545343883140595,0.003978857341955178
0.0640924401935645,0.08604179346723471,0.004073872450436387
0.06468607661546327,0.08711706228443905,0.003947005659992378
0.06528521141127848,0.08827348346520592,0.003955397335519152
0.0658898955079995,0.0891661594643944,0.004352624333544606
0.06650018030431118,0.09011969973625482,0.004269399375462588
0.0671161176749628,0.09127612091702171,0.00448122448592449
0.06773775997517752,0.09188476364374114,0.004381110810167413
0.06836516004510239,0.09279772773382025,0.004226766753802681
0.06899837121430018,0.09383242036924325,0.004113865905107441
0.06963744730628223,0.09435991073240009,0.004073872450436388
0.07028244264308345,0.09533373909515115,0.00427544740659382
0.07093341204987996,0.09584094136741732,0.0045043826339193046
0.07159041085964889,0.09687563400284033,0.004585936348340753
0.07225349491787214,0.09819435991073241,0.004466452891312198
0.07292272058728312,0.09892473118279568,0.004661063474968646
0.07359814475265763,0.09941164536417123,0.004722280449069074
0.07427982482564918,0.10028403327246907,0.0048522527438673085
0.07496781874966876,0.10127814972611078,0.004701703965789828
0.07566218500481055,0.10208967336173666,0.004614320505989333
0.07636298261282241,0.10320551836072225,0.004804895002823673
0.07707027114212295,0.10432136335970785,0.004706565016245351
0.0777841107128649,0.1053763440860215,0.004503367195633689
0.07850456200204509,0.10637046053966322,0.004660916293560763
0.07923168624866253,0.10732400081152363,0.0047694996097938595
0.07996554525892346,0.10827754108338405,0.004909410590596548
0.080706201411495,0.10906877662811928,0.004907686903326233
0.08145371766280746,0.11044836680868331,0.005321688232462094
0.0822081575524054,0.11203083789815378,0.005796858238341856
0.08296958520834907,0.11265976871576384,0.0056661957816246345
0.0837380653526649,0.11353215662406166,0.006013250807954872
0.08451366330684713,0.11501318725907894,0.005963034651581899
0.08529644499741025,0.11608845607628322,0.005798435915272339
0.08608647696149245,0.11683911543923717,0.005479412355285023
0.08688382635251184,0.11763035098397241,0.005382868893915898
0.08768856094587427,0.11834043416514506,0.005128113465755191
0.08850074914473438,0.11945627916413067,0.005116283067967861
0.08932045998580969,0.12073442889024141,0.0051516039840447305
0.09014776314524918,0.12209373097991479,0.005399834609501529
0.09098272894455559,0.12345303306958817,0.005598148945749861
0.09182542835656282,0.1245891661594644,0.005389364587456038
0.09267593301146883,0.12590789206735647,0.00525770875993125
0.09353431520292387,0.1271454656116859,0.004935425325166821
0.09440064789417603,0.12809900588354636,0.005056399372699276
0.0952750047242729,0.12915398660986,0.00511306404233466
0.09615746001432096,0.13057415297220532,0.004874023536616345
0.09704808877380307,0.1315479813349564,0.0050627267667278635
0.09794696670695395,0.1323595049705823,0.005399326413687547
0.09885417021919574,0.13390139987827146,0.005132526127276734
0.09976977642363201,0.1346114830594441,0.004926335794753059
0.1006938631476027,0.13590992087644554,0.004970881290032353
0.10162650893929952,0.13678230878474337,0.004979476228571293
0.10256779307444219,0.13804017041996347,0.004854278766260014
0.10351779556301763,0.1398863866910124,0.004606831371556835
0.10447659715608042,0.14134712923513898,0.0049916308754746385
0.10544427935261684,0.14215865287076487,0.005235786381342082
0.10642092440647247,0.14323392168796917,0.005467338319174337
0.10740661533334334,0.14455264759586126,0.005147874026182078
0.10840143591783309,0.14599310204909718,0.005150494159871496
0.10940547072057424,0.14745384459322378,0.005644158391912606
0.11041880508541602,0.14844796104686547,0.0056959816322855825
0.11144152514667881,0.14992899168188273,0.005821421307001375
0.1124737178364752,0.15116656522621222,0.005554846517885861
0.1135154708920999,0.15256644349766685,0.005290486837251078
0.11456687286348714,0.1540068979509028,0.005430786733493496
0.11562801312073753,0.1550821667681071,0.0055948393204739546
0.11669898186171475,0.15589369040373302,0.0056784107696141355
0.11777987011971193,0.15729356867518765,0.005798633094706996
0.11887076977119033,0.15871373503753294,0.005993329299489154
0.11997177354358843,0.16049908703590993,0.006245488864021334
0.12108297502320395,0.16173666058023936,0.006064446381060273
0.12220446866314887,0.1631162507608034,0.006056296254071306
0.1233363497913776,0.1641915195780077,0.005887082108652914
0.12447871461879062,0.1656522621221343,0.005801944707252618
0.125631660247412,0.16743761412051125,0.005915755900445442
0.1267952846786434,0.1685737472103875,0.006108516231659291
0.12796968682159415,0.16989247311827957,0.0061210440030835195
0.1291549665014884,0.171535808480422,0.0059896653816973126
0.1303512244681509,0.17297626293365792,0.0065197449509943545
0.1315585624045704,0.1748833434773788,0.0060615799933175256
0.1327770829355429,0.17646581456684926,0.005736585009225933
0.13400688963639507,0.17762223574761618,0.005951365446894956
0.13524808704178753,0.17918441874619598,0.006092285451978507
0.1365007806546014,0.18052343274497867,0.006451768854520397
0.13776507695490536,0.18277541083384055,0.00701852617677792
0.13904108340900698,0.1844390342868736,0.00695831896380543
0.1403289084785873,0.18608236964901603,0.006489934461190191
0.14162866162991988,0.18754311219314262,0.006472575815319414
0.1429404533431761,0.18934875228241024,0.007127542531753994
0.14426439512181574,0.19052546155406777,0.007283302184339103
0.14560059950206486,0.19204706837086633,0.007262393485720154
0.14694918006248173,0.19364982755122745,0.00721250429272968
0.14831025143361043,0.1952322986406979,0.007023476737403814
0.14968392930772556,0.1966524650030432,0.006882718015101483
0.1510703304486654,0.19841752891052952,0.006725399277988406
0.1524695727017573,0.20046662609048488,0.00663809606114844
0.15388177500383463,0.20237370663420573,0.006513463766715926
0.155307057393346,0.2042199229052546,0.006826104313864203
0.1567455410205595,0.20594441063095964,0.007291460710377097
0.15819734815786,0.2075268817204301,0.007251837698555502
0.1596626022101425,0.2092919456279164,0.007202954853480587
0.161141427725302,0.2112193142625279,0.008010556571555827
0.16263395040481923,0.21268005680665453,0.00785291523107331
0.16414029711444664,0.21481030635017245,0.008161765576197487
0.16566059589499135,0.21673767498478394,0.008030855693266335
0.16719497597319902,0.21882734834652057,0.007782215953646275
0.16874356777273758,0.22016636234530332,0.008014181109463194
0.17030650292528443,0.22207344288902414,0.00869799564969132
0.17188391428171457,0.2236762020693853,0.008776016234905848
0.17347593592339308,0.22586731588557515,0.0084763601656355
0.17508270317357252,0.22718604179346719,0.008010185463331519
0.17670435260889467,0.22915398660986003,0.007799855569894452
0.1783410220710008,0.23140596469872182,0.008288760441012169
0.17999285067824763,0.23321160478798944,0.008528643032901803
0.18165997883753268,0.23562588760397646,0.008925325365127638
0.18334254825622906,0.23781700142016637,0.009414393168181007
0.18504070195423022,0.23996753905457496,0.009354450309754275
0.1867545842761076,0.24211807668898358,0.009989673197086334
0.18848434090337954,0.24463379995942383,0.009688280361258772
0.1902301188668944,0.246175694867113,0.009859260733446912
0.1919920665593285,0.24842767295597484,0.010047670043791031
0.1937703337477989,0.2502536011361331,0.010195424537572505
0.19556507158659492,0.25232298640697903,0.010298879210708874
0.19737643263002555,0.25445323595049707,0.010162873354708122
0.19920457084538692,0.25636031649421787,0.009914768776698078
0.2010496416260499,0.25834854940150126,0.009929979091561285
0.2029118018046678,0.2613106106715358,0.009612074108123148
0.20479120966650854,0.2635828768512883,0.009665121958371164
0.2066880249629082,0.26548995739500914,0.009546763037742715
0.20860240892485027,0.26774193548387093,0.009698777911202773
0.2105345242766706,0.27037938729965505,0.009594477259398762
0.21248453524988828,0.27299655102454856,0.009710159037317635
0.21445260759716675,0.2751673767498478,0.009816422122948818
0.21643890860640203,0.27699330493000607,0.010523351888696733
0.21844360711494262,0.27904240210996145,0.010893275354900627
0.22046687352394098,0.2804828565631974,0.011120164826408749
0.22250887981283693,0.2828971393791844,0.01098566765660806
0.2245697995539774,0.28510854128626495,0.010724814401471177
0.22664980792736927,0.28756340028403327,0.011274939066289114
0.22874908173557018,0.2902414282815987,0.010999397198251451
0.23086779941871696,0.29247311827956984,0.010741496251259986
0.23300614106969247,0.29490768918644755,0.010510806314843926
0.23516428844943485,0.29754514100223173,0.010432630045882879
0.23734242500238661,0.29928991681882733,0.010847247876823616
0.23954073587208768,0.3016839115439237,0.010858709860902252
0.24175940791691308,0.3042604990870359,0.010811456609125891
0.243998629725955,0.30590383444917835,0.01058304817186049
0.24625859163505467,0.3082166768107121,0.010653254868682982
0.24853948574297985,0.31077297626293365,0.010592982834449212
0.25084150592775384,0.3130452424426861,0.010040726288208547
0.25316484786313553,0.315581253804017,0.009575009340367147
0.2555097090352507,0.31907080543720834,0.009499627608510577
0.25787628875938007,0.3212822073442889,0.009361976369012148
0.26026478819690047,0.3236559139784946,0.009656245632069458
0.26267541037238357,0.3265976871576385,0.00967552646521935
0.2651083601908539,0.3299857983363765,0.010114358851325521
0.26756384445520454,0.332663826333942,0.010266856499707796
0.27004207188377727,0.33593020896733616,0.011015850060755665
0.2725432531281028,0.338182187056198,0.01094573370846908
0.27506760079080644,0.34088050314465407,0.010536707242074953
0.2776153294436801,0.3436599715966727,0.01111736782835749
0.28018665564591955,0.346236559139785,0.011254233133904801
0.2827817979625341,0.3483668086833029,0.011273012178731239
0.28540097698292377,0.351754919862041,0.011549292612240976
0.28804441533962977,0.3548184215865287,0.011196890164486077
0.29071233772725785,0.35757760194765664,0.011195174529080799
0.2934049709215787,0.360093325218097,0.011488008926504544
0.29612254379880343,0.3630148103063502,0.01211298895496314
0.29886528735503826,0.366707242848448,0.012300767643606299
0.30163343472591975,0.36962872793670115,0.01183740513832293
0.3044272212064303,0.3726516534794076,0.011265443422249267
0.30724688427090036,0.37610062893081764,0.011116689038910162
0.31009266359319265,0.379123554473524,0.010960598204326646
0.312964801067075,0.3822682085615744,0.011362860453448411
0.3158635408267819,0.3852099817407182,0.010612070102123785
0.3187891292677646,0.38829377155609657,0.010366775500180635
0.32174181506763716,0.39174274700750666,0.011313508959922149
0.3247218492073129,0.3950902820044634,0.011513360000050514
0.3277294849923382,0.39807263136538856,0.012250546685305074
0.33076497807442423,0.4013390139987827,0.012209543231787875
0.3338285864731761,0.4049097179955366,0.012146074853854395
0.3369205705980267,0.40931223371880704,0.011670012896607981
0.34004119327037063,0.41300466626090476,0.011244821683208601
0.34319071974590426,0.4159058632582674,0.01159166503608079
0.34636941773717345,0.41872590789206726,0.011868658405496831
0.3495775574363275,0.4222763237979305,0.011882811021071296
0.3528154115380883,0.4263542300669507,0.012320828404793906
0.3560832552629278,0.4304118482450801,0.012615738229365738
0.3593813663804626,0.4341448569689593,0.01286813470195789
0.36271002523306484,0.437553256238588,0.01297523474305938
0.36606951475969024,0.44061675796307564,0.01320711605382894
0.36946012051993027,0.4435991073240008,0.01289433695791264
0.37288213071828336,0.44635828768512875,0.0134560506862322
0.3763358362286533,0.4498681274092108,0.013186461403358912
0.37982153061907364,0.45364171231487116,0.013309290017847903
0.3833395101766601,0.45778048285656325,0.012626228706088708
0.38689007393279756,0.46143233921687965,0.012376733178037816
0.390473523688556,0.46496246703185234,0.012728538321479906
0.39409016404034475,0.46857374721038747,0.013319320093355949
0.39774030240580366,0.4720835869344695,0.013251935666163324
0.4014242490499322,0.4759383242036924,0.012859957775386243
0.40514231711146476,0.4797930614729154,0.012954210378115043
0.408894822629486,0.4831811726516535,0.013222136218812106
0.4126820845702952,0.4871170622844391,0.013292785776693556
0.4165044248545185,0.4904037330087239,0.01322856821164119
0.4203621683844714,0.4937309799147901,0.013250814003467405
0.4242556430717777,0.4988841550010144,0.013548367585734647
0.42818517986524113,0.5034692635423007,0.013500416512342276
0.4321511127789762,0.507993507810915,0.013712591745257314
0.4361537789208006,0.5121728545343883,0.012596147153534508
0.44019351852088745,0.5163522012578616,0.012306046049865835
0.4442706749606883,0.5207750050720227,0.011633195169413022
0.4483855948021186,0.5251369446135119,0.011242848955627037
0.45253862781701665,0.529843781700142,0.01124081485341804
0.4567301270168747,0.5340637046053966,0.011209035064329973
0.46096044868284336,0.5382633394197607,0.01118994430356178
0.46522995239601894,0.5428281598701562,0.010846573265266028
0.4695390010680058,0.5474132684114424,0.011031200509495078
0.4738879609717651,0.5523635625887604,0.010722746005473106
0.4782772017727485,0.5571718401298438,0.010435632484447744
0.4827070965603183,0.5625278961249747,0.010690645388491323
0.4871780218794631,0.5668898356664638,0.011096099967358693
0.4916903577628026,0.5712111990261717,0.01075683430950409
0.4962444877628913,0.5751673767498477,0.010195312393341578
0.5008407989848213,0.5800568066544938,0.011137506961576366
0.5054796821191241,0.5846622032866707,0.01093584767014299
0.5101615314749833,0.5894096165550822,0.010445160054107422
0.5148867450137492,0.5932643538243052,0.011096099967358691
0.5196557243827657,0.5982552241834043,0.012074321500069632
0.5244688749495119,0.6037532968147696,0.011558653987178098
0.5293266058360562,0.6093122337188069,0.011811723496436149
0.5342293299538352,0.6135930208967336,0.011421232177246131
0.53917746403875,0.617934672347332,0.01129504019139032
0.5441714286865893,0.6232907283424629,0.011666700923068334
0.5492116483887789,0.628241022519781,0.01179783449081986
0.5542985515684669,0.6332521809697708,0.012023173728038431
0.5594325706169377,0.6379793061472916,0.011763672004816041
0.5646141419303667,0.6426252789612497,0.011575576255046571
0.5698437059469142,0.6476364374112396,0.011563143964108971
0.5751217071841613,0.6528707648610266,0.010873020349505323
0.5804485942768978,0.6584094136741732,0.010482856541383648
0.5858248200152536,0.6639886386691012,0.010535839115946423
0.5912508413831875,0.6695475755731385,0.010435522921586157
0.5967271195973316,0.674761614932035,0.011051765650699309
0.6022541201461928,0.6794887401095557,0.011294635280126536
0.6078323128297229,0.6852302698316088,0.010515613233822878
0.6134621717992506,0.6905457496449585,0.010925073629176836
0.6191441755977841,0.6955366200040576,0.011165231119352038
0.6248788072006894,0.7007303712720633,0.009429755849946011
0.6306665540567405,0.7059646987218502,0.009460551398454515
0.6365079081295572,0.7119293974437004,0.009335192202896745
0.642403365939419,0.7181375532562384,0.008120898139928213
0.6483534286054721,0.7233515926151349,0.008114785497270436
0.6543586018883236,0.7291539866098601,0.008112981810762856
0.6604193962330305,0.7350172448772572,0.007824560208975132
0.6665363268124913,0.741225400689795,0.006490251564990687
0.6727099135712337,0.7461959829580037,0.006740343118665288
0.6789406812696106,0.7515723270440251,0.007302616831037956
0.6852291595284065,0.7572935686751876,0.006676977534179189
0.6915758828738525,0.7637451815784134,0.0071128978048159335
0.697981390783066,0.7699939135727328,0.007845340594508893
0.7044462277299037,0.7761412051125989,0.007049572332044374
0.7109709432312431,0.7818827348346521,0.00711495502351886
0.7175560918936928,0.7875228241022519,0.007222516032141555
0.7242022334607315,0.7937512680056806,0.008040047525536241
0.730909932860291,0.8001825928180157,0.0075460607929707735
0.737679760252773,0.8071819841752891,0.007460575904145571
0.7445122910795136,0.8130655305335768,0.007368671354385229
0.751408106111697,0.8196388719821466,0.007341810073968825
0.7583677914997191,0.8254818421586527,0.007179806027329159
0.7653919388230148,0.831568269425847,0.007294188641107718
0.77248114514034,0.8384865084195576,0.0065646597039262814
0.7796360130405229,0.8442077500507201,0.006812859203475688
0.7868571506936851,0.8506796510448368,0.006606016182593215
0.794145171902934,0.8563806045851086,0.006163670561582015
0.8015006961565405,0.8616352201257861,0.005934242501786784
0.8089243486805938,0.8670927165753703,0.006554899055800596
0.8164167604921464,0.8734834652059241,0.006830123058043733
0.823978568452852,0.8803205518360722,0.0068276116201314956
0.8316104153230962,0.887056198011767,0.006053312679979771
0.8393129498166364,0.8935280990058836,0.005669221744504825
0.8470868266557402,0.8990464597281397,0.005462484487378948
0.8549327066268376,0.9049705822682086,0.005644482498742941
0.8628512566366896,0.9111584499898558,0.0052151312753951976
0.8708431497690724,0.9176100628930819,0.005506056466170984
0.8789090653419954,0.9237776425238385,0.004610602257767203
0.8870496889654403,0.9302698316088456,0.004578750389562102
0.8952657125996392,0.9360519375126801,0.004659689601038335
0.9035578346138929,0.9423615337796714,0.004245390409999241
0.9119267598459299,0.9485088253195373,0.0038420214086420648
0.9203731996618221,0.9545546764049503,0.0025519662222375423
0.9288978720164498,0.9602759180361129,0.0023364114837832466
0.9375015015145289,0.9663420572124162,0.002520318434834432
0.9461848194722002,0.9711097585717183,0.0028147771359471148
0.9549485639791966,0.9757963075674579,0.0024589634856767026
0.9637934799615786,0.9814161087441674,0.002082647166406312
0.9727203192450538,0.9863664029214851,0.0021657530426724293
0.9817298406188841,0.9909920876445526,0.0015894496025343967
0.9908228099003797,0.9961249746398864,0.0011374607010997248
1.0,1.0,0.0


==> data_2/pubmed/gcn/roc_rmia-offline_mean.csv <==
fpr,tpr_mean,tpr_std
0.0001,0.0,0.0
0.00010092621909870473,0.0018056400892675999,0.0011769813027350529
0.00010186101701559753,0.0018056400892675999,0.0011769813027350529
0.00010280447320933097,0.0018056400892675999,0.0011769813027350529
0.00010375666787451859,0.0018056400892675999,0.0011769813027350529
0.00010471768194855202,0.0018056400892675999,0.0011769813027350529
0.0001056875971184804,0.0018056400892675999,0.0011769813027350529
0.00010666649582795387,0.0018056400892675999,0.0011769813027350529
0.00010765446128423159,0.0018056400892675999,0.0011769813027350529
0.00010865157746525384,0.0018056400892675999,0.0011769813027350529
0.00010965792912678099,0.0018056400892675999,0.0011769813027350529
0.00011067360180959734,0.0018056400892675999,0.0011769813027350529
0.00011169868184678226,0.0018056400892675999,0.0011769813027350529
0.00011273325637104872,0.0018056400892675999,0.0011769813027350529
0.00011377741332214914,0.0018056400892675999,0.0011769813027350529
0.00011483124145435111,0.0018056400892675999,0.0011769813027350529
0.00011589483034398106,0.0018056400892675999,0.0011769813027350529
0.00011696827039703847,0.0018056400892675999,0.0011769813027350529
0.00011805165285688056,0.0018056400892675999,0.0011769813027350529
0.0001191450698119776,0.0018056400892675999,0.0011769813027350529
0.00012024861420374123,0.0018056400892675999,0.0011769813027350529
0.00012136237983442405,0.0018056400892675999,0.0011769813027350529
0.00012248646137509307,0.0018056400892675999,0.0011769813027350529
0.00012362095437367691,0.0018056400892675999,0.0011769813027350529
0.00012476595526308696,0.0018056400892675999,0.0011769813027350529
0.0001259215613694151,0.0018056400892675999,0.0011769813027350529
0.0001270878709202058,0.0018056400892675999,0.0011769813027350529
0.000128264983052806,0.0018056400892675999,0.0011769813027350529
0.0001294529978227916,0.0018056400892675999,0.0011769813027350529
0.00013065201621247213,0.0018056400892675999,0.0011769813027350529
0.00013186214013947485,0.0018056400892675999,0.0011769813027350529
0.00013308347246540747,0.0018056400892675999,0.0011769813027350529
0.00013431611700460153,0.0018056400892675999,0.0011769813027350529
0.0001355601785329369,0.0018056400892675999,0.0011769813027350529
0.0001368157627967472,0.0018056400892675999,0.0011769813027350529
0.00013808297652180923,0.0018056400892675999,0.0011769813027350529
0.0001393619274224142,0.0018056400892675999,0.0011769813027350529
0.00014065272421052364,0.0018056400892675999,0.0011769813027350529
0.00014195547660501016,0.0018056400892675999,0.0011769813027350529
0.0001432702953409831,0.0018056400892675999,0.0011769813027350529
0.00014459729217920195,0.0018056400892675999,0.0011769813027350529
0.00014593657991557562,0.0018056400892675999,0.0011769813027350529
0.00014728827239075018,0.0018056400892675999,0.0011769813027350529
0.0001486524844997857,0.0018056400892675999,0.0011769813027350529
0.00015002933220192182,0.0018056400892675999,0.0011769813027350529
0.0001514189325304352,0.0018056400892675999,0.0011769813027350529
0.00015282140360258693,0.0018056400892675999,0.0011769813027350529
0.0001542368646296629,0.0018056400892675999,0.0011769813027350529
0.00015566543592710622,0.0018056400892675999,0.0011769813027350529
0.00015710723892474503,0.0018056400892675999,0.0011769813027350529
0.00015856239617711372,0.0018056400892675999,0.0011769813027350529
0.00016003103137387001,0.0018056400892675999,0.0011769813027350529
0.00016151326935030913,0.0018056400892675999,0.0011769813027350529
0.0001630092360979741,0.0018056400892675999,0.0011769813027350529
0.00016451905877536624,0.0018056400892675999,0.0011769813027350529
0.00016604286571875296,0.0018056400892675999,0.0011769813027350529
0.0001675807864530767,0.0018056400892675999,0.0011769813027350529
0.00016913295170296487,0.0018056400892675999,0.0011769813027350529
0.0001706994934038408,0.0018056400892675999,0.0011769813027350529
0.0001722805447131394,0.0018056400892675999,0.0011769813027350529
0.00017387624002162505,0.0018056400892675999,0.0011769813027350529
0.00017548671496481503,0.0018056400892675999,0.0011769813027350529
0.00017711210643450888,0.0018056400892675999,0.0011769813027350529
0.00017875255259042355,0.0018056400892675999,0.0011769813027350529
0.00018040819287193827,0.0018056400892675999,0.0011769813027350529
0.00018207916800994624,0.0018056400892675999,0.0011769813027350529
0.00018376562003881704,0.0018056400892675999,0.0011769813027350529
0.00018546769230846994,0.0018056400892675999,0.0011769813027350529
0.00018718552949655793,0.0018056400892675999,0.0011769813027350529
0.00018891927762076664,0.0018056400892675999,0.0011769813027350529
0.0001906690840512252,0.0018056400892675999,0.0011769813027350529
0.00019243509752303302,0.0018056400892675999,0.0011769813027350529
0.00019421746814890265,0.0018056400892675999,0.0011769813027350529
0.00019601634743191858,0.0018056400892675999,0.0011769813027350529
0.00019783188827841644,0.0018056400892675999,0.0011769813027350529
0.00019966424501097934,0.0018056400892675999,0.0011769813027350529
0.00020151357338155586,0.0018056400892675999,0.0011769813027350529
0.0002033800305846982,0.004118482450801379,0.0016260032593645687
0.00020526377527092522,0.004118482450801379,0.0016260032593645687
0.0002071649675602069,0.004118482450801379,0.0016260032593645687
0.000209083769055575,0.004118482450801379,0.0016260032593645687
0.00021102034285685965,0.004118482450801379,0.0016260032593645687
0.0002129748535745521,0.004118482450801379,0.0016260032593645687
0.00021494746734379805,0.004118482450801379,0.0016260032593645687
0.00021693835183851843,0.004118482450801379,0.0016260032593645687
0.00021894767628566206,0.004118482450801379,0.0016260032593645687
0.00022097561147959031,0.004118482450801379,0.0016260032593645687
0.00022302232979659386,0.004118482450801379,0.0016260032593645687
0.00022508800520954617,0.004118482450801379,0.0016260032593645687
0.0002271728133026905,0.004118482450801379,0.0016260032593645687
0.00022927693128656486,0.004118482450801379,0.0016260032593645687
0.0002314005380130654,0.004118482450801379,0.0016260032593645687
0.00023354381399064793,0.004118482450801379,0.0016260032593645687
0.00023570694139967278,0.004118482450801379,0.0016260032593645687
0.00023789010410788934,0.004118482450801379,0.0016260032593645687
0.00024009348768606518,0.004118482450801379,0.0016260032593645687
0.00024231727942376007,0.004118482450801379,0.0016260032593645687
0.00024456166834524467,0.004118482450801379,0.0016260032593645687
0.00024682684522556923,0.004118482450801379,0.0016260032593645687
0.00024911300260677886,0.004118482450801379,0.0016260032593645687
0.0002514203348142797,0.004118482450801379,0.0016260032593645687
0.00025374903797335715,0.004118482450801379,0.0016260032593645687
0.00025609931002584595,0.004118482450801379,0.0016260032593645687
0.00025847135074695635,0.004118482450801379,0.0016260032593645687
0.0002608653617622548,0.004118482450801379,0.0016260032593645687
0.000263281546564802,0.004118482450801379,0.0016260032593645687
0.00026572011053245065,0.004118482450801379,0.0016260032593645687
0.00026818126094530154,0.004118482450801379,0.0016260032593645687
0.0002706652070033241,0.004118482450801379,0.0016260032593645687
0.0002731721598441376,0.004118482450801379,0.0016260032593645687
0.0002757023325609583,0.004118482450801379,0.0016260032593645687
0.0002782559402207126,0.004118482450801379,0.0016260032593645687
0.00028083319988231727,0.004118482450801379,0.0016260032593645687
0.0002834343306151309,0.004118482450801379,0.0016260032593645687
0.0002860595535175742,0.004118482450801379,0.0016260032593645687
0.00028870909173592344,0.004118482450801379,0.0016260032593645687
0.00029138317048327885,0.004118482450801379,0.0016260032593645687
0.00029408201705870637,0.004118482450801379,0.0016260032593645687
0.00029680586086656025,0.004118482450801379,0.0016260032593645687
0.00029955493343598134,0.004118482450801379,0.0016260032593645687
0.0003023294684405776,0.004118482450801379,0.0016260032593645687
0.00030512970171828706,0.004118482450801379,0.0016260032593645687
0.00030795587129142264,0.004118482450801379,0.0016260032593645687
0.00031080821738690636,0.004118482450801379,0.0016260032593645687
0.00031368698245668765,0.004118482450801379,0.0016260032593645687
0.00031659241119835204,0.004118482450801379,0.0016260032593645687
0.00031952475057592136,0.004118482450801379,0.0016260032593645687
0.0003224842498408442,0.004118482450801379,0.0016260032593645687
0.0003254711605531848,0.004118482450801379,0.0016260032593645687
0.00032848573660300434,0.004118482450801379,0.0016260032593645687
0.0003315282342319423,0.004118482450801379,0.0016260032593645687
0.00033459891205499747,0.004118482450801379,0.0016260032593645687
0.0003376980310825091,0.004118482450801379,0.0016260032593645687
0.0003408258547423452,0.004118482450801379,0.0016260032593645687
0.00034398264890229247,0.004118482450801379,0.0016260032593645687
0.00034716868189265597,0.004118482450801379,0.0016260032593645687
0.00035038422452906756,0.004118482450801379,0.0016260032593645687
0.00035362955013550426,0.004118482450801379,0.0016260032593645687
0.000356904934567523,0.004118482450801379,0.0016260032593645687
0.000360210656235707,0.004118482450801379,0.0016260032593645687
0.00036354699612933176,0.004118482450801379,0.0016260032593645687
0.00036691423784024937,0.004118482450801379,0.0016260032593645687
0.0003703126675869927,0.004118482450801379,0.0016260032593645687
0.0003737425742391064,0.004118482450801379,0.0016260032593645687
0.00037720424934169976,0.004118482450801379,0.0016260032593645687
0.0003806979871402284,0.004118482450801379,0.0016260032593645687
0.0003842240846055061,0.004118482450801379,0.0016260032593645687
0.00038778284145894574,0.004118482450801379,0.0016260032593645687
0.0003913745601980384,0.004118482450801379,0.0016260032593645687
0.0003949995461220643,0.004118482450801379,0.0016260032593645687
0.00039865810735804387,0.004118482450801379,0.0016260032593645687
0.0004023505548869293,0.004118482450801379,0.0016260032593645687
0.00040607720257003656,0.006411099798395931,0.0022917238631574746
0.0004098383671757261,0.006411852031317068,0.002291458114836205
0.0004136343684063274,0.006412611231563188,0.00229119098678989
0.0004174655289253135,0.006413377463666986,0.002290922486755055
0.0004213321743847289,0.0064141507927588685,0.0022906526229310577
0.0004252346334528682,0.006414931284572496,0.002290381403991862
0.00042917323784221574,0.006415719005450367,0.002290108839098064
0.0004331483223376398,0.006416514022349451,0.0022898349379091706
0.0004371602248248502,0.006417316402846892,0.002289559710596148
0.000441209286319119,0.006418126215145747,0.0022892831678542253
0.0004452958509942655,0.006418943528080775,0.0022890053209159845
0.00044942026621191424,0.006419768411124306,0.002288726181564718
0.0004535828825510186,0.0064206009343921264,0.002288445762148072
0.00045778405383766163,0.0064214411686494555,0.002288164075591983
0.0004620241371751313,0.00642228918531695,0.0022878811354149027
0.0004663034929742731,0.006423145056476777,0.002287596955742327
0.00047062248498412813,0.006424008854878749,0.0022873115513216305
0.00047498148032285,0.006424880653946493,0.002287024937537212
0.0004793808495089107,0.006425760527783706,0.0022867371304259596
0.00048382096649259574,0.006426648551180442,0.002286448146693042
0.000488302208687788,0.00642754479961948,0.0022861580037280256
0.0004928249570040513,0.006428449349282733,0.002285866719621334
0.0004973895958790063,0.006429362277057725,0.0022855743131810474
0.000501996513311008,0.006430283660544124,0.0022852808039500573
0.0005066461008921268,0.006431213578060348,0.0022849862122235735
0.0005113387538414326,0.006432152108650209,0.0022846905590669965
0.0005160748710385908,0.006433099332089641,0.002284393866334164
0.000520854855057766,0.006434055328893476,0.0022840961566859726
0.0005256791122018419,0.0064350201803222914,0.0022837974536093868
0.0005305480525369575,0.006435993968389314,0.002283497781436839
0.0005354620899273607,0.006436976775867395,0.0022831971653660345
0.0005404216420705915,0.006437968686296041,0.002282895631480157
0.0005454271305329836,0.00643896978398852,0.002282593206768499
0.0005504789807854967,0.0064399801540390225,0.0022822899191475097
0.0005555776222398878,0.006440999882329901,0.0022819857974822767
0.0005607234882852032,0.006442029055538964,0.002281680871608448
0.0005659170163246243,0.006443067761146848,0.0022813751723546045
0.0005711586478126435,0.006444116087444452,0.0022810687315650835
0.0005764488282925873,0.0064451741235404415,0.0022807615821232754
0.0005817880074344935,0.0064462419593688215,0.0022804537579753856
0.0005871766390733255,0.006447319685696588,0.0022801452941546897
0.0005926151812475553,0.006448407394131434,0.002279836226806273
0.0005981040962380944,0.006449505177129541,0.0022795265932122723
0.0006036438506075864,0.00645061312800344,0.0022792164318176334
0.0006092349152400712,0.007080602939687935,0.00252041430976681
0.0006148777653810023,0.007081167224702029,0.0025213283983311846
0.0006205728806776501,0.007081736736231694,0.002522251897494524
0.0006263207452198692,0.0070823115226859145,0.0025231849109341223
0.0006321218475812448,0.007082891632922053,0.0025241275435657555
0.0006379766808606282,0.007083477116249991,0.002525079901559533
0.000643885742724042,0.007084068022436332,0.0025260420923559593
0.0006498495354469888,0.007084664401708627,0.0025270142246822005
0.0006558685659571436,0.007085266304759643,0.0025279964085685685
0.0006619433458774394,0.007085873782751673,0.002528988755365216
0.0006680743915695614,0.007086486887320885,0.002529991377759044
0.0006742622241778342,0.0070871056705817115,0.002531004389790845
0.0006805073696735206,0.0070877301851312805,0.002532027906872647
0.0006868103588995307,0.0070883604840538805,0.002533062045805297
0.0006931717276155408,0.007088996620925482,0.0025341069247962708
0.0006995920165435374,0.007089638649818282,0.0025351626634777017
0.0007060717714137773,0.007090286625305306,0.0025362293829246586
0.0007126115430111746,0.007090940602465045,0.0025373072056736443
0.0007192118872221193,0.00709160063688614,0.002538396255741342
0.0007258733650817253,0.007092266784672101,0.0025394966586435954
0.000732596542821523,0.007092939102446081,0.002540608541414638
0.0007393819919175866,0.007093617647355686,0.0025417320326265643
0.0007462302891391107,0.007094302477077839,0.002542867262409053
0.0007531420165974376,0.007094993649823672,0.002544014362469339
0.0007601177617955331,0.0070956912243434825,0.0025451734661124416
0.0007671581176779302,0.007096395259931722,0.002546344708261651
0.000774263682681127,0.007097105816432041,0.0025475282254792697
0.0007814350607844542,0.007097822954242374,0.0025487241559876248
0.0007886728615614156,0.00709854673432007,0.002549932639690338
0.0007959777002314986,0.007099277218187078,0.0025511538181938694
0.0008033501977124734,0.007100014467935176,0.00255238783482933
0.0008107909806731687,0.007100758546231245,0.0025536348346745694
0.000818300681586739,0.007810914992899168,0.0031038495279266712
0.0008258799387844272,0.007810914992899168,0.0031038495279266712
0.0008335293965098195,0.007810914992899168,0.0031038495279266712
0.0008412497049736118,0.007810914992899168,0.0031038495279266712
0.0008490415204088747,0.007810914992899168,0.0031038495279266712
0.0008569055051268347,0.007810914992899168,0.0031038495279266712
0.0008648423275731727,0.007810914992899168,0.0031038495279266712
0.000872852662384838,0.007810914992899168,0.0031038495279266712
0.0008809371904473991,0.007810914992899168,0.0031038495279266712
0.0008890965989529158,0.007810914992899168,0.0031038495279266712
0.000897331581458352,0.007810914992899168,0.0031038495279266712
0.0009056428379445294,0.007810914992899168,0.0031038495279266712
0.0009140310748756232,0.007810914992899168,0.0031038495279266712
0.0009224970052592174,0.007810914992899168,0.0031038495279266712
0.0009310413487069075,0.007810914992899168,0.0031038495279266712
0.000939664831495469,0.007810914992899168,0.0031038495279266712
0.0009483681866285928,0.007810914992899168,0.0031038495279266712
0.0009571521538991865,0.007810914992899168,0.0031038495279266712
0.0009660174799522646,0.007810914992899168,0.0031038495279266712
0.0009749649183484086,0.007810914992899168,0.0031038495279266712
0.0009839952296278227,0.007810914992899168,0.0031038495279266712
0.00099310918137498,0.007810914992899168,0.0031038495279266712
0.0010023075482838654,0.007810914992899168,0.0031038495279266712
0.0010115911122238297,0.007810914992899168,0.0031038495279266712
0.0010209606623060466,0.008967991785443429,0.003102701275564736
0.0010304169949505876,0.008968937418707882,0.0031020038565030294
0.0010399609139541202,0.008969891810608234,0.003101302742352667
0.0010495932305582276,0.008970855042268645,0.0031005979522478818
0.00105931476351837,0.00897182719556466,0.003099889506540675
0.001069126339173476,0.00897280835313017,0.0030991774268325427
0.0010790287915161836,0.008973798598364443,0.00309846173600689
0.0010890229622637305,0.008974798015439196,0.0030977424582621584
0.0010991097009294972,0.008975806689305772,0.003097019619145676
0.0011092898648952228,0.008976824705702345,0.0030962932455882402
0.0011195643194838783,0.00897785215116121,0.0030955633659394514
0.0011299339380332217,0.008978889113016145,0.0030948300100038205
0.0011403996019700331,0.008979935679409827,0.003094093209077647
0.0011509622008850323,0.008980991939301327,0.0030933529959867078
0.0011616226326085018,0.008982057982473672,0.0030926094051247415
0.0011723818032865986,0.008983133899541484,0.003091862472492781
0.001183240627458378,0.00898421978195866,0.003091112235739317
0.0011942000281335325,0.008985315722026176,0.0030903587342013287
0.0012052609368708425,0.008986421812899907,0.0030896020089461974
0.001216424293857368,0.00898753814859856,0.0030888421028145083
0.001227691047988359,0.010126879032797808,0.004397240598403787
0.0012390621569479156,0.010130290365485671,0.004400064984001175
0.0012505385872903913,0.010133733294588415,0.0044029206404421475
0.0012621213145225473,0.010137208112758063,0.00440580794235371
0.0012738113231864786,0.010140715115357241,0.004408727269138923
0.0012856096069432965,0.010144254600484286,0.004411679005038128
0.0012975171686575868,0.010147826868998573,0.00441466353919089
0.0013095350204826678,0.010151432224546099,0.004417681265698616
0.001321664183946605,0.01015507097358528,0.004420732583687905
0.0013339056900390587,0.010158743425413017,0.0044238178973745965
0.001346260579298911,0.010162449892190973,0.004426937616128532
0.0013587299019027091,0.01016619068897211,0.004430092154539045
0.0013713147177539457,0.010169966133727483,0.004433281932481174
0.0013840160965731315,0.010173776547373236,0.004436507375182589
0.0013968351179887398,0.010177622253797921,0.004439768913291269
0.0014097728716289677,0.010181503579889988,0.0044430669829439075
0.001422830457214352,0.01111840662704847,0.004993695945759747
0.0014360089846512606,0.011121042332535852,0.0049959841761501225
0.0014493095741262166,0.011123702450430843,0.0049982988016636695
0.00146273335620113,0.011126387206845827,0.005000640156213425
0.001476281471909391,0.011129096829987478,0.005003008578260279
0.0014899550728528536,0.01113183155017617,0.0050054044108762755
0.0015037553212997384,0.011134591599865549,0.005007828001808747
0.0015176833902834053,0.011137377213662281,0.005010279703545264
0.0015317404637020797,0.011140188628346016,0.00501275987337942
0.0015459277364194785,0.011143026082889496,0.005015268873477462
0.001560246414366368,0.011145889818478874,0.005017807070945764
0.0015746977146430868,0.011148780078534218,0.0050203748378991634
0.001589282865622978,0.011151697108730197,0.005022972551530149
0.00160400310705682,0.011154641157016965,0.005025600594178937
0.0016188596901781992,0.01115761247364124,0.005028259353404411
0.0016338538778098604,0.012257248879918328,0.005101166420587431
0.001648986944471065,0.01226178879991669,0.0050995605393615775
0.0016642601764859037,0.01226637076952114,0.005097949899114028
0.0016796748720926532,0.012270995178203167,0.00509633465377551
0.0016952323415541214,0.012275662419041608,0.005094714962610364
0.0017109339072690134,0.012280372888756072,0.005093090990342697
0.001726780903884356,0.012285126987740678,0.00509146290728517
0.0017427746784089192,0.012289925120098045,0.005089830889470436
0.0017589165903277326,0.01229476769367369,0.005088195118785286
0.001775208011717636,0.012299655120090661,0.0050865557831075645
0.0017916503273638995,0.01230458781478454,0.005084913076445885
0.0018082449348779518,0.012309566197038758,0.005083267199082197
0.0018249932448161524,0.012314590690020217,0.0050816183577172755
0.0018418966807997109,0.013742223358256806,0.00491385419235619
0.0018589566796356884,0.013749900357732997,0.004915642968709181
0.0018761746914391195,0.01375764846304454,0.004917475824915495
0.0018935521797562953,0.013765468332787268,0.0049193536499251254
0.001911090621689138,0.013773360631657048,0.004921277348550553
0.0019287915080207778,0.013781326030506285,0.0049232478417050585
0.0019466563433422632,0.013789365206400955,0.00492526606664317
0.0019646866461804444,0.013797478842678134,0.0049273329772032215
0.0019828839491270716,0.01380566762900412,0.004929449544051968
0.002001249798969037,0.013813932261433005,0.004931616754931235
0.0020197857568198785,0.013822273442465883,0.004933835614906544
0.002038493398252464,0.01504410361087428,0.004198788635158971
0.0020573743134329114,0.015045047656633304,0.004200734051639515
0.0020764301072557748,0.015046000446324445,0.0042026987240104275
0.002095662399480433,0.015046962060935679,0.004204682851879131
0.0021150728248687948,0.015047932582205095,0.004206686637050139
0.0021346630333242455,0.01504891209262787,0.004208710283550652
0.002154434690031882,0.015049900675463251,0.004210753997656448
0.00217438947560008,0.015050898414741661,0.004212817987918087
0.0021945290862033138,0.015051905395271823,0.004214902465187413
0.0022148552337263594,0.015052921702647975,0.0042170076426443805
0.0022353696459097966,0.015703718278948644,0.0042087307886141696
0.002256074066496859,0.01570785916306606,0.00421098252994334
0.00227697025538168,0.015712038400843023,0.004213272246979593
0.002298059988758851,0.015716256347518456,0.004215600581644045
0.0023193450592744274,0.01572051336162157,0.004217968186251196
0.0023408272761782944,0.015724809805002345,0.0042203757236571075
0.002362508465477945,0.015729146042862276,0.00422282386740898
0.0023843904700937206,0.015733522443785432,0.004225313301896128
0.002406475150015424,0.01573793937976977,0.004227844722502317
0.0024287643824604504,0.015742397226258777,0.0042304188357594735
0.0024512600620333396,0.01657703917317432,0.004206162262349708
0.0024739641008868114,0.016579309577059668,0.0042108351099637235
0.0024968784288843266,0.01658160100985942,0.004215558384752003
0.002520004993764092,0.016583913666347396,0.004220332662334354
0.002543345761304648,0.01658624774310145,0.004225158525071733
0.002566902715491952,0.016588603438520182,0.004230036562140617
0.002590677858688006,0.016590980952839788,0.004234967369607983
0.002614673211801092,0.016593380488151097,0.0042399515505069044
0.00263889081445751,0.01706257223876896,0.0043220534546808236
0.002663332725174981,0.017067460620912453,0.004318598337772616
0.0026880010215376074,0.017072394280184984,0.004315133369289694
0.0027128978003724646,0.01707737363595195,0.00431165892460292
0.0027380251779278576,0.017082399111463028,0.004308175392586543
0.00276338529005317,0.017087471133888095,0.004304683175956868
0.0027889802923804397,0.017092590134353547,0.004301182691618179
0.002814812360507581,0.017097756547978977,0.00429767437101607
0.0028408836901833013,0.01728550853538068,0.0042737628464949275
0.00286719649749377,0.017288139816111724,0.004277627875870273
0.0028937530190509503,0.017290795468267443,0.0042815415625066236
0.002920555512182745,0.017293475717580623,0.004285504560491813
0.0029476062551248585,0.01729618079187483,0.004289517532765078
0.0029749075472144406,0.01729891092108379,0.004293581151224802
0.003002461709085549,0.017301666337270902,0.004297696096837122
0.003030271082866396,0.017304447274648988,0.004301863059745346
0.003058338032378432,0.017779929819597615,0.004380902675107687
0.0030866649433372744,0.017794093275077034,0.004382995400350742
0.003115254223555488,0.01780838791518614,0.004385158033735673
0.0031441083031472647,0.01782281495498203,0.00438739208692735
0.0031732296347349765,0.017837375620775885,0.004389699097857841
0.00320262069365765,0.017852071150237223,0.004392080631041908
0.003232283978181381,0.01786690279249909,0.00439453827789148
0.00326222200971167,0.018855700171015295,0.0047824566883197025
0.003292437333007769,0.018870807832663348,0.0047880791272364685
0.0033229325163989716,0.018886055424358946,0.004793886417539474
0.0033537101520029287,0.018901444242160927,0.004799882251366359
0.0033847728559459832,0.018916975594132454,0.004806070369064608
0.0034161232685855285,0.018932650800452228,0.004812454559125459
0.0034477640547344642,0.018948471193526696,0.004819038658092619
0.0034796979038876916,0.01995241008124949,0.004347417780627454
0.003511927530450728,0.019962078969218398,0.0043400661598317165
0.0035444556739704356,0.019971837412274308,0.0043327445389697095
0.0035772850993678732,0.01998168623989354,0.004325455528785184
0.0036104185971733375,0.01999162628923518,0.004318201818239056
0.0036438589837635444,0.020001658405212244,0.00431098617624462
0.0036776091016010306,0.020673564617569487,0.004024174067368552
0.003711671819475767,0.020673564617569487,0.004024174067368552
0.003746050032748993,0.020673564617569487,0.004024174067368552
0.0037807466635993493,0.020673564617569487,0.004024174067368552
0.0038157646612712484,0.020673564617569487,0.004024174067368552
0.003851107002325569,0.020673564617569487,0.004024174067368552
0.0038867766908926675,0.02136656365001846,0.004152274850093207
0.0039227767589277195,0.021370163656821966,0.004149718080300778
0.0039591102664684585,0.02137379700757604,0.004147167716958398
0.003995780301895269,0.021377464011118723,0.004144624435916759
0.004032789982193705,0.021381164979148565,0.004142088931793914
0.004070142453219439,0.02189836463606232,0.004103681365902128
0.004107840889965647,0.02192098369811004,0.0040925417329542
0.004145888496832911,0.0219438122622304,0.004081440702760738
0.004184288507901585,0.021966852268871608,0.004070382452990831
0.0042230441872066725,0.02199010567645466,0.004059371301537647
0.0042621588290153245,0.022702871629228034,0.0038349459931967746
0.004301635758106795,0.022714714707955476,0.0038466516727075095
0.004341478330055093,0.022726667479539962,0.003858525321141589
0.004381689931514195,0.022738730959977693,0.0038705690442147143
0.004422273980505897,0.022750906174675203,0.003882784965953087
0.004463233926710397,0.022763194158536552,0.003895175228702111
0.004504573251759458,0.02329896699362639,0.004128134282597365
0.0045462954695324,0.023307311437180976,0.004128529880842409
0.0045884041264547615,0.02331573316856545,0.004128981351045348
0.004630902801799737,0.023324232903634445,0.004129490164848025
0.004673795107992464,0.02392267284133048,0.004658258546875736
0.004717084690917017,0.023939988674500298,0.004647869132189526
0.004760775230226368,0.02395746489022404,0.004637537438167483
0.004804870439655134,0.023975102973995546,0.004627267914810179
0.004849374067335233,0.023992904425067584,0.004617065148796656
0.004894289896114532,0.025245929492672865,0.005134330733319232
0.004939621743878321,0.025259529047002,0.005142145648127504
0.004985373463873894,0.025273254563000676,0.005150115324168669
0.005031548945038057,0.025287107207349918,0.005158242338972634
0.0050781521123276704,0.026030233551666938,0.005042094611301258
0.005125186927053333,0.0260349370331395,0.005037641242031347
0.0051726573872160194,0.026039684079155766,0.005033187195991979
0.005220567527846975,0.026044475093218868,0.005028733331760263
0.005268921421350677,0.026049310482569234,0.00502428053439601
0.0053177231778509665,0.02650909256707004,0.004935203788208495
0.0053669769455404765,0.02652386869737689,0.004937129871952603
0.005416686911033152,0.02653878168702469,0.0049392999030310625
0.00546685729972018,0.0265538328036308,0.004941720045264578
0.005517492376129128,0.027514622031283027,0.004969599514471993
0.005568596444286409,0.027519732438098753,0.0049718451329800115
0.005620173848083188,0.027524890178478433,0.004974163758700538
0.005672228971644543,0.02753009569083457,0.004976556965097244
0.005724766239702178,0.028493299768532848,0.004607816578804824
0.005777790117970507,0.028503904544186515,0.0045949459585609195
0.005831305113526219,0.028514607543297654,0.0045821683304511345
0.00588531577519145,0.02931629133698519,0.004446183965260427
0.0059398266939203566,0.02931629133698519,0.004446183965260427
0.005994842503189409,0.02931629133698519,0.004446183965260427
0.006050367879391224,0.02931629133698519,0.004446183965260427
0.0061064075422320365,0.030170389181896157,0.004621729103194452
0.006162966255132942,0.030176045053186253,0.0046224225944694435
0.006220048825634711,0.030181753310236425,0.004623192560509525
0.0062776601058065,0.030187514438253606,0.004624040977648346
0.006335804992658254,0.030425797290047425,0.00470256870164235
0.006394488428556937,0.030443402320817027,0.004705614994525138
0.006453715401646702,0.03046117041274396,0.0047090253106633
0.0065134909462728026,0.031171028352540358,0.00467575916021235
0.006573820143409586,0.031195160031395074,0.004700766414507465
0.006634708121092351,0.03121951522246818,0.004726079350878219
0.006696160054853215,0.03203500452242588,0.0044975081452115345
0.00675818116816111,0.03204120663375667,0.004496650833626719
0.006820776732865685,0.03204746619022713,0.004495872167792277
0.0068839520696454964,0.03205378372390511,0.00449517453333779
0.00694771254846024,0.03279053104384988,0.004962444160673997
0.007012063589007177,0.032796966147904574,0.004965005241188483
0.0070770106611818895,0.03280346085512204,0.004967673226654181
0.007142559285543126,0.03362571210056571,0.005313392766750853
0.007208715033782135,0.03363894325021352,0.005321018667042776
0.007275483529196233,0.03365229694929634,0.005328852180026651
0.007342870447166758,0.033927561628142165,0.0053236172896214415
0.00741088151564157,0.033937763288413386,0.0053201804022265445
0.007479522515621821,0.03394805943841043,0.005316809891588328
0.007548799281653432,0.034689636960544806,0.0051336494137804774
0.007618717702322999,0.03473508393398002,0.005154349626430558
0.007689283720758305,0.03478095184596297,0.005176649956777451
0.007760503335133571,0.03510362354827281,0.005303992042029608
0.007832382599179196,0.035139563180295624,0.00530202787634818
0.00790492762269642,0.035175835692054236,0.005300319332113826
0.007978144572076629,0.0357059372605923,0.005177446205614579
0.00805203967082547,0.0357502743198416,0.005206458832785462
0.008126619200091946,0.036318528405216745,0.005200680454786161
0.008201889499202203,0.03633734597999431,0.005212377579777233
0.008277856966198472,0.03635633784674337,0.005224355028764366
0.008354528058382871,0.03692328407383695,0.005276426700720683
0.008431909292866252,0.03694262938245779,0.005282366284471372
0.008510007247122246,0.036962153871021794,0.005288561400836573
0.00858882855954625,0.03772234400426057,0.005217837490909904
0.008668379930019773,0.037730299141307926,0.005219066814517344
0.008748668120479914,0.038288585318151575,0.005023126198373476
0.008829699955494083,0.03830479168515441,0.00503660488825233
0.008911482322840203,0.038321148158623634,0.005050406304927053
0.008994022174092044,0.03858111321956177,0.004945797898191677
0.009077326525210224,0.0385977740897854,0.004944936920059967
0.00916140245713852,0.03930438436645307,0.004648070977222303
0.009246257116405733,0.03932135529830651,0.0046166541252924236
0.009331897715733239,0.03933848341817201,0.004585364915719061
0.009418331534647951,0.0395094939365851,0.004557974167388269
0.009505565920101192,0.03951821737513043,0.00455533050014617
0.009593608287093146,0.03979376092991298,0.004435692124303614
0.009682466119303124,0.03983818984601796,0.004413186287621197
0.009772146969725724,0.0402820194205992,0.004604810503802452
0.009862658461312821,0.040309172868075324,0.004589320172306226
0.009954008287621519,0.04084249571311367,0.004527607115811914
0.010046204213468132,0.040860934898283,0.004521381081194619
0.010139254075588154,0.040879544870706996,0.0045158521432998484
0.01023316578330245,0.04145255367680034,0.004393044189679855
0.010327947319189514,0.04149994444474388,0.004372338704545342
0.010423606739764012,0.04214603281842761,0.0044554249331742015
0.01052015217616159,0.042155687362067366,0.004437733583332218
0.010617591834830001,0.042618595065315186,0.004378665117250282
0.010715933998226712,0.042667766147013536,0.00439201077016292
0.010815187025522881,0.043394687980247655,0.004769203413818662
0.01091535935331391,0.04342473967858496,0.004758664134898961
0.01101645949633657,0.04402009174566053,0.004590569656814255
0.01111849604819271,0.04404560088362457,0.004591644974694424
0.011221477682079803,0.04442392638968322,0.00466711228254594
0.011325413151528114,0.04442912316315563,0.004674838146102999
0.011430311291144786,0.044951917401260005,0.0047218374607492725
0.011536181017364784,0.044973091346504,0.004737460415074669
0.011643031329208768,0.045862325130587946,0.005323836710959909
0.011750871309048075,0.04590546112252367,0.005342652137195173
0.011859710123376693,0.04659998016628621,0.005142872393080679
0.011969557023590429,0.04662194954632896,0.005161598585141214
0.01208042134677329,0.04717161277412236,0.005073157345601771
0.012192312516491107,0.04801524363474321,0.005434120435760797
0.012305240043592616,0.04809429290371427,0.005436383156572988
0.012419213527017834,0.04855809711806334,0.0054947579094661945
0.012534242654613994,0.048581102943582574,0.0054972075385788756
0.012650337203959038,0.04911746804625684,0.0056592501300897664
0.012767507043192657,0.04911746804625684,0.0056592501300897664
0.01288576213185518,0.049523229864069804,0.005807617364043076
0.013005112521734086,0.04976668695475756,0.005798633094706995
0.013125568357718428,0.04976668695475756,0.005798633094706995
0.013247139878661175,0.05009129640900791,0.006007353616237994
0.013369837418249465,0.05009129640900791,0.006007353616237994
0.013493671405883065,0.0505173463177115,0.005895582529979946
0.013618652367560814,0.05066961554227691,0.00596638962149888
0.013744790926775366,0.050720070965962726,0.005954999809129549
0.01387209780541621,0.05101568989905345,0.005859002099679594
0.014000583824680975,0.05148148091255086,0.005681778348013514
0.014130259905995337,0.05151389993287945,0.005686102895763873
0.014261137071941283,0.051896936498275516,0.005749326620812417
0.014393226447194065,0.051896936498275516,0.005749326620812417
0.014526539259467812,0.05259893106126835,0.005108614888254309
0.014661086840469845,0.05286657518989709,0.005088517355516981
0.014796880626863964,0.05290731332581533,0.005081869593097887
0.014933932161242518,0.05342298038639742,0.005123882033545037
0.015072253093107555,0.05437799017033733,0.005359521587816312
0.015211855179861048,0.05439195037901269,0.0053504548494243305
0.015352750287804227,0.05466316519247666,0.0052739975613314396
0.015494950393146316,0.05491477421334219,0.005321174813551915
0.015638467583022463,0.05524946277439954,0.005296043989300643
0.01578331405652118,0.05529291671644915,0.005284872883889793
0.01592950212572123,0.055732055831920466,0.0053487243320695195
0.016077044216738237,0.05612377013985931,0.0053731096868232815
0.016225952870780873,0.056205669899582755,0.005336016556286474
0.016376240745216875,0.056372037653677445,0.00535762728999249
0.016527920614648955,0.05664434976668696,0.0053811693804413025
0.016681005372000592,0.057164983291454106,0.005519194244407707
0.016835508029612024,0.057211334088737534,0.005526234112346209
0.01699144172034626,0.0579326766581289,0.005563548329046908
0.01714881969870539,0.05867315885575166,0.0055138172367223195
0.01730765534195726,0.058935449371911586,0.005517261065257339
0.017467962151272456,0.05924324579922137,0.005575431056978966
0.017629753752872058,0.059259424959381336,0.005585527517403843
0.017793043899185772,0.059405675393330484,0.005458195510673402
0.01795784647002095,0.059688140606643666,0.005585012370593372
0.018124175473742378,0.06020154313065686,0.005503104448905674
0.01829204504846294,0.06094542503550415,0.005459972191570529
0.018461469463245474,0.06094542503550415,0.005459972191570529
0.018632463119315597,0.06131260959196118,0.0054847970100554465
0.018805040551285814,0.06141032982492407,0.005504522344438968
0.018979216428391014,0.0619729290591726,0.005512165796563383
0.01915500555573528,0.06226070287621097,0.005312245634055378
0.019332422875550453,0.06328442914087215,0.00602017313271004
0.019511483468466165,0.063887198214648,0.0056495442529810435
0.019692202554791715,0.06441596401689122,0.00564864579139066
0.01987459549580984,0.06443420331099303,0.005638417863111002
0.02005867779508234,0.06509652401208932,0.0057211576498688
0.020244465099768037,0.06536310386830288,0.005916493499509682
0.020431973201952704,0.06571995909210183,0.005763273057747667
0.020621218039991424,0.06639202628481795,0.0061342915495928045
0.02081221569986339,0.06670809371365782,0.006106015044300078
0.021004982416539152,0.06705282122806089,0.00593945835481737
0.02119953457536071,0.0676553309962443,0.006004230941069937
0.021395888713434216,0.06797283437625384,0.0060691716769747965
0.021594061521035653,0.0682580062738321,0.006112762094575128
0.02179406984302956,0.06850117610582862,0.006052368049955527
0.021995930680300747,0.06903704371366211,0.006055907724299216
0.022199661191199548,0.06927210651270892,0.006146774216706979
0.022405278693000182,0.06969581773246894,0.006364463894363955
0.022612800663372772,0.0699939135727328,0.006293306349702759
0.022822244741868985,0.07035872770674263,0.006235144858897111
0.023033628731421313,0.07071480535640445,0.006138847734381987
0.02324697059985648,0.07123240237986253,0.0060866792282639115
0.023462288481422625,0.07163237309266104,0.005847675714548783
0.02367960067833076,0.0721589927316594,0.0060395825491730845
0.023898925662310503,0.07253380438949307,0.00592335433903877
0.02412028207618007,0.07301683911543923,0.005823345750341277
0.024343688735431104,0.07348346520592411,0.006059919885979527
0.024569164629827903,0.07421898014102361,0.0061027817150862175
0.024796728925021577,0.07457792967626016,0.00605296997300902
0.025026400964179192,0.07519553308746395,0.005720753901290874
0.025258200269627846,0.07562381150596462,0.005565050443531344
0.025492146544514233,0.07572127369924572,0.005554142551732406
0.025728259674479323,0.07595108914325457,0.005558873770024397
0.025966559729348696,0.07644530681489066,0.005602013376152979
0.026207066964838526,0.07718298369120263,0.005780091958651282
0.0264498018242772,0.07749276638912092,0.005948586075242512
0.02669478494034321,0.07803811897088012,0.006025470765788994
0.026942037136818822,0.07845052923416075,0.005947436273623806
0.02719157943036019,0.07887407303745844,0.005845228387313279
0.027443433032283655,0.07934672347332114,0.005896707237786932
0.02769761935036891,0.07948961516648279,0.005945728127902081
0.027954159990678566,0.0797358304299266,0.006121946152776084
0.028213076759394707,0.08032686704676978,0.006438281646852146
0.02847439166467248,0.08059243469386655,0.006573027088609735
0.028738126918510663,0.08090080970430831,0.0064266855780715304
0.029004304938639917,0.08161439063208231,0.006404788749315001
0.02927294835042816,0.08216676810712112,0.006241496696632448
0.0295440799888038,0.08269924001886038,0.0064071040595442535
0.029817722900196734,0.08313944232806125,0.006696953563098226
0.030093900344497212,0.08403324212607184,0.006870414412091687
0.030372635797033115,0.08423615337796714,0.006981514354244017
0.030653952950565267,0.08500899440238054,0.007005730144267699
0.030937875717301368,0.08536199613330449,0.007031897601513538
0.03122442823092858,0.08565247339217881,0.00696298483731296
0.03151363484866479,0.08621416228958415,0.006912962340354103
0.0318055201533292,0.08660284263042481,0.007228236459333824
0.032100108955431715,0.08753630170671471,0.007226201360473736
0.03239742629528195,0.08788165782530828,0.007245197313521494
0.03269749744511768,0.08908500710083181,0.007457050264063084
0.03300034791125285,0.08922009971301614,0.007457766054106447
0.03330600343624589,0.08980691104622901,0.007426479379757112
0.03361449000108765,0.09000551110632424,0.007368084586918787
0.03392583382740992,0.09082514754054702,0.0073077657297071965
0.034240061379714255,0.0910568557291974,0.007329853133689765
0.034557199367621395,0.09144517012949899,0.0073109234094914195
0.03487727474814178,0.09168188273483464,0.007287696371742439
0.03520031472796679,0.09276734330075367,0.007501359454073413
0.0355263467657814,0.09353475531802818,0.007998826330925128
0.03585539857459817,0.09388238018154572,0.008025119428007254
0.0361874981241128,0.09484147609063712,0.008353820975364773
0.03652267364308175,0.09537534278691165,0.008516099308669768
0.03686095362172158,0.09575028323396627,0.008746477844229826
0.03720236681413066,0.09673361736660581,0.008527865448182242
0.03754694224073337,0.09720303827569791,0.008384782084503774
0.037894709190746674,0.09758131510653663,0.008273495199741548
0.03824569722466999,0.09794155254333932,0.00861842060369547
0.038599936176797675,0.09840512534232408,0.008380654843552292
0.03895745615775501,0.09896703602366196,0.008377238636778686
0.0393182875570577,0.09928991681882735,0.008342657695531787
0.03968246104569482,0.1000444248526772,0.008409740277790465
0.04005000757873611,0.10053848616637832,0.008671202388325522
0.04042095839796306,0.10103905002776034,0.008466484173311044
0.04079534503452449,0.10186043090257513,0.00844974927076211
0.04117319931161679,0.10236065628966115,0.008509994709844902
0.04155455334718875,0.10285341421985365,0.008534892972055756
0.04193943955667186,0.10341161478442902,0.008627994802662228
0.04232789065573549,0.10405019624755771,0.008743674354098082
0.042719939663067766,0.10454723402715604,0.008874421648943542
0.04311561990318229,0.10503737525374243,0.009018229454649635
0.0435149650092505,0.10594381264072208,0.009314957517413121
0.04391800892596086,0.10636931896920516,0.009291267181351943
0.044324785912403956,0.10693665001113725,0.009677480696502871
0.04473533054498463,0.10748632356487034,0.009800332175914046
0.04514967772036102,0.10809291266368044,0.009791744295025207
0.04556786265841064,0.1089920466158425,0.00970121156099356
0.045989920905224385,0.1097329535517834,0.009713488443413486
0.046415888336127774,0.1105895675394996,0.009616713599780873
0.04684580115873045,0.11108872575778497,0.009732043089945646
0.04727969591600391,0.11184993390829716,0.00998529210129132
0.047717609489387455,0.11250152357827532,0.010248004426820945
0.048159579101923505,0.11295778621823271,0.010118364164859043
0.04860564232142134,0.11367197308793245,0.010198326989341722
0.04905583706365046,0.11435156548306351,0.010416043356258148
0.04951020159556351,0.11517694395068094,0.010393564896473636
0.04996877453854884,0.11569470844798162,0.010403337191916658
0.050431594871713586,0.1164193411339157,0.010911640302764274
0.0508987019351968,0.11683911543923715,0.01093361005384021
0.05137013543351344,0.11750673148921842,0.011083821134816707
0.05184593543892913,0.1182926729019161,0.010879199583632131
0.05232614239486662,0.11877991932353807,0.010985816004263358
0.05281079711934331,0.11945451931433822,0.011264234906077683
0.05329994080844088,0.12003308615316717,0.011156859683095603
0.05379361503980703,0.12072017563526916,0.011298553194932682
0.05429186177618943,0.12111990261716374,0.010988081970157517
0.05479472336900287,0.12193817743849178,0.01090613596868739
0.055302242561929005,0.12252321986560147,0.01073921986496942
0.055814462494549605,0.12340438569681463,0.010843090233213382
0.05633142670601358,0.12399358907658457,0.01058626502813665
0.05685317913873753,0.12509701643105636,0.010608286277895092
0.05737976414214134,0.12572426749319715,0.010700258808603239
0.05791122647641758,0.12676675402529494,0.010756866192345572
0.058447611316336315,0.12779826643044112,0.0102508373506931
0.05898896425508499,0.12845431547223832,0.010193118105380566
0.0595353313081437,0.1294471423821838,0.009420547402740823
0.06008675891719687,0.1303374978576938,0.009319775563197304
0.060643293954080614,0.13105744759178997,0.009427201883239996
0.061204983724766966,0.13196179395205682,0.009421385704896002
0.061771875973384946,0.13302901196997363,0.009678952772949159
0.06234401888627864,0.13391331584866983,0.010209176237630867
0.06292146109610344,0.13451997537227486,0.010096417156653438
0.06350425168595962,0.13522012578616352,0.01017836443480275
0.0640924401935645,0.13603551900992653,0.00996578441398611
0.06468607661546327,0.13706469539092733,0.00961502049040895
0.06528521141127848,0.13783304538539648,0.01001895876701777
0.0658898955079995,0.13836882800479314,0.010156669410883357
0.06650018030431118,0.13919211581902918,0.010087350225900944
0.0671161176749628,0.140078028647995,0.010237341354934055
0.06773775997517752,0.14097215815927366,0.009934264370419879
0.06836516004510239,0.1421783703360176,0.010106252326355777
0.06899837121430018,0.14315842798023648,0.010378521049982681
0.06963744730628223,0.14425818534277396,0.010523553938975016
0.07028244264308345,0.14503324486003313,0.010118825758127715
0.07093341204987996,0.1458766803811669,0.009731055862574972
0.07159041085964889,0.14642265850716218,0.009984806563009846
0.07225349491787214,0.14739576945526864,0.009857076171181029
0.07292272058728312,0.14824248690504033,0.009622765501576308
0.07359814475265763,0.14893399410341474,0.009166697032072615
0.07427982482564918,0.14991886845734428,0.008878338954655677
0.07496781874966876,0.15059458967660605,0.008744730218258088
0.07566218500481055,0.1512858149680954,0.008501913776422383
0.07636298261282241,0.152562107579574,0.008646375740458852
0.07707027114212295,0.15355444139072447,0.008632148219789767
0.0777841107128649,0.1543476519254904,0.008394757164988728
0.07850456200204509,0.15496902980649463,0.008321637830548059
0.07923168624866253,0.15560491967457554,0.008498911976106286
0.07996554525892346,0.15639279144501794,0.00869620170543394
0.080706201411495,0.15724491242675023,0.008598421109319911
0.08145371766280746,0.1581607361976058,0.008758588281790486
0.0822081575524054,0.1590751883607877,0.008777384977760282
0.08296958520834907,0.16041532271202794,0.008942030984591736
0.0837380653526649,0.1614323392168797,0.009128413514022693
0.08451366330684713,0.16268143328138465,0.008756143523207256
0.08529644499741025,0.1638958445403172,0.008548939703072994
0.08608647696149245,0.16464355812077064,0.008468571158499525
0.08688382635251184,0.16564213349935203,0.00831194633176849
0.08768856094587427,0.16674781903022926,0.008551777262614612
0.08850074914473438,0.16742179331577187,0.008494661645935599
0.08932045998580969,0.16847759276263047,0.008531895959680322
0.09014776314524918,0.1693652865414648,0.008209482467107397
0.09098272894455559,0.17026686692975682,0.008025158321219129
0.09182542835656282,0.17120058257576246,0.00794189694214411
0.09267593301146883,0.17267598926192523,0.007788407459384478
0.09353431520292387,0.17359660375508273,0.00743864751468883
0.09440064789417603,0.17459221742209768,0.007837611881190507
0.0952750047242729,0.1754321868823231,0.008116476809610187
0.09615746001432096,0.1762621245772081,0.007857889155825857
0.09704808877380307,0.17761412211083114,0.007680066723828074
0.09794696670695395,0.17874806848808836,0.007333046444006446
0.09885417021919574,0.18012278768534012,0.007403019659603416
0.09976977642363201,0.1810712111990262,0.007248557551207079
0.1006938631476027,0.18253763858425917,0.007494069737881417
0.10162650893929952,0.1836004919912199,0.007889641333717655
0.10256779307444219,0.18498231539930945,0.007914713817873302
0.10351779556301763,0.1863022367651734,0.007670672003073731
0.10447659715608042,0.1872583718275983,0.007406763356642275
0.10544427935261684,0.1883262787460656,0.007290223892258201
0.10642092440647247,0.18974733636028623,0.007385938126039724
0.10740661533334334,0.1912926438213856,0.006922278156406801
0.10840143591783309,0.19232026813671127,0.0073575552558135205
0.10940547072057424,0.19352887524298726,0.007320111956161353
0.11041880508541602,0.1953695043781304,0.007305227027329225
0.11144152514667881,0.19720174111101632,0.006695284801843753
0.1124737178364752,0.19820665964065579,0.0070174130229984115
0.1135154708920999,0.19960546293531103,0.007064548021351914
0.11456687286348714,0.2011848292288143,0.007368080289574123
0.11562801312073753,0.20259123365162224,0.007822545810733982
0.11669898186171475,0.20421449554853668,0.0076333334964292
0.11777987011971193,0.20526106302164288,0.007643349298082182
0.11887076977119033,0.20618437915204696,0.007599181094646705
0.11997177354358843,0.20767281499872622,0.008005671596802318
0.12108297502320395,0.20872387908297826,0.0082303994707568
0.12220446866314887,0.2104889429904646,0.008308627581904248
0.1233363497913776,0.2116828917882613,0.008452136543461133
0.12447871461879062,0.2130490023207025,0.008494691411598096
0.125631660247412,0.21459103807663765,0.008053116397029375
0.1267952846786434,0.21584499898559545,0.008351013491725972
0.12796968682159415,0.21766611049591472,0.008371465008094645
0.1291549665014884,0.21946053276063449,0.008483259739192582
0.1303512244681509,0.2206431565308078,0.00868581776625033
0.1315585624045704,0.22213430716169605,0.009125607438650027
0.1327770829355429,0.22357306722618345,0.009563402618781306
0.13400688963639507,0.22521809697707443,0.009769440813223463
0.13524808704178753,0.2268799647613494,0.009659832628809649
0.1365007806546014,0.22890291531128143,0.00939714232538556
0.13776507695490536,0.2306376991871005,0.009461465923871528
0.13904108340900698,0.2322648407484679,0.009714323315065459
0.1403289084785873,0.23382024751470887,0.00962027812499791
0.14162866162991988,0.23524041387705416,0.009971366775097636
0.1429404533431761,0.23661094531402949,0.010320721050423537
0.14426439512181574,0.23828362751065124,0.010264272544322658
0.14560059950206486,0.24034622347221907,0.010162947419223037
0.14694918006248173,0.24211046900093214,0.010485196139721754
0.14831025143361043,0.2436599715966728,0.0104185047997319
0.14968392930772556,0.2447268041208269,0.01052530762324546
0.1510703304486654,0.2467754949676137,0.010205861687987598
0.1524695727017573,0.24853971442172776,0.010372134359587906
0.15388177500383463,0.2506992602553824,0.010159106255374193
0.155307057393346,0.25247531925120315,0.01057266044944137
0.1567455410205595,0.2540799101580511,0.010295879893907253
0.15819734815786,0.25599264281872686,0.010848795565213367
0.1596626022101425,0.2575153357452095,0.011072755024000227
0.161141427725302,0.2594603021256653,0.011134166874173644
0.16263395040481923,0.26103538470923165,0.010696376070149354
0.16414029711444664,0.26220328667072434,0.010839824840562557
0.16566059589499135,0.26363443045580065,0.01114110651547204
0.16719497597319902,0.2657131263948062,0.010956007395132715
0.16874356777273758,0.26767573636745434,0.010899245687019273
0.17030650292528443,0.2697050722595843,0.010856988419532587
0.17188391428171457,0.2716706723571457,0.01077962532486791
0.17347593592339308,0.27307770338811116,0.010561505445177826
0.17508270317357252,0.27488263923483625,0.01066523886463658
0.17670435260889467,0.2763846622032867,0.010520743989332304
0.1783410220710008,0.2782317487885568,0.0101885689234005
0.17999285067824763,0.2802173466150831,0.010497417224583267
0.18165997883753268,0.2820086448989774,0.010440041139579555
0.18334254825622906,0.28347313533596885,0.010557652380400542
0.18504070195423022,0.2858605319523717,0.010642709865044961
0.1867545842761076,0.28725441304210597,0.010483334077888595
0.18848434090337954,0.2890354833529952,0.01059078708543856
0.1902301188668944,0.2909037179122524,0.010679409453695728
0.1919920665593285,0.29279745766307136,0.010183514209016795
0.1937703337477989,0.294869019578878,0.010122517805828514
0.19556507158659492,0.29653073645769934,0.010297613537939052
0.19737643263002555,0.2982640336420511,0.01057464363073033
0.19920457084538692,0.30015985655704835,0.010237286501924115
0.2010496416260499,0.30186463567684724,0.010018127654542564
0.2029118018046678,0.3038578265590425,0.009573057061310468
0.20479120966650854,0.3060255629945222,0.010074920585833076
0.2066880249629082,0.307595508977908,0.010019208330960221
0.20860240892485027,0.3092229790382491,0.01010407312294596
0.2105345242766706,0.31180208298153195,0.010552567666480632
0.21248453524988828,0.31413074480361225,0.010028021481115071
0.21445260759716675,0.3164130655305335,0.009911077912267358
0.21643890860640203,0.3182963558636834,0.01000193767327274
0.21844360711494262,0.32097788598092913,0.010038198024385506
0.22046687352394098,0.3238790829782917,0.010404975751508337
0.22250887981283693,0.3260979036618722,0.010822181690542677
0.2245697995539774,0.328724063380059,0.010867230125462733
0.22664980792736927,0.3311485860529114,0.010601604543817688
0.22874908173557018,0.3339726652794457,0.01044342583777908
0.23086779941871696,0.33623346283901107,0.010749593784815593
0.23300614106969247,0.33924705354701795,0.010870925818074728
0.23516428844943485,0.34145110119227556,0.010850808992452252
0.23734242500238661,0.3435759953912916,0.010754134191257661
0.23954073587208768,0.34607695865309074,0.010970085489770949
0.24175940791691308,0.34910627272131667,0.010679807291001328
0.243998629725955,0.35187664840738486,0.010806019500747934
0.24625859163505467,0.35461597677871703,0.01110658631578695
0.24853948574297985,0.35739500912964084,0.010983169532388164
0.25084150592775384,0.35973217470803304,0.011173892957499805
0.25316484786313553,0.36193801516653884,0.011218769435080326
0.2555097090352507,0.36458525777713024,0.011195101767063094
0.25787628875938007,0.36721884118249043,0.011072556537057797
0.26026478819690047,0.37009221223417577,0.010836988986792041
0.26267541037238357,0.37260554063147655,0.010776435733496983
0.2651083601908539,0.374825670970626,0.010456940488371695
0.26756384445520454,0.377399066747819,0.010654542680906126
0.27004207188377727,0.3800981410492014,0.011039552227848765
0.2725432531281028,0.3826205253533864,0.010617178334923623
0.27506760079080644,0.38488148111783094,0.010383052987774104
0.2776153294436801,0.38809831525315275,0.010469445543622252
0.28018665564591955,0.3908521011198386,0.010659393662453236
0.2827817979625341,0.39362953946033685,0.010892687566345757
0.28540097698292377,0.3965307364576994,0.010431336758672314
0.28804441533962977,0.39974260031704406,0.010692420392309146
0.29071233772725785,0.402432970433306,0.01117630342438011
0.2934049709215787,0.40494602662829554,0.011033784017566117
0.29612254379880343,0.40743737103640293,0.011524165416579787
0.29886528735503826,0.4097991479001825,0.011525766630885895
0.30163343472591975,0.41208413064812516,0.011131975680087025
0.3044272212064303,0.4155724349762524,0.010534224867164984
0.30724688427090036,0.41937512680056804,0.010988685465662614
0.31009266359319265,0.42201790055726923,0.01088340704824005
0.312964801067075,0.4247028505672472,0.010684869447506374
0.3158635408267819,0.4275715155203895,0.011244496308680211
0.3187891292677646,0.43077703388111177,0.011539487692075889
0.32174181506763716,0.4343044310502816,0.011375123535987568
0.3247218492073129,0.437260174370924,0.011594947106425368
0.3277294849923382,0.44027570127335397,0.011076589667817011
0.33076497807442423,0.44359609337232897,0.010899131853212821
0.3338285864731761,0.44695320162667584,0.010555505948771457
0.3369205705980267,0.4504767701359301,0.01000979672133895
0.34004119327037063,0.45382558412719937,0.009746369976105614
0.34319071974590426,0.4566037735849058,0.009727099970473775
0.34636941773717345,0.4597535982963385,0.009167220190262185
0.3495775574363275,0.46354230066950697,0.008813742809626044
0.3528154115380883,0.4660887316237699,0.008970442269196612
0.3560832552629278,0.46983433485881465,0.009480951458119828
0.3593813663804626,0.473734849967322,0.009494394037950757
0.36271002523306484,0.47650639074863055,0.009711972187154947
0.36606951475969024,0.4803408399269629,0.009477045766609316
0.36946012051993027,0.4837100615549349,0.010476873030011461
0.37288213071828336,0.4872545359725393,0.011007963951267222
0.3763358362286533,0.4901066682633113,0.011458274353849492
0.37982153061907364,0.49323231838637127,0.011951989103614348
0.3833395101766601,0.496581059964714,0.011839680385578326
0.38689007393279756,0.5004660531877083,0.011583253785576942
0.390473523688556,0.5040228848959584,0.011919440233691266
0.39409016404034475,0.5075865456910067,0.011532256516623195
0.39774030240580366,0.5112692625392212,0.011729858840158166
0.4014242490499322,0.5149900663562862,0.011811132739395923
0.40514231711146476,0.5185913208075883,0.011539676741855907
0.408894822629486,0.5223235492437048,0.011867817126422136
0.4126820845702952,0.5264612494850368,0.012018312939885333
0.4165044248545185,0.5305721367461116,0.011520845951236421
0.4203621683844714,0.5347373801828474,0.01144091186400943
0.4242556430717777,0.5379076525482325,0.011505250120780422
0.42818517986524113,0.5415007964022586,0.011700178076950923
0.4321511127789762,0.5450222290479843,0.011312140631924683
0.4361537789208006,0.5486251971677994,0.011236625034944327
0.44019351852088745,0.5523519518275292,0.01100365405406756
0.4442706749606883,0.5563197403124366,0.01094782263680487
0.4483855948021186,0.5597503062848375,0.011654731520385337
0.45253862781701665,0.5637927438580871,0.011115430987819707
0.4567301270168747,0.5685624993331782,0.010200272235310661
0.46096044868284336,0.5722988654359222,0.009739551315807551
0.46522995239601894,0.5767148782546822,0.009794443099333559
0.4695390010680058,0.5803441396400619,0.010349781914769212
0.4738879609717651,0.5842419618989872,0.010347480595124707
0.4782772017727485,0.5890241298394588,0.010132553480940762
0.4827070965603183,0.59424549146994,0.009768948134209776
0.4871780218794631,0.5982072503413157,0.009454304833587416
0.4916903577628026,0.6029307098746802,0.009202727943082252
0.4962444877628913,0.6068566731706314,0.009745688217953649
0.5008407989848213,0.6111810547651799,0.009994309505768746
0.5054796821191241,0.6151972388324092,0.009617078126496264
0.5101615314749833,0.6212367329259603,0.008929436948552775
0.5148867450137492,0.6256822228884718,0.009849941775767005
0.5196557243827657,0.6310968985791298,0.00992880369082031
0.5244688749495119,0.6361149743279801,0.009391465105050572
0.5293266058360562,0.6413309669438767,0.009044161121918286
0.5342293299538352,0.6464316001823999,0.00874321140931831
0.53917746403875,0.6519700896783729,0.008411743893090651
0.5441714286865893,0.6567750445119173,0.008106149924518444
0.5492116483887789,0.6623250152160682,0.007848342190308506
0.5542985515684669,0.6683302901196997,0.00797069262912078
0.5594325706169377,0.6737764889545726,0.007080277918391161
0.5646141419303667,0.6792855164450147,0.00715476086048366
0.5698437059469142,0.6849868127409211,0.007671444381654757
0.5751217071841613,0.6898108114163265,0.006850881372916591
0.5804485942768978,0.6955771961858389,0.006744582488569215
0.5858248200152536,0.7013390139987827,0.006902888556419327
0.5912508413831875,0.7077500507202271,0.006380811548232995
0.5967271195973316,0.7128735229253499,0.005504064759756109
0.6022541201461928,0.7187263363035334,0.0056514976962978546
0.6078323128297229,0.7245080137959017,0.0062256860803788
0.6134621717992506,0.7301683911543924,0.006806512552964699
0.6191441755977841,0.7363562588760397,0.007144974169579849
0.6248788072006894,0.7419557719618584,0.007420161035861258
0.6306665540567405,0.7479926038739231,0.007210332923659491
0.6365079081295572,0.7555082166768108,0.007338975211726004
0.642403365939419,0.7615217324145952,0.0076977844625413456
0.6483534286054721,0.7674173260296205,0.007521019040787565
0.6543586018883236,0.773321160478799,0.006685875976602328
0.6604193962330305,0.77930614729154,0.00724890456006186
0.6665363268124913,0.7850679651044836,0.008243391953368892
0.6727099135712337,0.7916210184621628,0.008747411934150101
0.6789406812696106,0.7978595783724469,0.008261097666193087
0.6852291595284065,0.8034284652998789,0.007990177047600019
0.6915758828738525,0.8090079123554474,0.006792522315130626
0.697981390783066,0.8150005211589436,0.00636188395721876
0.7044462277299037,0.8211039857269364,0.006392516078816266
0.7109709432312431,0.8261107729762628,0.006137645827201773
0.7175560918936928,0.8327010342248735,0.006635575579988555
0.7242022334607315,0.838684894018743,0.007178682370197139
0.730909932860291,0.8443021923122007,0.007295098709361972
0.737679760252773,0.8496869672318474,0.007037852805367417
0.7445122910795136,0.8549280212104249,0.0069441104287644075
0.751408106111697,0.8605536732607945,0.006670074771125151
0.7583677914997191,0.8651246671597101,0.006119116467079796
0.7653919388230148,0.870416932427996,0.0059596221002420225
0.77248114514034,0.8759991884763643,0.006158734324381827
0.7796360130405229,0.8811655876760696,0.006795173429690442
0.7868571506936851,0.8856183474062439,0.006800783697002374
0.794145171902934,0.8901602759180361,0.006463383719266828
0.8015006961565405,0.8955487306016552,0.006419525782033724
0.8089243486805938,0.9003246094542503,0.006041212243986914
0.8164167604921464,0.9057236399364129,0.0052099444885732845
0.823978568452852,0.9103345580017065,0.0048440576416981405
0.8316104153230962,0.9153381106564227,0.004488971019064801
0.8393129498166364,0.9207739310061351,0.004606484466227505
0.8470868266557402,0.9257861635220127,0.004601417732549341
0.8549327066268376,0.9312831196276228,0.004740905241055654
0.8628512566366896,0.9362142422398053,0.005556287138174735
0.8708431497690724,0.9412940938367165,0.005396838703672956
0.8789090653419954,0.9462582956286336,0.005028245121249538
0.8870496889654403,0.9508271032037058,0.004631813364233248
0.8952657125996392,0.9555416320978989,0.004169679666399575
0.9035578346138929,0.960248256579669,0.0038225159557931433
0.9119267598459299,0.9645161290322578,0.0034726959234176714
0.9203731996618221,0.9688074558963912,0.002993892651676495
0.9288978720164498,0.974093634050277,0.003128036615182844
0.9375015015145289,0.9780674558929826,0.0031988765733476526
0.9461848194722002,0.9821261919253399,0.002724368230642302
0.9549485639791966,0.9861420464973312,0.0020179814480107312
0.9637934799615786,0.9897950902820044,0.0015716542662510605
0.9727203192450538,0.9932362621358616,0.0012411758726636672
0.9817298406188841,0.9959007178821357,0.0011981675289432594
0.9908228099003797,0.9983316216270841,0.0007412775609052288
1.0,1.0,0.0


==> data_2/pubmed/gcn/roc_rmia_mean.csv <==
fpr,tpr_mean,tpr_std
0.0001,0.0,0.0
0.00010092621909870473,0.0013187259078920673,0.00082963712358053
0.00010186101701559753,0.0013187259078920673,0.00082963712358053
0.00010280447320933097,0.0013187259078920673,0.00082963712358053
0.00010375666787451859,0.0013187259078920673,0.00082963712358053
0.00010471768194855202,0.0013187259078920673,0.00082963712358053
0.0001056875971184804,0.0013187259078920673,0.00082963712358053
0.00010666649582795387,0.0013187259078920673,0.00082963712358053
0.00010765446128423159,0.0013187259078920673,0.00082963712358053
0.00010865157746525384,0.0013187259078920673,0.00082963712358053
0.00010965792912678099,0.0013187259078920673,0.00082963712358053
0.00011067360180959734,0.0013187259078920673,0.00082963712358053
0.00011169868184678226,0.0013187259078920673,0.00082963712358053
0.00011273325637104872,0.0013187259078920673,0.00082963712358053
0.00011377741332214914,0.0013187259078920673,0.00082963712358053
0.00011483124145435111,0.0013187259078920673,0.00082963712358053
0.00011589483034398106,0.0013187259078920673,0.00082963712358053
0.00011696827039703847,0.0013187259078920673,0.00082963712358053
0.00011805165285688056,0.0013187259078920673,0.00082963712358053
0.0001191450698119776,0.0013187259078920673,0.00082963712358053
0.00012024861420374123,0.0013187259078920673,0.00082963712358053
0.00012136237983442405,0.0013187259078920673,0.00082963712358053
0.00012248646137509307,0.0013187259078920673,0.00082963712358053
0.00012362095437367691,0.0013187259078920673,0.00082963712358053
0.00012476595526308696,0.0013187259078920673,0.00082963712358053
0.0001259215613694151,0.0013187259078920673,0.00082963712358053
0.0001270878709202058,0.0013187259078920673,0.00082963712358053
0.000128264983052806,0.0013187259078920673,0.00082963712358053
0.0001294529978227916,0.0013187259078920673,0.00082963712358053
0.00013065201621247213,0.0013187259078920673,0.00082963712358053
0.00013186214013947485,0.0013187259078920673,0.00082963712358053
0.00013308347246540747,0.0013187259078920673,0.00082963712358053
0.00013431611700460153,0.0013187259078920673,0.00082963712358053
0.0001355601785329369,0.0013187259078920673,0.00082963712358053
0.0001368157627967472,0.0013187259078920673,0.00082963712358053
0.00013808297652180923,0.0013187259078920673,0.00082963712358053
0.0001393619274224142,0.0013187259078920673,0.00082963712358053
0.00014065272421052364,0.0013187259078920673,0.00082963712358053
0.00014195547660501016,0.0013187259078920673,0.00082963712358053
0.0001432702953409831,0.0013187259078920673,0.00082963712358053
0.00014459729217920195,0.0013187259078920673,0.00082963712358053
0.00014593657991557562,0.0013187259078920673,0.00082963712358053
0.00014728827239075018,0.0013187259078920673,0.00082963712358053
0.0001486524844997857,0.0013187259078920673,0.00082963712358053
0.00015002933220192182,0.0013187259078920673,0.00082963712358053
0.0001514189325304352,0.0013187259078920673,0.00082963712358053
0.00015282140360258693,0.0013187259078920673,0.00082963712358053
0.0001542368646296629,0.0013187259078920673,0.00082963712358053
0.00015566543592710622,0.0013187259078920673,0.00082963712358053
0.00015710723892474503,0.0013187259078920673,0.00082963712358053
0.00015856239617711372,0.0013187259078920673,0.00082963712358053
0.00016003103137387001,0.0013187259078920673,0.00082963712358053
0.00016151326935030913,0.0013187259078920673,0.00082963712358053
0.0001630092360979741,0.0013187259078920673,0.00082963712358053
0.00016451905877536624,0.0013187259078920673,0.00082963712358053
0.00016604286571875296,0.0013187259078920673,0.00082963712358053
0.0001675807864530767,0.0013187259078920673,0.00082963712358053
0.00016913295170296487,0.0013187259078920673,0.00082963712358053
0.0001706994934038408,0.0013187259078920673,0.00082963712358053
0.0001722805447131394,0.0013187259078920673,0.00082963712358053
0.00017387624002162505,0.0013187259078920673,0.00082963712358053
0.00017548671496481503,0.0013187259078920673,0.00082963712358053
0.00017711210643450888,0.0013187259078920673,0.00082963712358053
0.00017875255259042355,0.0013187259078920673,0.00082963712358053
0.00018040819287193827,0.0013187259078920673,0.00082963712358053
0.00018207916800994624,0.0013187259078920673,0.00082963712358053
0.00018376562003881704,0.0013187259078920673,0.00082963712358053
0.00018546769230846994,0.0013187259078920673,0.00082963712358053
0.00018718552949655793,0.0013187259078920673,0.00082963712358053
0.00018891927762076664,0.0013187259078920673,0.00082963712358053
0.0001906690840512252,0.0013187259078920673,0.00082963712358053
0.00019243509752303302,0.0013187259078920673,0.00082963712358053
0.00019421746814890265,0.0013187259078920673,0.00082963712358053
0.00019601634743191858,0.0013187259078920673,0.00082963712358053
0.00019783188827841644,0.0013187259078920673,0.00082963712358053
0.00019966424501097934,0.0013187259078920673,0.00082963712358053
0.00020151357338155586,0.0013187259078920673,0.00082963712358053
0.0002033800305846982,0.0030432635457649016,0.0013356014705153427
0.00020526377527092522,0.0030434519202335243,0.0013358877881782924
0.0002071649675602069,0.0030436420394624525,0.0013361769648343159
0.000209083769055575,0.003043833919611989,0.0013364690306805376
0.00021102034285685965,0.0030440275769921176,0.0013367640162591204
0.0002129748535745521,0.003044223028063887,0.0013370619524615728
0.00021494746734379805,0.0030444202894408115,0.0013373628705331104
0.00021693835183851843,0.003044619377890284,0.0013376668020770798
0.00021894767628566206,0.003044820310334998,0.0013379737790594377
0.00022097561147959031,0.003045023103854391,0.0013382838338132938
0.00022302232979659386,0.003045227775686091,0.0013385969990435103
0.00022508800520954617,0.0030454343432273863,0.0013389133078313684
0.0002271728133026905,0.0030456428240367007,0.0013392327936392913
0.00022927693128656486,0.0030458532358350883,0.0013395554903156345
0.0002314005380130654,0.0030460655965077383,0.0013398814320995395
0.00023354381399064793,0.003046279924105497,0.0013402106536258523
0.00023570694139967278,0.003046496236846399,0.0013405431899301064
0.00023789010410788934,0.0030467145531172207,0.0013408790764535756
0.00024009348768606518,0.003046934891475038,0.0013412183490483906
0.00024231727942376007,0.003047157270648808,0.0013415610439827294
0.00024456166834524467,0.0030473817095409564,0.00134190719794607
0.00024682684522556923,0.0030476082272289885,0.0013422568480545214
0.00024911300260677886,0.0030478368429671097,0.0013426100318562199
0.0002514203348142797,0.00304806757618786,0.0013429667873368007
0.00025374903797335715,0.0030483004465037674,0.0013433271529249427
0.00025609931002584595,0.0030485354737090162,0.0013436911674979853
0.00025847135074695635,0.003048772677781127,0.0013440588703876237
0.0002608653617622548,0.003049012078882657,0.0013444303013856775
0.000263281546564802,0.003049253697362912,0.001344805500749938
0.00026572011053245065,0.003049497553759677,0.0013451845092100946
0.00026818126094530154,0.0030497436688009623,0.001345567367973738
0.0002706652070033241,0.0030499920634067643,0.0013459541187324459
0.0002731721598441376,0.0030502427586908453,0.0013463448036679477
0.0002757023325609583,0.0030504957759625276,0.0013467394654583756
0.0002782559402207126,0.003050751136728503,0.0013471381472845944
0.00028083319988231727,0.0030510088626946636,0.0013475408928366197
0.0002834343306151309,0.003051268975767945,0.0013479477463201192
0.0002860595535175742,0.003051531498058189,0.0013483587524630027
0.00028870909173592344,0.003051796451880024,0.0013487739565220978
0.00029138317048327885,0.00305206385975476,0.0013491934042899171
0.00029408201705870637,0.0030523337444123026,0.001349617142101514
0.00029680586086656025,0.0030526061287930875,0.0013500452168414294
0.00029955493343598134,0.00305288103605003,0.0013504776759507332
0.0003023294684405776,0.00305315848955049,0.0013509145674341556
0.00030512970171828706,0.00305343851287826,0.0013513559398673177
0.00030795587129142264,0.0030537211298355743,0.001351801842404055
0.00031080821738690636,0.0030540063644451223,0.0013522523247838382
0.00031368698245668765,0.0030542942409521007,0.001352707437339296
0.00031659241119835204,0.003054584783826267,0.0013531672310038308
0.00031952475057592136,0.0030548780177640238,0.0013536317573193438
0.0003224842498408442,0.0030551739676905163,0.001354101068444055
0.0003254711605531848,0.0030554726587617505,0.0013545752171604316
0.00032848573660300434,0.003055774116366732,0.001355054256883217
0.0003315282342319423,0.003056078366129626,0.0013555382416675706
0.00033459891205499747,0.0030563854339119316,0.0013560272262173106
0.0003376980310825091,0.0030566953458146828,0.0013565212658932684
0.0003408258547423452,0.0030570081281806665,0.0013570204167217498
0.00034398264890229247,0.0030573238075966612,0.0013575247354031127
0.00034716868189265597,0.0030576424108956974,0.0013580342793204521
0.00035038422452906756,0.0030579639651593386,0.0013585491065484015
0.00035362955013550426,0.003058288497719982,0.0013590692758620499
0.000356904934567523,0.003058616036163184,0.0013595948467459754
0.000360210656235707,0.0030589466083300026,0.0013601258794033967
0.00036354699612933176,0.003059280242319365,0.0013606624347654432
0.00036691423784024937,0.0030596169664904565,0.001361204574500549
0.0003703126675869927,0.003059956809465131,0.0013617523610239652
0.0003737425742391064,0.0030602998001303425,0.0013623058575074007
0.00037720424934169976,0.0030606459676406016,0.0013628651278887818
0.0003806979871402284,0.0030609953414204544,0.001363430236882147
0.0003842240846055061,0.0030613479511669823,0.0013640012499876626
0.00038778284145894574,0.003061703826852326,0.0013645782335017715
0.0003913745601980384,0.0030620629987262353,0.001365161254527472
0.0003949995461220643,0.0030624254973186382,0.0013657503809847299
0.00039865810735804387,0.003062791353442236,0.0013663456816210247
0.0004023505548869293,0.0030631605981951246,0.0013669472260220308
0.00040607720257003656,0.0037127206329884365,0.0015629000897346892
0.0004098383671757261,0.0037127206329884365,0.0015629000897346892
0.0004136343684063274,0.0037127206329884365,0.0015629000897346892
0.0004174655289253135,0.0037127206329884365,0.0015629000897346892
0.0004213321743847289,0.0037127206329884365,0.0015629000897346892
0.0004252346334528682,0.0037127206329884365,0.0015629000897346892
0.00042917323784221574,0.0037127206329884365,0.0015629000897346892
0.0004331483223376398,0.0037127206329884365,0.0015629000897346892
0.0004371602248248502,0.0037127206329884365,0.0015629000897346892
0.000441209286319119,0.0037127206329884365,0.0015629000897346892
0.0004452958509942655,0.0037127206329884365,0.0015629000897346892
0.00044942026621191424,0.0037127206329884365,0.0015629000897346892
0.0004535828825510186,0.0037127206329884365,0.0015629000897346892
0.00045778405383766163,0.0037127206329884365,0.0015629000897346892
0.0004620241371751313,0.0037127206329884365,0.0015629000897346892
0.0004663034929742731,0.0037127206329884365,0.0015629000897346892
0.00047062248498412813,0.0037127206329884365,0.0015629000897346892
0.00047498148032285,0.0037127206329884365,0.0015629000897346892
0.0004793808495089107,0.0037127206329884365,0.0015629000897346892
0.00048382096649259574,0.0037127206329884365,0.0015629000897346892
0.000488302208687788,0.0037127206329884365,0.0015629000897346892
0.0004928249570040513,0.0037127206329884365,0.0015629000897346892
0.0004973895958790063,0.0037127206329884365,0.0015629000897346892
0.000501996513311008,0.0037127206329884365,0.0015629000897346892
0.0005066461008921268,0.0037127206329884365,0.0015629000897346892
0.0005113387538414326,0.0037127206329884365,0.0015629000897346892
0.0005160748710385908,0.0037127206329884365,0.0015629000897346892
0.000520854855057766,0.0037127206329884365,0.0015629000897346892
0.0005256791122018419,0.0037127206329884365,0.0015629000897346892
0.0005305480525369575,0.0037127206329884365,0.0015629000897346892
0.0005354620899273607,0.0037127206329884365,0.0015629000897346892
0.0005404216420705915,0.0037127206329884365,0.0015629000897346892
0.0005454271305329836,0.0037127206329884365,0.0015629000897346892
0.0005504789807854967,0.0037127206329884365,0.0015629000897346892
0.0005555776222398878,0.0037127206329884365,0.0015629000897346892
0.0005607234882852032,0.0037127206329884365,0.0015629000897346892
0.0005659170163246243,0.0037127206329884365,0.0015629000897346892
0.0005711586478126435,0.0037127206329884365,0.0015629000897346892
0.0005764488282925873,0.0037127206329884365,0.0015629000897346892
0.0005817880074344935,0.0037127206329884365,0.0015629000897346892
0.0005871766390733255,0.0037127206329884365,0.0015629000897346892
0.0005926151812475553,0.0037127206329884365,0.0015629000897346892
0.0005981040962380944,0.0037127206329884365,0.0015629000897346892
0.0006036438506075864,0.0037127206329884365,0.0015629000897346892
0.0006092349152400712,0.004159058632582674,0.0016461299039207526
0.0006148777653810023,0.004159058632582674,0.0016461299039207526
0.0006205728806776501,0.004159058632582674,0.0016461299039207526
0.0006263207452198692,0.004159058632582674,0.0016461299039207526
0.0006321218475812448,0.004159058632582674,0.0016461299039207526
0.0006379766808606282,0.004159058632582674,0.0016461299039207526
0.000643885742724042,0.004159058632582674,0.0016461299039207526
0.0006498495354469888,0.004159058632582674,0.0016461299039207526
0.0006558685659571436,0.004159058632582674,0.0016461299039207526
0.0006619433458774394,0.004159058632582674,0.0016461299039207526
0.0006680743915695614,0.004159058632582674,0.0016461299039207526
0.0006742622241778342,0.004159058632582674,0.0016461299039207526
0.0006805073696735206,0.004159058632582674,0.0016461299039207526
0.0006868103588995307,0.004159058632582674,0.0016461299039207526
0.0006931717276155408,0.004159058632582674,0.0016461299039207526
0.0006995920165435374,0.004159058632582674,0.0016461299039207526
0.0007060717714137773,0.004159058632582674,0.0016461299039207526
0.0007126115430111746,0.004159058632582674,0.0016461299039207526
0.0007192118872221193,0.004159058632582674,0.0016461299039207526
0.0007258733650817253,0.004159058632582674,0.0016461299039207526
0.000732596542821523,0.004159058632582674,0.0016461299039207526
0.0007393819919175866,0.004159058632582674,0.0016461299039207526
0.0007462302891391107,0.004159058632582674,0.0016461299039207526
0.0007531420165974376,0.004159058632582674,0.0016461299039207526
0.0007601177617955331,0.004159058632582674,0.0016461299039207526
0.0007671581176779302,0.004159058632582674,0.0016461299039207526
0.000774263682681127,0.004159058632582674,0.0016461299039207526
0.0007814350607844542,0.004159058632582674,0.0016461299039207526
0.0007886728615614156,0.004159058632582674,0.0016461299039207526
0.0007959777002314986,0.004159058632582674,0.0016461299039207526
0.0008033501977124734,0.004159058632582674,0.0016461299039207526
0.0008107909806731687,0.004159058632582674,0.0016461299039207526
0.000818300681586739,0.004605396632176912,0.001852164303527602
0.0008258799387844272,0.004605396632176912,0.001852164303527602
0.0008335293965098195,0.004605396632176912,0.001852164303527602
0.0008412497049736118,0.004605396632176912,0.001852164303527602
0.0008490415204088747,0.004605396632176912,0.001852164303527602
0.0008569055051268347,0.004605396632176912,0.001852164303527602
0.0008648423275731727,0.004605396632176912,0.001852164303527602
0.000872852662384838,0.004605396632176912,0.001852164303527602
0.0008809371904473991,0.004605396632176912,0.001852164303527602
0.0008890965989529158,0.004605396632176912,0.001852164303527602
0.000897331581458352,0.004605396632176912,0.001852164303527602
0.0009056428379445294,0.004605396632176912,0.001852164303527602
0.0009140310748756232,0.004605396632176912,0.001852164303527602
0.0009224970052592174,0.004605396632176912,0.001852164303527602
0.0009310413487069075,0.004605396632176912,0.001852164303527602
0.000939664831495469,0.004605396632176912,0.001852164303527602
0.0009483681866285928,0.004605396632176912,0.001852164303527602
0.0009571521538991865,0.004605396632176912,0.001852164303527602
0.0009660174799522646,0.004605396632176912,0.001852164303527602
0.0009749649183484086,0.004605396632176912,0.001852164303527602
0.0009839952296278227,0.004605396632176912,0.001852164303527602
0.00099310918137498,0.004605396632176912,0.001852164303527602
0.0010023075482838654,0.004605396632176912,0.001852164303527602
0.0010115911122238297,0.004605396632176912,0.001852164303527602
0.0010209606623060466,0.005802393994725096,0.002376007918348553
0.0010304169949505876,0.005802393994725096,0.002376007918348553
0.0010399609139541202,0.005802393994725096,0.002376007918348553
0.0010495932305582276,0.005802393994725096,0.002376007918348553
0.00105931476351837,0.005802393994725096,0.002376007918348553
0.001069126339173476,0.005802393994725096,0.002376007918348553
0.0010790287915161836,0.005802393994725096,0.002376007918348553
0.0010890229622637305,0.005802393994725096,0.002376007918348553
0.0010991097009294972,0.005802393994725096,0.002376007918348553
0.0011092898648952228,0.005802393994725096,0.002376007918348553
0.0011195643194838783,0.005802393994725096,0.002376007918348553
0.0011299339380332217,0.005802393994725096,0.002376007918348553
0.0011403996019700331,0.005802393994725096,0.002376007918348553
0.0011509622008850323,0.005802393994725096,0.002376007918348553
0.0011616226326085018,0.005802393994725096,0.002376007918348553
0.0011723818032865986,0.005802393994725096,0.002376007918348553
0.001183240627458378,0.005802393994725096,0.002376007918348553
0.0011942000281335325,0.005802393994725096,0.002376007918348553
0.0012052609368708425,0.005802393994725096,0.002376007918348553
0.001216424293857368,0.005802393994725096,0.002376007918348553
0.001227691047988359,0.0068979509028200435,0.002576933642152925
0.0012390621569479156,0.0068979509028200435,0.002576933642152925
0.0012505385872903913,0.0068979509028200435,0.002576933642152925
0.0012621213145225473,0.0068979509028200435,0.002576933642152925
0.0012738113231864786,0.0068979509028200435,0.002576933642152925
0.0012856096069432965,0.0068979509028200435,0.002576933642152925
0.0012975171686575868,0.0068979509028200435,0.002576933642152925
0.0013095350204826678,0.0068979509028200435,0.002576933642152925
0.001321664183946605,0.0068979509028200435,0.002576933642152925
0.0013339056900390587,0.0068979509028200435,0.002576933642152925
0.001346260579298911,0.0068979509028200435,0.002576933642152925
0.0013587299019027091,0.0068979509028200435,0.002576933642152925
0.0013713147177539457,0.0068979509028200435,0.002576933642152925
0.0013840160965731315,0.0068979509028200435,0.002576933642152925
0.0013968351179887398,0.0068979509028200435,0.002576933642152925
0.0014097728716289677,0.0068979509028200435,0.002576933642152925
0.001422830457214352,0.007669164766151542,0.002771728710422743
0.0014360089846512606,0.007670482618895235,0.002772611847547132
0.0014493095741262166,0.007671812677842729,0.002773509228474684
0.00146273335620113,0.007673155056050221,0.0027744210919925924
0.001476281471909391,0.007674509867621047,0.002775347680886398
0.0014899550728528536,0.007675877227715393,0.002776289242003536
0.0015037553212997384,0.007677257252560082,0.0027772460263177433
0.0015176833902834053,0.007678650059458449,0.0027782182889943365
0.0015317404637020797,0.007680055766800316,0.002779206289456364
0.0015459277364194785,0.0076814744940720565,0.002780210291451643
0.001560246414366368,0.0076829063618667455,0.0027812305631206785
0.0015746977146430868,0.007684351491894417,0.0027822673770654784
0.001589282865622978,0.007685810006992405,0.0027833210104192636
0.00160400310705682,0.007687282031135789,0.002784391744917088
0.0016188596901781992,0.007688767689447928,0.002785479866967358
0.0016338538778098604,0.008176100628930818,0.003082855353821123
0.001648986944471065,0.008176100628930818,0.003082855353821123
0.0016642601764859037,0.008176100628930818,0.003082855353821123
0.0016796748720926532,0.008176100628930818,0.003082855353821123
0.0016952323415541214,0.008176100628930818,0.003082855353821123
0.0017109339072690134,0.008176100628930818,0.003082855353821123
0.001726780903884356,0.008176100628930818,0.003082855353821123
0.0017427746784089192,0.008176100628930818,0.003082855353821123
0.0017589165903277326,0.008176100628930818,0.003082855353821123
0.001775208011717636,0.008176100628930818,0.003082855353821123
0.0017916503273638995,0.008176100628930818,0.003082855353821123
0.0018082449348779518,0.008176100628930818,0.003082855353821123
0.0018249932448161524,0.008176100628930818,0.003082855353821123
0.0018418966807997109,0.008867492569276967,0.00324895330313846
0.0018589566796356884,0.008869198569160564,0.0032459226968078354
0.0018761746914391195,0.008870920370340908,0.0032428702486724894
0.0018935521797562953,0.008872658119172625,0.0032397958902704673
0.001911090621689138,0.00887441196336591,0.003236699555530994
0.0019287915080207778,0.008876182051999075,0.0032335811808688743
0.0019466563433422632,0.008877968535531224,0.0032304407052815803
0.0019646866461804444,0.00887977156581504,0.0032272780704491093
0.0019828839491270716,0.008881591296109704,0.0032240932208366636
0.002001249798969037,0.0088834278810939,0.003220886103800251
0.0020197857568198785,0.008885281476878984,0.003217656669695265
0.002038493398252464,0.009616555082166767,0.0030963995997105435
0.0020573743134329114,0.009616555082166767,0.0030963995997105435
0.0020764301072557748,0.009616555082166767,0.0030963995997105435
0.002095662399480433,0.009616555082166767,0.0030963995997105435
0.0021150728248687948,0.009616555082166767,0.0030963995997105435
0.0021346630333242455,0.009616555082166767,0.0030963995997105435
0.002154434690031882,0.009616555082166767,0.0030963995997105435
0.00217438947560008,0.009616555082166767,0.0030963995997105435
0.0021945290862033138,0.009616555082166767,0.0030963995997105435
0.0022148552337263594,0.009616555082166767,0.0030963995997105435
0.0022353696459097966,0.01046865489957395,0.0031693897177998754
0.002256074066496859,0.01046865489957395,0.0031693897177998754
0.00227697025538168,0.01046865489957395,0.0031693897177998754
0.002298059988758851,0.01046865489957395,0.0031693897177998754
0.0023193450592744274,0.01046865489957395,0.0031693897177998754
0.0023408272761782944,0.01046865489957395,0.0031693897177998754
0.002362508465477945,0.01046865489957395,0.0031693897177998754
0.0023843904700937206,0.01046865489957395,0.0031693897177998754
0.002406475150015424,0.01046865489957395,0.0031693897177998754
0.0024287643824604504,0.01046865489957395,0.0031693897177998754
0.0024512600620333396,0.011263228275340327,0.003290160602412559
0.0024739641008868114,0.011267769083111022,0.003292527480042215
0.0024968784288843266,0.011272351948710523,0.003294942756170006
0.002520004993764092,0.011276977261686477,0.0032974073125287243
0.002543345761304648,0.011281645415194589,0.0032999220449321525
0.002566902715491952,0.01128635680603205,0.0033024878634438488
0.002590677858688006,0.01129111183467126,0.0033051056925461216
0.002614673211801092,0.011295910905293877,0.003307776471309134
0.00263889081445751,0.012538184070287303,0.004233849927541048
0.002663332725174981,0.012540628261359049,0.004232972795881982
0.0026880010215376074,0.012543095090995313,0.004232101668568261
0.0027128978003724646,0.012545584768878798,0.004231236873035501
0.0027380251779278576,0.012548097506634336,0.00423037874491771
0.00276338529005317,0.012550633517846868,0.004229527628216542
0.0027889802923804397,0.012553193018079594,0.0042286838754735405
0.002814812360507581,0.012555776224892309,0.004227847847945414
0.0028408836901833013,0.012964090079123556,0.004199901611164088
0.00286719649749377,0.012964090079123556,0.004199901611164088
0.0028937530190509503,0.012964090079123556,0.004199901611164088
0.002920555512182745,0.012964090079123556,0.004199901611164088
0.0029476062551248585,0.012964090079123556,0.004199901611164088
0.0029749075472144406,0.012964090079123556,0.004199901611164088
0.003002461709085549,0.012964090079123556,0.004199901611164088
0.003030271082866396,0.012964090079123556,0.004199901611164088
0.003058338032378432,0.013430716169608442,0.004241456573165899
0.0030866649433372744,0.013430716169608442,0.004241456573165899
0.003115254223555488,0.013430716169608442,0.004241456573165899
0.0031441083031472647,0.013430716169608442,0.004241456573165899
0.0031732296347349765,0.013430716169608442,0.004241456573165899
0.00320262069365765,0.013430716169608442,0.004241456573165899
0.003232283978181381,0.013430716169608442,0.004241456573165899
0.00326222200971167,0.013838090734142194,0.004415067424084252
0.003292437333007769,0.013841112266471806,0.004415674994193902
0.0033229325163989716,0.013844161784810924,0.004416309067726181
0.0033537101520029287,0.013847239548371321,0.004416970269507153
0.0033847728559459832,0.013850345818765628,0.0044176592366459546
0.0034161232685855285,0.01385348086002958,0.004418376618742821
0.0034477640547344642,0.013856644938644474,0.004419123078099708
0.0034796979038876916,0.014265600141372741,0.004446350539989426
0.003511927530450728,0.014268823104029046,0.00444028555915284
0.0035444556739704356,0.014272075918381016,0.004434179744586696
0.0035772850993678732,0.014275358860920762,0.00442803306822945
0.0036104185971733375,0.014278672210701306,0.004421845510287021
0.0036438589837635444,0.014282016249360327,0.004415617059530876
0.0036776091016010306,0.015302371079804889,0.004494578227115237
0.003711671819475767,0.015309183623379834,0.004500474723537215
0.003746050032748993,0.015316059266034483,0.004506464421702627
0.0037807466635993493,0.01532299859220455,0.004512548746455206
0.0038157646612712484,0.01533000219173893,0.0045187291417209865
0.003851107002325569,0.015337070659949797,0.004525007070675559
0.0038867766908926675,0.015857814754263337,0.004568012679736138
0.0039227767589277195,0.015872214781477358,0.004573550693056307
0.0039591102664684585,0.015886748184493656,0.004579209733744794
0.003995780301895269,0.015901416198664375,0.004584991957494422
0.004032789982193705,0.015916220070783752,0.00459089954985828
0.004070142453219439,0.016636234530330696,0.004672627218536471
0.004107840889965647,0.016636234530330696,0.004672627218536471
0.004145888496832911,0.016636234530330696,0.004672627218536471
0.004184288507901585,0.016636234530330696,0.004672627218536471
0.0042230441872066725,0.016636234530330696,0.004672627218536471
0.0042621588290153245,0.017062284439034285,0.0047478274896133295
0.004301635758106795,0.017062284439034285,0.0047478274896133295
0.004341478330055093,0.017062284439034285,0.0047478274896133295
0.004381689931514195,0.017062284439034285,0.0047478274896133295
0.004422273980505897,0.017062284439034285,0.0047478274896133295
0.004463233926710397,0.017062284439034285,0.0047478274896133295
0.004504573251759458,0.017614182218663465,0.005028909504062049
0.0045462954695324,0.017618354440440763,0.005030868228232527
0.0045884041264547615,0.017622565306132997,0.005032879391109368
0.004630902801799737,0.017626815173667494,0.005034944074788209
0.004673795107992464,0.018644755528504767,0.004424737067987254
0.004717084690917017,0.018644755528504767,0.004424737067987254
0.004760775230226368,0.018644755528504767,0.004424737067987254
0.004804870439655134,0.018644755528504767,0.004424737067987254
0.004849374067335233,0.018644755528504767,0.004424737067987254
0.004894289896114532,0.019481596871493142,0.004587454679551341
0.004939621743878321,0.019490663241045904,0.004585310610999591
0.004985373463873894,0.019499813585045017,0.004583226488268292
0.005031548945038057,0.019509048681277848,0.004581204462690823
0.0050781521123276704,0.020166362345303303,0.004675758219620556
0.005125186927053333,0.020166362345303303,0.004675758219620556
0.0051726573872160194,0.020166362345303303,0.004675758219620556
0.005220567527846975,0.020166362345303303,0.004675758219620556
0.005268921421350677,0.020166362345303303,0.004675758219620556
0.0053177231778509665,0.020612700344897546,0.004630546564102111
0.0053669769455404765,0.020612700344897546,0.004630546564102111
0.005416686911033152,0.020612700344897546,0.004630546564102111
0.00546685729972018,0.020612700344897546,0.004630546564102111
0.005517492376129128,0.021123873400729163,0.0046659758289938685
0.005568596444286409,0.02112898380754489,0.004668244115770933
0.005620173848083188,0.02113414154792457,0.004670588990904248
0.005672228971644543,0.021139347060280707,0.004673012112869368
0.005724766239702178,0.021769121525664435,0.004740693983711798
0.005777790117970507,0.021769121525664435,0.004740693983711798
0.005831305113526219,0.021769121525664435,0.004740693983711798
0.00588531577519145,0.022500200564489238,0.004613314391160244
0.0059398266939203566,0.022522004931980803,0.004623622556848734
0.005994842503189409,0.022544011255688425,0.004634176322293086
0.006050367879391224,0.02256622140616915,0.004644979713690431
0.0061064075422320365,0.023108135524447147,0.004816683141157145
0.006162966255132942,0.023108135524447147,0.004816683141157145
0.006220048825634711,0.023108135524447147,0.004816683141157145
0.0062776601058065,0.023108135524447147,0.004816683141157145
0.006335804992658254,0.0239898227960565,0.0049583758974613285
0.006394488428556937,0.024001559483236234,0.004950418566224663
0.006453715401646702,0.024013404877854187,0.004942500139293485
0.0065134909462728026,0.02453043207291903,0.005002846888300645
0.006573820143409586,0.024536464992632706,0.005005110321466188
0.006634708121092351,0.02454255379040098,0.005007467378775343
0.006696160054853215,0.024792374086652764,0.005015140508880652
0.00675818116816111,0.024810980420645133,0.00501367177806527
0.006820776732865685,0.024829759090056504,0.0050123705718178365
0.0068839520696454964,0.024848711691090448,0.005011241956241222
0.00694771254846024,0.02557045876906149,0.004979956690587292
0.007012063589007177,0.02558011142514353,0.004985172155701412
0.0070770106611818895,0.02558985348596974,0.004990526221899699
0.007142559285543126,0.026106888051890098,0.004922183072514683
0.007208715033782135,0.026116811414125946,0.004927074596172631
0.007275483529196233,0.026126826688438066,0.0049321089776097156
0.007342870447166758,0.02640263779403875,0.005114098679581339
0.00741088151564157,0.02641624000773371,0.005128198563977888
0.007479522515621821,0.026429968207729766,0.005142754640633257
0.007548799281653432,0.026881720430107524,0.00506006118669651
0.007618717702322999,0.026881720430107524,0.00506006118669651
0.007689283720758305,0.026881720430107524,0.00506006118669651
0.007760503335133571,0.02726719415702982,0.005021000783560129
0.007832382599179196,0.02726719415702982,0.005021000783560129
0.00790492762269642,0.02726719415702982,0.005021000783560129
0.007978144572076629,0.027612091702170834,0.005039411855852393
0.00805203967082547,0.027612091702170834,0.005039411855852393
0.008126619200091946,0.028058429701765066,0.005122759689209986
0.008201889499202203,0.028058429701765066,0.005122759689209986
0.008277856966198472,0.028058429701765066,0.005122759689209986
0.008354528058382871,0.028914170598494,0.00528879764057445
0.008431909292866252,0.028921908721942335,0.005294017161632772
0.008510007247122246,0.028929718517367937,0.005299394381508201
0.00858882855954625,0.02958681955711105,0.005334623138721784
0.008668379930019773,0.029594774694158405,0.005341233728844227
0.008748668120479914,0.030553864881314667,0.004456406921801277
0.008829699955494083,0.030553864881314667,0.004456406921801277
0.008911482322840203,0.030553864881314667,0.004456406921801277
0.008994022174092044,0.031088081462692225,0.0045980509745764024
0.009077326525210224,0.031096411897804044,0.0046063272970615545
0.00916140245713852,0.03189605503573211,0.004808963151670147
0.009246257116405733,0.031904540501658835,0.0047874874240484925
0.009331897715733239,0.03191310456159159,0.004765867849234674
0.009418331534647951,0.03204347648882694,0.004834957705427382
0.009505565920101192,0.03205219992737226,0.004813220242730967
0.009593608287093146,0.03236532552743116,0.004757447504155461
0.009682466119303124,0.03237421131065216,0.004763740077669126
0.009772146969725724,0.03291066975885125,0.0048357933393585436
0.009862658461312821,0.03291972090800996,0.004843024350415998
0.009954008287621519,0.03339933510648703,0.004892644355909019
0.010046204213468132,0.033436213476825676,0.0049057433884065
0.010139254075588154,0.033473433421673686,0.0049197848950200155
0.01023316578330245,0.03384451959280765,0.004721818418021232
0.010327947319189514,0.03389191036075118,0.004742600042431024
0.010423606739764012,0.034261633500519244,0.004904324309328198
0.01052015217616159,0.03428094258779876,0.004890274804115942
0.010617591834830001,0.034611530340061494,0.004729914910571683
0.010715933998226712,0.03464103298908051,0.0047438195133911775
0.010815187025522881,0.03514522330794892,0.004812324573935793
0.01091535935331391,0.03515524054072802,0.004817155019154173
0.01101645949633657,0.035849056603773584,0.00467071823556311
0.01111849604819271,0.035849056603773584,0.00467071823556311
0.011221477682079803,0.03625974140758543,0.00474498459515038
0.011325413151528114,0.03630131559536475,0.004775677636721026
0.011430311291144786,0.036863461148305944,0.005151248866324348
0.011536181017364784,0.036863461148305944,0.005151248866324348
0.011643031329208768,0.03720383450686427,0.005133002998412297
0.011750871309048075,0.037225402502832135,0.005149763074921668
0.011859710123376693,0.038261574810230216,0.004659667474901202
0.011969557023590429,0.03828354419027297,0.004653082888948794
0.01208042134677329,0.03880187455504657,0.004691373395580395
0.012192312516491107,0.03959179431870407,0.004698395060446861
0.012305240043592616,0.03964825808225482,0.004687239740682014
0.012419213527017834,0.04036605620661417,0.0049688157621286325
0.012534242654613994,0.040400564944893025,0.004971082914859811
0.012650337203959038,0.040955711587677586,0.005073257421087495
0.012767507043192657,0.0409791455555243,0.0050781633451491386
0.01288576213185518,0.04140855839106976,0.0050809973395431985
0.013005112521734086,0.04184855746271843,0.005112609138341569
0.013125568357718428,0.04193287654790746,0.0050874963154167625
0.013247139878661175,0.04238780995053602,0.005123473004124481
0.013369837418249465,0.04240007970449485,0.005142675942262104
0.013493671405883065,0.04272671941570298,0.005023732607398996
0.013618652367560814,0.04329734910772383,0.00521159599036405
0.013744790926775366,0.04330996296364528,0.005217045604769006
0.01387209780541621,0.04404039643265963,0.005311181381268013
0.014000583824680975,0.04433001892910443,0.005366388305166112
0.014130259905995337,0.04436892175349875,0.005378275561713831
0.014261137071941283,0.044923780576741706,0.005224315629813046
0.014393226447194065,0.04493698951426699,0.005231808987087374
0.014526539259467812,0.04531961728605702,0.0052201886503622915
0.014661086840469845,0.04577529918922045,0.005470986503430757
0.014796880626863964,0.04578887856785987,0.005482131488836669
0.014933932161242518,0.04618013193843637,0.005441266166075063
0.015072253093107555,0.0467090918136727,0.005345294218644958
0.015211855179861048,0.04672305202234805,0.005355511740347197
0.015352750287804227,0.04708225330536554,0.0054474015801750115
0.015494950393146316,0.047495676926997916,0.005559864099234005
0.015638467583022463,0.04816975093342487,0.005686846706560717
0.01578331405652118,0.048220447199149426,0.0056836815777557646
0.01592950212572123,0.04855497614052586,0.00534014986247996
0.016077044216738237,0.04940346681374239,0.004944072598480434
0.016225952870780873,0.04947047570806158,0.0049848315620186386
0.016376240745216875,0.05012330565935811,0.004699555442859571
0.016527920614648955,0.05044565065347138,0.004732292287257365
0.016681005372000592,0.05083509893357217,0.004762124895720874
0.016835508029612024,0.0508814497308556,0.004780349220520102
0.01699144172034626,0.05129847093688726,0.00488784863209456
0.01714881969870539,0.0516748440777001,0.0050264761095094
0.01730765534195726,0.05212010549807263,0.004765134680564954
0.017467962151272456,0.0525096200220581,0.00496793802336458
0.017629753752872058,0.052541978342378025,0.004979812451090932
0.017793043899185772,0.05297435058099533,0.004941607507229127
0.01795784647002095,0.05325739300066815,0.00491007657733401
0.018124175473742378,0.053702620870972384,0.004994708575288592
0.01829204504846294,0.05423661960007603,0.0051068302090974725
0.018461469463245474,0.054270504483032535,0.005117533251017952
0.018632463119315597,0.05495392212274728,0.005191787968562724
0.018805040551285814,0.05518503012034618,0.0052995433474686176
0.018979216428391014,0.05544016379238422,0.005417375067607989
0.01915500555573528,0.056145567506273475,0.004818213793751538
0.019332422875550453,0.0570095354027186,0.003848206327302845
0.019511483468466165,0.057385195902783716,0.003907138409528708
0.019692202554791715,0.057964351113665415,0.00391821344804367
0.01987459549580984,0.05798259040776722,0.003908506662257691
0.02005867779508234,0.058424395327732234,0.004066882662218854
0.020244465099768037,0.058987518347277265,0.004166909929443438
0.020431973201952704,0.05949317086274801,0.0037900812521288437
0.020621218039991424,0.05974842767295598,0.003872197686313016
0.02081221569986339,0.060238726361721506,0.003488055704097621
0.021004982416539152,0.06040847146137394,0.0035092313876465297
0.02119953457536071,0.060792808232214626,0.003429782746164227
0.021395888713434216,0.06094381560026445,0.0034469314034950437
0.021594061521035653,0.061353070056663864,0.0033618426934205344
0.02179406984302956,0.06181116406821252,0.003539570969242813
0.021995930680300747,0.0622362936393752,0.003596804387265
0.022199661191199548,0.06266405082178356,0.0038981571298409537
0.022405278693000182,0.06287279367011564,0.003890108802509139
0.022612800663372772,0.06367164705638655,0.004141764573906316
0.022822244741868985,0.06408435697229363,0.00404264055768464
0.023033628731421313,0.06433960507254541,0.004055200384824239
0.02324697059985648,0.0647714408213977,0.003952687856582724
0.023462288481422625,0.06553580178002155,0.004317502029391349
0.02367960067833076,0.0661644866778262,0.004371841386899938
0.023898925662310503,0.06643126542475224,0.004512878443991431
0.02412028207618007,0.0668056771584092,0.004720439551249644
0.024343688735431104,0.06725481926916088,0.004670183560239569
0.024569164629827903,0.06782720277786251,0.004688514199814947
0.024796728925021577,0.06855798492334006,0.004793971855383274
0.025026400964179192,0.06868239258170906,0.004627346613997539
0.025258200269627846,0.06923306287541074,0.004822199358288336
0.025492146544514233,0.06972920208873466,0.0048195701273264875
0.025728259674479323,0.07028318863343547,0.004522833604346096
0.025966559729348696,0.07078492945640007,0.004609024613672779
0.026207066964838526,0.07167299552859674,0.004262768930967852
0.0264498018242772,0.07188823439220658,0.00424001788010001
0.02669478494034321,0.07207235722108701,0.004160190491830411
0.026942037136818822,0.07223561072465914,0.00413653386594984
0.02719157943036019,0.0735062452334166,0.004542184856671907
0.027443433032283655,0.07398869998223147,0.004627860410577246
0.02769761935036891,0.07431527693244067,0.004785820693180711
0.027954159990678566,0.07453410538839632,0.0048313804957854
0.028213076759394707,0.07533410212446132,0.005107376312482445
0.02847439166467248,0.07557365418488042,0.004985601212840846
0.028738126918510663,0.07578921135283707,0.0050404264633505
0.029004304938639917,0.076160726699991,0.005039745687374157
0.02927294835042816,0.07645857539479875,0.0049811323351561495
0.0295440799888038,0.07688919275298117,0.005128003091743091
0.029817722900196734,0.07709474538445932,0.005079681330415613
0.030093900344497212,0.07760191731373665,0.005058852113212813
0.030372635797033115,0.0780769617303135,0.005353941024413875
0.030653952950565267,0.07894569558193022,0.005284697893596752
0.030937875717301368,0.07934099314967749,0.005156210483702821
0.03122442823092858,0.07982979130656306,0.005157567846171031
0.03151363484866479,0.08039491485259757,0.005232677657588048
0.0318055201533292,0.0806404830358239,0.005407040678054632
0.032100108955431715,0.08145668492594847,0.00487500867591397
0.03239742629528195,0.08185609483078606,0.004934016748353702
0.03269749744511768,0.08244398173316983,0.004698155631016232
0.03300034791125285,0.08278185087663077,0.0046844729849320485
0.03330600343624589,0.0836494754609176,0.004584981589484428
0.03361449000108765,0.08394951597546607,0.004703461011209195
0.03392583382740992,0.08481987263691546,0.004921855920594734
0.034240061379714255,0.08523807536066734,0.00503321315074298
0.034557199367621395,0.08581013922591316,0.005190174306001311
0.03487727474814178,0.08589749663302879,0.005196218859572484
0.03520031472796679,0.08680273998544216,0.005104964486290281
0.0355263467657814,0.08760619523652945,0.0051483176364682985
0.03585539857459817,0.08816506995071965,0.005056578333469199
0.0361874981241128,0.08872941190941383,0.00503113346468158
0.03652267364308175,0.08957274329019072,0.005126056375330618
0.03686095362172158,0.09007342465010476,0.005267908270209774
0.03720236681413066,0.0906712362145146,0.005112192935781868
0.03754694224073337,0.09125862764473827,0.005308468488868908
0.037894709190746674,0.09158044228038141,0.005373004232845446
0.03824569722466999,0.09220002282128617,0.005187603902304796
0.038599936176797675,0.09282400947610425,0.0051247578376451015
0.03895745615775501,0.09407587745993101,0.005381381848978017
0.0393182875570577,0.09442075871056374,0.005592077541291235
0.03968246104569482,0.09523177627249238,0.005380191261454858
0.04005000757873611,0.09570717158359891,0.005551437900837062
0.04042095839796306,0.0963421528064654,0.005962035118981257
0.04079534503452449,0.09669955412255396,0.005929247039955681
0.04117319931161679,0.09699503750890481,0.005966200348401574
0.04155455334718875,0.0977121848280065,0.006276991121541353
0.04193943955667186,0.09806694050669175,0.006430814355853935
0.04232789065573549,0.09841555120970502,0.006395258693925443
0.042719939663067766,0.09887806345704572,0.006450741336104
0.04311561990318229,0.09952494324434831,0.006304284043341264
0.0435149650092505,0.10011561003970552,0.006082463621837002
0.04391800892596086,0.10078781083336105,0.006217227290992459
0.044324785912403956,0.10133901399878271,0.00636143003065121
0.04473533054498463,0.10183608123871435,0.006402180657775743
0.04514967772036102,0.10236963543083011,0.006428249976128106
0.04556786265841064,0.10282004463379997,0.006309853577652649
0.045989920905224385,0.10343296409727383,0.0066081871634730855
0.046415888336127774,0.10399731408479371,0.006821698785009337
0.04684580115873045,0.1046237158432011,0.006841300791199085
0.04727969591600391,0.10548200661087273,0.006721584715538293
0.047717609489387455,0.10592818212970563,0.006795244284791262
0.048159579101923505,0.10646697364144372,0.0068212875612475715
0.04860564232142134,0.10747541623075094,0.007123879946721864
0.04905583706365046,0.10841128914127543,0.006720100758996765
0.04951020159556351,0.10935426186506522,0.006546779794633436
0.04996877453854884,0.10993889772979348,0.006325105758773831
0.050431594871713586,0.11037892739141157,0.006469188554191103
0.0508987019351968,0.11081355244471496,0.0067109673662319935
0.05137013543351344,0.1115685106802852,0.00644099280850345
0.05184593543892913,0.1123371319041786,0.007054552759274621
0.05232614239486662,0.11303081537149004,0.0069451556495556685
0.05281079711934331,0.11424047995544187,0.00770736881246227
0.05329994080844088,0.11482193370596891,0.007907924058456361
0.05379361503980703,0.11552340694930427,0.00803931912756792
0.05429186177618943,0.1163177580309884,0.008044840944140142
0.05479472336900287,0.11696872036790026,0.008033285192558791
0.055302242561929005,0.11770932595321557,0.008200586889996484
0.055814462494549605,0.11874619598295802,0.00805303476422339
0.05633142670601358,0.11942904447624145,0.00789543045272774
0.05685317913873753,0.12011247676937017,0.008125719289714797
0.05737976414214134,0.12079070809893086,0.00811341818491995
0.05791122647641758,0.12169360400099512,0.008338155128514626
0.058447611316336315,0.12247542693508559,0.00872758999527877
0.05898896425508499,0.12311414554053961,0.008728517607788202
0.0595353313081437,0.12385470870503879,0.008775469567759295
0.06008675891719687,0.12438968623864603,0.008987835093907798
0.060643293954080614,0.12493134903326224,0.00882874071838906
0.061204983724766966,0.12551591326393538,0.008678039119970489
0.061771875973384946,0.12613959687600818,0.008128078296490015
0.06234401888627864,0.12676055674207015,0.008286150902852563
0.06292146109610344,0.12740899951510304,0.008155451945169642
0.06350425168595962,0.12816138647515865,0.008162119055965734
0.0640924401935645,0.1291044469176384,0.007839110091115984
0.06468607661546327,0.13020593805133848,0.00763439619421407
0.06528521141127848,0.13094523852802173,0.007793100523158843
0.0658898955079995,0.13176505441988745,0.00765954123411611
0.06650018030431118,0.13267963864313145,0.007993997579488321
0.0671161176749628,0.13302151933535772,0.008061325952448874
0.06773775997517752,0.1339622641509434,0.007614598582107072
0.06836516004510239,0.13486827533551302,0.007855844746669416
0.06899837121430018,0.135708926186149,0.007752506442378765
0.06963744730628223,0.13631539775908563,0.0077280312945923
0.07028244264308345,0.13736975286091108,0.007591939448078136
0.07093341204987996,0.13833700117658468,0.007600628998645143
0.07159041085964889,0.1390642430616522,0.007546224331466457
0.07225349491787214,0.14004552020948427,0.007728213854638017
0.07292272058728312,0.14082848630096814,0.007692088474882509
0.07359814475265763,0.1420154929942447,0.007418744017921521
0.07427982482564918,0.1431286902295407,0.0075464060927226476
0.07496781874966876,0.14411877967782152,0.007387718754881637
0.07566218500481055,0.1455024696625306,0.007396751262070436
0.07636298261282241,0.14671896346562094,0.00730663282195438
0.07707027114212295,0.1475227598356182,0.007301179189469395
0.0777841107128649,0.14891862326743466,0.007702101786569458
0.07850456200204509,0.14975188552417046,0.007733987288007795
0.07923168624866253,0.15084936975692434,0.007836000995215088
0.07996554525892346,0.1519963691517022,0.007712633484069079
0.080706201411495,0.15295191722458917,0.007770600721425233
0.08145371766280746,0.1539958637265152,0.007635529967553589
0.0822081575524054,0.154960641538639,0.007329912742663658
0.08296958520834907,0.15576847924462994,0.006901488655696848
0.0837380653526649,0.15656796048630264,0.007121366167257041
0.08451366330684713,0.15778982892887566,0.007243322300514223
0.08529644499741025,0.15904099993834803,0.007717988285494195
0.08608647696149245,0.16012011046750246,0.007796023343166479
0.08688382635251184,0.16124469751013576,0.007691288232496982
0.08768856094587427,0.16235764776731806,0.007664610033928564
0.08850074914473438,0.1634485853142135,0.007715723376774078
0.08932045998580969,0.16481925901731515,0.007879074896980523
0.09014776314524918,0.1660854797762575,0.008099303371243273
0.09098272894455559,0.16711199353398548,0.007774358114501205
0.09182542835656282,0.1683346535349766,0.00791331680582633
0.09267593301146883,0.16943123292046275,0.007998669926896218
0.09353431520292387,0.1704425308445751,0.007855597266958014
0.09440064789417603,0.171500344566362,0.00803650206370885
0.0952750047242729,0.17261609337161157,0.007832597932852464
0.09615746001432096,0.17376304853435248,0.007797213676197535
0.09704808877380307,0.17495841061335266,0.008016171692958858
0.09794696670695395,0.17611201456273387,0.008414698301780005
0.09885417021919574,0.17714326511621262,0.008244148128249744
0.09976977642363201,0.17848271596632595,0.008044918701631584
0.1006938631476027,0.17995131119164806,0.00763122859951351
0.10162650893929952,0.1809072238296167,0.007624283024556083
0.10256779307444219,0.18225921387835106,0.007904005709707927
0.10351779556301763,0.18337633611615048,0.008116594660746468
0.10447659715608042,0.18486296291635146,0.008257884361811605
0.10544427935261684,0.18611218717504763,0.008120971587049388
0.10642092440647247,0.18722200615538828,0.008176242233118854
0.10740661533334334,0.18852107128198467,0.007779957853090989
0.10840143591783309,0.1895292767168898,0.00787456770353114
0.10940547072057424,0.19042704225916568,0.008183357943500204
0.11041880508541602,0.19171025758699706,0.0077637693705228565
0.11144152514667881,0.19314398340709796,0.007827421524511309
0.1124737178364752,0.19481401816222327,0.007396623079371124
0.1135154708920999,0.19673958997906066,0.007530538363557372
0.11456687286348714,0.1974792106078377,0.007733758206304163
0.11562801312073753,0.19883934733244765,0.007526585735311686
0.11669898186171475,0.20049540602947422,0.0077080562754090805
0.11777987011971193,0.201381090680465,0.007568886253691156
0.11887076977119033,0.20240730567678616,0.007701441455322485
0.11997177354358843,0.20415605963665792,0.007490466142911667
0.12108297502320395,0.20513703582820741,0.007650776333801458
0.12220446866314887,0.2062229484723738,0.007764297395023926
0.1233363497913776,0.20729990201469367,0.007609689843812547
0.12447871461879062,0.20891098270286218,0.007255784106567644
0.125631660247412,0.21064547291699093,0.006834773377154052
0.1267952846786434,0.2121192284438158,0.007609841581957267
0.12796968682159415,0.21346165901171182,0.007231934269006921
0.1291549665014884,0.21493015307017155,0.007644751262691424
0.1303512244681509,0.21643344981972135,0.0078675589850987
0.1315585624045704,0.21846939464955129,0.0075778119181828234
0.1327770829355429,0.21999306637835853,0.007600570905412195
0.13400688963639507,0.22174964329550786,0.007979874224736316
0.13524808704178753,0.2233912909625372,0.007772109954641988
0.1365007806546014,0.22513313750956648,0.007934476307193022
0.13776507695490536,0.22666078638216317,0.008309418247264163
0.13904108340900698,0.22795699939884334,0.008268141200189613
0.1403289084785873,0.2292131368391172,0.008156231699008976
0.14162866162991988,0.23132925913845992,0.008521726479448403
0.1429404533431761,0.23288699533373908,0.008627913348990416
0.14426439512181574,0.2349766686954758,0.00856105084513802
0.14560059950206486,0.23637646712998645,0.008285000956772303
0.14694918006248173,0.23806838376262865,0.00825555235096998
0.14831025143361043,0.23940205672342452,0.008146338254663696
0.14968392930772556,0.24094478292211638,0.007927426225095215
0.1510703304486654,0.24273691692282182,0.007698225288191574
0.1524695727017573,0.24392816438039314,0.007421048561436046
0.15388177500383463,0.24519594588120816,0.007800185366851586
0.155307057393346,0.2469117407308036,0.008055950082873587
0.1567455410205595,0.24856555721385698,0.007682705415776045
0.15819734815786,0.2504159058632583,0.008209953107790015
0.1596626022101425,0.25299109147659526,0.008051648365088575
0.161141427725302,0.25489408870312613,0.008741751411235394
0.16263395040481923,0.2562410781405022,0.008876335986597131
0.16414029711444664,0.2576104378209775,0.009085647148104448
0.16566059589499135,0.259698540823015,0.009275999680801821
0.16719497597319902,0.2615065135901368,0.009305700043369721
0.16874356777273758,0.2626368132030008,0.009066673116695888
0.17030650292528443,0.26456564724931486,0.008982493563808196
0.17188391428171457,0.26691888064494096,0.008396879639134422
0.17347593592339308,0.2688374923919659,0.008257388688410043
0.17508270317357252,0.270541339905509,0.007729849017846654
0.17670435260889467,0.2731469900392036,0.007754673696724801
0.1783410220710008,0.2750266655849451,0.007694683198069798
0.17999285067824763,0.2769271463577263,0.00781512379449848
0.18165997883753268,0.2789003854737269,0.008047921942178198
0.18334254825622906,0.2807951073384035,0.007763363544273443
0.18504070195423022,0.2825575670466546,0.0075848536162972805
0.1867545842761076,0.2839734912474688,0.007390688108462783
0.18848434090337954,0.2860839649548695,0.0073087304371896875
0.1902301188668944,0.28774599310204907,0.007272996834735625
0.1919920665593285,0.28939323677161427,0.007464396885676333
0.1937703337477989,0.2920160250601441,0.007953414667199002
0.19556507158659492,0.2941546049036448,0.008465676159836937
0.19737643263002555,0.2965280672841021,0.009258733808736775
0.19920457084538692,0.2988350102239642,0.009753440251566168
0.2010496416260499,0.3010142265745236,0.010067856570035092
0.2029118018046678,0.30324918383232313,0.009946364492466947
0.20479120966650854,0.30518303829340787,0.009880823774112743
0.2066880249629082,0.307289426356797,0.009613374209551445
0.20860240892485027,0.30920071381571246,0.009550310316707023
0.2105345242766706,0.3120308378981538,0.009869367900542094
0.21248453524988828,0.3142828159870157,0.009671105917517766
0.21445260759716675,0.3166369832186333,0.009490266510482607
0.21643890860640203,0.3187391917435973,0.00918744301343203
0.21844360711494262,0.3211545656212123,0.00908219291820165
0.22046687352394098,0.3231293093690103,0.008999218055543275
0.22250887981283693,0.32559085279567335,0.009026411572198937
0.2245697995539774,0.3278608511869322,0.009348550033011957
0.22664980792736927,0.33020896733617366,0.009411186415771497
0.22874908173557018,0.33228858234681735,0.009518950109785521
0.23086779941871696,0.3348335845675564,0.009235822295776892
0.23300614106969247,0.33710691823899375,0.009363441780460552
0.23516428844943485,0.3397189828890969,0.0094666532396407
0.23734242500238661,0.3421690575152906,0.009629898563664821
0.23954073587208768,0.34427657890499164,0.010023829649449083
0.24175940791691308,0.34674807112352657,0.0100212645735492
0.243998629725955,0.3491963836202017,0.009858711994297218
0.24625859163505467,0.3511607404596019,0.009966298075131394
0.24853948574297985,0.3538177914038348,0.009523438195704623
0.25084150592775384,0.35647386232657435,0.009473382899926521
0.25316484786313553,0.3587715466649908,0.009102363618343552
0.2555097090352507,0.3615337796713329,0.008869193919391363
0.25787628875938007,0.36413358601318657,0.008418041283676545
0.26026478819690047,0.36590272146525704,0.008011639796733264
0.26267541037238357,0.3689407718926399,0.007739850193239528
0.2651083601908539,0.3717475799302381,0.007893316372262621
0.26756384445520454,0.37457541467477584,0.008177568492218864
0.27004207188377727,0.37770566274995765,0.008073245807919474
0.2725432531281028,0.38074660174477587,0.008010899117734713
0.27506760079080644,0.3834371354959579,0.007812669369438802
0.2776153294436801,0.3857646956590714,0.007873782458396806
0.28018665564591955,0.3883781720980919,0.008052599043998616
0.2827817979625341,0.39132224504700963,0.007703339413453331
0.28540097698292377,0.3937430504041572,0.007658015113558746
0.28804441533962977,0.3966265461937667,0.007573373658923852
0.29071233772725785,0.3990728906805464,0.007419521705550207
0.2934049709215787,0.4020327267533467,0.007671141679805553
0.29612254379880343,0.4049108960102467,0.007574037936380083
0.29886528735503826,0.408827490391012,0.007903524592512317
0.30163343472591975,0.4114830594441063,0.008183589864388635
0.3044272212064303,0.4144460041925947,0.00855335957918072
0.30724688427090036,0.4179592198475478,0.008238139799328088
0.31009266359319265,0.4213227835260702,0.00871839905301797
0.312964801067075,0.4249340637046054,0.008584763680923388
0.3158635408267819,0.4287438179239281,0.00784419420493291
0.3187891292677646,0.43195308231367857,0.007746393526514193
0.32174181506763716,0.43539120923583263,0.007685587853305305
0.3247218492073129,0.4385337997994373,0.007332764203097776
0.3277294849923382,0.44211807668898356,0.007956910044160406
0.33076497807442423,0.4447559693809396,0.007871752247467941
0.3338285864731761,0.4479204706837086,0.007504948468918571
0.3369205705980267,0.4511471794975253,0.007575755836541175
0.34004119327037063,0.4548197005808411,0.007259381966089695
0.34319071974590426,0.4579463200498098,0.007569665793315651
0.34636941773717345,0.4610243864900152,0.007782090414810887
0.3495775574363275,0.46431462326239925,0.008331450798336804
0.3528154115380883,0.4675812840416659,0.008339792485139741
0.3560832552629278,0.47088931558512825,0.008792976725426624
0.3593813663804626,0.47474132684114423,0.0087115507301736
0.36271002523306484,0.4781861983033836,0.008308456072075532
0.36606951475969024,0.4808074660174477,0.0085002823600827
0.36946012051993027,0.48369676616466667,0.008352234957143089
0.37288213071828336,0.48725778093549243,0.008428935982004991
0.3763358362286533,0.49074780557457964,0.008886110073403748
0.37982153061907364,0.4949525357401526,0.009767972058583067
0.3833395101766601,0.49841594202968204,0.009138023792034997
0.38689007393279756,0.5018155931671207,0.009472167761610145
0.390473523688556,0.5055553256062171,0.009197328738186752
0.39409016404034475,0.509132612394847,0.009786361902220018
0.39774030240580366,0.5131763430829419,0.009747678174578972
0.4014242490499322,0.517168599049183,0.010017921265663155
0.40514231711146476,0.5206532765266789,0.010269974200741749
0.408894822629486,0.5245169929141963,0.010234449575014477
0.4126820845702952,0.5282432541052341,0.00978485313161568
0.4165044248545185,0.532033887403285,0.010330402671554054
0.4203621683844714,0.5357664892662634,0.01070555529653033
0.4242556430717777,0.5409978924450826,0.011416318252478724
0.42818517986524113,0.5443304829196907,0.011611856232492732
0.4321511127789762,0.5492421519532389,0.011449090490365684
0.4361537789208006,0.5542869137005605,0.011349005846203955
0.44019351852088745,0.5580905788592744,0.010890920907154033
0.4442706749606883,0.5626699127612091,0.010614720192202958
0.4483855948021186,0.5670115642118077,0.010528457153750299
0.45253862781701665,0.5709905821266008,0.010332073711254696
0.4567301270168747,0.5752666095407731,0.009929010796312747
0.46096044868284336,0.5794917448390234,0.009547132868378263
0.46522995239601894,0.5840738486508419,0.009450103786702318
0.4695390010680058,0.588503910250846,0.009312565880313043
0.4738879609717651,0.5929474797908195,0.00886982584787097
0.4782772017727485,0.5975654290931223,0.008348685667774395
0.4827070965603183,0.6018665043619396,0.009099384050062808
0.4871780218794631,0.6066281574229153,0.008677899305580298
0.4916903577628026,0.6109555690809494,0.008959590917801404
0.4962444877628913,0.6156826942584702,0.0094421636201202
0.5008407989848213,0.6210387502536012,0.010560834233466222
0.5054796821191241,0.625806831128633,0.010609296825218582
0.5101615314749833,0.6299452221545951,0.010211896342866922
0.5148867450137492,0.6347915756983722,0.010870754682083962
0.5196557243827657,0.6396429296003247,0.010925387586418525
0.5244688749495119,0.6444714952322986,0.010009796721338974
0.5293266058360562,0.649665762225258,0.010154145647103336
0.5342293299538352,0.6541815415636281,0.010803835991856536
0.53917746403875,0.6590002033042097,0.010942711043544022
0.5441714286865893,0.6637879993101665,0.011666076696247741
0.5492116483887789,0.668879371371643,0.011737123827352473
0.5542985515684669,0.6733437742726883,0.011225373566737104
0.5594325706169377,0.6786366402921485,0.010214135351936507
0.5646141419303667,0.6834445750775975,0.009872663304888415
0.5698437059469142,0.6881366039535561,0.009361318726445888
0.5751217071841613,0.6926420102278797,0.009600398502185768
0.5804485942768978,0.6989668858384475,0.00894682586313261
0.5858248200152536,0.7038381665070219,0.008724000298633173
0.5912508413831875,0.709079951194065,0.00762743197426633
0.5967271195973316,0.7155827123144853,0.007019131215471703
0.6022541201461928,0.7210650742930135,0.007096624565891682
0.6078323128297229,0.7268820533538876,0.007588474229117523
0.6134621717992506,0.7319882095921413,0.007747772716344336
0.6191441755977841,0.7376469518745744,0.007410709623335285
0.6248788072006894,0.7442077500507203,0.0068157786912043765
0.6306665540567405,0.7500912964090081,0.006435444400283755
0.6365079081295572,0.7567457902211401,0.007450024672439536
0.642403365939419,0.7633235660812778,0.007387986444612
0.6483534286054721,0.7693392990382708,0.007233730668574881
0.6543586018883236,0.7749644958409414,0.007011582997051858
0.6604193962330305,0.7808277541083385,0.007210474905836836
0.6665363268124913,0.7876648407384866,0.0071800608155982975
0.6727099135712337,0.7937223438422645,0.006715162093666899
0.6789406812696106,0.8000202880908907,0.007528828857953689
0.6852291595284065,0.8068471196452732,0.008420221369141754
0.6915758828738525,0.8125786163522013,0.008589317360383113
0.697981390783066,0.8195039617603921,0.008305105752036203
0.7044462277299037,0.8256238587948873,0.008936616816394469
0.7109709432312431,0.8322530241098315,0.00745379107001631
0.7175560918936928,0.8378778656928383,0.007467469081255966
0.7242022334607315,0.8435585311422195,0.006398133236650507
0.730909932860291,0.8492391965916009,0.00601876230475919
0.737679760252773,0.8546358287685129,0.00610162436267906
0.7445122910795136,0.8602759180361128,0.0063317409372345606
0.751408106111697,0.8658551430310408,0.006477943614434525
0.7583677914997191,0.8705617709191363,0.006645587748659658
0.7653919388230148,0.8765391938823015,0.005857727893289615
0.77248114514034,0.8821464800162305,0.005821774823877139
0.7796360130405229,0.8875025360113613,0.005917456452273409
0.7868571506936851,0.892574558734023,0.005268180000103445
0.794145171902934,0.8974439506687837,0.005487948857451126
0.8015006961565405,0.9019597673230999,0.005597529034341501
0.8089243486805938,0.9067356461756949,0.005405125474745839
0.8164167604921464,0.9115439237167783,0.005658886460126331
0.823978568452852,0.9162586805417753,0.005718839928293298
0.8316104153230962,0.9210085535745852,0.005683997039084104
0.8393129498166364,0.9254615540677623,0.005475028674401479
0.8470868266557402,0.9309452418053589,0.004917056624289893
0.8549327066268376,0.9364576993304929,0.005084001094215541
0.8628512566366896,0.9411644115228694,0.004655994769051893
0.8708431497690724,0.9464769851540101,0.005285148562441297
0.8789090653419954,0.9511868533171028,0.0049420464243786185
0.8870496889654403,0.9563057936646195,0.004913869317648884
0.8952657125996392,0.9606924202638922,0.004457647193345371
0.9035578346138929,0.9645622465738235,0.00402701530359675
0.9119267598459299,0.9690606613917631,0.0034220182173732784
0.9203731996618221,0.9733625279421029,0.002645534668999833
0.9288978720164498,0.9771001989365903,0.0026730088066582976
0.9375015015145289,0.9810914992899169,0.002452911388176875
0.9461848194722002,0.9846291841669554,0.002558535667065051
0.9549485639791966,0.9876839414050206,0.0024337110408284516
0.9637934799615786,0.9918753918184342,0.0020070648056186233
0.9727203192450538,0.9946642320957597,0.0015123362231137744
0.9817298406188841,0.9969770744572937,0.0010923378104142581
0.9908228099003797,0.9987827145465612,0.0006486551056079866
1.0,1.0,0.0


==> data_2/pubmed/graphsage/roc_MLP-attack-0hop_mean.csv <==
fpr,tpr_mean,tpr_std
0.0001,0.0,0.0
0.00010092621909870473,0.00026374518157841345,0.0002231689997971191
0.00010186101701559753,0.00026374518157841345,0.0002231689997971191
0.00010280447320933097,0.00026374518157841345,0.0002231689997971191
0.00010375666787451859,0.00026374518157841345,0.0002231689997971191
0.00010471768194855202,0.00026374518157841345,0.0002231689997971191
0.0001056875971184804,0.00026374518157841345,0.0002231689997971191
0.00010666649582795387,0.00026374518157841345,0.0002231689997971191
0.00010765446128423159,0.00026374518157841345,0.0002231689997971191
0.00010865157746525384,0.00026374518157841345,0.0002231689997971191
0.00010965792912678099,0.00026374518157841345,0.0002231689997971191
0.00011067360180959734,0.00026374518157841345,0.0002231689997971191
0.00011169868184678226,0.00026374518157841345,0.0002231689997971191
0.00011273325637104872,0.00026374518157841345,0.0002231689997971191
0.00011377741332214914,0.00026374518157841345,0.0002231689997971191
0.00011483124145435111,0.00026374518157841345,0.0002231689997971191
0.00011589483034398106,0.00026374518157841345,0.0002231689997971191
0.00011696827039703847,0.00026374518157841345,0.0002231689997971191
0.00011805165285688056,0.00026374518157841345,0.0002231689997971191
0.0001191450698119776,0.00026374518157841345,0.0002231689997971191
0.00012024861420374123,0.00026374518157841345,0.0002231689997971191
0.00012136237983442405,0.00026374518157841345,0.0002231689997971191
0.00012248646137509307,0.00026374518157841345,0.0002231689997971191
0.00012362095437367691,0.00026374518157841345,0.0002231689997971191
0.00012476595526308696,0.00026374518157841345,0.0002231689997971191
0.0001259215613694151,0.00026374518157841345,0.0002231689997971191
0.0001270878709202058,0.00026374518157841345,0.0002231689997971191
0.000128264983052806,0.00026374518157841345,0.0002231689997971191
0.0001294529978227916,0.00026374518157841345,0.0002231689997971191
0.00013065201621247213,0.00026374518157841345,0.0002231689997971191
0.00013186214013947485,0.00026374518157841345,0.0002231689997971191
0.00013308347246540747,0.00026374518157841345,0.0002231689997971191
0.00013431611700460153,0.00026374518157841345,0.0002231689997971191
0.0001355601785329369,0.00026374518157841345,0.0002231689997971191
0.0001368157627967472,0.00026374518157841345,0.0002231689997971191
0.00013808297652180923,0.00026374518157841345,0.0002231689997971191
0.0001393619274224142,0.00026374518157841345,0.0002231689997971191
0.00014065272421052364,0.00026374518157841345,0.0002231689997971191
0.00014195547660501016,0.00026374518157841345,0.0002231689997971191
0.0001432702953409831,0.00026374518157841345,0.0002231689997971191
0.00014459729217920195,0.00026374518157841345,0.0002231689997971191
0.00014593657991557562,0.00026374518157841345,0.0002231689997971191
0.00014728827239075018,0.00026374518157841345,0.0002231689997971191
0.0001486524844997857,0.00026374518157841345,0.0002231689997971191
0.00015002933220192182,0.00026374518157841345,0.0002231689997971191
0.0001514189325304352,0.00026374518157841345,0.0002231689997971191
0.00015282140360258693,0.00026374518157841345,0.0002231689997971191
0.0001542368646296629,0.00026374518157841345,0.0002231689997971191
0.00015566543592710622,0.00026374518157841345,0.0002231689997971191
0.00015710723892474503,0.00026374518157841345,0.0002231689997971191
0.00015856239617711372,0.00026374518157841345,0.0002231689997971191
0.00016003103137387001,0.00026374518157841345,0.0002231689997971191
0.00016151326935030913,0.00026374518157841345,0.0002231689997971191
0.0001630092360979741,0.00026374518157841345,0.0002231689997971191
0.00016451905877536624,0.00026374518157841345,0.0002231689997971191
0.00016604286571875296,0.00026374518157841345,0.0002231689997971191
0.0001675807864530767,0.00026374518157841345,0.0002231689997971191
0.00016913295170296487,0.00026374518157841345,0.0002231689997971191
0.0001706994934038408,0.00026374518157841345,0.0002231689997971191
0.0001722805447131394,0.00026374518157841345,0.0002231689997971191
0.00017387624002162505,0.00026374518157841345,0.0002231689997971191
0.00017548671496481503,0.00026374518157841345,0.0002231689997971191
0.00017711210643450888,0.00026374518157841345,0.0002231689997971191
0.00017875255259042355,0.00026374518157841345,0.0002231689997971191
0.00018040819287193827,0.00026374518157841345,0.0002231689997971191
0.00018207916800994624,0.00026374518157841345,0.0002231689997971191
0.00018376562003881704,0.00026374518157841345,0.0002231689997971191
0.00018546769230846994,0.00026374518157841345,0.0002231689997971191
0.00018718552949655793,0.00026374518157841345,0.0002231689997971191
0.00018891927762076664,0.00026374518157841345,0.0002231689997971191
0.0001906690840512252,0.00026374518157841345,0.0002231689997971191
0.00019243509752303302,0.00026374518157841345,0.0002231689997971191
0.00019421746814890265,0.00026374518157841345,0.0002231689997971191
0.00019601634743191858,0.00026374518157841345,0.0002231689997971191
0.00019783188827841644,0.00026374518157841345,0.0002231689997971191
0.00019966424501097934,0.00026374518157841345,0.0002231689997971191
0.00020151357338155586,0.00026374518157841345,0.0002231689997971191
0.0002033800305846982,0.0004057618178129437,0.00025662630636383684
0.00020526377527092522,0.0004057618178129437,0.00025662630636383684
0.0002071649675602069,0.0004057618178129437,0.00025662630636383684
0.000209083769055575,0.0004057618178129437,0.00025662630636383684
0.00021102034285685965,0.0004057618178129437,0.00025662630636383684
0.0002129748535745521,0.0004057618178129437,0.00025662630636383684
0.00021494746734379805,0.0004057618178129437,0.00025662630636383684
0.00021693835183851843,0.0004057618178129437,0.00025662630636383684
0.00021894767628566206,0.0004057618178129437,0.00025662630636383684
0.00022097561147959031,0.0004057618178129437,0.00025662630636383684
0.00022302232979659386,0.0004057618178129437,0.00025662630636383684
0.00022508800520954617,0.0004057618178129437,0.00025662630636383684
0.0002271728133026905,0.0004057618178129437,0.00025662630636383684
0.00022927693128656486,0.0004057618178129437,0.00025662630636383684
0.0002314005380130654,0.0004057618178129437,0.00025662630636383684
0.00023354381399064793,0.0004057618178129437,0.00025662630636383684
0.00023570694139967278,0.0004057618178129437,0.00025662630636383684
0.00023789010410788934,0.0004057618178129437,0.00025662630636383684
0.00024009348768606518,0.0004057618178129437,0.00025662630636383684
0.00024231727942376007,0.0004057618178129437,0.00025662630636383684
0.00024456166834524467,0.0004057618178129437,0.00025662630636383684
0.00024682684522556923,0.0004057618178129437,0.00025662630636383684
0.00024911300260677886,0.0004057618178129437,0.00025662630636383684
0.0002514203348142797,0.0004057618178129437,0.00025662630636383684
0.00025374903797335715,0.0004057618178129437,0.00025662630636383684
0.00025609931002584595,0.0004057618178129437,0.00025662630636383684
0.00025847135074695635,0.0004057618178129437,0.00025662630636383684
0.0002608653617622548,0.0004057618178129437,0.00025662630636383684
0.000263281546564802,0.0004057618178129437,0.00025662630636383684
0.00026572011053245065,0.0004057618178129437,0.00025662630636383684
0.00026818126094530154,0.0004057618178129437,0.00025662630636383684
0.0002706652070033241,0.0004057618178129437,0.00025662630636383684
0.0002731721598441376,0.0004057618178129437,0.00025662630636383684
0.0002757023325609583,0.0004057618178129437,0.00025662630636383684
0.0002782559402207126,0.0004057618178129437,0.00025662630636383684
0.00028083319988231727,0.0004057618178129437,0.00025662630636383684
0.0002834343306151309,0.0004057618178129437,0.00025662630636383684
0.0002860595535175742,0.0004057618178129437,0.00025662630636383684
0.00028870909173592344,0.0004057618178129437,0.00025662630636383684
0.00029138317048327885,0.0004057618178129437,0.00025662630636383684
0.00029408201705870637,0.0004057618178129437,0.00025662630636383684
0.00029680586086656025,0.0004057618178129437,0.00025662630636383684
0.00029955493343598134,0.0004057618178129437,0.00025662630636383684
0.0003023294684405776,0.0004057618178129437,0.00025662630636383684
0.00030512970171828706,0.0004057618178129437,0.00025662630636383684
0.00030795587129142264,0.0004057618178129437,0.00025662630636383684
0.00031080821738690636,0.0004057618178129437,0.00025662630636383684
0.00031368698245668765,0.0004057618178129437,0.00025662630636383684
0.00031659241119835204,0.0004057618178129437,0.00025662630636383684
0.00031952475057592136,0.0004057618178129437,0.00025662630636383684
0.0003224842498408442,0.0004057618178129437,0.00025662630636383684
0.0003254711605531848,0.0004057618178129437,0.00025662630636383684
0.00032848573660300434,0.0004057618178129437,0.00025662630636383684
0.0003315282342319423,0.0004057618178129437,0.00025662630636383684
0.00033459891205499747,0.0004057618178129437,0.00025662630636383684
0.0003376980310825091,0.0004057618178129437,0.00025662630636383684
0.0003408258547423452,0.0004057618178129437,0.00025662630636383684
0.00034398264890229247,0.0004057618178129437,0.00025662630636383684
0.00034716868189265597,0.0004057618178129437,0.00025662630636383684
0.00035038422452906756,0.0004057618178129437,0.00025662630636383684
0.00035362955013550426,0.0004057618178129437,0.00025662630636383684
0.000356904934567523,0.0004057618178129437,0.00025662630636383684
0.000360210656235707,0.0004057618178129437,0.00025662630636383684
0.00036354699612933176,0.0004057618178129437,0.00025662630636383684
0.00036691423784024937,0.0004057618178129437,0.00025662630636383684
0.0003703126675869927,0.0004057618178129437,0.00025662630636383684
0.0003737425742391064,0.0004057618178129437,0.00025662630636383684
0.00037720424934169976,0.0004057618178129437,0.00025662630636383684
0.0003806979871402284,0.0004057618178129437,0.00025662630636383684
0.0003842240846055061,0.0004057618178129437,0.00025662630636383684
0.00038778284145894574,0.0004057618178129437,0.00025662630636383684
0.0003913745601980384,0.0004057618178129437,0.00025662630636383684
0.0003949995461220643,0.0004057618178129437,0.00025662630636383684
0.00039865810735804387,0.0004057618178129437,0.00025662630636383684
0.0004023505548869293,0.0004057618178129437,0.00025662630636383684
0.00040607720257003656,0.0005883546358287685,0.0003566320923361117
0.0004098383671757261,0.0005883546358287685,0.0003566320923361117
0.0004136343684063274,0.0005883546358287685,0.0003566320923361117
0.0004174655289253135,0.0005883546358287685,0.0003566320923361117
0.0004213321743847289,0.0005883546358287685,0.0003566320923361117
0.0004252346334528682,0.0005883546358287685,0.0003566320923361117
0.00042917323784221574,0.0005883546358287685,0.0003566320923361117
0.0004331483223376398,0.0005883546358287685,0.0003566320923361117
0.0004371602248248502,0.0005883546358287685,0.0003566320923361117
0.000441209286319119,0.0005883546358287685,0.0003566320923361117
0.0004452958509942655,0.0005883546358287685,0.0003566320923361117
0.00044942026621191424,0.0005883546358287685,0.0003566320923361117
0.0004535828825510186,0.0005883546358287685,0.0003566320923361117
0.00045778405383766163,0.0005883546358287685,0.0003566320923361117
0.0004620241371751313,0.0005883546358287685,0.0003566320923361117
0.0004663034929742731,0.0005883546358287685,0.0003566320923361117
0.00047062248498412813,0.0005883546358287685,0.0003566320923361117
0.00047498148032285,0.0005883546358287685,0.0003566320923361117
0.0004793808495089107,0.0005883546358287685,0.0003566320923361117
0.00048382096649259574,0.0005883546358287685,0.0003566320923361117
0.000488302208687788,0.0005883546358287685,0.0003566320923361117
0.0004928249570040513,0.0005883546358287685,0.0003566320923361117
0.0004973895958790063,0.0005883546358287685,0.0003566320923361117
0.000501996513311008,0.0005883546358287685,0.0003566320923361117
0.0005066461008921268,0.0005883546358287685,0.0003566320923361117
0.0005113387538414326,0.0005883546358287685,0.0003566320923361117
0.0005160748710385908,0.0005883546358287685,0.0003566320923361117
0.000520854855057766,0.0005883546358287685,0.0003566320923361117
0.0005256791122018419,0.0005883546358287685,0.0003566320923361117
0.0005305480525369575,0.0005883546358287685,0.0003566320923361117
0.0005354620899273607,0.0005883546358287685,0.0003566320923361117
0.0005404216420705915,0.0005883546358287685,0.0003566320923361117
0.0005454271305329836,0.0005883546358287685,0.0003566320923361117
0.0005504789807854967,0.0005883546358287685,0.0003566320923361117
0.0005555776222398878,0.0005883546358287685,0.0003566320923361117
0.0005607234882852032,0.0005883546358287685,0.0003566320923361117
0.0005659170163246243,0.0005883546358287685,0.0003566320923361117
0.0005711586478126435,0.0005883546358287685,0.0003566320923361117
0.0005764488282925873,0.0005883546358287685,0.0003566320923361117
0.0005817880074344935,0.0005883546358287685,0.0003566320923361117
0.0005871766390733255,0.0005883546358287685,0.0003566320923361117
0.0005926151812475553,0.0005883546358287685,0.0003566320923361117
0.0005981040962380944,0.0005883546358287685,0.0003566320923361117
0.0006036438506075864,0.0005883546358287685,0.0003566320923361117
0.0006092349152400712,0.0008318117265165348,0.00042021333287092674
0.0006148777653810023,0.0008318117265165348,0.00042021333287092674
0.0006205728806776501,0.0008318117265165348,0.00042021333287092674
0.0006263207452198692,0.0008318117265165348,0.00042021333287092674
0.0006321218475812448,0.0008318117265165348,0.00042021333287092674
0.0006379766808606282,0.0008318117265165348,0.00042021333287092674
0.000643885742724042,0.0008318117265165348,0.00042021333287092674
0.0006498495354469888,0.0008318117265165348,0.00042021333287092674
0.0006558685659571436,0.0008318117265165348,0.00042021333287092674
0.0006619433458774394,0.0008318117265165348,0.00042021333287092674
0.0006680743915695614,0.0008318117265165348,0.00042021333287092674
0.0006742622241778342,0.0008318117265165348,0.00042021333287092674
0.0006805073696735206,0.0008318117265165348,0.00042021333287092674
0.0006868103588995307,0.0008318117265165348,0.00042021333287092674
0.0006931717276155408,0.0008318117265165348,0.00042021333287092674
0.0006995920165435374,0.0008318117265165348,0.00042021333287092674
0.0007060717714137773,0.0008318117265165348,0.00042021333287092674
0.0007126115430111746,0.0008318117265165348,0.00042021333287092674
0.0007192118872221193,0.0008318117265165348,0.00042021333287092674
0.0007258733650817253,0.0008318117265165348,0.00042021333287092674
0.000732596542821523,0.0008318117265165348,0.00042021333287092674
0.0007393819919175866,0.0008318117265165348,0.00042021333287092674
0.0007462302891391107,0.0008318117265165348,0.00042021333287092674
0.0007531420165974376,0.0008318117265165348,0.00042021333287092674
0.0007601177617955331,0.0008318117265165348,0.00042021333287092674
0.0007671581176779302,0.0008318117265165348,0.00042021333287092674
0.000774263682681127,0.0008318117265165348,0.00042021333287092674
0.0007814350607844542,0.0008318117265165348,0.00042021333287092674
0.0007886728615614156,0.0008318117265165348,0.00042021333287092674
0.0007959777002314986,0.0008318117265165348,0.00042021333287092674
0.0008033501977124734,0.0008318117265165348,0.00042021333287092674
0.0008107909806731687,0.0008318117265165348,0.00042021333287092674
0.000818300681586739,0.0012578616352201257,0.0006716553198314809
0.0008258799387844272,0.0012578616352201257,0.0006716553198314809
0.0008335293965098195,0.0012578616352201257,0.0006716553198314809
0.0008412497049736118,0.0012578616352201257,0.0006716553198314809
0.0008490415204088747,0.0012578616352201257,0.0006716553198314809
0.0008569055051268347,0.0012578616352201257,0.0006716553198314809
0.0008648423275731727,0.0012578616352201257,0.0006716553198314809
0.000872852662384838,0.0012578616352201257,0.0006716553198314809
0.0008809371904473991,0.0012578616352201257,0.0006716553198314809
0.0008890965989529158,0.0012578616352201257,0.0006716553198314809
0.000897331581458352,0.0012578616352201257,0.0006716553198314809
0.0009056428379445294,0.0012578616352201257,0.0006716553198314809
0.0009140310748756232,0.0012578616352201257,0.0006716553198314809
0.0009224970052592174,0.0012578616352201257,0.0006716553198314809
0.0009310413487069075,0.0012578616352201257,0.0006716553198314809
0.000939664831495469,0.0012578616352201257,0.0006716553198314809
0.0009483681866285928,0.0012578616352201257,0.0006716553198314809
0.0009571521538991865,0.0012578616352201257,0.0006716553198314809
0.0009660174799522646,0.0012578616352201257,0.0006716553198314809
0.0009749649183484086,0.0012578616352201257,0.0006716553198314809
0.0009839952296278227,0.0012578616352201257,0.0006716553198314809
0.00099310918137498,0.0012578616352201257,0.0006716553198314809
0.0010023075482838654,0.0012578616352201257,0.0006716553198314809
0.0010115911122238297,0.0012578616352201257,0.0006716553198314809
0.0010209606623060466,0.0013390139987827145,0.0006167045710517616
0.0010304169949505876,0.0013390139987827145,0.0006167045710517616
0.0010399609139541202,0.0013390139987827145,0.0006167045710517616
0.0010495932305582276,0.0013390139987827145,0.0006167045710517616
0.00105931476351837,0.0013390139987827145,0.0006167045710517616
0.001069126339173476,0.0013390139987827145,0.0006167045710517616
0.0010790287915161836,0.0013390139987827145,0.0006167045710517616
0.0010890229622637305,0.0013390139987827145,0.0006167045710517616
0.0010991097009294972,0.0013390139987827145,0.0006167045710517616
0.0011092898648952228,0.0013390139987827145,0.0006167045710517616
0.0011195643194838783,0.0013390139987827145,0.0006167045710517616
0.0011299339380332217,0.0013390139987827145,0.0006167045710517616
0.0011403996019700331,0.0013390139987827145,0.0006167045710517616
0.0011509622008850323,0.0013390139987827145,0.0006167045710517616
0.0011616226326085018,0.0013390139987827145,0.0006167045710517616
0.0011723818032865986,0.0013390139987827145,0.0006167045710517616
0.001183240627458378,0.0013390139987827145,0.0006167045710517616
0.0011942000281335325,0.0013390139987827145,0.0006167045710517616
0.0012052609368708425,0.0013390139987827145,0.0006167045710517616
0.001216424293857368,0.0013390139987827145,0.0006167045710517616
0.001227691047988359,0.001602759180361128,0.0006816919300633574
0.0012390621569479156,0.001602759180361128,0.0006816919300633574
0.0012505385872903913,0.001602759180361128,0.0006816919300633574
0.0012621213145225473,0.001602759180361128,0.0006816919300633574
0.0012738113231864786,0.001602759180361128,0.0006816919300633574
0.0012856096069432965,0.001602759180361128,0.0006816919300633574
0.0012975171686575868,0.001602759180361128,0.0006816919300633574
0.0013095350204826678,0.001602759180361128,0.0006816919300633574
0.001321664183946605,0.001602759180361128,0.0006816919300633574
0.0013339056900390587,0.001602759180361128,0.0006816919300633574
0.001346260579298911,0.001602759180361128,0.0006816919300633574
0.0013587299019027091,0.001602759180361128,0.0006816919300633574
0.0013713147177539457,0.001602759180361128,0.0006816919300633574
0.0013840160965731315,0.001602759180361128,0.0006816919300633574
0.0013968351179887398,0.001602759180361128,0.0006816919300633574
0.0014097728716289677,0.001602759180361128,0.0006816919300633574
0.001422830457214352,0.001907080543720836,0.0006679682545406503
0.0014360089846512606,0.001907080543720836,0.0006679682545406503
0.0014493095741262166,0.001907080543720836,0.0006679682545406503
0.00146273335620113,0.001907080543720836,0.0006679682545406503
0.001476281471909391,0.001907080543720836,0.0006679682545406503
0.0014899550728528536,0.001907080543720836,0.0006679682545406503
0.0015037553212997384,0.001907080543720836,0.0006679682545406503
0.0015176833902834053,0.001907080543720836,0.0006679682545406503
0.0015317404637020797,0.001907080543720836,0.0006679682545406503
0.0015459277364194785,0.001907080543720836,0.0006679682545406503
0.001560246414366368,0.001907080543720836,0.0006679682545406503
0.0015746977146430868,0.001907080543720836,0.0006679682545406503
0.001589282865622978,0.001907080543720836,0.0006679682545406503
0.00160400310705682,0.001907080543720836,0.0006679682545406503
0.0016188596901781992,0.001907080543720836,0.0006679682545406503
0.0016338538778098604,0.002109961452627308,0.0008175874083834402
0.001648986944471065,0.002109961452627308,0.0008175874083834402
0.0016642601764859037,0.002109961452627308,0.0008175874083834402
0.0016796748720926532,0.002109961452627308,0.0008175874083834402
0.0016952323415541214,0.002109961452627308,0.0008175874083834402
0.0017109339072690134,0.002109961452627308,0.0008175874083834402
0.001726780903884356,0.002109961452627308,0.0008175874083834402
0.0017427746784089192,0.002109961452627308,0.0008175874083834402
0.0017589165903277326,0.002109961452627308,0.0008175874083834402
0.001775208011717636,0.002109961452627308,0.0008175874083834402
0.0017916503273638995,0.002109961452627308,0.0008175874083834402
0.0018082449348779518,0.002109961452627308,0.0008175874083834402
0.0018249932448161524,0.002109961452627308,0.0008175874083834402
0.0018418966807997109,0.002231689997971191,0.0009163391998893255
0.0018589566796356884,0.002231689997971191,0.0009163391998893255
0.0018761746914391195,0.002231689997971191,0.0009163391998893255
0.0018935521797562953,0.002231689997971191,0.0009163391998893255
0.001911090621689138,0.002231689997971191,0.0009163391998893255
0.0019287915080207778,0.002231689997971191,0.0009163391998893255
0.0019466563433422632,0.002231689997971191,0.0009163391998893255
0.0019646866461804444,0.002231689997971191,0.0009163391998893255
0.0019828839491270716,0.002231689997971191,0.0009163391998893255
0.002001249798969037,0.002231689997971191,0.0009163391998893255
0.0020197857568198785,0.002231689997971191,0.0009163391998893255
0.002038493398252464,0.0024142828159870156,0.0007984852365248297
0.0020573743134329114,0.0024142828159870156,0.0007984852365248297
0.0020764301072557748,0.0024142828159870156,0.0007984852365248297
0.002095662399480433,0.0024142828159870156,0.0007984852365248297
0.0021150728248687948,0.0024142828159870156,0.0007984852365248297
0.0021346630333242455,0.0024142828159870156,0.0007984852365248297
0.002154434690031882,0.0024142828159870156,0.0007984852365248297
0.00217438947560008,0.0024142828159870156,0.0007984852365248297
0.0021945290862033138,0.0024142828159870156,0.0007984852365248297
0.0022148552337263594,0.0024142828159870156,0.0007984852365248297
0.0022353696459097966,0.0026171637248934877,0.0006936628523951617
0.002256074066496859,0.0026171637248934877,0.0006936628523951617
0.00227697025538168,0.0026171637248934877,0.0006936628523951617
0.002298059988758851,0.0026171637248934877,0.0006936628523951617
0.0023193450592744274,0.0026171637248934877,0.0006936628523951617
0.0023408272761782944,0.0026171637248934877,0.0006936628523951617
0.002362508465477945,0.0026171637248934877,0.0006936628523951617
0.0023843904700937206,0.0026171637248934877,0.0006936628523951617
0.002406475150015424,0.0026171637248934877,0.0006936628523951617
0.0024287643824604504,0.0026171637248934877,0.0006936628523951617
0.0024512600620333396,0.002779468452018665,0.0007147054150459946
0.0024739641008868114,0.002779468452018665,0.0007147054150459946
0.0024968784288843266,0.002779468452018665,0.0007147054150459946
0.002520004993764092,0.002779468452018665,0.0007147054150459946
0.002543345761304648,0.002779468452018665,0.0007147054150459946
0.002566902715491952,0.002779468452018665,0.0007147054150459946
0.002590677858688006,0.002779468452018665,0.0007147054150459946
0.002614673211801092,0.002779468452018665,0.0007147054150459946
0.00263889081445751,0.0029214850882531953,0.0007920154715335011
0.002663332725174981,0.0029214850882531953,0.0007920154715335011
0.0026880010215376074,0.0029214850882531953,0.0007920154715335011
0.0027128978003724646,0.0029214850882531953,0.0007920154715335011
0.0027380251779278576,0.0029214850882531953,0.0007920154715335011
0.00276338529005317,0.0029214850882531953,0.0007920154715335011
0.0027889802923804397,0.0029214850882531953,0.0007920154715335011
0.002814812360507581,0.0029214850882531953,0.0007920154715335011
0.0028408836901833013,0.003164942178940962,0.0007547606101740019
0.00286719649749377,0.003164942178940962,0.0007547606101740019
0.0028937530190509503,0.003164942178940962,0.0007547606101740019
0.002920555512182745,0.003164942178940962,0.0007547606101740019
0.0029476062551248585,0.003164942178940962,0.0007547606101740019
0.0029749075472144406,0.003164942178940962,0.0007547606101740019
0.003002461709085549,0.003164942178940962,0.0007547606101740019
0.003030271082866396,0.003164942178940962,0.0007547606101740019
0.003058338032378432,0.0034489754514100226,0.0008414056138497756
0.0030866649433372744,0.0034489754514100226,0.0008414056138497756
0.003115254223555488,0.0034489754514100226,0.0008414056138497756
0.0031441083031472647,0.0034489754514100226,0.0008414056138497756
0.0031732296347349765,0.0034489754514100226,0.0008414056138497756
0.00320262069365765,0.0034489754514100226,0.0008414056138497756
0.003232283978181381,0.0034489754514100226,0.0008414056138497756
0.00326222200971167,0.0036924325420977884,0.000815571160164
0.003292437333007769,0.0036924325420977884,0.000815571160164
0.0033229325163989716,0.0036924325420977884,0.000815571160164
0.0033537101520029287,0.0036924325420977884,0.000815571160164
0.0033847728559459832,0.0036924325420977884,0.000815571160164
0.0034161232685855285,0.0036924325420977884,0.000815571160164
0.0034477640547344642,0.0036924325420977884,0.000815571160164
0.0034796979038876916,0.003956177723676202,0.0008808396569727089
0.003511927530450728,0.003956177723676202,0.0008808396569727089
0.0035444556739704356,0.003956177723676202,0.0008808396569727089
0.0035772850993678732,0.003956177723676202,0.0008808396569727089
0.0036104185971733375,0.003956177723676202,0.0008808396569727089
0.0036438589837635444,0.003956177723676202,0.0008808396569727089
0.0036776091016010306,0.004159058632582674,0.000885500216790229
0.003711671819475767,0.004159058632582674,0.000885500216790229
0.003746050032748993,0.004159058632582674,0.000885500216790229
0.0037807466635993493,0.004159058632582674,0.000885500216790229
0.0038157646612712484,0.004159058632582674,0.000885500216790229
0.003851107002325569,0.004159058632582674,0.000885500216790229
0.0038867766908926675,0.004301075268817204,0.0008693156942839743
0.0039227767589277195,0.004301075268817204,0.0008693156942839743
0.0039591102664684585,0.004301075268817204,0.0008693156942839743
0.003995780301895269,0.004301075268817204,0.0008693156942839743
0.004032789982193705,0.004301075268817204,0.0008693156942839743
0.004070142453219439,0.004605396632176912,0.0009816165878192692
0.004107840889965647,0.004605396632176912,0.0009816165878192692
0.004145888496832911,0.004605396632176912,0.0009816165878192692
0.004184288507901585,0.004605396632176912,0.0009816165878192692
0.0042230441872066725,0.004605396632176912,0.0009816165878192692
0.0042621588290153245,0.004950294177317915,0.0010704731960456822
0.004301635758106795,0.004950294177317915,0.0010704731960456822
0.004341478330055093,0.004950294177317915,0.0010704731960456822
0.004381689931514195,0.004950294177317915,0.0010704731960456822
0.004422273980505897,0.004950294177317915,0.0010704731960456822
0.004463233926710397,0.004950294177317915,0.0010704731960456822
0.004504573251759458,0.005092310813552445,0.0011456934796912558
0.0045462954695324,0.005092310813552445,0.0011456934796912558
0.0045884041264547615,0.005092310813552445,0.0011456934796912558
0.004630902801799737,0.005092310813552445,0.0011456934796912558
0.004673795107992464,0.005335767904240211,0.001234243146622449
0.004717084690917017,0.005335767904240211,0.001234243146622449
0.004760775230226368,0.005335767904240211,0.001234243146622449
0.004804870439655134,0.005335767904240211,0.001234243146622449
0.004849374067335233,0.005335767904240211,0.001234243146622449
0.004894289896114532,0.005498072631365388,0.0012749253271142197
0.004939621743878321,0.005498072631365388,0.0012749253271142197
0.004985373463873894,0.005498072631365388,0.0012749253271142197
0.005031548945038057,0.005498072631365388,0.0012749253271142197
0.0050781521123276704,0.0057618178129438015,0.001238072331295789
0.005125186927053333,0.0057618178129438015,0.001238072331295789
0.0051726573872160194,0.0057618178129438015,0.001238072331295789
0.005220567527846975,0.0057618178129438015,0.001238072331295789
0.005268921421350677,0.0057618178129438015,0.001238072331295789
0.0053177231778509665,0.005903834449178332,0.001383314581759447
0.0053669769455404765,0.005903834449178332,0.001383314581759447
0.005416686911033152,0.005903834449178332,0.001383314581759447
0.00546685729972018,0.005903834449178332,0.001383314581759447
0.005517492376129128,0.006309596266991275,0.0013130956482275843
0.005568596444286409,0.006309596266991275,0.0013130956482275843
0.005620173848083188,0.006309596266991275,0.0013130956482275843
0.005672228971644543,0.006309596266991275,0.0013130956482275843
0.005724766239702178,0.006593629539460337,0.0013827193517053147
0.005777790117970507,0.006593629539460337,0.0013827193517053147
0.005831305113526219,0.006593629539460337,0.0013827193517053147
0.00588531577519145,0.006796510448366809,0.0014179909722058471
0.0059398266939203566,0.006796510448366809,0.0014179909722058471
0.005994842503189409,0.006796510448366809,0.0014179909722058471
0.006050367879391224,0.006796510448366809,0.0014179909722058471
0.0061064075422320365,0.007060255629945222,0.001468050518573791
0.006162966255132942,0.007060255629945222,0.001468050518573791
0.006220048825634711,0.007060255629945222,0.001468050518573791
0.0062776601058065,0.007060255629945222,0.001468050518573791
0.006335804992658254,0.007202272266179752,0.0014749037426395487
0.006394488428556937,0.007202272266179752,0.0014749037426395487
0.006453715401646702,0.007202272266179752,0.0014749037426395487
0.0065134909462728026,0.007445729356867518,0.001515643959879875
0.006573820143409586,0.007445729356867518,0.001515643959879875
0.006634708121092351,0.007445729356867518,0.001515643959879875
0.006696160054853215,0.007790626902008521,0.001529565982955631
0.00675818116816111,0.007790626902008521,0.001529565982955631
0.006820776732865685,0.007790626902008521,0.001529565982955631
0.0068839520696454964,0.007790626902008521,0.001529565982955631
0.00694771254846024,0.007973219720024346,0.0015846804289047281
0.007012063589007177,0.007973219720024346,0.0015846804289047281
0.0070770106611818895,0.007973219720024346,0.0015846804289047281
0.007142559285543126,0.008034083992696287,0.0015562433686967018
0.007208715033782135,0.008034083992696287,0.0015562433686967018
0.007275483529196233,0.008034083992696287,0.0015562433686967018
0.007342870447166758,0.008338405356055994,0.001511292559664329
0.00741088151564157,0.008338405356055994,0.001511292559664329
0.007479522515621821,0.008338405356055994,0.001511292559664329
0.007548799281653432,0.008622438628525056,0.0015025519546589998
0.007618717702322999,0.008622438628525056,0.0015025519546589998
0.007689283720758305,0.008622438628525056,0.0015025519546589998
0.007760503335133571,0.008784743355650234,0.0016433353621424227
0.007832382599179196,0.008784743355650234,0.0016433353621424227
0.00790492762269642,0.008784743355650234,0.0016433353621424227
0.007978144572076629,0.009007912355447352,0.0018059819910138273
0.00805203967082547,0.009007912355447352,0.0018059819910138273
0.008126619200091946,0.009271657537025767,0.0018282935919506304
0.008201889499202203,0.009271657537025767,0.0018282935919506304
0.008277856966198472,0.009271657537025767,0.0018282935919506304
0.008354528058382871,0.009352809900588354,0.0018714595458034237
0.008431909292866252,0.009352809900588354,0.0018714595458034237
0.008510007247122246,0.009352809900588354,0.0018714595458034237
0.00858882855954625,0.009636843173057416,0.0017900719622462257
0.008668379930019773,0.009636843173057416,0.0017900719622462257
0.008748668120479914,0.009900588354635831,0.001960295772640481
0.008829699955494083,0.009900588354635831,0.001960295772640481
0.008911482322840203,0.009900588354635831,0.001960295772640481
0.008994022174092044,0.010123757354432949,0.001982531646366687
0.009077326525210224,0.010123757354432949,0.001982531646366687
0.00916140245713852,0.010245485899776832,0.002019149249023666
0.009246257116405733,0.010245485899776832,0.002019149249023666
0.009331897715733239,0.010245485899776832,0.002019149249023666
0.009418331534647951,0.010367214445120714,0.0020297218478302634
0.009505565920101192,0.010367214445120714,0.0020297218478302634
0.009593608287093146,0.010428078717792656,0.0019820125367124874
0.009682466119303124,0.010428078717792656,0.0019820125367124874
0.009772146969725724,0.010671535808480423,0.002077326149104517
0.009862658461312821,0.010671535808480423,0.002077326149104517
0.009954008287621519,0.011016433353621423,0.002088885326123935
0.010046204213468132,0.011016433353621423,0.002088885326123935
0.010139254075588154,0.011016433353621423,0.002088885326123935
0.01023316578330245,0.011259890444309188,0.0021723420623218632
0.010327947319189514,0.011259890444309188,0.0021723420623218632
0.010423606739764012,0.011503347534996957,0.0022409847203574054
0.01052015217616159,0.011503347534996957,0.0022409847203574054
0.010617591834830001,0.01176709271657537,0.002233533608362408
0.010715933998226712,0.01176709271657537,0.002233533608362408
0.010815187025522881,0.012152566443497667,0.002297934176986646
0.01091535935331391,0.012152566443497667,0.002297934176986646
0.01101645949633657,0.012375735443294787,0.002424405639487061
0.01111849604819271,0.012375735443294787,0.002424405639487061
0.011221477682079803,0.012619192533982554,0.0023516689195929564
0.011325413151528114,0.012619192533982554,0.0023516689195929564
0.011430311291144786,0.01286264962467032,0.0023888311673012823
0.011536181017364784,0.01286264962467032,0.0023888311673012823
0.011643031329208768,0.013187259078920672,0.002421007732225814
0.011750871309048075,0.013187259078920672,0.002421007732225814
0.011859710123376693,0.013451004260499088,0.0026108652650681497
0.011969557023590429,0.013451004260499088,0.0026108652650681497
0.01208042134677329,0.013674173260296208,0.0026918252449782084
0.012192312516491107,0.013836477987421384,0.002787379914075162
0.012305240043592616,0.013836477987421384,0.002787379914075162
0.012419213527017834,0.014079935078109151,0.002651770672752202
0.012534242654613994,0.014079935078109151,0.002651770672752202
0.012650337203959038,0.014363968350578214,0.0027918064372926877
0.012767507043192657,0.014363968350578214,0.0027918064372926877
0.01288576213185518,0.014485696895922096,0.0027716829146582377
0.013005112521734086,0.014668289713937918,0.0027818368550277394
0.013125568357718428,0.014668289713937918,0.0027818368550277394
0.013247139878661175,0.014769730168391153,0.0028530567386888936
0.013369837418249465,0.014769730168391153,0.0028530567386888936
0.013493671405883065,0.015114627713532159,0.0030489565073037765
0.013618652367560814,0.01543923716778251,0.0033539227250455753
0.013744790926775366,0.01543923716778251,0.0033539227250455753
0.01387209780541621,0.01566240616757963,0.0034689669201041187
0.014000583824680975,0.015865287076486104,0.003569551078188204
0.014130259905995337,0.015865287076486104,0.003569551078188204
0.014261137071941283,0.016027591803611282,0.0035927682890937156
0.014393226447194065,0.016027591803611282,0.0035927682890937156
0.014526539259467812,0.016068167985392574,0.003667377578980993
0.014661086840469845,0.01631162507608034,0.0034977986690469176
0.014796880626863964,0.01631162507608034,0.0034977986690469176
0.014933932161242518,0.01673767498478393,0.0035306524679910353
0.015072253093107555,0.01704199634814364,0.0034739468116054364
0.015211855179861048,0.01704199634814364,0.0034739468116054364
0.015352750287804227,0.017163724893487525,0.003521255199780506
0.015494950393146316,0.017447758165956583,0.0034513614603093167
0.015638467583022463,0.017792655711097588,0.0036451438499979067
0.01578331405652118,0.017792655711097588,0.0036451438499979067
0.01592950212572123,0.017934672347332113,0.003740058793849596
0.016077044216738237,0.018157841347129233,0.0036958309055602034
0.016225952870780873,0.018157841347129233,0.0036958309055602034
0.016376240745216875,0.018279569892473115,0.0037226850111681136
0.016527920614648955,0.018441874619598297,0.003811192259148696
0.016681005372000592,0.01862446743761412,0.0038180440644991665
0.016835508029612024,0.01862446743761412,0.0038180440644991665
0.01699144172034626,0.01898965307364577,0.0038184752626556602
0.01714881969870539,0.019172245891661593,0.003763153753637804
0.01730765534195726,0.019435991073240004,0.0038491807342614956
0.017467962151272456,0.019821464800162305,0.0038813933499919975
0.017629753752872058,0.019821464800162305,0.0038813933499919975
0.017793043899185772,0.019963481436396834,0.0039706649860742765
0.01795784647002095,0.020166362345303303,0.004079066865282918
0.018124175473742378,0.02030837898153784,0.004033658210089262
0.01829204504846294,0.02053154798133496,0.00388854487343021
0.018461469463245474,0.02053154798133496,0.00388854487343021
0.018632463119315597,0.020653276526678838,0.0038513188118213934
0.018805040551285814,0.020876445526475957,0.0037027294398673475
0.018979216428391014,0.02107932643538243,0.003508666806082335
0.01915500555573528,0.0212822073442889,0.003486306388708384
0.019332422875550453,0.02138364779874214,0.003564242849421424
0.019511483468466165,0.021708257252992493,0.003700004943225481
0.019692202554791715,0.021992290525461554,0.003885791771031618
0.01987459549580984,0.021992290525461554,0.003885791771031618
0.02005867779508234,0.022276323797930618,0.003837400013807877
0.020244465099768037,0.022560357070399675,0.0038694447722076334
0.020431973201952704,0.02294583079732197,0.0038155097912014216
0.020621218039991424,0.0230878474335565,0.003912814879775742
0.02081221569986339,0.023229864069791033,0.0038282181405848445
0.021004982416539152,0.023371880706025562,0.0038374000138078758
0.02119953457536071,0.023615337796713327,0.0038055180645788934
0.021395888713434216,0.02375735443294786,0.0038284331727784977
0.021594061521035653,0.023858794887401096,0.0037870861470213025
0.02179406984302956,0.02426455670521404,0.0038238611369546265
0.021995930680300747,0.024345709068776627,0.0038749722495640734
0.022199661191199548,0.024528301886792454,0.0039008570312090876
0.022405278693000182,0.024832623250152158,0.003930028913212503
0.022612800663372772,0.025258673158855754,0.004025281986168747
0.022822244741868985,0.025380401704199633,0.004174074403431803
0.023033628731421313,0.025583282613106106,0.00429844275328539
0.02324697059985648,0.025745587340231284,0.004248357236156706
0.023462288481422625,0.025847027794684518,0.0042042877166122514
0.02367960067833076,0.026131061067153582,0.004464117683741145
0.023898925662310503,0.026374518157841347,0.004345631401254708
0.02412028207618007,0.026719415702982346,0.004271161146140822
0.024343688735431104,0.02680056806654494,0.004262865373853741
0.024569164629827903,0.027287482247920474,0.00415410737055047
0.024796728925021577,0.027409210793264353,0.004266725878956858
0.025026400964179192,0.02771353215662406,0.004265519846438472
0.025258200269627846,0.0278149726110773,0.0042561010640165715
0.025492146544514233,0.027997565429093124,0.004197232880011605
0.025728259674479323,0.028180158247108945,0.004337525509031752
0.025966559729348696,0.02824102251978089,0.004341651450598498
0.026207066964838526,0.028525055792249947,0.00429820335374116
0.0264498018242772,0.02876851288293772,0.004291111078564345
0.02669478494034321,0.029011969973625477,0.004276891245461995
0.026942037136818822,0.02931629133698519,0.00421704452608759
0.02719157943036019,0.029600324609454255,0.00437061233511875
0.027443433032283655,0.029864069791032666,0.004395357650857255
0.02769761935036891,0.029985798336376546,0.004364345140091225
0.027954159990678566,0.030208967336173665,0.004337525509031753
0.028213076759394707,0.03057415297220532,0.00437211889089441
0.02847439166467248,0.030898762426455673,0.004456042586611203
0.028738126918510663,0.031142219517143438,0.004653231874265953
0.029004304938639917,0.03134510042604991,0.004805537440041405
0.02927294835042816,0.0318117265165348,0.004554484364406687
0.0295440799888038,0.03185230269831609,0.0045537613156063856
0.029817722900196734,0.03197403124365998,0.004500299181198545
0.030093900344497212,0.03246094542503551,0.004274966018605291
0.030372635797033115,0.032643538243051336,0.004341319623347276
0.030653952950565267,0.033049300060864276,0.004253198780824118
0.030937875717301368,0.03317102860620816,0.004273280733594554
0.03122442823092858,0.03333333333333333,0.004250875527567041
0.03151363484866479,0.033576790424021105,0.004113282218354616
0.0318055201533292,0.03382024751470887,0.004139019162789374
0.032100108955431715,0.03424629742341246,0.003957790038254104
0.03239742629528195,0.034489754514100225,0.004075836560388781
0.03269749744511768,0.03483465205924123,0.004166770853292806
0.03300034791125285,0.03526070196794482,0.004325504717788251
0.03330600343624589,0.03554473524041388,0.004413114478359306
0.03361449000108765,0.03576790424021099,0.00423146547877606
0.03392583382740992,0.03615337796713329,0.004133794979625742
0.034240061379714255,0.036315682694258465,0.004060660251413024
0.034557199367621395,0.03653885169405559,0.00408939675881497
0.03487727474814178,0.03676202069385272,0.004005343941327837
0.03520031472796679,0.03724893487522825,0.003981017678688914
0.0355263467657814,0.03771556096571313,0.00412846448742827
0.03585539857459817,0.03789815378372895,0.0041298102139226715
0.0361874981241128,0.0382633394197606,0.0042247970353013736
0.03652267364308175,0.03854737269222967,0.004138969439764645
0.03686095362172158,0.03870967741935484,0.004247727430025284
0.03720236681413066,0.03901399878271455,0.004095029400845487
0.03754694224073337,0.0393791844187462,0.004023440968800595
0.037894709190746674,0.03962264150943396,0.0041150830424893994
0.03824569722466999,0.04000811523635626,0.004247727430025286
0.038599936176797675,0.04027186041793467,0.0041620265625269244
0.03895745615775501,0.04077906269020085,0.004293220816634652
0.0393182875570577,0.04108338405356056,0.0042033575482046375
0.03968246104569482,0.04134712923513898,0.0041128318891178114
0.04005000757873611,0.041813755325623855,0.004174074403431802
0.04042095839796306,0.04240210996145263,0.004542901773958608
0.04079534503452449,0.04262527896124975,0.004501442311759195
0.04117319931161679,0.04278758368837493,0.00447852426253363
0.04155455334718875,0.04317305741529722,0.004644865253399613
0.04193943955667186,0.043396226415094344,0.004648098590431802
0.04232789065573549,0.043801988232907284,0.004746242657305393
0.042719939663067766,0.04412659768715764,0.004786656784183023
0.04311561990318229,0.04443091905051734,0.004883491400354478
0.0435149650092505,0.04499898559545547,0.004785409760640953
0.04391800892596086,0.045384459322377765,0.0048894299046459725
0.044324785912403956,0.045871373503753296,0.004714919149571348
0.04473533054498463,0.04623655913978495,0.004719282069361113
0.04514967772036102,0.04654088050314466,0.004638125592755872
0.04556786265841064,0.04684520186650436,0.0045050983803525246
0.045989920905224385,0.04706837086630149,0.004487292773690161
0.046415888336127774,0.04755528504767701,0.004604279311017824
0.04684580115873045,0.047778454047474134,0.0045467508279600265
0.04727969591600391,0.04852911341042808,0.004619986310404636
0.047717609489387455,0.0487522824102252,0.004585332961578275
0.048159579101923505,0.04885372286467844,0.004637770602468508
0.04860564232142134,0.04907689186447556,0.004631242812271777
0.04905583706365046,0.049807263136538854,0.004573828491619191
0.04951020159556351,0.05041590586325826,0.004574728320172382
0.04996877453854884,0.05100426049908704,0.004598912390775486
0.050431594871713586,0.051470886589571926,0.004672475507397662
0.0508987019351968,0.051856360316494224,0.004756421650836094
0.05137013543351344,0.052749036315682694,0.004867450845892644
0.05184593543892913,0.05289105295191722,0.004829290152292008
0.05232614239486662,0.05317508622438629,0.004908250662260085
0.05281079711934331,0.05408805031446541,0.004933970271723239
0.05329994080844088,0.05451410022316899,0.0049919011515789
0.05379361503980703,0.05532562385879488,0.004855639966766131
0.05429186177618943,0.055690809494826535,0.00491646208807167
0.05479472336900287,0.056400892675999195,0.005134931435286898
0.055302242561929005,0.05694867113004666,0.005228701952035442
0.055814462494549605,0.05780077094745384,0.005239239895308461
0.05633142670601358,0.05840941367417326,0.0051481005649677575
0.05685317913873753,0.05897748021911138,0.005290525737746578
0.05737976414214134,0.059423818218705626,0.00526510161893418
0.05791122647641758,0.06009332521809698,0.00516035877270577
0.058447611316336315,0.060499087035909914,0.005241871070995066
0.05898896425508499,0.06090484885372287,0.005111471664013904
0.0595353313081437,0.061249746398863866,0.005099903084239615
0.06008675891719687,0.061898965307364585,0.004973231435342271
0.060643293954080614,0.06230472712517752,0.004815120971814189
0.061204983724766966,0.06283221748833434,0.004569146526543093
0.061771875973384946,0.06340028403327246,0.0045666234801688575
0.06234401888627864,0.06386691012375735,0.004354903807828646
0.06292146109610344,0.0643944004869142,0.004102209836437322
0.06350425168595962,0.06526678839521201,0.004213919993374118
0.0640924401935645,0.06583485494015014,0.004088188754428872
0.06468607661546327,0.06662609048488537,0.0041002025897367116
0.06528521141127848,0.06739703793872996,0.0043747070714363345
0.0658898955079995,0.06802596875634002,0.00439371854433461
0.06650018030431118,0.06881720430107527,0.00477162786216631
0.0671161176749628,0.06942584702779468,0.00486981803649503
0.06773775997517752,0.07035909920876446,0.004852884199708193
0.06836516004510239,0.07090687766281192,0.004623949231833446
0.06899837121430018,0.07165753702576588,0.004510896303276911
0.06963744730628223,0.07220531547981333,0.004624127260911086
0.07028244264308345,0.07255021302495435,0.004675249574626605
0.07093341204987996,0.07315885575167377,0.004871846141547134
0.07159041085964889,0.07348346520592412,0.004895949736302889
0.07225349491787214,0.07439642929600324,0.004882690624167006
0.07292272058728312,0.07486305538648813,0.00477783463610954
0.07359814475265763,0.07561371474944209,0.004772706006114509
0.07427982482564918,0.07636437411239602,0.004759881873649946
0.07496781874966876,0.07681071211199025,0.004804638003884159
0.07566218500481055,0.07737877865692838,0.004684923910170091
0.07636298261282241,0.07821059038344491,0.0048158047800255155
0.07707027114212295,0.07871779265571109,0.0048885459037606065
0.0777841107128649,0.07922499492797729,0.004977202542206548
0.07850456200204509,0.07963075674579022,0.0048269030862068555
0.07923168624866253,0.08019882329072833,0.004627330613064527
0.07996554525892346,0.08103063501724488,0.004643447190398041
0.080706201411495,0.08163927774396428,0.004496639210536834
0.08145371766280746,0.08238993710691823,0.004349844280640149
0.0822081575524054,0.08324203692432541,0.004783904299326873
0.08296958520834907,0.0837898153783729,0.004914578025121449
0.0837380653526649,0.08449989855954555,0.005111028751539674
0.08451366330684713,0.08535199837695273,0.005192364201574373
0.08529644499741025,0.08598092919456278,0.005318266759352127
0.08608647696149245,0.0869750456482045,0.005797603744194975
0.08688382635251184,0.08794887401095557,0.005820419559250291
0.08768856094587427,0.08900385473726923,0.005702397349678271
0.08850074914473438,0.08981537837289512,0.005789077956205692
0.08932045998580969,0.09080949482653682,0.005993199573994483
0.09014776314524918,0.09180361128017853,0.005811218987560756
0.09098272894455559,0.09259484682491377,0.006017873204775789
0.09182542835656282,0.09332521809697708,0.005699473256049789
0.09267593301146883,0.09429904645972814,0.005458816147237651
0.09353431520292387,0.0952322986406979,0.0054545919908422094
0.09440064789417603,0.09604382227632378,0.005477183378868402
0.0952750047242729,0.0967741935483871,0.005367724307292736
0.09615746001432096,0.09742341245688782,0.005317492754201931
0.09704808877380307,0.09829580036518563,0.005111028751539674
0.09794696670695395,0.09914790018259281,0.005378487306175382
0.09885417021919574,0.10028403327246907,0.005498072631365389
0.09976977642363201,0.1009535402718604,0.005406081510448801
0.1006938631476027,0.10192736863461146,0.005367110818027658
0.10162650893929952,0.10284033272469062,0.005299387596114484
0.10256779307444219,0.10369243254209778,0.005343476439015841
0.10351779556301763,0.10484885372286468,0.005153175086224387
0.10447659715608042,0.10574152972205315,0.005384414984995833
0.10544427935261684,0.10665449381213228,0.005483079427381502
0.10642092440647247,0.10732400081152363,0.00539602197426695
0.10740661533334334,0.10805437208358695,0.005571805686758978
0.10840143591783309,0.10906877662811928,0.005595395147393209
0.10940547072057424,0.11008318117265163,0.005742784148941985
0.11041880508541602,0.11130046662609047,0.005690221796963459
0.11144152514667881,0.11272063298843579,0.005515376372504345
0.1124737178364752,0.11357273280584297,0.0054111042655856055
0.1135154708920999,0.11450598498681275,0.0056677533456217025
0.11456687286348714,0.11539866098600124,0.005778224948915592
0.11562801312073753,0.11641306553053359,0.005751092289292559
0.11669898186171475,0.1176709271657537,0.00566978641204387
0.11777987011971193,0.11896936498275512,0.005267251030894828
0.11887076977119033,0.12004463379995942,0.005547262695599714
0.11997177354358843,0.12144451207141409,0.006030854701359796
0.12108297502320395,0.12258064516129033,0.006268199315829587
0.12220446866314887,0.12381821870561979,0.006294574330462399
0.1233363497913776,0.12462974234124571,0.006398344100161777
0.12447871461879062,0.12568472306755935,0.006484735272697595
0.125631660247412,0.12684114424832624,0.006744562145958264
0.1267952846786434,0.12813958206532763,0.006515099563095256
0.12796968682159415,0.1290931223371881,0.0070479145819769004
0.1291549665014884,0.13051328869953335,0.006661201583411807
0.1303512244681509,0.13175086224386284,0.006603578803894735
0.1315585624045704,0.13282613106106717,0.0066500697851475665
0.1327770829355429,0.13408399269628726,0.0063391437808488415
0.13400688963639507,0.13560559951308582,0.00648089400889244
0.13524808704178753,0.137147494420775,0.006165710707642249
0.1365007806546014,0.1380807466017448,0.006390072325072252
0.13776507695490536,0.13948062487319945,0.0063409615868309675
0.13904108340900698,0.14051531750862242,0.0062972874598648506
0.1403289084785873,0.1414891458713735,0.00685257112357277
0.14162866162991988,0.1428281598701562,0.006462959153054976
0.1429404533431761,0.14412659768715763,0.006310998664047209
0.14426439512181574,0.14572935686751878,0.006436826483793058
0.14560059950206486,0.14684520186650438,0.006398183272688823
0.14694918006248173,0.14844796104686547,0.00621097296375284
0.14831025143361043,0.15035504159058635,0.005989249232670913
0.14968392930772556,0.15157232704402515,0.006046702036051354
0.1510703304486654,0.1526678839521201,0.006342259700685977
0.1524695727017573,0.154169202678028,0.005874059273862645
0.15388177500383463,0.15542706431324813,0.005967216949850017
0.155307057393346,0.15729356867518768,0.005756993800086833
0.1567455410205595,0.15897748021911137,0.005546631960140171
0.15819734815786,0.16041793467234733,0.00551824883826764
0.1596626022101425,0.16155406776222359,0.005718255192949336
0.161141427725302,0.16350712309308205,0.006134065762864703
0.16263395040481923,0.1650030432136336,0.006122198258418536
0.16414029711444664,0.16678839521201053,0.006137910346294813
0.16566059589499135,0.16778251166565222,0.0065628132665143364
0.16719497597319902,0.16928383039156017,0.006760654320580394
0.16874356777273758,0.17041996348143637,0.006362831784846841
0.17030650292528443,0.17244877257050112,0.0063154321023629065
0.17188391428171457,0.17368634611483058,0.006295489733723006
0.17347593592339308,0.1750253601136133,0.0063996305744437
0.17508270317357252,0.17666869547575573,0.006514846848851334
0.17670435260889467,0.17808886183810102,0.0062061664652852035
0.1783410220710008,0.1794075877459931,0.0063102485834608734
0.17999285067824763,0.1810103469263542,0.0066319407617695175
0.18165997883753268,0.18265368228849668,0.006800627381110469
0.18334254825622906,0.18403327246906068,0.006970634927999915
0.18504070195423022,0.18569689592209376,0.007042656513069829
0.1867545842761076,0.1879082978291743,0.006957839149319417
0.18848434090337954,0.18967336173666055,0.007176050036146749
0.1902301188668944,0.19137756137147494,0.007713237594814272
0.1919920665593285,0.19312233718807065,0.00738188257845845
0.1937703337477989,0.194765672550213,0.00775949857446227
0.19556507158659492,0.19646987218502737,0.008123448877583322
0.19737643263002555,0.19807263136538852,0.008198020643880794
0.19920457084538692,0.1999594238182187,0.008082812075975181
0.2010496416260499,0.2017041996348144,0.008376205588570735
0.2029118018046678,0.20338811117873812,0.008299416354774084
0.20479120966650854,0.20539663217691215,0.00796534322430798
0.2066880249629082,0.20647190099411644,0.008176402679295262
0.20860240892485027,0.20843984581050923,0.008248649749747273
0.2105345242766706,0.21028606208155814,0.008239188296214782
0.21248453524988828,0.21235544735240414,0.008412123618793576
0.21445260759716675,0.21495232298640699,0.008553902789674299
0.21643890860640203,0.21633191316697098,0.008637605554818127
0.21844360711494262,0.21858389125583283,0.00898247061941487
0.22046687352394098,0.22051125989044432,0.008717483631023214
0.22250887981283693,0.22211401907080539,0.009012480586931578
0.2245697995539774,0.2240413877054169,0.008711154359772596
0.22664980792736927,0.22613106106715355,0.008493032003705044
0.22874908173557018,0.22805842970176507,0.008435772578586284
0.23086779941871696,0.23029011969973623,0.008163001044087253
0.23300614106969247,0.23284641915195783,0.008267515280567676
0.23516428844943485,0.2348143639683506,0.008104679682691917
0.23734242500238661,0.23708663014810308,0.007938945390692781
0.23954073587208768,0.24031243659971596,0.008066525548071512
0.24175940791691308,0.24256441468857778,0.008137623816607804
0.243998629725955,0.24493812132278348,0.008196012075816921
0.24625859163505467,0.24727125177520795,0.008348641843687981
0.24853948574297985,0.24960438222763237,0.008205046760040557
0.25084150592775384,0.2519578007709474,0.00850526037021275
0.25316484786313553,0.2543315074051532,0.008273064558756519
0.2555097090352507,0.25678636640292146,0.008592216077348695
0.25787628875938007,0.2596266991276121,0.008438504544077161
0.26026478819690047,0.26191925339825517,0.00888701752815288
0.26267541037238357,0.26396835057821055,0.009095063123685717
0.2651083601908539,0.26624061675796307,0.00903357860786115
0.26756384445520454,0.26857374721038746,0.008954750561417717
0.27004207188377727,0.27137350375329683,0.0092551059714655
0.2725432531281028,0.2735443294785961,0.009461757451120777
0.27506760079080644,0.2758774599310204,0.009495953586092315
0.2776153294436801,0.2787380807466017,0.00999297119878634
0.28018665564591955,0.28109149928991684,0.009838050695062573
0.2827817979625341,0.28346520592412255,0.00943943627903979
0.28540097698292377,0.28598092919456275,0.009668376934667594
0.28804441533962977,0.28851694055589366,0.009765908103761435
0.29071233772725785,0.2913978494623656,0.010446318101564218
0.2934049709215787,0.2944410630959627,0.010580604111982464
0.29612254379880343,0.297240819638872,0.010648619602535866
0.29886528735503826,0.29965510245485905,0.010104202541422833
0.30163343472591975,0.30188679245283023,0.009858425733595022
0.3044272212064303,0.3049300060864273,0.009812810784228784
0.30724688427090036,0.30789206735646174,0.010078179346274797
0.31009266359319265,0.3107121119902617,0.010099007342651989
0.312964801067075,0.3137147494420775,0.010032271191516546
0.3158635408267819,0.31657537025765875,0.009572969600502738
0.3187891292677646,0.3195577196185839,0.009144709279916972
0.32174181506763716,0.32237776425238385,0.009063578300649135
0.3247218492073129,0.32582673970379383,0.009425996370715868
0.3277294849923382,0.3293974437005478,0.009076375804936596
0.33076497807442423,0.3328261310610671,0.009588457402200429
0.3338285864731761,0.3357476161493204,0.009830181960930016
0.3369205705980267,0.3388111178738081,0.010023631022142928
0.34004119327037063,0.34258470277946845,0.010142097601587147
0.34319071974590426,0.3460945425035505,0.00989694996488074
0.34636941773717345,0.34915804422803814,0.009954405084413096
0.3495775574363275,0.35212010549807266,0.010152643951639041
0.3528154115380883,0.3552647595861229,0.010173804998090907
0.3560832552629278,0.3587543112193142,0.010082201418449314
0.3593813663804626,0.3618786772164739,0.010285501842884112
0.36271002523306484,0.36575370257658757,0.00952451863683632
0.36606951475969024,0.36893893284641915,0.00931541562082409
0.36946012051993027,0.3722053154798134,0.009779280714982318
0.37288213071828336,0.37547169811320746,0.009627356490620938
0.3763358362286533,0.3791438425644147,0.009341250427793393
0.37982153061907364,0.38192331101643334,0.009746838907861197
0.3833395101766601,0.3848447961046865,0.009831856687093896
0.38689007393279756,0.38823290728342463,0.010003571901838195
0.390473523688556,0.39279772773382027,0.009760849117747711
0.39409016404034475,0.39683505782105905,0.010076055371322308
0.39774030240580366,0.4004260499087036,0.010356489162348716
0.4014242490499322,0.40432136335970786,0.009808804138138711
0.40514231711146476,0.4085209981740718,0.009488755508885222
0.408894822629486,0.41288293771556084,0.010104385852578243
0.4126820845702952,0.41667681071211204,0.009924091317363012
0.4165044248545185,0.420815581253804,0.010067391451314021
0.4203621683844714,0.4245891661594644,0.010053071470530773
0.4242556430717777,0.42895110570095357,0.009257707303592972
0.42818517986524113,0.4329275715155204,0.009090083595038644
0.4321511127789762,0.43730979914790014,0.009052786226450059
0.4361537789208006,0.44096165550821675,0.009309669729070777
0.44019351852088745,0.4448975451410022,0.0094466937218534
0.4442706749606883,0.44897545141002243,0.009527629643224412
0.4483855948021186,0.4532156624061677,0.009220909410842072
0.45253862781701665,0.4571921282207344,0.009323365624934413
0.4567301270168747,0.4615743558531141,0.010092157820733434
0.46096044868284336,0.46557110975857163,0.009978688790808442
0.46522995239601894,0.4700142016636235,0.009777533837935316
0.4695390010680058,0.4746804625684723,0.009748865725430182
0.4738879609717651,0.4788395212010551,0.00989168752688136
0.4782772017727485,0.4833231892878881,0.010090771042275012
0.4827070965603183,0.48811117873808085,0.010428335276097317
0.4871780218794631,0.49184418746195985,0.009723500140077269
0.4916903577628026,0.49610468654899575,0.009855523559048614
0.4962444877628913,0.5002840332724691,0.009315945832166548
0.5008407989848213,0.5046865489957394,0.008811293284867237
0.5054796821191241,0.5091093528099007,0.008789310502984775
0.5101615314749833,0.5137756137147494,0.008609516171933002
0.5148867450137492,0.5190505173463177,0.008246653512998282
0.5196557243827657,0.5236559139784946,0.00854003322681905
0.5244688749495119,0.5293568675187665,0.008726143506217223
0.5293266058360562,0.5335159261513492,0.00853791228179103
0.5342293299538352,0.5397037938729966,0.008844211548595599
0.53917746403875,0.544735240413877,0.008519548901474546
0.5441714286865893,0.5499492797727734,0.008708318866689867
0.5492116483887789,0.554047474132684,0.009015517179389821
0.5542985515684669,0.5598904443091904,0.008993392840975507
0.5594325706169377,0.5650841955771962,0.009628639020932327
0.5646141419303667,0.5702982349360926,0.00954877484904719
0.5698437059469142,0.5759180361128018,0.009139576658801345
0.5751217071841613,0.580908906471901,0.008570631899169456
0.5804485942768978,0.5862243862852506,0.008225188390947026
0.5858248200152536,0.5918238993710692,0.008328724637191719
0.5912508413831875,0.5979711909109353,0.008150259179720376
0.5967271195973316,0.603388111178738,0.008468400786718316
0.6022541201461928,0.6079326435382431,0.00845468306585469
0.6078323128297229,0.6138770541692026,0.008831170828514175
0.6134621717992506,0.6195171434368025,0.00904412053961117
0.6191441755977841,0.6257252992493406,0.010390117468588363
0.6248788072006894,0.6307567457902212,0.011261626678587964
0.6306665540567405,0.6364982755122741,0.01016028321007896
0.6365079081295572,0.6423412456887807,0.009516152767629548
0.642403365939419,0.6483870967741934,0.009649306949993016
0.6483534286054721,0.654514100223169,0.010142604888583569
0.6543586018883236,0.6609251369446135,0.009549658475029726
0.6604193962330305,0.6669506999391357,0.009753572228235176
0.6665363268124913,0.6722734338579585,0.009269973340476427
0.6727099135712337,0.6794887401095557,0.008715760068578203
0.6789406812696106,0.6860012172854535,0.009247920717703214
0.6852291595284065,0.6922296611888821,0.008926298887000967
0.6915758828738525,0.697463988638669,0.00852138460513592
0.697981390783066,0.7033272469060662,0.008291874541608034
0.7044462277299037,0.7096977074457294,0.008598154195208539
0.7109709432312431,0.7157232704402515,0.008273860562372117
0.7175560918936928,0.7226617975248528,0.008621364486219207
0.7242022334607315,0.7290525461554067,0.008916725579931235
0.730909932860291,0.7348346520592413,0.008125880623254355
0.737679760252773,0.7416717386893893,0.008308734917153069
0.7445122910795136,0.7487319943193345,0.008465386740257338
0.751408106111697,0.7547575573138567,0.0085300746758843
0.7583677914997191,0.761696084398458,0.008520611725482125
0.7653919388230148,0.7696084398458105,0.00772451576471863
0.77248114514034,0.7775613714749443,0.008568782728042408
0.7796360130405229,0.7842361533779673,0.00813764910691378
0.7868571506936851,0.791316697098803,0.008166403917336442
0.794145171902934,0.7982349360925136,0.00873154272793885
0.8015006961565405,0.8046053966321768,0.009286739255176587
0.8089243486805938,0.8117468046256846,0.00926233009012591
0.8164167604921464,0.8193345506187868,0.009193997823473916
0.823978568452852,0.8261919253398256,0.008363050311572364
0.8316104153230962,0.8338202475147088,0.008805335295194042
0.8393129498166364,0.841468857780483,0.008899606426887526
0.8470868266557402,0.8498884155001013,0.008746708699895155
0.8549327066268376,0.8566240616757963,0.008692707121882984
0.8628512566366896,0.8644552647595862,0.008227289895442889
0.8708431497690724,0.8725299249340637,0.006747765351362757
0.8789090653419954,0.8804017041996349,0.005591016514576309
0.8870496889654403,0.887928585920065,0.0061865039455814095
0.8952657125996392,0.8965307364576992,0.006012262005361445
0.9035578346138929,0.9043822276323799,0.006184407801146291
0.9119267598459299,0.9123757354432949,0.0061325432210490895
0.9203731996618221,0.9213633597078517,0.006273056706622425
0.9288978720164498,0.9299857983363765,0.005331137433238959
0.9375015015145289,0.9395414891458713,0.004949628949312854
0.9461848194722002,0.9473726922296614,0.004861697155853155
0.9549485639791966,0.9571515520389532,0.004709110203099983
0.9637934799615786,0.9652465003043214,0.003597405192122281
0.9727203192450538,0.9746804625684724,0.0031018892032650012
0.9817298406188841,0.9836883749239196,0.0025937036826126003
0.9908228099003797,0.9920267802799756,0.0019248042223863559
1.0,1.0,0.0


==> data_2/pubmed/graphsage/roc_MLP-attack-comb_mean.csv <==
fpr,tpr_mean,tpr_std
0.0001,0.0,0.0
0.00010092621909870473,0.00030432136335970786,0.00040828995328663235
0.00010186101701559753,0.00030432136335970786,0.00040828995328663235
0.00010280447320933097,0.00030432136335970786,0.00040828995328663235
0.00010375666787451859,0.00030432136335970786,0.00040828995328663235
0.00010471768194855202,0.00030432136335970786,0.00040828995328663235
0.0001056875971184804,0.00030432136335970786,0.00040828995328663235
0.00010666649582795387,0.00030432136335970786,0.00040828995328663235
0.00010765446128423159,0.00030432136335970786,0.00040828995328663235
0.00010865157746525384,0.00030432136335970786,0.00040828995328663235
0.00010965792912678099,0.00030432136335970786,0.00040828995328663235
0.00011067360180959734,0.00030432136335970786,0.00040828995328663235
0.00011169868184678226,0.00030432136335970786,0.00040828995328663235
0.00011273325637104872,0.00030432136335970786,0.00040828995328663235
0.00011377741332214914,0.00030432136335970786,0.00040828995328663235
0.00011483124145435111,0.00030432136335970786,0.00040828995328663235
0.00011589483034398106,0.00030432136335970786,0.00040828995328663235
0.00011696827039703847,0.00030432136335970786,0.00040828995328663235
0.00011805165285688056,0.00030432136335970786,0.00040828995328663235
0.0001191450698119776,0.00030432136335970786,0.00040828995328663235
0.00012024861420374123,0.00030432136335970786,0.00040828995328663235
0.00012136237983442405,0.00030432136335970786,0.00040828995328663235
0.00012248646137509307,0.00030432136335970786,0.00040828995328663235
0.00012362095437367691,0.00030432136335970786,0.00040828995328663235
0.00012476595526308696,0.00030432136335970786,0.00040828995328663235
0.0001259215613694151,0.00030432136335970786,0.00040828995328663235
0.0001270878709202058,0.00030432136335970786,0.00040828995328663235
0.000128264983052806,0.00030432136335970786,0.00040828995328663235
0.0001294529978227916,0.00030432136335970786,0.00040828995328663235
0.00013065201621247213,0.00030432136335970786,0.00040828995328663235
0.00013186214013947485,0.00030432136335970786,0.00040828995328663235
0.00013308347246540747,0.00030432136335970786,0.00040828995328663235
0.00013431611700460153,0.00030432136335970786,0.00040828995328663235
0.0001355601785329369,0.00030432136335970786,0.00040828995328663235
0.0001368157627967472,0.00030432136335970786,0.00040828995328663235
0.00013808297652180923,0.00030432136335970786,0.00040828995328663235
0.0001393619274224142,0.00030432136335970786,0.00040828995328663235
0.00014065272421052364,0.00030432136335970786,0.00040828995328663235
0.00014195547660501016,0.00030432136335970786,0.00040828995328663235
0.0001432702953409831,0.00030432136335970786,0.00040828995328663235
0.00014459729217920195,0.00030432136335970786,0.00040828995328663235
0.00014593657991557562,0.00030432136335970786,0.00040828995328663235
0.00014728827239075018,0.00030432136335970786,0.00040828995328663235
0.0001486524844997857,0.00030432136335970786,0.00040828995328663235
0.00015002933220192182,0.00030432136335970786,0.00040828995328663235
0.0001514189325304352,0.00030432136335970786,0.00040828995328663235
0.00015282140360258693,0.00030432136335970786,0.00040828995328663235
0.0001542368646296629,0.00030432136335970786,0.00040828995328663235
0.00015566543592710622,0.00030432136335970786,0.00040828995328663235
0.00015710723892474503,0.00030432136335970786,0.00040828995328663235
0.00015856239617711372,0.00030432136335970786,0.00040828995328663235
0.00016003103137387001,0.00030432136335970786,0.00040828995328663235
0.00016151326935030913,0.00030432136335970786,0.00040828995328663235
0.0001630092360979741,0.00030432136335970786,0.00040828995328663235
0.00016451905877536624,0.00030432136335970786,0.00040828995328663235
0.00016604286571875296,0.00030432136335970786,0.00040828995328663235
0.0001675807864530767,0.00030432136335970786,0.00040828995328663235
0.00016913295170296487,0.00030432136335970786,0.00040828995328663235
0.0001706994934038408,0.00030432136335970786,0.00040828995328663235
0.0001722805447131394,0.00030432136335970786,0.00040828995328663235
0.00017387624002162505,0.00030432136335970786,0.00040828995328663235
0.00017548671496481503,0.00030432136335970786,0.00040828995328663235
0.00017711210643450888,0.00030432136335970786,0.00040828995328663235
0.00017875255259042355,0.00030432136335970786,0.00040828995328663235
0.00018040819287193827,0.00030432136335970786,0.00040828995328663235
0.00018207916800994624,0.00030432136335970786,0.00040828995328663235
0.00018376562003881704,0.00030432136335970786,0.00040828995328663235
0.00018546769230846994,0.00030432136335970786,0.00040828995328663235
0.00018718552949655793,0.00030432136335970786,0.00040828995328663235
0.00018891927762076664,0.00030432136335970786,0.00040828995328663235
0.0001906690840512252,0.00030432136335970786,0.00040828995328663235
0.00019243509752303302,0.00030432136335970786,0.00040828995328663235
0.00019421746814890265,0.00030432136335970786,0.00040828995328663235
0.00019601634743191858,0.00030432136335970786,0.00040828995328663235
0.00019783188827841644,0.00030432136335970786,0.00040828995328663235
0.00019966424501097934,0.00030432136335970786,0.00040828995328663235
0.00020151357338155586,0.00030432136335970786,0.00040828995328663235
0.0002033800305846982,0.0006492189085007102,0.00046085683471700336
0.00020526377527092522,0.0006492189085007102,0.00046085683471700336
0.0002071649675602069,0.0006492189085007102,0.00046085683471700336
0.000209083769055575,0.0006492189085007102,0.00046085683471700336
0.00021102034285685965,0.0006492189085007102,0.00046085683471700336
0.0002129748535745521,0.0006492189085007102,0.00046085683471700336
0.00021494746734379805,0.0006492189085007102,0.00046085683471700336
0.00021693835183851843,0.0006492189085007102,0.00046085683471700336
0.00021894767628566206,0.0006492189085007102,0.00046085683471700336
0.00022097561147959031,0.0006492189085007102,0.00046085683471700336
0.00022302232979659386,0.0006492189085007102,0.00046085683471700336
0.00022508800520954617,0.0006492189085007102,0.00046085683471700336
0.0002271728133026905,0.0006492189085007102,0.00046085683471700336
0.00022927693128656486,0.0006492189085007102,0.00046085683471700336
0.0002314005380130654,0.0006492189085007102,0.00046085683471700336
0.00023354381399064793,0.0006492189085007102,0.00046085683471700336
0.00023570694139967278,0.0006492189085007102,0.00046085683471700336
0.00023789010410788934,0.0006492189085007102,0.00046085683471700336
0.00024009348768606518,0.0006492189085007102,0.00046085683471700336
0.00024231727942376007,0.0006492189085007102,0.00046085683471700336
0.00024456166834524467,0.0006492189085007102,0.00046085683471700336
0.00024682684522556923,0.0006492189085007102,0.00046085683471700336
0.00024911300260677886,0.0006492189085007102,0.00046085683471700336
0.0002514203348142797,0.0006492189085007102,0.00046085683471700336
0.00025374903797335715,0.0006492189085007102,0.00046085683471700336
0.00025609931002584595,0.0006492189085007102,0.00046085683471700336
0.00025847135074695635,0.0006492189085007102,0.00046085683471700336
0.0002608653617622548,0.0006492189085007102,0.00046085683471700336
0.000263281546564802,0.0006492189085007102,0.00046085683471700336
0.00026572011053245065,0.0006492189085007102,0.00046085683471700336
0.00026818126094530154,0.0006492189085007102,0.00046085683471700336
0.0002706652070033241,0.0006492189085007102,0.00046085683471700336
0.0002731721598441376,0.0006492189085007102,0.00046085683471700336
0.0002757023325609583,0.0006492189085007102,0.00046085683471700336
0.0002782559402207126,0.0006492189085007102,0.00046085683471700336
0.00028083319988231727,0.0006492189085007102,0.00046085683471700336
0.0002834343306151309,0.0006492189085007102,0.00046085683471700336
0.0002860595535175742,0.0006492189085007102,0.00046085683471700336
0.00028870909173592344,0.0006492189085007102,0.00046085683471700336
0.00029138317048327885,0.0006492189085007102,0.00046085683471700336
0.00029408201705870637,0.0006492189085007102,0.00046085683471700336
0.00029680586086656025,0.0006492189085007102,0.00046085683471700336
0.00029955493343598134,0.0006492189085007102,0.00046085683471700336
0.0003023294684405776,0.0006492189085007102,0.00046085683471700336
0.00030512970171828706,0.0006492189085007102,0.00046085683471700336
0.00030795587129142264,0.0006492189085007102,0.00046085683471700336
0.00031080821738690636,0.0006492189085007102,0.00046085683471700336
0.00031368698245668765,0.0006492189085007102,0.00046085683471700336
0.00031659241119835204,0.0006492189085007102,0.00046085683471700336
0.00031952475057592136,0.0006492189085007102,0.00046085683471700336
0.0003224842498408442,0.0006492189085007102,0.00046085683471700336
0.0003254711605531848,0.0006492189085007102,0.00046085683471700336
0.00032848573660300434,0.0006492189085007102,0.00046085683471700336
0.0003315282342319423,0.0006492189085007102,0.00046085683471700336
0.00033459891205499747,0.0006492189085007102,0.00046085683471700336
0.0003376980310825091,0.0006492189085007102,0.00046085683471700336
0.0003408258547423452,0.0006492189085007102,0.00046085683471700336
0.00034398264890229247,0.0006492189085007102,0.00046085683471700336
0.00034716868189265597,0.0006492189085007102,0.00046085683471700336
0.00035038422452906756,0.0006492189085007102,0.00046085683471700336
0.00035362955013550426,0.0006492189085007102,0.00046085683471700336
0.000356904934567523,0.0006492189085007102,0.00046085683471700336
0.000360210656235707,0.0006492189085007102,0.00046085683471700336
0.00036354699612933176,0.0006492189085007102,0.00046085683471700336
0.00036691423784024937,0.0006492189085007102,0.00046085683471700336
0.0003703126675869927,0.0006492189085007102,0.00046085683471700336
0.0003737425742391064,0.0006492189085007102,0.00046085683471700336
0.00037720424934169976,0.0006492189085007102,0.00046085683471700336
0.0003806979871402284,0.0006492189085007102,0.00046085683471700336
0.0003842240846055061,0.0006492189085007102,0.00046085683471700336
0.00038778284145894574,0.0006492189085007102,0.00046085683471700336
0.0003913745601980384,0.0006492189085007102,0.00046085683471700336
0.0003949995461220643,0.0006492189085007102,0.00046085683471700336
0.00039865810735804387,0.0006492189085007102,0.00046085683471700336
0.0004023505548869293,0.0006492189085007102,0.00046085683471700336
0.00040607720257003656,0.0007709474538445933,0.00046085683471700336
0.0004098383671757261,0.0007709474538445933,0.00046085683471700336
0.0004136343684063274,0.0007709474538445933,0.00046085683471700336
0.0004174655289253135,0.0007709474538445933,0.00046085683471700336
0.0004213321743847289,0.0007709474538445933,0.00046085683471700336
0.0004252346334528682,0.0007709474538445933,0.00046085683471700336
0.00042917323784221574,0.0007709474538445933,0.00046085683471700336
0.0004331483223376398,0.0007709474538445933,0.00046085683471700336
0.0004371602248248502,0.0007709474538445933,0.00046085683471700336
0.000441209286319119,0.0007709474538445933,0.00046085683471700336
0.0004452958509942655,0.0007709474538445933,0.00046085683471700336
0.00044942026621191424,0.0007709474538445933,0.00046085683471700336
0.0004535828825510186,0.0007709474538445933,0.00046085683471700336
0.00045778405383766163,0.0007709474538445933,0.00046085683471700336
0.0004620241371751313,0.0007709474538445933,0.00046085683471700336
0.0004663034929742731,0.0007709474538445933,0.00046085683471700336
0.00047062248498412813,0.0007709474538445933,0.00046085683471700336
0.00047498148032285,0.0007709474538445933,0.00046085683471700336
0.0004793808495089107,0.0007709474538445933,0.00046085683471700336
0.00048382096649259574,0.0007709474538445933,0.00046085683471700336
0.000488302208687788,0.0007709474538445933,0.00046085683471700336
0.0004928249570040513,0.0007709474538445933,0.00046085683471700336
0.0004973895958790063,0.0007709474538445933,0.00046085683471700336
0.000501996513311008,0.0007709474538445933,0.00046085683471700336
0.0005066461008921268,0.0007709474538445933,0.00046085683471700336
0.0005113387538414326,0.0007709474538445933,0.00046085683471700336
0.0005160748710385908,0.0007709474538445933,0.00046085683471700336
0.000520854855057766,0.0007709474538445933,0.00046085683471700336
0.0005256791122018419,0.0007709474538445933,0.00046085683471700336
0.0005305480525369575,0.0007709474538445933,0.00046085683471700336
0.0005354620899273607,0.0007709474538445933,0.00046085683471700336
0.0005404216420705915,0.0007709474538445933,0.00046085683471700336
0.0005454271305329836,0.0007709474538445933,0.00046085683471700336
0.0005504789807854967,0.0007709474538445933,0.00046085683471700336
0.0005555776222398878,0.0007709474538445933,0.00046085683471700336
0.0005607234882852032,0.0007709474538445933,0.00046085683471700336
0.0005659170163246243,0.0007709474538445933,0.00046085683471700336
0.0005711586478126435,0.0007709474538445933,0.00046085683471700336
0.0005764488282925873,0.0007709474538445933,0.00046085683471700336
0.0005817880074344935,0.0007709474538445933,0.00046085683471700336
0.0005871766390733255,0.0007709474538445933,0.00046085683471700336
0.0005926151812475553,0.0007709474538445933,0.00046085683471700336
0.0005981040962380944,0.0007709474538445933,0.00046085683471700336
0.0006036438506075864,0.0007709474538445933,0.00046085683471700336
0.0006092349152400712,0.0010346926354230066,0.0005402120899044166
0.0006148777653810023,0.0010346926354230066,0.0005402120899044166
0.0006205728806776501,0.0010346926354230066,0.0005402120899044166
0.0006263207452198692,0.0010346926354230066,0.0005402120899044166
0.0006321218475812448,0.0010346926354230066,0.0005402120899044166
0.0006379766808606282,0.0010346926354230066,0.0005402120899044166
0.000643885742724042,0.0010346926354230066,0.0005402120899044166
0.0006498495354469888,0.0010346926354230066,0.0005402120899044166
0.0006558685659571436,0.0010346926354230066,0.0005402120899044166
0.0006619433458774394,0.0010346926354230066,0.0005402120899044166
0.0006680743915695614,0.0010346926354230066,0.0005402120899044166
0.0006742622241778342,0.0010346926354230066,0.0005402120899044166
0.0006805073696735206,0.0010346926354230066,0.0005402120899044166
0.0006868103588995307,0.0010346926354230066,0.0005402120899044166
0.0006931717276155408,0.0010346926354230066,0.0005402120899044166
0.0006995920165435374,0.0010346926354230066,0.0005402120899044166
0.0007060717714137773,0.0010346926354230066,0.0005402120899044166
0.0007126115430111746,0.0010346926354230066,0.0005402120899044166
0.0007192118872221193,0.0010346926354230066,0.0005402120899044166
0.0007258733650817253,0.0010346926354230066,0.0005402120899044166
0.000732596542821523,0.0010346926354230066,0.0005402120899044166
0.0007393819919175866,0.0010346926354230066,0.0005402120899044166
0.0007462302891391107,0.0010346926354230066,0.0005402120899044166
0.0007531420165974376,0.0010346926354230066,0.0005402120899044166
0.0007601177617955331,0.0010346926354230066,0.0005402120899044166
0.0007671581176779302,0.0010346926354230066,0.0005402120899044166
0.000774263682681127,0.0010346926354230066,0.0005402120899044166
0.0007814350607844542,0.0010346926354230066,0.0005402120899044166
0.0007886728615614156,0.0010346926354230066,0.0005402120899044166
0.0007959777002314986,0.0010346926354230066,0.0005402120899044166
0.0008033501977124734,0.0010346926354230066,0.0005402120899044166
0.0008107909806731687,0.0010346926354230066,0.0005402120899044166
0.000818300681586739,0.0011564211807668899,0.00048053233038454084
0.0008258799387844272,0.0011564211807668899,0.00048053233038454084
0.0008335293965098195,0.0011564211807668899,0.00048053233038454084
0.0008412497049736118,0.0011564211807668899,0.00048053233038454084
0.0008490415204088747,0.0011564211807668899,0.00048053233038454084
0.0008569055051268347,0.0011564211807668899,0.00048053233038454084
0.0008648423275731727,0.0011564211807668899,0.00048053233038454084
0.000872852662384838,0.0011564211807668899,0.00048053233038454084
0.0008809371904473991,0.0011564211807668899,0.00048053233038454084
0.0008890965989529158,0.0011564211807668899,0.00048053233038454084
0.000897331581458352,0.0011564211807668899,0.00048053233038454084
0.0009056428379445294,0.0011564211807668899,0.00048053233038454084
0.0009140310748756232,0.0011564211807668899,0.00048053233038454084
0.0009224970052592174,0.0011564211807668899,0.00048053233038454084
0.0009310413487069075,0.0011564211807668899,0.00048053233038454084
0.000939664831495469,0.0011564211807668899,0.00048053233038454084
0.0009483681866285928,0.0011564211807668899,0.00048053233038454084
0.0009571521538991865,0.0011564211807668899,0.00048053233038454084
0.0009660174799522646,0.0011564211807668899,0.00048053233038454084
0.0009749649183484086,0.0011564211807668899,0.00048053233038454084
0.0009839952296278227,0.0011564211807668899,0.00048053233038454084
0.00099310918137498,0.0011564211807668899,0.00048053233038454084
0.0010023075482838654,0.0011564211807668899,0.00048053233038454084
0.0010115911122238297,0.0011564211807668899,0.00048053233038454084
0.0010209606623060466,0.0014607425441265976,0.00042362777475798535
0.0010304169949505876,0.0014607425441265976,0.00042362777475798535
0.0010399609139541202,0.0014607425441265976,0.00042362777475798535
0.0010495932305582276,0.0014607425441265976,0.00042362777475798535
0.00105931476351837,0.0014607425441265976,0.00042362777475798535
0.001069126339173476,0.0014607425441265976,0.00042362777475798535
0.0010790287915161836,0.0014607425441265976,0.00042362777475798535
0.0010890229622637305,0.0014607425441265976,0.00042362777475798535
0.0010991097009294972,0.0014607425441265976,0.00042362777475798535
0.0011092898648952228,0.0014607425441265976,0.00042362777475798535
0.0011195643194838783,0.0014607425441265976,0.00042362777475798535
0.0011299339380332217,0.0014607425441265976,0.00042362777475798535
0.0011403996019700331,0.0014607425441265976,0.00042362777475798535
0.0011509622008850323,0.0014607425441265976,0.00042362777475798535
0.0011616226326085018,0.0014607425441265976,0.00042362777475798535
0.0011723818032865986,0.0014607425441265976,0.00042362777475798535
0.001183240627458378,0.0014607425441265976,0.00042362777475798535
0.0011942000281335325,0.0014607425441265976,0.00042362777475798535
0.0012052609368708425,0.0014607425441265976,0.00042362777475798535
0.001216424293857368,0.0014607425441265976,0.00042362777475798535
0.001227691047988359,0.0017447758165956583,0.000661777497679046
0.0012390621569479156,0.0017447758165956583,0.000661777497679046
0.0012505385872903913,0.0017447758165956583,0.000661777497679046
0.0012621213145225473,0.0017447758165956583,0.000661777497679046
0.0012738113231864786,0.0017447758165956583,0.000661777497679046
0.0012856096069432965,0.0017447758165956583,0.000661777497679046
0.0012975171686575868,0.0017447758165956583,0.000661777497679046
0.0013095350204826678,0.0017447758165956583,0.000661777497679046
0.001321664183946605,0.0017447758165956583,0.000661777497679046
0.0013339056900390587,0.0017447758165956583,0.000661777497679046
0.001346260579298911,0.0017447758165956583,0.000661777497679046
0.0013587299019027091,0.0017447758165956583,0.000661777497679046
0.0013713147177539457,0.0017447758165956583,0.000661777497679046
0.0013840160965731315,0.0017447758165956583,0.000661777497679046
0.0013968351179887398,0.0017447758165956583,0.000661777497679046
0.0014097728716289677,0.0017447758165956583,0.000661777497679046
0.001422830457214352,0.0018867924528301887,0.0006482672066816985
0.0014360089846512606,0.0018867924528301887,0.0006482672066816985
0.0014493095741262166,0.0018867924528301887,0.0006482672066816985
0.00146273335620113,0.0018867924528301887,0.0006482672066816985
0.001476281471909391,0.0018867924528301887,0.0006482672066816985
0.0014899550728528536,0.0018867924528301887,0.0006482672066816985
0.0015037553212997384,0.0018867924528301887,0.0006482672066816985
0.0015176833902834053,0.0018867924528301887,0.0006482672066816985
0.0015317404637020797,0.0018867924528301887,0.0006482672066816985
0.0015459277364194785,0.0018867924528301887,0.0006482672066816985
0.001560246414366368,0.0018867924528301887,0.0006482672066816985
0.0015746977146430868,0.0018867924528301887,0.0006482672066816985
0.001589282865622978,0.0018867924528301887,0.0006482672066816985
0.00160400310705682,0.0018867924528301887,0.0006482672066816985
0.0016188596901781992,0.0018867924528301887,0.0006482672066816985
0.0016338538778098604,0.002231689997971191,0.0009341338554044504
0.001648986944471065,0.002231689997971191,0.0009341338554044504
0.0016642601764859037,0.002231689997971191,0.0009341338554044504
0.0016796748720926532,0.002231689997971191,0.0009341338554044504
0.0016952323415541214,0.002231689997971191,0.0009341338554044504
0.0017109339072690134,0.002231689997971191,0.0009341338554044504
0.001726780903884356,0.002231689997971191,0.0009341338554044504
0.0017427746784089192,0.002231689997971191,0.0009341338554044504
0.0017589165903277326,0.002231689997971191,0.0009341338554044504
0.001775208011717636,0.002231689997971191,0.0009341338554044504
0.0017916503273638995,0.002231689997971191,0.0009341338554044504
0.0018082449348779518,0.002231689997971191,0.0009341338554044504
0.0018249932448161524,0.002231689997971191,0.0009341338554044504
0.0018418966807997109,0.002434570906877663,0.0009980421080339902
0.0018589566796356884,0.002434570906877663,0.0009980421080339902
0.0018761746914391195,0.002434570906877663,0.0009980421080339902
0.0018935521797562953,0.002434570906877663,0.0009980421080339902
0.001911090621689138,0.002434570906877663,0.0009980421080339902
0.0019287915080207778,0.002434570906877663,0.0009980421080339902
0.0019466563433422632,0.002434570906877663,0.0009980421080339902
0.0019646866461804444,0.002434570906877663,0.0009980421080339902
0.0019828839491270716,0.002434570906877663,0.0009980421080339902
0.002001249798969037,0.002434570906877663,0.0009980421080339902
0.0020197857568198785,0.002434570906877663,0.0009980421080339902
0.002038493398252464,0.002820044633799959,0.001284574243723005
0.0020573743134329114,0.002820044633799959,0.001284574243723005
0.0020764301072557748,0.002820044633799959,0.001284574243723005
0.002095662399480433,0.002820044633799959,0.001284574243723005
0.0021150728248687948,0.002820044633799959,0.001284574243723005
0.0021346630333242455,0.002820044633799959,0.001284574243723005
0.002154434690031882,0.002820044633799959,0.001284574243723005
0.00217438947560008,0.002820044633799959,0.001284574243723005
0.0021945290862033138,0.002820044633799959,0.001284574243723005
0.0022148552337263594,0.002820044633799959,0.001284574243723005
0.0022353696459097966,0.0030432136335970784,0.001396787541331589
0.002256074066496859,0.0030432136335970784,0.001396787541331589
0.00227697025538168,0.0030432136335970784,0.001396787541331589
0.002298059988758851,0.0030432136335970784,0.001396787541331589
0.0023193450592744274,0.0030432136335970784,0.001396787541331589
0.0023408272761782944,0.0030432136335970784,0.001396787541331589
0.002362508465477945,0.0030432136335970784,0.001396787541331589
0.0023843904700937206,0.0030432136335970784,0.001396787541331589
0.002406475150015424,0.0030432136335970784,0.001396787541331589
0.0024287643824604504,0.0030432136335970784,0.001396787541331589
0.0024512600620333396,0.0032866707242848446,0.0013633838601267148
0.0024739641008868114,0.0032866707242848446,0.0013633838601267148
0.0024968784288843266,0.0032866707242848446,0.0013633838601267148
0.002520004993764092,0.0032866707242848446,0.0013633838601267148
0.002543345761304648,0.0032866707242848446,0.0013633838601267148
0.002566902715491952,0.0032866707242848446,0.0013633838601267148
0.002590677858688006,0.0032866707242848446,0.0013633838601267148
0.002614673211801092,0.0032866707242848446,0.0013633838601267148
0.00263889081445751,0.0035504159058632584,0.0014353017777093927
0.002663332725174981,0.0035504159058632584,0.0014353017777093927
0.0026880010215376074,0.0035504159058632584,0.0014353017777093927
0.0027128978003724646,0.0035504159058632584,0.0014353017777093927
0.0027380251779278576,0.0035504159058632584,0.0014353017777093927
0.00276338529005317,0.0035504159058632584,0.0014353017777093927
0.0027889802923804397,0.0035504159058632584,0.0014353017777093927
0.002814812360507581,0.0035504159058632584,0.0014353017777093927
0.0028408836901833013,0.0036924325420977884,0.0013694085640646137
0.00286719649749377,0.0036924325420977884,0.0013694085640646137
0.0028937530190509503,0.0036924325420977884,0.0013694085640646137
0.002920555512182745,0.0036924325420977884,0.0013694085640646137
0.0029476062551248585,0.0036924325420977884,0.0013694085640646137
0.0029749075472144406,0.0036924325420977884,0.0013694085640646137
0.003002461709085549,0.0036924325420977884,0.0013694085640646137
0.003030271082866396,0.0036924325420977884,0.0013694085640646137
0.003058338032378432,0.0038141610874416728,0.0013932468828070112
0.0030866649433372744,0.0038141610874416728,0.0013932468828070112
0.003115254223555488,0.0038141610874416728,0.0013932468828070112
0.0031441083031472647,0.0038141610874416728,0.0013932468828070112
0.0031732296347349765,0.0038141610874416728,0.0013932468828070112
0.00320262069365765,0.0038141610874416728,0.0013932468828070112
0.003232283978181381,0.0038141610874416728,0.0013932468828070112
0.00326222200971167,0.003875025360113614,0.001401053899015585
0.003292437333007769,0.003875025360113614,0.001401053899015585
0.0033229325163989716,0.003875025360113614,0.001401053899015585
0.0033537101520029287,0.003875025360113614,0.001401053899015585
0.0033847728559459832,0.003875025360113614,0.001401053899015585
0.0034161232685855285,0.003875025360113614,0.001401053899015585
0.0034477640547344642,0.003875025360113614,0.001401053899015585
0.0034796979038876916,0.004219922905254616,0.0013079132855578167
0.003511927530450728,0.004219922905254616,0.0013079132855578167
0.0035444556739704356,0.004219922905254616,0.0013079132855578167
0.0035772850993678732,0.004219922905254616,0.0013079132855578167
0.0036104185971733375,0.004219922905254616,0.0013079132855578167
0.0036438589837635444,0.004219922905254616,0.0013079132855578167
0.0036776091016010306,0.0042807871779265575,0.0013255748609389032
0.003711671819475767,0.0042807871779265575,0.0013255748609389032
0.003746050032748993,0.0042807871779265575,0.0013255748609389032
0.0037807466635993493,0.0042807871779265575,0.0013255748609389032
0.0038157646612712484,0.0042807871779265575,0.0013255748609389032
0.003851107002325569,0.0042807871779265575,0.0013255748609389032
0.0038867766908926675,0.004483668086833028,0.0013713608939842717
0.0039227767589277195,0.004483668086833028,0.0013713608939842717
0.0039591102664684585,0.004483668086833028,0.0013713608939842717
0.003995780301895269,0.004483668086833028,0.0013713608939842717
0.004032789982193705,0.004483668086833028,0.0013713608939842717
0.004070142453219439,0.004564820450395617,0.0013495774696338073
0.004107840889965647,0.004564820450395617,0.0013495774696338073
0.004145888496832911,0.004564820450395617,0.0013495774696338073
0.004184288507901585,0.004564820450395617,0.0013495774696338073
0.0042230441872066725,0.004564820450395617,0.0013495774696338073
0.0042621588290153245,0.004747413268411443,0.0013585448604409177
0.004301635758106795,0.004747413268411443,0.0013585448604409177
0.004341478330055093,0.004747413268411443,0.0013585448604409177
0.004381689931514195,0.004747413268411443,0.0013585448604409177
0.004422273980505897,0.004747413268411443,0.0013585448604409177
0.004463233926710397,0.004747413268411443,0.0013585448604409177
0.004504573251759458,0.005011158449989855,0.0013055508657493344
0.0045462954695324,0.005011158449989855,0.0013055508657493344
0.0045884041264547615,0.005011158449989855,0.0013055508657493344
0.004630902801799737,0.005011158449989855,0.0013055508657493344
0.004673795107992464,0.005376344086021506,0.0014776918429401618
0.004717084690917017,0.005376344086021506,0.0014776918429401618
0.004760775230226368,0.005376344086021506,0.0014776918429401618
0.004804870439655134,0.005376344086021506,0.0014776918429401618
0.004849374067335233,0.005376344086021506,0.0014776918429401618
0.004894289896114532,0.005579224994927977,0.0014295548005642375
0.004939621743878321,0.005579224994927977,0.0014295548005642375
0.004985373463873894,0.005579224994927977,0.0014295548005642375
0.005031548945038057,0.005579224994927977,0.0014295548005642375
0.0050781521123276704,0.005964698721850273,0.001452264570352873
0.005125186927053333,0.005964698721850273,0.001452264570352873
0.0051726573872160194,0.005964698721850273,0.001452264570352873
0.005220567527846975,0.005964698721850273,0.001452264570352873
0.005268921421350677,0.005964698721850273,0.001452264570352873
0.0053177231778509665,0.006127003448975451,0.0014596149927859564
0.0053669769455404765,0.006127003448975451,0.0014596149927859564
0.005416686911033152,0.006127003448975451,0.0014596149927859564
0.00546685729972018,0.006127003448975451,0.0014596149927859564
0.005517492376129128,0.0062690200852099824,0.0014948620020116571
0.005568596444286409,0.0062690200852099824,0.0014948620020116571
0.005620173848083188,0.0062690200852099824,0.0014948620020116571
0.005672228971644543,0.0062690200852099824,0.0014948620020116571
0.005724766239702178,0.0065327652667883955,0.001501318725907892
0.005777790117970507,0.0065327652667883955,0.001501318725907892
0.005831305113526219,0.0065327652667883955,0.001501318725907892
0.00588531577519145,0.006816798539257455,0.001283772937273798
0.0059398266939203566,0.006816798539257455,0.001283772937273798
0.005994842503189409,0.006816798539257455,0.001283772937273798
0.006050367879391224,0.006816798539257455,0.001283772937273798
0.0061064075422320365,0.006999391357273279,0.0013061812621480927
0.006162966255132942,0.006999391357273279,0.0013061812621480927
0.006220048825634711,0.006999391357273279,0.0013061812621480927
0.0062776601058065,0.006999391357273279,0.0013061812621480927
0.006335804992658254,0.007324000811523635,0.0013162265435835742
0.006394488428556937,0.007324000811523635,0.0013162265435835742
0.006453715401646702,0.007324000811523635,0.0013162265435835742
0.0065134909462728026,0.007486305538648814,0.0014358752103242438
0.006573820143409586,0.007486305538648814,0.0014358752103242438
0.006634708121092351,0.007486305538648814,0.0014358752103242438
0.006696160054853215,0.0076486102657739915,0.001550546464133536
0.00675818116816111,0.0076486102657739915,0.001550546464133536
0.006820776732865685,0.0076486102657739915,0.001550546464133536
0.0068839520696454964,0.0076486102657739915,0.001550546464133536
0.00694771254846024,0.007831203083789815,0.0015214715568474476
0.007012063589007177,0.007831203083789815,0.0015214715568474476
0.0070770106611818895,0.007831203083789815,0.0015214715568474476
0.007142559285543126,0.008115236356258876,0.0016828112276995513
0.007208715033782135,0.008115236356258876,0.0016828112276995513
0.007275483529196233,0.008115236356258876,0.0016828112276995513
0.007342870447166758,0.008338405356055994,0.0017129926092766643
0.00741088151564157,0.008338405356055994,0.0017129926092766643
0.007479522515621821,0.008338405356055994,0.0017129926092766643
0.007548799281653432,0.008622438628525056,0.0016388206960238905
0.007618717702322999,0.008622438628525056,0.0016388206960238905
0.007689283720758305,0.008622438628525056,0.0016388206960238905
0.007760503335133571,0.008845607628322174,0.0017075776354230725
0.007832382599179196,0.008845607628322174,0.0017075776354230725
0.00790492762269642,0.008845607628322174,0.0017075776354230725
0.007978144572076629,0.009028200446337998,0.0017411154024318562
0.00805203967082547,0.009028200446337998,0.0017411154024318562
0.008126619200091946,0.009109352809900587,0.001712992609276664
0.008201889499202203,0.009109352809900587,0.001712992609276664
0.008277856966198472,0.009109352809900587,0.001712992609276664
0.008354528058382871,0.009373097991479002,0.002028403286662607
0.008431909292866252,0.009373097991479002,0.002028403286662607
0.008510007247122246,0.009373097991479002,0.002028403286662607
0.00858882855954625,0.009758571718401299,0.0022214301499021024
0.008668379930019773,0.009758571718401299,0.0022214301499021024
0.008748668120479914,0.01018462162710489,0.0021409463920913645
0.008829699955494083,0.01018462162710489,0.0021409463920913645
0.008911482322840203,0.01018462162710489,0.0021409463920913645
0.008994022174092044,0.010509231081355245,0.0022931825767408876
0.009077326525210224,0.010509231081355245,0.0022931825767408876
0.00916140245713852,0.010732400081152364,0.0023510562436818887
0.009246257116405733,0.010732400081152364,0.0023510562436818887
0.009331897715733239,0.010732400081152364,0.0023510562436818887
0.009418331534647951,0.01097585717184013,0.002182172570045612
0.009505565920101192,0.01097585717184013,0.002182172570045612
0.009593608287093146,0.011199026171637249,0.00232172359519902
0.009682466119303124,0.011199026171637249,0.00232172359519902
0.009772146969725724,0.011361330898762427,0.0024311872069702157
0.009862658461312821,0.011361330898762427,0.0024311872069702157
0.009954008287621519,0.011584499898559544,0.0023892618900049328
0.010046204213468132,0.011584499898559544,0.0023892618900049328
0.010139254075588154,0.011584499898559544,0.0023892618900049328
0.01023316578330245,0.011848245080137959,0.0023418468704415624
0.010327947319189514,0.011848245080137959,0.0023418468704415624
0.010423606739764012,0.011949685534591196,0.0023493048606589672
0.01052015217616159,0.011949685534591196,0.0023493048606589672
0.010617591834830001,0.01211199026171637,0.0023433403673689232
0.010715933998226712,0.01211199026171637,0.0023433403673689232
0.010815187025522881,0.012172854534388313,0.0024039461543678025
0.01091535935331391,0.012172854534388313,0.0024039461543678025
0.01101645949633657,0.012396023534185435,0.0023264169024487394
0.01111849604819271,0.012396023534185435,0.0023264169024487394
0.011221477682079803,0.012477175897748025,0.0024009479130085677
0.011325413151528114,0.012477175897748025,0.0024009479130085677
0.011430311291144786,0.012578616352201259,0.0024764770979374524
0.011536181017364784,0.012578616352201259,0.0024764770979374524
0.011643031329208768,0.012781497261107727,0.0024731507336450847
0.011750871309048075,0.012781497261107727,0.0024731507336450847
0.011859710123376693,0.01314668289713938,0.002735207879302531
0.011969557023590429,0.01314668289713938,0.002735207879302531
0.01208042134677329,0.01334956380604585,0.002651149721877807
0.012192312516491107,0.01363359707851491,0.00276514100830202
0.012305240043592616,0.01363359707851491,0.00276514100830202
0.012419213527017834,0.013897342260093325,0.0026518482813880306
0.012534242654613994,0.013897342260093325,0.0026518482813880306
0.012650337203959038,0.014221951714343681,0.002689147990978265
0.012767507043192657,0.014221951714343681,0.002689147990978265
0.01288576213185518,0.014404544532359504,0.002606052460674605
0.013005112521734086,0.01458713735037533,0.0026381540023794883
0.013125568357718428,0.01458713735037533,0.0026381540023794883
0.013247139878661175,0.015013187259078919,0.0027979918049193444
0.013369837418249465,0.015013187259078919,0.0027979918049193444
0.013493671405883065,0.015358084804219924,0.0029900681686866495
0.013618652367560814,0.01560154189490769,0.002869814819710692
0.013744790926775366,0.01560154189490769,0.002869814819710692
0.01387209780541621,0.01594643944004869,0.003156347084941271
0.014000583824680975,0.016129032258064516,0.0031472708175133333
0.014130259905995337,0.016129032258064516,0.0031472708175133333
0.014261137071941283,0.016271048894299048,0.003116451521902605
0.014393226447194065,0.016271048894299048,0.003116451521902605
0.014526539259467812,0.01633191316697099,0.0030798498070756853
0.014661086840469845,0.016697098803002637,0.002979035178086219
0.014796880626863964,0.016697098803002637,0.002979035178086219
0.014933932161242518,0.01710286062081558,0.0029886912722383004
0.015072253093107555,0.017427470075065937,0.003072088616045056
0.015211855179861048,0.017427470075065937,0.003072088616045056
0.015352750287804227,0.017589774802191115,0.003182127394293975
0.015494950393146316,0.01779265571109758,0.0032309063424720936
0.015638467583022463,0.01809697707445729,0.003278645879166689
0.01578331405652118,0.01809697707445729,0.003278645879166689
0.01592950212572123,0.01827956989247312,0.0033069588151754922
0.016077044216738237,0.01856360316494218,0.0032068663365034766
0.016225952870780873,0.01856360316494218,0.0032068663365034766
0.016376240745216875,0.01884763643741124,0.003288235790765429
0.016527920614648955,0.018888212619192535,0.003278206453924584
0.016681005372000592,0.019111381618989655,0.003229313491754358
0.016835508029612024,0.019111381618989655,0.003229313491754358
0.01699144172034626,0.019253398255224187,0.003182644750293702
0.01714881969870539,0.019618583891255835,0.003330029169897183
0.01730765534195726,0.019902617163724892,0.0033698390718094836
0.017467962151272456,0.020044633799959424,0.0033617066629674144
0.017629753752872058,0.020044633799959424,0.0033617066629674144
0.017793043899185772,0.02030837898153784,0.003426766056205433
0.01795784647002095,0.020551836072225604,0.0034728210325117273
0.018124175473742378,0.02081558125380402,0.0033413198419217174
0.01829204504846294,0.020977885980929194,0.0032866707242848446
0.018461469463245474,0.020977885980929194,0.0032866707242848446
0.018632463119315597,0.02134307161696084,0.00325217527441897
0.018805040551285814,0.021586528707648607,0.0031887819361961453
0.018979216428391014,0.02178940961655508,0.0031222574320487946
0.01915500555573528,0.022012578616352203,0.0032804657281100096
0.019332422875550453,0.02231689997971191,0.0032116759172740737
0.019511483468466165,0.02243862852505579,0.003164161771536929
0.019692202554791715,0.022600933252180967,0.003259002536328672
0.01987459549580984,0.022600933252180967,0.003259002536328672
0.02005867779508234,0.02294583079732197,0.003246665094918049
0.020244465099768037,0.022986406979103265,0.003288986758145218
0.020431973201952704,0.02318928788800974,0.0033139216267210453
0.020621218039991424,0.023493609251369445,0.0033727082413984753
0.02081221569986339,0.02371677825116656,0.003358828095651236
0.021004982416539152,0.023858794887401096,0.0033865922685924663
0.02119953457536071,0.02406167579630757,0.003342551483322211
0.021395888713434216,0.024244268614323394,0.0033512217106257984
0.021594061521035653,0.024508013795901805,0.003294925875538534
0.02179406984302956,0.02469060661391763,0.0033888400137914144
0.021995930680300747,0.02501521606816799,0.0035128874780737127
0.022199661191199548,0.02525867315885575,0.0035884695180143787
0.022405278693000182,0.025441265976871574,0.0035861173446789046
0.022612800663372772,0.025502130249543516,0.0035292532199551075
0.022822244741868985,0.0256238587948874,0.0035802014086797123
0.023033628731421313,0.025968756340028404,0.003523358627890835
0.02324697059985648,0.026171637248934877,0.0035245266566409353
0.023462288481422625,0.02647595861229458,0.0038303679192973573
0.02367960067833076,0.026678839521201057,0.0038879626489626284
0.023898925662310503,0.027125177520795296,0.003936151068573047
0.02412028207618007,0.027267194157029828,0.003988248573811802
0.024343688735431104,0.02736863461148306,0.0037884444895973247
0.024569164629827903,0.027693244065733414,0.0036611432600571533
0.024796728925021577,0.027997565429093124,0.003693324218648361
0.025026400964179192,0.028322174883343477,0.003700227426310569
0.025258200269627846,0.028585920064921888,0.0037753842266825526
0.025492146544514233,0.028829377155609653,0.0038327312831699808
0.025728259674479323,0.029113410428078725,0.003787140490078582
0.025966559729348696,0.02929600324609455,0.0036700702207379996
0.026207066964838526,0.029884357881923305,0.0038622578823593228
0.0264498018242772,0.030066950699939133,0.0038715716589577
0.02669478494034321,0.03016839115439237,0.0039025449376217268
0.026942037136818822,0.030391560154189486,0.0038438303372822207
0.02719157943036019,0.030898762426455673,0.0040086823919351314
0.027443433032283655,0.031061067153580847,0.00399572392041167
0.02769761935036891,0.03128423615337797,0.004017656739942889
0.027954159990678566,0.031629133698518976,0.0040893967588149695
0.028213076759394707,0.032258064516129024,0.004245013350791482
0.02847439166467248,0.0325015216068168,0.0041989977003806574
0.028738126918510663,0.032562385879488745,0.00421216142518382
0.029004304938639917,0.03278555487928586,0.004195467317272173
0.02927294835042816,0.03335362142422398,0.004298203353741159
0.0295440799888038,0.0336173666058024,0.004346625819511349
0.029817722900196734,0.033799959423818214,0.00443024272920523
0.030093900344497212,0.03448975451410023,0.004910388630425084
0.030372635797033115,0.034733211604788,0.0049801374696908105
0.030653952950565267,0.03528099005883546,0.004721026108323572
0.030937875717301368,0.035423006695069995,0.004736476313656414
0.03122442823092858,0.03562588760397646,0.004774559844213596
0.03151363484866479,0.03578819233110164,0.004796063492278905
0.0318055201533292,0.03593020896733617,0.00474971029564797
0.032100108955431715,0.036315682694258465,0.004825837050484982
0.03239742629528195,0.03659971596672753,0.004763339582862037
0.03269749744511768,0.03698518969364983,0.004857335046312544
0.03300034791125285,0.03722864678433759,0.00487948620525741
0.03330600343624589,0.03777642523838507,0.004819692094193097
0.03361449000108765,0.03801988232907283,0.0048379333936421605
0.03392583382740992,0.03836477987421384,0.0048474953340374724
0.034240061379714255,0.03862852505579225,0.0045240168179317836
0.034557199367621395,0.039216879691621014,0.0045238803420331155
0.03487727474814178,0.039358896327855546,0.004474432542776295
0.03520031472796679,0.039825522418340434,0.004505646534764882
0.0355263467657814,0.04035301278149726,0.004608970239676692
0.03585539857459817,0.04069791032663826,0.004599807312341251
0.0361874981241128,0.04114424832623251,0.004839294466504548
0.03652267364308175,0.041407993507810915,0.005018545427179317
0.03686095362172158,0.04163116250760803,0.004982616342338394
0.03720236681413066,0.04205721241631162,0.004675997850490311
0.03754694224073337,0.0426049908703591,0.0049221099498857526
0.037894709190746674,0.042747007506593625,0.0048539442952692715
0.03824569722466999,0.04349766686954758,0.004990375503081027
0.038599936176797675,0.043781700142016634,0.005075105575574622
0.03895745615775501,0.044268614323392165,0.0051154963820939
0.0393182875570577,0.04443091905051734,0.004939639778789434
0.03968246104569482,0.04491783323189288,0.005039620582954218
0.04005000757873611,0.045364171231487116,0.004953120399602938
0.04042095839796306,0.04585108541286265,0.004913740431928297
0.04079534503452449,0.04635828768512883,0.004559407083000112
0.04117319931161679,0.04650030432136336,0.004535466132625222
0.04155455334718875,0.04696693041184825,0.004569326690831896
0.04193943955667186,0.047392980320551836,0.004445083212034586
0.04232789065573549,0.047758165956583484,0.004507610207350924
0.042719939663067766,0.04804219922905255,0.004601238824804862
0.04311561990318229,0.04838709677419355,0.0044144666712335875
0.0435149650092505,0.04867113004666261,0.004276361894479652
0.04391800892596086,0.04901602759180361,0.004362835899918114
0.044324785912403956,0.04942178940961655,0.004220898181540547
0.04473533054498463,0.04998985595455467,0.0045367364950904985
0.04514967772036102,0.050314465408805034,0.0043748952430204555
0.04556786265841064,0.05067965104483668,0.004370000148475552
0.045989920905224385,0.05114627713532156,0.0044821990251060215
0.046415888336127774,0.05147088658957192,0.004453270611109707
0.04684580115873045,0.05183607222560357,0.004536781858599552
0.04727969591600391,0.05256644349766687,0.00458928096243312
0.047717609489387455,0.05311422195171435,0.004491693519540564
0.048159579101923505,0.053580848042199224,0.0044821990251060215
0.04860564232142134,0.05400689795090281,0.004569822106001571
0.04905583706365046,0.054656116859403525,0.004383542404002571
0.04951020159556351,0.05542706431324812,0.0045400015091835695
0.04996877453854884,0.055893690403733,0.0045140432337899055
0.050431594871713586,0.05650233313045243,0.004853265860785426
0.0508987019351968,0.05705011158449991,0.004958601997376387
0.05137013543351344,0.05790221140190708,0.004824301545206523
0.05184593543892913,0.058226820856157435,0.0048910711966903345
0.05232614239486662,0.05865287076486103,0.004779944825515808
0.05281079711934331,0.05934266585514303,0.005037210619861808
0.05329994080844088,0.05972813958206533,0.0047969216331529
0.05379361503980703,0.06025562994522217,0.004357927259591149
0.05429186177618943,0.06076283221748833,0.004646149999146247
0.05479472336900287,0.0614323392168797,0.004483438577668376
0.055302242561929005,0.061777236762020696,0.004434932120056238
0.055814462494549605,0.06254818421586528,0.004648629882659833
0.05633142670601358,0.06291336985189692,0.004625907174855602
0.05685317913873753,0.06335970785149117,0.004841207827802991
0.05737976414214134,0.06368431730574152,0.0050218250402838
0.05791122647641758,0.06457699330493002,0.004921315457553659
0.058447611316336315,0.06532765266788396,0.0051931172264641605
0.05898896425508499,0.06553053357679042,0.00516291056357638
0.0595353313081437,0.06626090484885373,0.005038803775450684
0.06008675891719687,0.0668898356664638,0.004901201347568037
0.060643293954080614,0.06741732602962061,0.005102001079331528
0.061204983724766966,0.06833029011969974,0.005277867981141927
0.061771875973384946,0.06879691621018463,0.0052053484971789216
0.06234401888627864,0.06940555893690403,0.005137696147370402
0.06292146109610344,0.06997362548184216,0.005280713750100283
0.06350425168595962,0.07070399675390546,0.005509440178084631
0.0640924401935645,0.0713735037532968,0.005780361576769208
0.06468607661546327,0.071880706025563,0.005887777352498202
0.06528521141127848,0.07238790829782918,0.005728144051565793
0.0658898955079995,0.07321972002434571,0.005563858659700338
0.06650018030431118,0.07354432947859606,0.005578487197385088
0.0671161176749628,0.07455873402312843,0.00571983855921647
0.06773775997517752,0.0751470886589572,0.0058232122380718985
0.06836516004510239,0.07555285047677014,0.0059081205826421014
0.06899837121430018,0.07608034083992697,0.005905193803928226
0.06963744730628223,0.07652667883952122,0.0060073307771510605
0.07028244264308345,0.07689186447555285,0.005882846727348973
0.07093341204987996,0.07737877865692837,0.005835921448849845
0.07159041085964889,0.0780279975654291,0.005795580005200542
0.07225349491787214,0.07894096165550821,0.005926380202183499
0.07292272058728312,0.07963075674579022,0.005992547088485821
0.07359814475265763,0.08032055183607224,0.006188000756878884
0.07427982482564918,0.08121322783526069,0.006102669880374519
0.07496781874966876,0.08214648001623048,0.0064031027639425845
0.07566218500481055,0.08287685128829378,0.006420307326005063
0.07636298261282241,0.08348549401501319,0.00656673197261278
0.07707027114212295,0.0840941367417326,0.006685380029162583
0.0777841107128649,0.08518969364982756,0.006033072422903004
0.07850456200204509,0.08581862446743763,0.006283415324503749
0.07923168624866253,0.08687360519375126,0.0064398631827468555
0.07996554525892346,0.08770541692026779,0.006463627832210706
0.080706201411495,0.08855751673767498,0.006410683596213288
0.08145371766280746,0.08924731182795699,0.006175349613340005
0.0822081575524054,0.08979509028200447,0.006265834899314171
0.08296958520834907,0.09060661391763036,0.006034948319973586
0.0837380653526649,0.09145871373503753,0.006602706114431581
0.08451366330684713,0.09212822073442889,0.0063940968985973885
0.08529644499741025,0.09277743964292959,0.006338234682352723
0.08608647696149245,0.09362953946033678,0.006203811580307669
0.08688382635251184,0.0950091296409008,0.006282137811411098
0.08768856094587427,0.09588151754919862,0.006242800841214814
0.08850074914473438,0.0966930411848245,0.006518889101133911
0.08932045998580969,0.09758571718401297,0.006487115079476191
0.09014776314524918,0.09823493609251369,0.006334174615494949
0.09098272894455559,0.09953337390951511,0.006089266937483645
0.09182542835656282,0.10046662609048489,0.005851136062523597
0.09267593301146883,0.10152160681679853,0.005859852529449609
0.09353431520292387,0.1029214850882532,0.005866767267703607
0.09440064789417603,0.10387502536011359,0.005951711245416321
0.0952750047242729,0.10490971799553664,0.0064204355449519355
0.09615746001432096,0.10549807263136539,0.0064476561501605615
0.09704808877380307,0.10632988435788193,0.006458148992755361
0.09794696670695395,0.10738486508419556,0.006605978105467111
0.09885417021919574,0.10848042199229051,0.006331087223340221
0.09976977642363201,0.10975857171840128,0.006292579597999927
0.1006938631476027,0.11061067153580847,0.006246491998382368
0.10162650893929952,0.11154392371677826,0.006524947784176056
0.10256779307444219,0.11249746398863866,0.006631599399441154
0.10351779556301763,0.11353215662406169,0.006445868433292134
0.10447659715608042,0.1143639683505782,0.006612205990160037
0.10544427935261684,0.1155203895313451,0.006349362169804974
0.10642092440647247,0.1164739298032055,0.006286329702652844
0.10740661533334334,0.11736660580239397,0.006435035758336421
0.10840143591783309,0.11844187461959829,0.006656720181381357
0.10940547072057424,0.11927368634611483,0.006348875952786503
0.11041880508541602,0.11990261716372488,0.0064201470487204836
0.11144152514667881,0.12105903834449176,0.006539597898196652
0.1124737178364752,0.12229661188882127,0.006396896507341321
0.1135154708920999,0.12333130452424426,0.006468338467865065
0.11456687286348714,0.12438628525055791,0.00641273787045793
0.11562801312073753,0.12570501115844998,0.006290747811331625
0.11669898186171475,0.12702373706634204,0.006087407779274537
0.11777987011971193,0.1280381416108744,0.00602829477808729
0.11887076977119033,0.1288902414282816,0.006066817669826904
0.11997177354358843,0.13043213633597078,0.00621719930541738
0.12108297502320395,0.1313045242442686,0.00628459433686535
0.12220446866314887,0.13235950497058227,0.006095347490479037
0.1233363497913776,0.13311016433353623,0.006179347509471934
0.12447871461879062,0.13455061878677216,0.006001846882834351
0.125631660247412,0.1358896327855549,0.006226692405014295
0.1267952846786434,0.13670115642118078,0.006018967463027357
0.12796968682159415,0.13787786569283828,0.005967734262352603
0.1291549665014884,0.1391357273280584,0.005793875255676886
0.1303512244681509,0.14043416514505985,0.005861678531936076
0.1315585624045704,0.14185433150740517,0.005625181902893902
0.1327770829355429,0.14284844796104684,0.005617603480829143
0.13400688963639507,0.14420775005072023,0.005823636325288021
0.13524808704178753,0.1455670521403936,0.0058956019233116375
0.1365007806546014,0.14672347332116048,0.006405255861396351
0.13776507695490536,0.14844796104686547,0.006385465102189523
0.13904108340900698,0.149685534591195,0.006418736436043072
0.1403289084785873,0.15110570095354028,0.006621381427824896
0.14162866162991988,0.15242442686143237,0.006784266002703345
0.1429404533431761,0.1535199837695273,0.006461080112703284
0.14426439512181574,0.15481842158652873,0.006344984875319431
0.14560059950206486,0.15650233313045242,0.006626601084033827
0.14694918006248173,0.15796307567457904,0.006445229842811837
0.14831025143361043,0.1592006492189085,0.006417614136364644
0.14968392930772556,0.16102657739906676,0.006197040452589784
0.1510703304486654,0.16260904848853722,0.0060213262806950675
0.1524695727017573,0.16372489348752284,0.006205635864979419
0.15388177500383463,0.16490160275918037,0.006683255589659791
0.155307057393346,0.1660783120308379,0.006705636055200545
0.1567455410205595,0.16747819030229252,0.007167326259153943
0.15819734815786,0.169121525664435,0.0068968767437851426
0.1596626022101425,0.17054169202678027,0.006783750281569374
0.161141427725302,0.17202272266179752,0.006712537999669175
0.16263395040481923,0.17392980320551837,0.007036224648349983
0.16414029711444664,0.17614120511259893,0.007315987971359882
0.16566059589499135,0.17727733820247518,0.007330039789324213
0.16719497597319902,0.17875836883749235,0.00699656809697448
0.16874356777273758,0.1802596875634003,0.006984674370096169
0.17030650292528443,0.18206532765266786,0.007378954648579276
0.17188391428171457,0.18356664637857578,0.007486717886863624
0.17347593592339308,0.185108541286265,0.007843492439170777
0.17508270317357252,0.18671130046662607,0.007969915122188616
0.17670435260889467,0.18863866910123755,0.007870524232066111
0.1783410220710008,0.1903225806451613,0.007710782475463399
0.17999285067824763,0.1920470683708663,0.007595011509748271
0.18165997883753268,0.19407587745993105,0.007668361615900349
0.18334254825622906,0.19612497463988637,0.007356524422599571
0.18504070195423022,0.19829580036518563,0.007762786699983994
0.1867545842761076,0.19985798336376545,0.007399147688347649
0.18848434090337954,0.2021505376344086,0.007054423309794768
0.1902301188668944,0.20403733008723882,0.007083449727771557
0.1919920665593285,0.20555893690403731,0.007297398140431352
0.1937703337477989,0.20701967944816393,0.007494630573116731
0.19556507158659492,0.2086021505376344,0.007642876865754805
0.19737643263002555,0.21067153580848047,0.00760097054936052
0.19920457084538692,0.21274092107932643,0.008058331631846789
0.2010496416260499,0.21462771353215665,0.00797889629979124
0.2029118018046678,0.21633191316697098,0.007766947894164762
0.20479120966650854,0.21805640089267603,0.007912251405176613
0.2066880249629082,0.2197403124365997,0.007870864156733727
0.20860240892485027,0.22213430716169608,0.007997446025941846
0.2105345242766706,0.2241022519780888,0.008126994930181012
0.21248453524988828,0.2261107729762629,0.00835182123190531
0.21445260759716675,0.22809900588354642,0.00877095725249146
0.21643890860640203,0.2300466626090485,0.0089660738167149
0.21844360711494262,0.23219720024345705,0.009027744522671091
0.22046687352394098,0.23402312842361533,0.00879401569539808
0.22250887981283693,0.23655913978494625,0.008812134088329447
0.2245697995539774,0.2388314059646987,0.009244693323160389
0.22664980792736927,0.2415905863258267,0.009321842399365137
0.22874908173557018,0.24353824305132887,0.009291502645940277
0.23086779941871696,0.2455264759586123,0.009486846669140639
0.23300614106969247,0.2481436396835058,0.009781490172708027
0.23516428844943485,0.2508216676810712,0.010163118607862958
0.23734242500238661,0.25313451004260495,0.010182540066417512
0.23954073587208768,0.255893690403733,0.010733934042674108
0.24175940791691308,0.2585311422195171,0.010603143263561298
0.243998629725955,0.2608845607628322,0.010379277054947898
0.24625859163505467,0.26337999594238176,0.010088221319866926
0.24853948574297985,0.26589571921282207,0.010786016173331983
0.25084150592775384,0.26774193548387093,0.01102972654950055
0.25316484786313553,0.2700547778454047,0.011325207767934643
0.2555097090352507,0.27313856766078304,0.011235664895193995
0.25787628875938007,0.27559342665855147,0.01104656274799731
0.26026478819690047,0.2777845404747413,0.010586729403530438
0.26267541037238357,0.27973219720024345,0.01091220198710406
0.2651083601908539,0.2821667681071211,0.010955869641136116
0.26756384445520454,0.2844593223777642,0.011106483688980977
0.27004207188377727,0.28709677419354834,0.011107595434274687
0.2725432531281028,0.28942990464597285,0.011874756688567975
0.27506760079080644,0.29147900182592823,0.011465212845736967
0.2776153294436801,0.2933252180969771,0.011388397750018521
0.28018665564591955,0.296145262730777,0.011150350257488503
0.2827817979625341,0.2987015621829986,0.01154677582011157
0.28540097698292377,0.3014201663623453,0.01119382430254128
0.28804441533962977,0.3041387705416921,0.011051126285147532
0.29071233772725785,0.3070805437208359,0.010561193661817254
0.2934049709215787,0.31065124771758973,0.0105157306604507
0.29612254379880343,0.3131669709880299,0.010800507670090768
0.29886528735503826,0.31580442280381416,0.010552225950561087
0.30163343472591975,0.3189085007100832,0.010394731615405838
0.3044272212064303,0.32193142625278964,0.010922758439207144
0.30724688427090036,0.3246906066139176,0.011439389269881774
0.31009266359319265,0.3270237370663421,0.011353520922286066
0.312964801067075,0.32978291742747007,0.010998035411331755
0.3158635408267819,0.33296814769730165,0.011657375313094848
0.3187891292677646,0.33560559951308583,0.011688053504754799
0.32174181506763716,0.3385473726922297,0.011584499898559543
0.3247218492073129,0.3413877054169202,0.0113279695971939
0.3277294849923382,0.3444917833231893,0.011243337085398486
0.33076497807442423,0.3480016230472712,0.011276255245430813
0.3338285864731761,0.35112598904443093,0.011158837301232963
0.3369205705980267,0.3542909312233719,0.011341405737500974
0.34004119327037063,0.35765875431121935,0.012116747003914399
0.34319071974590426,0.36049908703590994,0.012211155676812772
0.34636941773717345,0.36358287685128826,0.012180105367380886
0.3495775574363275,0.3668289713937919,0.011511574330283185
0.3528154115380883,0.37056198011767094,0.011023828738739073
0.3560832552629278,0.37338202475147086,0.01085865931989628
0.3593813663804626,0.3769527287482248,0.010410380694394409
0.36271002523306484,0.3799147900182593,0.009765802734949817
0.36606951475969024,0.3826739703793873,0.009827815923977176
0.36946012051993027,0.38581862446743764,0.009384881390792575
0.37288213071828336,0.38900385473726923,0.009980915964983407
0.3763358362286533,0.39196591600730374,0.010042502525242124
0.37982153061907364,0.395049705822682,0.010175969243703625
0.3833395101766601,0.39847839318320144,0.010175018650454589
0.38689007393279756,0.4014201663623453,0.010305551397759141
0.390473523688556,0.40488942990464605,0.01052639144899978
0.39409016404034475,0.4091702170825725,0.01079349316445415
0.39774030240580366,0.41261919253398255,0.010530203237868357
0.4014242490499322,0.4162304727125178,0.010750084856560139
0.40514231711146476,0.4192128220734429,0.010502511930321791
0.408894822629486,0.4229864069791033,0.010964751229758837
0.4126820845702952,0.4265773990667478,0.010480993482073236
0.4165044248545185,0.4294177317914384,0.009778438885483994
0.4203621683844714,0.4333333333333333,0.00976970062411694
0.4242556430717777,0.437370663420572,0.009423725404054492
0.42818517986524113,0.44079935078109156,0.009315327249332966
0.4321511127789762,0.4452627307770339,0.008918941041652358
0.4361537789208006,0.44832623250152165,0.00896852951137493
0.44019351852088745,0.45297220531547977,0.008887966945123504
0.4442706749606883,0.4574558734023128,0.008444233920192407
0.4483855948021186,0.46212213430716165,0.007633716036781443
0.45253862781701665,0.4662811929397444,0.00781871016148861
0.4567301270168747,0.47039967539054584,0.007164425548173906
0.46096044868284336,0.47472103875025357,0.007201243500773353
0.46522995239601894,0.4793061472915399,0.007189115852833917
0.4695390010680058,0.4837492391965916,0.007380627893594754
0.4738879609717651,0.48839521201054986,0.006710452827196354
0.4782772017727485,0.4929600324609454,0.0065344032302743675
0.4827070965603183,0.49786975045648196,0.005806790446743217
0.4871780218794631,0.5021302495435179,0.005559084990319565
0.4916903577628026,0.5074863055386487,0.004919767920072364
0.4962444877628913,0.5124365997159667,0.004851187564967776
0.5008407989848213,0.5169811320754716,0.0056710929984394205
0.5054796821191241,0.5214445120714142,0.004895108955658157
0.5101615314749833,0.5257658754311219,0.005479474953889601
0.5148867450137492,0.5297423412456888,0.005484880775851903
0.5196557243827657,0.5349766686954759,0.0057494101443763
0.5244688749495119,0.5401298437817001,0.005703840793614161
0.5293266058360562,0.5449381213227835,0.005899614970558206
0.5342293299538352,0.5498275512274295,0.006726014668068818
0.53917746403875,0.5547981334956381,0.0075792788566364545
0.5441714286865893,0.5581862446743762,0.00714593103597839
0.5492116483887789,0.5629336579427877,0.007147658831315239
0.5542985515684669,0.5681476973016839,0.007128716659516135
0.5594325706169377,0.5730574152972207,0.007552076625317645
0.5646141419303667,0.5786772164739298,0.008079170211547483
0.5698437059469142,0.583668086833029,0.008916356282792205
0.5751217071841613,0.5886589571921281,0.008960012027666933
0.5804485942768978,0.5939744370054777,0.008939223855605125
0.5858248200152536,0.5994725096368432,0.008288274877930244
0.5912508413831875,0.6053154798133495,0.008685198777488941
0.5967271195973316,0.6098194359910732,0.008886461724810876
0.6022541201461928,0.6159261513491581,0.008773021857299083
0.6078323128297229,0.6218908500710083,0.008271994808277967
0.6134621717992506,0.6276323797930614,0.00864910606501475
0.6191441755977841,0.6327449786975047,0.00839436769326159
0.6248788072006894,0.6385473726922297,0.00815732643416777
0.6306665540567405,0.644167173868939,0.008554480200127045
0.6365079081295572,0.6499087035909921,0.008089938251463155
0.642403365939419,0.655893690403733,0.008897409281552632
0.6483534286054721,0.6618381010346926,0.008895257866227592
0.6543586018883236,0.6683302901196998,0.009763948057744793
0.6604193962330305,0.674234124568878,0.010194255934140079
0.6665363268124913,0.6800973828362751,0.010540751766932314
0.6727099135712337,0.6860620815581254,0.010261523036152272
0.6789406812696106,0.6921687969162102,0.009973015499838042
0.6852291595284065,0.6989044430919051,0.01041648753906535
0.6915758828738525,0.705173463177115,0.010134221252119404
0.697981390783066,0.7116656522621221,0.009858759742022324
0.7044462277299037,0.7187056198011768,0.010470011282896536
0.7109709432312431,0.7254006897950903,0.0104258878474847
0.7175560918936928,0.730878474335565,0.010420754276155481
0.7242022334607315,0.737370663420572,0.00990476565603549
0.730909932860291,0.7444309190505173,0.009297193357349087
0.737679760252773,0.7519578007709475,0.008790247060416333
0.7445122910795136,0.7591397849462366,0.008779751910619561
0.751408106111697,0.7652465003043214,0.008004648199315782
0.7583677914997191,0.7723067559342666,0.00803216254219867
0.7653919388230148,0.7797524852911341,0.008664321321854745
0.77248114514034,0.7866504361939541,0.008605690655238418
0.7796360130405229,0.793446946642321,0.00841427627080783
0.7868571506936851,0.8006695069993912,0.008365609218916277
0.794145171902934,0.8077500507202272,0.008189053602821038
0.8015006961565405,0.8142422398052342,0.007598262474345512
0.8089243486805938,0.8212416311625075,0.007712383728902029
0.8164167604921464,0.8285656319740312,0.0072300789941998345
0.823978568452852,0.8350578210590383,0.006421429154983621
0.8316104153230962,0.8428281598701561,0.0062880318602340736
0.8393129498166364,0.8494826536822885,0.006492474380016706
0.8470868266557402,0.8573950091296411,0.006993625988884599
0.8549327066268376,0.8646378575776019,0.005519554010349179
0.8628512566366896,0.8727733820247513,0.005479625187622914
0.8708431497690724,0.8794075877459931,0.005741350495838034
0.8789090653419954,0.8883546358287685,0.005245991900612651
0.8870496889654403,0.8958815175491985,0.006144177232090125
0.8952657125996392,0.9032460945425035,0.006262713817142272
0.9035578346138929,0.9109555690809493,0.006149969252497788
0.9119267598459299,0.9190708054372084,0.006657740351805966
0.9203731996618221,0.9271860417934672,0.006438360994911283
0.9288978720164498,0.9350375329681476,0.005252069120761042
0.9375015015145289,0.9428484479610468,0.0055301703738020675
0.9461848194722002,0.9509231081355244,0.004815120971814182
0.9549485639791966,0.9588557516737672,0.004402842938382827
0.9637934799615786,0.9669709880300263,0.00402379901036906
0.9727203192450538,0.9758165956583487,0.002778505711628336
0.9817298406188841,0.9841955771961857,0.002132566922004138
0.9908228099003797,0.9920673564617568,0.0014614468219478296
1.0,1.0,0.0

